Latency Analysis of ROS2 Multi-Node Systems

The Robot Operating System 2 (ROS2) targets distributed real-time systems and is widely used in the robotics community. Especially in these systems, latency in data processing and communication can lead to instabilities. Though being highly configurable with respect to latency, ROS2 is often used with its default settings. In this paper, we investigate the end-to-end latency of ROS2 for distributed systems with default settings and different Data Distribution Service (DDS) middlewares. In addition, we profile the ROS2 stack and point out latency bottlenecks. Our findings indicate that end-to-end latency strongly depends on the used DDS middleware. Moreover, we show that ROS2 can lead to 50% latency overhead compared to using low-level DDS communications. Our results imply guidelines for designing distributed ROS2 architectures and indicate possibilities for reducing the ROS2 overhead.

==> data/Raspi/frequency/100b/Fixed_MSGSIZE100b_MIDDLEWAREcyclonedds_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,327.033,13.5,2.833,4.833,1.353,125.10900000000001,92.407,3.2960000000000003,4.2780000000000005,0.982,30.573999999999998,4.037,3.26,5.482,4.74,21.166,1.353,155.609,21.426000000000002,5.054,92.407,30.27699999999993,,,,
10,207.2285,6.7490000000000006,1.61,2.519,0.759,82.156,60.2675,1.889,3.1109999999999998,0.74,20.398000000000003,3.463,2.3890000000000002,4.093,3.185,10.963000000000001,0.759,101.75800000000001,14.768500000000001,4.2405,60.2675,15.463000000000022,,,,
20,201.7105,5.6665,1.6475,2.297,0.74,80.35,58.286500000000004,1.7965,2.925,0.76,18.537,3.305,2.2969999999999997,3.8055000000000003,3.1015,9.6205,0.74,98.767,14.0,4.11,58.286500000000004,15.712499999999963,,,,
30,182.285,5.4079999999999995,1.3330000000000002,2.1295,0.722,69.203,54.777,1.834,2.63,0.6479999999999999,17.573999999999998,3.2960000000000003,2.295,3.6855,2.8890000000000002,8.925999999999998,0.722,86.7125,13.445,3.9725,54.777,13.361000000000018,,,,
40,182.329,5.407,1.186,2.2030000000000003,0.778,71.721,54.166,1.537,2.574,0.537,16.907,3.186,2.24,3.63,3.092,8.833,0.778,88.776,13.184000000000001,3.776,54.166,12.868999999999971,,,,
50,178.534,5.202999999999999,1.315,2.13,0.648,70.59100000000001,52.759,1.5550000000000002,2.444,0.5,16.907,3.277,2.314,3.519,2.834,8.684999999999999,0.648,87.592,12.758999999999999,3.7779999999999996,52.759,12.37100000000001,,,,
60,176.70049999999998,5.518000000000001,1.2229999999999999,2.093,0.667,69.536,52.3975,1.3519999999999999,2.351,0.612,15.925,3.315,2.185,3.371,2.833,8.869,0.667,85.6645,12.185,3.963,52.3975,13.147999999999996,,,,
70,178.0255,4.963,1.2770000000000001,2.167,0.7030000000000001,69.49849999999999,53.647,1.537,2.575,0.629,15.925999999999998,3.407,2.2590000000000003,3.463,2.759,8.481,0.7030000000000001,85.684,12.721,4.074,53.647,12.425999999999988,,,,
80,175.738,4.907,1.518,2.074,0.667,68.333,52.684,1.536,2.426,0.519,16.573,3.223,2.149,3.2969999999999997,2.8520000000000003,8.556,0.667,85.07300000000001,12.370000000000001,3.7780000000000005,52.684,12.61099999999999,,,,
90,179.571,5.537,1.3519999999999999,2.2039999999999997,0.7030000000000001,70.907,53.037,1.37,2.519,0.537,16.259,3.2409999999999997,2.3520000000000003,3.1479999999999997,2.7960000000000003,9.166,0.7030000000000001,87.296,12.297,3.813,53.037,12.869,,,,
100,174.887,5.388999999999999,1.463,2.074,0.648,68.61,52.462,1.351,2.463,0.40700000000000003,15.297,3.1109999999999998,2.186,3.351,2.8520000000000003,9.0,0.648,84.222,12.316,3.519,52.462,12.722999999999985,,,,


==> data/Raspi/frequency/100b/Fixed_MSGSIZE100b_MIDDLEWAREfastrtps_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,338.7285,13.629999999999999,2.944,7.2780000000000005,1.537,84.23949999999999,131.481,3.8064999999999998,5.76,9.1845,28.0735,6.4915,3.556,5.7775,4.8235,24.0925,1.537,111.91550000000001,24.046,15.7405,131.481,30.795999999999992,,,,
10,216.35,7.166,1.7599999999999998,3.778,0.815,48.498999999999995,90.77699999999999,2.1479999999999997,3.741,5.074,18.0,4.889,2.833,3.907,3.629,12.741,0.815,66.425,16.389000000000003,9.963000000000001,90.77699999999999,17.315000000000026,,,,
20,192.452,6.3705,1.574,2.8335,0.834,41.795500000000004,82.62899999999999,1.778,3.333,4.556,16.5375,4.537000000000001,2.926,3.426,3.277,10.797,0.834,58.14750000000001,14.888,9.129,82.62899999999999,15.278000000000034,,,,
30,179.6285,5.5009999999999994,1.685,2.963,0.834,38.592,79.23,1.704,2.907,4.111,15.425999999999998,4.129,2.6109999999999998,3.38,3.056,10.167000000000002,0.834,53.980999999999995,13.758,8.259,79.23,13.463000000000008,,,,
40,176.64600000000002,5.518,1.407,2.982,0.741,36.260000000000005,77.87,1.74,3.241,3.981,14.926,4.295999999999999,2.778,3.2960000000000003,3.223,9.962,0.741,51.12899999999999,14.389999999999999,8.297,77.87,13.425999999999988,,,,
50,166.055,5.019,1.296,2.7039999999999997,0.815,33.278,75.29499999999999,1.629,2.667,3.89,14.426,3.908,2.519,2.8520000000000003,2.8520000000000003,9.074,0.815,47.703,12.612,7.816,75.29499999999999,12.64900000000003,,,,
60,174.09199999999998,5.87,1.63,2.8520000000000003,0.7969999999999999,34.907,78.12899999999999,1.8330000000000002,3.055,3.851,14.982,4.388,2.667,3.074,3.129,10.389000000000001,0.7969999999999999,49.79600000000001,13.870999999999999,8.242,78.12899999999999,12.851999999999975,,,,
70,168.72,4.945,1.482,2.684,0.851,33.6575,76.9435,1.509,2.8150000000000004,3.74,14.443999999999999,4.149,2.556,2.981,2.8520000000000003,9.203,0.851,48.06400000000001,12.815000000000001,7.907,76.9435,12.777000000000001,,,,
80,174.99599999999998,5.5,1.3900000000000001,2.5940000000000003,0.685,35.555,78.443,1.593,2.926,3.629,15.296000000000001,4.037,2.574,3.481,3.037,9.574,0.685,50.777,13.722,7.686,78.443,14.203000000000003,,,,
90,172.054,5.333,1.462,2.722,0.797,33.647999999999996,77.703,1.74,3.388,3.537,14.870000000000001,4.111000000000001,2.537,3.426,3.2590000000000003,9.591999999999999,0.797,48.462,14.517999999999999,7.685,77.703,12.944000000000017,,,,
100,165.7295,4.795999999999999,1.463,2.537,0.704,33.222,75.333,1.574,2.871,3.7965,14.370999999999999,4.055,2.685,3.037,2.9080000000000004,8.852,0.704,47.555499999999995,13.203,7.871,75.333,11.998999999999967,,,,


==> data/Raspi/frequency/100kb/Fixed_MSGSIZE100kb_MIDDLEWAREcyclonedds_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,630.843,13.61,3.2590000000000003,5.24,1.333,235.701,177.054,4.111,4.611000000000001,1.259,128.647,4.944,3.907,5.852,5.686,22.371000000000002,1.333,365.124,24.241,6.2780000000000005,177.054,34.36999999999989,,,,
10,514.197,8.943999999999999,2.4450000000000003,3.277,1.149,187.016,151.01600000000002,2.9450000000000003,3.722,1.129,112.221,4.13,3.1100000000000003,4.962,4.759,14.629,1.149,298.60699999999997,19.445,5.296,151.01600000000002,24.37099999999998,,,,
20,471.845,8.148,2.037,3.166,1.019,165.164,143.66500000000002,2.815,3.371,1.149,103.555,4.556,2.7969999999999997,4.741,4.129,13.279,1.019,268.552,17.907,5.76,143.66500000000002,21.833999999999946,,,,
30,466.36350000000004,8.056000000000001,2.0549999999999997,2.964,0.9450000000000001,162.8505,138.9885,2.425,3.37,0.9259999999999999,103.46199999999999,4.148,2.852,4.7315000000000005,4.24,13.055,0.9450000000000001,267.2825,17.6855,5.109999999999999,138.9885,21.573999999999927,,,,
40,467.548,7.667,2.018,2.741,1.037,165.34900000000002,140.3775,2.3884999999999996,2.9909999999999997,0.815,104.053,4.074,2.8520000000000003,4.574,4.609999999999999,12.4815,1.037,269.4865,17.499000000000002,4.944,140.3775,20.926000000000073,,,,
50,452.863,7.4990000000000006,1.9620000000000002,2.9450000000000003,0.908,159.14600000000002,137.738,2.258,3.166,1.129,101.332,4.056,2.981,4.427,4.018,12.407,0.908,260.293,16.980999999999998,5.24,137.738,19.703999999999894,,,,
60,443.52200000000005,7.833,1.944,2.575,0.869,156.1645,134.721,2.26,2.927,0.628,99.97999999999999,3.759,2.926,4.167,4.26,12.407999999999998,0.869,255.99649999999997,16.703000000000003,4.408,134.721,19.03700000000012,,,,
70,467.827,7.518,1.963,2.74,0.9450000000000001,163.35,138.127,2.741,3.6470000000000002,0.889,104.184,4.37,3.3520000000000003,4.297,4.129,12.277999999999999,0.9450000000000001,268.73699999999997,18.407999999999998,5.297,138.127,20.29600000000005,,,,
80,485.382,8.222,2.167,2.8520000000000003,1.0,170.14600000000002,141.628,2.593,3.6479999999999997,0.87,102.97999999999999,4.63,3.5570000000000004,4.704000000000001,4.295999999999999,13.333,1.0,275.802,19.0,5.554,141.628,20.75950000000003,,,,
90,459.53099999999995,8.316,1.8889999999999998,2.871,1.037,163.35,135.202,2.5,3.13,0.9810000000000001,102.555,4.334,3.129,4.629,4.26,13.148000000000001,1.037,265.793,17.853,5.37,135.202,20.906999999999925,,,,
100,477.586,8.167,2.185,2.8689999999999998,0.8520000000000001,168.627,141.83100000000002,2.5919999999999996,3.37,0.9450000000000001,103.851,4.666,3.037,4.277,4.055,13.333,0.8520000000000001,273.4045,17.519,5.649,141.83100000000002,20.666000000000054,,,,


==> data/Raspi/frequency/100kb/Fixed_MSGSIZE100kb_MIDDLEWAREfastrtps_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,775.583,14.759,3.129,8.129999999999999,1.537,296.163,229.2,4.37,7.111000000000001,11.408000000000001,138.053,7.3149999999999995,4.666,6.704,6.758,26.036,1.537,433.995,29.797,18.796,229.2,36.09199999999987,,,,
10,661.2885000000001,9.593,2.843,4.9815,1.3605,254.18249999999998,198.64600000000002,3.723,5.963,9.0085,121.41550000000001,6.3885,3.963,5.666,5.149,17.537,1.3605,375.18,24.546,15.352500000000001,198.64600000000002,28.76899999999995,,,,
20,642.0125,9.555,2.722,4.944,1.241,239.22899999999998,194.128,3.8709999999999996,5.7780000000000005,8.611,117.3595,5.5920000000000005,3.722,5.575,5.389,17.2405,1.241,357.423,24.38,14.156500000000001,194.128,28.666999999999973,,,,
30,626.28,9.24,2.63,5.1485,1.186,237.2375,188.6925,3.444,5.148,7.8149999999999995,117.008,5.555,3.5380000000000003,5.6665,4.833,17.092,1.186,354.5235,22.768,13.370000000000001,188.6925,26.175499999999943,,,,
40,615.9195,8.592,2.205,4.796,1.0739999999999998,230.84,188.442,2.63,5.852,7.944,113.27600000000001,5.9624999999999995,3.778,5.111,4.852,15.648,1.0739999999999998,344.83000000000004,22.3885,13.925999999999998,188.442,26.194499999999948,,,,
50,604.697,8.352,2.092,3.907,1.259,222.97899999999998,186.905,3.129,5.167,6.741,115.98,5.2219999999999995,3.721,5.1850000000000005,4.795999999999999,14.351,1.259,339.072,22.092999999999996,11.943999999999999,186.905,25.79600000000005,,,,
60,603.9,8.758,2.074,4.13,1.184,226.442,187.14600000000002,3.019,5.055,6.426,114.221,5.462,4.017,5.2219999999999995,4.7219999999999995,15.036000000000001,1.184,340.553,22.167,11.908,187.14600000000002,25.22199999999998,,,,
70,600.233,8.425,2.242,4.333,1.093,223.57150000000001,184.442,2.499,4.981,7.352,112.0075,5.519,3.556,5.019,4.537,15.074,1.093,335.94050000000004,20.740000000000002,12.924499999999998,184.442,25.795999999999992,,,,
80,591.4369999999999,9.259,2.277,4.574,1.056,223.459,181.831,2.684,5.4079999999999995,7.129,109.62899999999999,5.223000000000001,3.7039999999999997,4.851,4.241,16.168,1.056,332.93899999999996,21.037,12.370000000000001,181.831,25.203999999999724,,,,
90,584.4465,8.278,2.371,4.297,1.056,222.192,176.887,3.0549999999999997,5.13,7.462999999999999,111.499,5.444,3.3890000000000002,5.056,4.351,15.019,1.056,333.736,21.166,12.889,176.887,21.64749999999998,,,,
100,609.8810000000001,9.315000000000001,2.556,4.166,1.37,228.089,190.53500000000003,3.277,5.112,7.2780000000000005,111.934,5.186,3.517,5.204000000000001,4.926,16.111,1.37,340.255,22.242,12.5175,190.53500000000003,26.462000000000103,,,,


==> data/Raspi/frequency/10kb/Fixed_MSGSIZE10kb_MIDDLEWAREcyclonedds_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,358.496,13.591999999999999,3.0,4.704,1.203,137.202,101.332,3.445,4.297,1.167,41.926,4.277,3.277,5.5360000000000005,5.166,21.223,1.203,179.406,21.944000000000003,5.462999999999999,101.332,29.574000000000012,,,,
10,239.5525,7.536999999999999,1.6305,2.574,0.9259999999999999,90.231,71.582,2.019,3.185,0.889,28.9075,3.685,2.519,4.056,3.6109999999999998,11.7775,0.9259999999999999,119.1465,15.399,4.685,71.582,16.8515,,,,
20,231.18200000000002,7.26,1.592,2.463,0.8140000000000001,84.924,69.184,1.779,3.315,0.518,27.777,3.722,2.5,3.7590000000000003,3.5380000000000003,11.37,0.8140000000000001,113.036,15.055,4.277,69.184,16.092000000000013,,,,
30,214.756,6.036,1.574,2.3890000000000002,0.7949999999999999,81.887,64.09100000000001,1.518,2.592,0.501,25.499000000000002,3.185,2.3150000000000004,3.556,3.481,10.0,0.7949999999999999,107.387,13.591999999999999,3.7219999999999995,64.09100000000001,14.573999999999955,,,,
40,213.737,6.2405,1.537,2.37,0.778,81.12899999999999,64.036,1.4625000000000001,2.851,0.611,26.018,3.426,2.574,3.5,3.093,10.193999999999999,0.778,107.16550000000001,13.592,4.057,64.036,13.630500000000026,,,,
50,198.0435,5.907,1.5,2.166,0.741,73.44399999999999,59.99,1.5550000000000002,2.7590000000000003,0.501,24.704,3.37,2.334,3.184,2.982,9.592,0.741,98.0175,12.963000000000001,3.89,59.99,12.962999999999994,,,,
60,211.8495,5.87,1.369,2.408,0.833,82.1845,62.962500000000006,1.649,2.963,0.63,24.648,3.315,2.333,3.5549999999999997,2.981,9.704,0.833,106.78649999999999,13.611,3.9819999999999998,62.962500000000006,13.352000000000004,,,,
70,211.248,6.13,1.5379999999999998,2.463,0.815,82.11,63.407,1.6110000000000002,2.593,0.647,23.889,3.2960000000000003,2.2969999999999997,3.6849999999999996,3.1109999999999998,10.204,0.815,106.01650000000001,13.462,3.963,63.407,13.22199999999998,,,,
80,196.22,5.518,1.297,2.205,0.815,74.2035,59.165,1.63,2.7590000000000003,0.5920000000000001,23.889,3.1849999999999996,2.2590000000000003,3.166,2.926,9.093,0.815,97.90599999999999,12.889500000000002,3.777,59.165,12.61099999999999,,,,
90,206.905,5.9079999999999995,1.371,2.333,0.722,78.61,61.8785,1.537,2.593,0.5740000000000001,25.387999999999998,3.278,2.296,3.5010000000000003,3.2030000000000003,9.684999999999999,0.722,104.017,13.259,3.888,61.8785,13.260000000000005,,,,
100,196.0895,5.666,1.315,2.186,0.888,73.5,60.11,1.5,2.63,0.464,23.222,3.5,2.2409999999999997,3.185,3.1109999999999998,9.241,0.888,96.6645,12.815000000000001,4.0,60.11,12.609999999999943,,,,


==> data/Raspi/frequency/10kb/Fixed_MSGSIZE10kb_MIDDLEWAREfastrtps_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,388.20000000000005,13.945,2.963,7.2219999999999995,1.666,109.57300000000001,142.332,3.723,5.981,9.538,38.092,6.999,3.685,5.741,5.388,24.130000000000003,1.666,147.332,24.869999999999997,16.592,142.332,30.388000000000034,,,,
10,256.35749999999996,8.027999999999999,1.759,3.491,1.056,67.47149999999999,100.2495,2.6109999999999998,3.963,5.7045,26.6285,4.888999999999999,3.036,4.111000000000001,3.704,13.166,1.056,93.89750000000001,17.4625,10.667000000000002,100.2495,18.36099999999999,,,,
20,225.1275,6.352,1.649,3.149,0.8340000000000001,54.555499999999995,92.6285,2.018,3.8150000000000004,4.759,24.6385,4.37,3.055,4.167,3.7960000000000003,11.1485,0.8340000000000001,79.055,16.9255,9.1665,92.6285,15.823499999999996,,,,
30,220.886,6.186,1.666,3.13,0.9450000000000001,54.629,89.536,1.9449999999999998,3.4080000000000004,4.166,23.869999999999997,4.482,2.8890000000000002,3.851,3.612,11.0,0.9450000000000001,78.444,15.869000000000002,8.665,89.536,16.000000000000057,,,,
40,210.47899999999998,6.26,1.5739999999999998,3.13,0.815,48.185,87.62899999999999,1.871,3.203,4.871,22.535,4.241,2.945,3.3150000000000004,3.481,11.036999999999999,0.815,70.815,14.926000000000002,9.129000000000001,87.62899999999999,15.629999999999995,,,,
50,227.758,6.519,1.723,3.5730000000000004,0.833,52.184,91.017,1.908,3.5,5.129,25.093,4.333,3.037,3.3899999999999997,3.3890000000000002,11.852,0.833,77.48,15.370000000000001,9.498999999999999,91.017,15.40700000000001,,,,
60,206.4615,6.166,1.5739999999999998,3.0175,0.8520000000000001,48.3605,87.128,1.7770000000000001,2.981,4.3149999999999995,22.445,4.203,2.963,3.3890000000000002,3.593,10.778,0.8520000000000001,70.61949999999999,14.834,8.537500000000001,87.128,14.054999999999978,,,,
70,207.55349999999999,5.6850000000000005,1.4449999999999998,3.019,0.815,50.129000000000005,86.61,1.7959999999999998,3.352,3.9619999999999997,22.61,4.24,2.8890000000000002,3.426,3.388,10.222000000000001,0.815,72.62899999999999,14.972,8.204,86.61,13.40700000000001,,,,
80,203.683,5.37,1.575,3.056,1.0010000000000001,48.092,86.221,1.816,3.315,4.37,21.945,4.129,2.723,3.351,3.167,10.074,1.0010000000000001,69.87100000000001,14.5,8.5,86.221,13.814999999999998,,,,
90,209.479,5.667,1.4809999999999999,2.722,0.852,49.6655,86.92500000000001,1.834,3.5549999999999997,4.759,23.0,4.167,2.778,3.5,3.295,9.926,0.852,72.591,15.129000000000001,8.961500000000001,86.92500000000001,14.203000000000046,,,,
100,195.738,5.832,1.7040000000000002,2.981,0.852,45.185,82.75800000000001,1.574,3.186,3.9619999999999997,22.092,3.926,2.722,3.277,3.093,10.574,0.852,67.27699999999999,14.017,7.889,82.75800000000001,12.518999999999977,,,,


==> data/Raspi/frequency/1kb/Fixed_MSGSIZE1kb_MIDDLEWAREcyclonedds_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,332.606,12.943,3.0,4.445,1.37,128.128,91.97999999999999,3.408,4.574,1.13,32.332,4.352,3.315,5.297,4.519,20.628999999999998,1.37,159.905,21.481,5.481999999999999,91.97999999999999,28.98100000000005,,,,
10,218.053,6.7780000000000005,1.815,2.537,0.907,84.239,64.259,1.944,3.019,0.7030000000000001,21.148,3.574,2.6470000000000002,3.721,3.518,11.129,0.907,105.57300000000001,15.055,4.296,64.259,15.796999999999997,,,,
20,192.554,5.814,1.647,2.352,0.76,74.536,56.925,1.536,2.888,0.5549999999999999,18.777,3.314,2.3689999999999998,3.611,3.333,9.869,0.76,93.404,13.89,3.8899999999999997,56.925,13.925999999999988,,,,
30,196.70100000000002,5.814,1.278,2.278,0.704,76.443,58.721000000000004,1.6480000000000001,3.1470000000000002,0.592,18.037,3.3520000000000003,2.482,3.3899999999999997,3.1660000000000004,9.389,0.704,94.574,14.017,3.963,58.721000000000004,14.834000000000003,,,,
40,182.942,5.871,1.315,2.277,0.704,70.777,54.665,1.4249999999999998,3.074,0.46299999999999997,17.241,3.315,2.278,3.221,2.834,9.536999999999999,0.704,87.999,12.925999999999998,3.815,54.665,13.092000000000041,,,,
50,183.9795,5.648,1.5190000000000001,2.2409999999999997,0.759,71.388,54.665000000000006,1.4809999999999999,2.537,0.40700000000000003,18.305500000000002,3.278,2.352,3.112,2.9619999999999997,9.481,0.759,89.526,12.556999999999999,3.74,54.665000000000006,13.592000000000013,,,,
60,178.156,5.13,1.389,2.167,0.74,70.5275,53.277,1.499,2.5,0.408,16.3515,3.2409999999999997,2.2039999999999997,3.315,2.8890000000000002,8.74,0.74,86.72200000000001,12.519,3.686,53.277,12.536999999999964,,,,
70,184.831,5.295999999999999,1.26,2.167,0.778,70.759,55.573,1.5,3.037,0.741,17.926000000000002,3.1109999999999998,2.24,3.388,3.0,8.796,0.778,89.054,13.277999999999999,3.8890000000000002,55.573,13.556000000000012,,,,
80,185.8955,5.277,1.741,2.297,0.741,74.333,55.4065,1.536,2.5,0.499,16.704,3.1849999999999996,2.2039999999999997,3.4450000000000003,3.167,9.425,0.741,90.9615,13.0,3.686,55.4065,12.683999999999997,,,,
90,183.256,5.6850000000000005,1.574,2.2590000000000003,0.685,72.055,53.907,1.426,2.4080000000000004,0.518,17.128999999999998,3.2960000000000003,2.407,3.13,2.8890000000000002,9.574,0.685,89.4445,12.389500000000002,3.851,53.907,12.96300000000005,,,,
100,178.183,5.426,1.389,2.075,0.778,68.499,53.349999999999994,1.649,2.5919999999999996,0.40700000000000003,17.092,3.1109999999999998,2.334,3.2960000000000003,2.927,8.963000000000001,0.778,85.759,12.944,3.537,53.349999999999994,12.88900000000001,,,,


==> data/Raspi/frequency/1kb/Fixed_MSGSIZE1kb_MIDDLEWAREfastrtps_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,336.385,13.574,2.8245,6.750500000000001,1.5,85.91550000000001,130.5535,3.519,5.8605,9.083,27.110999999999997,6.611000000000001,3.528,5.4345,4.6575,23.3425,1.5,113.1105,23.176000000000002,15.8325,130.5535,30.38749999999999,,,,
10,214.813,7.186,2.019,3.6109999999999998,1.073,47.704,90.074,2.0540000000000003,3.74,5.073,18.222,4.759,3.018,4.0920000000000005,3.481,12.833,1.073,66.036,16.537000000000003,9.815,90.074,17.333,,,,
20,196.77499999999998,6.333,1.76,3.314,1.0190000000000001,41.962,83.814,1.8889999999999998,3.37,4.759,16.944,4.1850000000000005,2.852,3.5,3.4450000000000003,11.462,1.0190000000000001,58.87,15.148000000000001,8.962,83.814,16.37000000000006,,,,
30,188.35,5.852,1.6480000000000001,2.888,0.944,39.444,82.906,1.741,3.462,4.0920000000000005,16.296,4.26,3.037,3.519,3.056,10.407,0.944,55.739000000000004,14.945,8.353,82.906,15.055000000000007,,,,
40,185.32150000000001,5.314,1.704,2.667,1.0365,39.638000000000005,80.94399999999999,2.092,3.019,3.999,15.7225,4.259,2.7039999999999997,3.333,3.093,9.723,1.0365,55.3055,14.389,8.259,80.94399999999999,14.537000000000006,,,,
50,186.6465,5.795999999999999,1.518,2.7779999999999996,0.815,39.721999999999994,82.944,1.631,3.37,4.13,16.185,4.2219999999999995,2.612,3.463,3.129,10.166,0.815,55.703,14.315000000000001,8.369,82.944,14.888999999999982,,,,
60,176.461,5.333,1.5179999999999998,2.5919999999999996,0.796,37.352000000000004,78.258,1.778,3.056,3.7039999999999997,15.037,4.093,2.63,3.314,3.056,9.5,0.796,52.334,13.944,7.8149999999999995,78.258,13.40700000000001,,,,
70,183.035,5.241,1.889,2.7405,0.741,37.462999999999994,80.499,1.889,3.017,4.0,16.24,4.297000000000001,2.74,3.278,2.927,9.962,0.741,53.7395,14.009,8.333,80.499,14.350999999999999,,,,
80,177.9425,5.666,1.6389999999999998,2.519,0.87,36.666,79.66499999999999,1.815,3.185,3.667,15.26,4.055,2.907,3.222,2.851,9.87,0.87,51.841499999999996,14.11,7.7415,79.66499999999999,13.258999999999986,,,,
90,180.998,5.704000000000001,1.463,2.7225,0.815,40.156499999999994,79.759,1.704,2.806,3.795,15.352,3.8890000000000002,2.5919999999999996,3.24,2.9450000000000003,9.963000000000001,0.815,55.4435,13.443,7.703,79.759,13.536999999999978,,,,
100,176.424,5.055,1.334,2.666,0.815,35.2405,79.953,1.666,2.778,3.686,15.259,4.13,2.648,3.371,2.8689999999999998,9.111,0.815,50.4635,13.498999999999999,7.852,79.953,13.685999999999979,,,,


==> data/Raspi/frequency/500kb/Fixed_MSGSIZE500kb_MIDDLEWAREcyclonedds_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,1833.123,17.407,3.943,6.24,1.575,661.8620000000001,496.938,4.759,5.852,1.499,519.03,8.816,5.444,9.796,10.056000000000001,27.61,1.575,1182.482,35.832,10.222999999999999,496.938,48.59199999999964,,,,
10,1729.9029999999998,14.352,3.444,5.518,1.3519999999999999,625.529,483.419,4.556,5.647,1.408,492.197,8.0,5.055,8.888,9.222,23.39,1.3519999999999999,1123.652,33.481,9.555,483.419,45.887999999999465,,,,
20,1698.8564999999999,14.536000000000001,3.518,4.907,1.519,615.0755,476.53999999999996,4.5095,5.3694999999999995,1.278,482.7065,7.9990000000000006,4.962999999999999,8.241,9.018,23.064999999999998,1.519,1102.67,32.4625,9.370999999999999,476.53999999999996,45.0920000000001,,,,
30,1709.958,14.259,3.537,5.1850000000000005,1.388,625.066,473.86400000000003,4.333,5.537,1.389,489.957,8.481000000000002,4.889,8.499500000000001,9.204,23.110999999999997,1.388,1115.5955,32.739999999999995,9.9255,473.86400000000003,44.29599999999971,,,,
40,1720.098,14.445,3.4989999999999997,5.11,1.3900000000000001,623.6865,472.124,4.074,5.259,1.258,504.373,7.833,4.833,8.2585,8.943999999999999,23.148000000000003,1.3900000000000001,1132.0394999999999,31.556000000000004,9.166,472.124,43.46199999999999,,,,
50,1654.2925,13.112,3.333,4.871,1.2770000000000001,607.3520000000001,465.0775,3.629,5.287,1.259,478.12300000000005,7.463,4.703,8.703,9.184000000000001,21.425,1.2770000000000001,1084.8285,31.7215,8.814,465.0775,41.369499999999675,,,,
60,1664.69,13.426,3.3890000000000002,4.723,1.314,609.325,462.91999999999996,3.3899999999999997,5.093,1.241,490.1965,7.555,4.5175,8.926,8.927,21.684,1.314,1098.0774999999999,31.092,8.851,462.91999999999996,40.73999999999978,,,,
70,1708.347,13.667,3.518,5.241,1.445,626.102,472.122,3.964,5.24,1.2959999999999998,494.049,7.537,5.186,8.648,8.443999999999999,22.61,1.445,1122.411,31.665,8.944,472.122,41.73900000000026,,,,
80,1652.1625,13.315000000000001,3.4450000000000003,5.426,1.315,609.788,465.382,4.0920000000000005,5.315,1.334,472.6135,7.833,4.741,8.398,8.797,22.333000000000002,1.315,1082.3919999999998,31.573,9.24,465.382,40.239000000000374,,,,
90,1685.375,13.184000000000001,3.1109999999999998,5.1850000000000005,1.444,622.7965,469.067,3.777,5.444,1.26,477.604,7.888999999999999,4.704000000000001,8.498999999999999,9.0565,21.610999999999997,1.444,1102.78,31.685000000000002,9.26,469.067,43.33199999999988,,,,
100,1686.5594999999998,13.667,3.481,4.944000000000001,1.241,617.779,465.863,3.982,5.259,1.296,490.336,7.814,4.648,8.39,8.686,22.26,1.241,1109.069,31.203000000000003,9.203000000000001,465.863,41.832999999999856,,,,


==> data/Raspi/frequency/500kb/Fixed_MSGSIZE500kb_MIDDLEWAREfastrtps_QOSbest-effort_Variable_F-1_LatencyVsf_median.csv <==
f,e2e,rclcpp_interprocess_publish,rcl_publish,rmw_publish,dds_write,sub_dds_on_data,sub_rclcpp_take_enter,sub_rcl_take_enter,sub_rmw_take_enter,sub_dds_take_enter,sub_dds_take_leave,sub_rmw_take_leave,sub_rcl_take_leave,sub_rclcpp_take_leave,rclcpp_handle,overheadPubRclcpp,overheadPubRmw,overheadDds,overheadSubRclcpp,overheadSubRmw,overheadUnlabelled,overheadBenchmarking,too_late,rcvd,lost,late
1,2324.3419999999996,17.648,4.074,10.184000000000001,1.852,1095.283,598.511,5.1850000000000005,8.445,13.686,483.457,11.296,6.259,9.074,10.148,32.389,1.852,1578.925,39.203,25.073,598.511,50.202999999999975,,,,
10,2229.3810000000003,14.906,3.723,7.945,1.758,995.71,587.141,5.202999999999999,8.185,12.963000000000001,485.512,11.5,6.6850000000000005,9.203,10.334,26.61,1.758,1493.315,39.741,24.444000000000003,587.141,48.73900000000094,,,,
20,2211.827,14.332,3.63,8.037,1.648,995.767,572.123,5.074,8.074,12.463000000000001,488.087,11.277999999999999,6.241,8.981000000000002,9.611,26.073,1.648,1501.038,38.259,23.814,572.123,47.888999999999214,,,,
30,2201.3630000000003,14.315000000000001,3.537,7.963,1.76,992.1179999999999,566.27,4.962,7.943,12.443999999999999,483.79,10.536999999999999,5.872,8.74,9.964,25.889000000000003,1.76,1480.279,37.648,22.963,566.27,46.66499999999951,,,,
40,2179.1305,13.722000000000001,3.556,7.7780000000000005,1.722,983.673,562.8545,4.814,8.111,12.388,477.207,10.333,6.111,8.611,9.713000000000001,25.148,1.722,1464.5279999999998,37.556,22.797,562.8545,45.12900000000036,,,,
50,2214.124,13.796,3.629,7.371,1.741,1004.934,577.827,4.611000000000001,8.036999999999999,12.612,480.272,10.536999999999999,5.962999999999999,8.722,9.146999999999998,24.87,1.741,1508.482,36.648,23.167,577.827,45.887999999999465,,,,
60,2168.124,14.148,3.518,7.482,1.649,977.601,568.956,4.795999999999999,7.907,12.148,474.847,10.443999999999999,6.166,9.204,9.462,25.296,1.649,1456.02,37.794,22.592,568.956,47.64800000000014,,,,
70,2182.732,13.666,3.537,8.055,1.741,991.598,570.27,4.629,7.759,12.167,481.827,10.148,6.202999999999999,8.666,9.463000000000001,25.334000000000003,1.741,1474.518,36.907000000000004,22.35,570.27,45.03600000000006,,,,
80,2172.176,13.648,3.481,8.036000000000001,1.685,1009.358,566.789,4.388999999999999,7.388999999999999,11.629999999999999,472.568,10.111,5.906000000000001,8.350999999999999,8.648,25.296,1.685,1480.5189999999998,34.888,21.777,566.789,45.70300000000043,,,,
90,2190.9615000000003,14.538,3.629,7.850999999999999,1.759,988.2465000000001,574.8530000000001,4.702999999999999,7.648999999999999,12.315,478.716,10.519,6.166,8.371,9.684999999999999,26.167,1.759,1468.129,36.778,22.887999999999998,574.8530000000001,46.9244999999994,,,,
100,2174.7965,13.370000000000001,3.63,7.648,1.722,987.524,565.3445,4.612,7.962,12.8335,477.1975,10.759,6.148,9.167,9.574,24.778,1.722,1465.463,37.721000000000004,23.6285,565.3445,46.47149999999988,,,,


==> data/Raspi/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,9.86309986114502,9.509000778198242,8.27700424194336,8.29016121673584,8.408573989868165,8.628100967407228,8.666000366210938,9.147748947143555,9.411196899414062,9.509000778198242,9.721999359130859,9.907297515869141,10.074403381347656,10.32249870300293,10.541648864746092,18.402650794982847,28.20756587600726,29.297000885009766,5.055316162109375,5.046501159667969,4.148998260498047,4.154367237091064,4.2026880264282225,4.517147445678711,4.683200836181641,4.814998626708984,4.962999725341797,5.046501159667969,5.129997253417969,5.210098648071289,5.388999938964844,5.462198257446289,5.55779972076416,5.685411148071289,5.685941856384278,5.686000823974609,1741.9174338022867,1632.328498840332,1471.8269996643066,1472.3699178695679,1477.256181716919,1483.426550102234,1526.137102508545,1539.160002708435,1621.393798828125,1632.328498840332,1662.226802062988,1722.229296875,1753.6619987487795,2169.676295852661,2291.9646543502804,2769.4797494125332,3256.499674007425,3310.6129989624023,669.18016649882,649.1590023040771,609.6049995422363,609.6432314720154,609.9873188400269,617.1099510192871,618.6545024871826,626.6459999084473,645.5147972106934,649.1590023040771,663.5045974731445,685.9053012847901,714.3211959838867,718.2351009368896,720.9925525665284,895.1530974578843,1114.6207102127114,1139.0060005187988,36.9687505086263,35.22149848937988,33.4630012512207,33.469550254821776,33.52849128723145,33.739101028442384,33.97639961242676,34.491000175476074,34.79979934692383,35.22149848937988,35.50740356445313,36.486502456665036,39.40659866333008,40.50639953613281,41.0805923461914,58.80138313293445,77.39593993377719,79.46200180053711,203.52356656392416,191.96050262451172,183.5170021057129,183.67860301208495,185.1330111694336,186.5581485748291,187.0151023864746,189.36900234222412,190.9645965576172,191.96050262451172,193.43519897460936,203.168497467041,207.12000274658203,209.2616970062256,253.33169746398917,365.5742481994625,429.51992481994745,436.625,2774.7961333592734,2629.8330001831055,2471.0849990844727,2471.5329862213134,2475.5648704528808,2482.915549087524,2486.060401916504,2526.9357500076294,2614.961000061035,2629.8330001831055,2653.9456001281737,2816.3294006347655,2863.5552001953124,3188.1367992401124,3322.2858467102046,4208.907221794123,5015.6247241020355,5105.2600021362305,2666.5083333969114,2519.2784996032715,2366.6780014038086,2367.3129002723695,2373.0269900894164,2381.14610118866,2385.5591983795166,2410.608250617981,2502.1709999084474,2519.2784996032715,2548.287599182129,2700.3322048187256,2737.678601837158,3087.0857009887695,3217.8539972305293,4098.537951507563,4909.956397155776,5000.114002227783,108.28779996236166,102.85050201416016,99.05399703979492,99.08355623245238,99.34958896636962,99.86345386505127,100.13219604492187,101.211501121521,102.39519577026368,102.85050201416016,104.70259857177734,114.90590476989746,116.01679992675781,117.30250434875488,129.0793981552124,133.21622169494628,135.2032219772339,135.42399978637695,2,"[0, 0, 0]"
10,9.624771844773065,9.666996002197266,7.388999938964844,7.433990417480469,7.743041534423829,8.266199493408203,8.481798553466797,9.019004821777344,9.480999755859376,9.666996002197266,9.833000183105469,10.037599945068358,10.248401641845703,10.53699951171875,10.851596069335937,11.311962280273436,18.38995196533293,28.76000213623047,5.5083956413081125,5.536998748779297,4.183998107910156,4.207710998535156,4.464437866210938,4.803202819824219,4.944999694824219,5.240997314453125,5.443997192382812,5.536998748779297,5.647998809814453,5.740599060058594,5.851001739501953,5.985401916503907,6.128996276855469,6.294637451171874,6.447016967773445,6.5370025634765625,1654.5911443926432,1677.052001953125,1281.5750007629395,1292.3511944885254,1448.5593222045898,1462.0395988464356,1476.8103965759278,1566.1839981079102,1641.9498001098632,1677.052001953125,1692.2384002685549,1702.2670036315917,1715.3365997314454,1726.9840019226076,1760.8735992431643,2385.6940011596657,3039.594801788393,3760.4700050354004,717.1850936401066,726.2870025634766,506.51300048828125,518.2559119873047,614.3828779602051,638.5620010375976,653.7658004760742,693.8610038757324,714.7946029663085,726.2870025634766,731.02080078125,735.1162010192871,738.9639984130858,756.4423980712891,785.8225982666015,857.1682833862304,1275.0400307922428,1348.4839973449707,39.457999894967415,40.054996490478516,25.054000854492188,28.23079992675781,33.61980331420899,34.552799224853516,35.14800262451172,38.683998107910156,39.721197509765624,40.054996490478516,40.401800537109374,40.751799774169925,41.05400085449219,41.53719940185547,42.02940292358399,44.22340209960935,79.13604681396552,86.96100616455078,204.61525136888125,207.1449966430664,162.072998046875,164.46973486328125,183.7581217956543,185.7938003540039,187.45159988403321,204.21999740600586,206.2606002807617,207.1449966430664,207.9567985534668,208.66399993896485,209.94939956665038,213.33839797973633,215.11939849853516,225.93548065185539,314.9726567688065,403.4019966125488,2746.8215632509127,2781.5009994506836,2062.06600189209,2128.641391906738,2442.948597106934,2468.0265991210936,2487.2600006103517,2653.9109992980957,2757.116399383545,2781.5009994506836,2802.9861991882326,2819.2744010925294,2831.5263984680178,2851.4782012939454,2885.251798248291,3588.720521697998,4460.57010342417,5593.631000518799,2630.9826567826794,2663.7619972229004,1986.9009971618652,2045.6052243347167,2308.462601928711,2364.040200042725,2377.984000396729,2533.2449989318848,2639.3074005126955,2663.7619972229004,2685.725200653076,2701.091202545166,2712.5726013183594,2730.599602508545,2758.6604011535646,3471.5806793212887,4340.878574585058,5470.134002685547,115.83890646823326,116.8129997253418,75.16500473022461,81.87610531616211,100.44308074951172,101.7842010498047,102.68400115966797,115.01700210571289,116.25719985961913,116.8129997253418,117.16599960327149,117.67439956665038,118.16899948120118,119.07599868774415,132.15400161743165,149.1232032775879,174.2246233520516,183.73799896240234,2,"[0, 0, 0]"
20,9.249698144476174,9.332996368408203,5.758998870849609,5.820199447631836,6.888360290527344,7.869098663330078,8.296001434326172,8.732000350952148,9.072998809814454,9.332996368408203,9.51800079345703,9.703998565673828,9.944000244140625,10.221996307373047,10.5,11.123340606689451,11.759812522888208,12.111003875732422,5.40367105498091,5.425998687744141,3.6480026245117188,3.6521440124511715,4.073179321289063,4.593898010253906,4.814998626708984,5.129999160766602,5.31500244140625,5.425998687744141,5.536998748779297,5.647998809814453,5.778999328613281,5.9629981994628904,6.094702148437499,6.295997619628906,6.749692558288619,12.611003875732422,1584.913339438059,1608.0739974975586,1174.9110069274902,1201.7801877365114,1271.03446144104,1424.8381984710693,1439.867197418213,1477.3804988861084,1558.8171989440918,1608.0739974975586,1633.3629974365235,1653.8318000793456,1663.5432022094728,1702.2345985412599,1732.9649005889892,2049.2482977294867,2851.5103004303683,3754.4009971618652,707.6928245287826,718.4169998168945,441.19900131225586,445.0897576980591,524.9468791198731,611.4836036682128,624.5741989135743,654.4460010528564,697.0950035095216,718.4169998168945,728.6767997741699,735.5394004821777,764.8944000244142,797.9981979370117,807.2519008636475,850.2352631378174,1207.7248082046995,1460.965000152588,39.65091702505836,40.14799880981445,22.721996307373047,23.15752466583252,28.392580261230467,33.10069961547852,34.19579925537109,35.44449996948242,39.443199920654294,40.14799880981445,40.62459945678711,41.092996978759764,41.59200057983398,42.777198028564456,44.37370223999023,85.37458198547283,122.48026958465705,124.3129997253418,208.2216638967187,208.36700439453125,154.3129997253418,158.62759434509277,169.03823944091795,186.38469581604002,188.178995513916,191.42299842834473,206.70459365844727,208.36700439453125,209.66400146484375,211.57100143432615,213.60980453491212,218.39359817504882,258.3781990051268,296.5334057617187,420.2855375976581,450.97800064086914,2664.5192189893337,2715.3569984436035,1881.533000946045,1947.0675920028687,2120.7672386932372,2380.394200134277,2415.360001373291,2484.099998474121,2641.116603088379,2715.3569984436035,2759.970999908447,2791.055798339844,2826.4217994689943,2854.206999206543,2885.8973022460937,3292.820181121824,3988.777437988352,5669.303001403809,2555.1321140880755,2603.4329986572266,1809.6640014648438,1871.7840193786622,2013.8328984832763,2281.5760967254637,2315.4502014160157,2376.2405014038086,2530.4555999755858,2603.4329986572266,2648.5202018737796,2675.331600189209,2713.7602020263676,2738.8556015014647,2767.068901443481,3179.165941467282,3880.958353797984,5548.712005615234,109.38710490125824,110.94299697875977,71.86899948120117,73.44400773620606,83.07318489074706,96.18030548095703,97.14419937133789,99.18400001525879,110.12899856567383,110.94299697875977,111.45679931640625,111.98060302734375,112.75700149536132,114.63979721069336,140.30240287780757,159.9901579284667,210.10294496154842,240.64599609375,2,"[0, 0, 0]"
30,9.548782151826257,9.444000244140625,6.574001312255859,6.737599948883056,7.25920955657959,7.94490032196045,8.333000183105469,8.869998931884766,9.222402191162109,9.444000244140625,9.646997833251953,9.852000045776368,10.092998504638672,10.389003372192382,10.592944908142089,11.1780212020874,65.74638297653297,75.13000106811523,5.308283128539503,5.167003631591797,3.6110000610351562,3.75237296295166,4.092211952209473,4.425049209594727,4.611000061035156,4.8889970779418945,5.073997497558594,5.167003631591797,5.2779998779296875,5.388998794555664,5.518000793457031,5.700399780273439,5.833000183105469,6.092001266479492,66.31486786270142,91.81399917602539,1567.2181641529473,1559.9285049438477,1248.8200035095215,1250.9601733131408,1271.7777347946167,1383.5300514221192,1433.2120983123777,1489.2810020446777,1530.8400009155273,1559.9285049438477,1591.027400970459,1620.6656936645509,1654.5390007019041,1699.7032054901122,1733.066152191162,1921.422288475036,2665.860099628477,3084.5419960021973,686.6784149530037,690.3635005950928,469.73600006103516,517.7798688697815,528.019130744934,564.514453125,619.4121006011962,636.5535001754761,673.9082023620606,690.3635005950928,707.9561973571778,725.8698997497559,732.7544006347657,754.2366004943848,795.810200691223,852.9523912048336,987.5721030655006,1671.1860008239746,39.638984717862144,39.4635009765625,23.888004302978516,27.460489700317382,28.355783729553224,30.506503486633303,33.90700149536133,34.96225357055664,36.82180252075196,39.4635009765625,40.16499710083008,40.74069595336914,41.61000061035156,43.73819847106934,45.18324737548828,104.89257007598862,132.2715324020418,258.7750053405762,210.16698011530218,207.0349998474121,158.8329963684082,165.24779274749756,168.67954013824465,173.74175186157228,186.42309646606446,189.46049880981445,194.69759750366214,207.0349998474121,209.46059875488282,211.8436023712158,216.2317985534668,248.11219406127935,260.80785408019995,295.8283571624756,424.7098868293771,4441.712993621826,2629.192633891603,2648.2409992218018,2025.9050025939941,2072.424731273651,2110.030461616516,2240.4669023513798,2399.9459007263185,2478.095000267029,2586.33219833374,2648.2409992218018,2697.1832008361816,2746.8473999023436,2785.563401031494,2829.2351009368895,2869.4199499130245,3221.937932167053,4195.61360556794,8527.208000183105,2518.559609219481,2532.622501373291,1949.2399978637695,1986.4011943511964,2022.1360118103028,2151.1570011138915,2300.7785022735598,2372.210750579834,2479.4738014221193,2532.622501373291,2583.1292015075687,2626.4796001434324,2667.431999206543,2713.2245018005374,2749.716202735901,3102.1820838928215,4070.8267827720733,8394.801002502441,110.63302467212195,111.62849998474121,76.66500473022461,83.12560043716431,84.90732109069825,88.96204948425294,98.05679664611817,99.81399917602539,108.868798828125,111.62849998474121,112.6099952697754,113.57269973754882,114.47640228271484,119.90000000000002,144.08550033569333,177.1856168365478,232.6882179298412,320.25599670410156,2,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25]"
40,9.057161976343885,8.851997375488281,6.499000549316406,6.730320892333984,7.147997894287109,7.980998992919922,8.147998809814453,8.472000122070312,8.704002380371094,8.851997375488281,8.981997680664062,9.18499755859375,9.424999237060547,9.800400543212895,10.166000366210938,10.959719085693354,59.27991308593778,90.8329963684082,5.278441101862495,5.221000671386719,3.7969970703125,3.934322799682617,4.279003143310547,4.629901123046874,4.741001129150391,4.980998992919922,5.128997802734375,5.221000671386719,5.297000885009766,5.399598693847655,5.518001556396484,5.703998565673828,5.833995819091797,6.110617904663086,34.48641263580373,62.628997802734375,1498.745278454257,1475.3360023498535,1234.0609970092773,1266.868356185913,1342.7382231140136,1401.14220161438,1414.366600036621,1435.3360042572021,1459.7278053283692,1475.3360023498535,1498.8105979919433,1520.1612030029296,1546.7578002929688,1602.0187995910646,1654.78140335083,1891.292526473998,2643.2862579956527,2758.0249977111816,658.1187478269208,637.6589965820312,512.882999420166,517.083476928711,565.5235373687744,602.5082973480224,608.3779983520508,623.6040019989014,632.7150001525879,637.6589965820312,655.085001373291,677.7368003845215,693.7767997741698,731.9332015991212,755.778300857544,813.6334395599363,1072.6709409790228,1681.9640007019043,37.01687501013499,34.99899673461914,27.481002807617188,27.83673477935791,31.022141723632814,32.71929740905762,33.314998626708984,34.101999282836914,34.62999725341797,34.99899673461914,35.48200225830078,36.43660125732422,38.88840255737305,41.259201812744145,43.88900032043457,82.51897888183585,134.63100154877918,164.22000122070312,196.7220848336871,188.12799835205078,163.40499877929688,165.13138432312013,175.20034034729002,182.99159774780276,184.02979736328126,185.81299781799316,187.03500366210938,188.12799835205078,189.57380218505858,191.92359619140626,208.80780029296878,225.70840301513672,244.3726028442383,265.3945790100097,292.26679404449715,351.9419975280762,2510.555750752629,2460.4910011291504,2066.384002685547,2077.522233673096,2234.5769414520264,2356.5743000030516,2378.2625991821287,2416.6765003204346,2440.6247985839846,2460.4910011291504,2487.998400115967,2530.5798004150392,2613.2935997009276,2713.7697990417482,2791.2850021362306,3104.431060638427,3903.7363483658055,4090.6210021972656,2404.938589203206,2356.3809967041016,1980.4039993286133,1990.0170600509646,2147.1973191833495,2256.748000335693,2276.522799682617,2313.437000274658,2338.2038009643557,2356.3809967041016,2384.303800201416,2423.4885986328127,2502.9683990478516,2602.6931999206545,2674.773398971558,3001.077320632934,3802.713678344757,3961.3439979553223,105.61716154942312,99.83300018310547,76.36899948120117,77.16249896240234,87.30142105102539,95.9231990814209,96.81399917602539,98.27699661254883,99.18399810791016,99.83300018310547,100.49900436401367,102.99460067749023,112.90599975585937,116.99100265502932,137.7777976989746,169.3950563049316,216.94735716247877,232.07100296020508,2,"[0, 0, 0]"
50,8.514241692432618,8.5,6.054996490478516,6.370907348632813,6.852001190185547,7.4450012207031255,7.851997375488281,8.185001373291016,8.38800048828125,8.5,8.628997802734375,8.75899887084961,8.908000946044922,9.166001129150391,9.462999725341795,10.11151596069336,11.070533203125022,40.683998107910156,5.031935368103448,5.036998748779297,3.6290016174316406,3.833912048339844,4.137640533447265,4.443997955322266,4.575004577636719,4.797000885009766,4.944999694824219,5.036998748779297,5.128997802734375,5.2220001220703125,5.31500244140625,5.444999694824219,5.592998504638672,5.926518402099609,6.347497650146501,10.463001251220703,1461.8367825361422,1441.871997833252,1194.4120025634766,1211.1691183166504,1270.6813618469237,1374.3815956115723,1404.438796234131,1421.9470024108887,1434.005802154541,1441.871997833252,1451.3093978881836,1463.2169998168945,1475.5571975708008,1541.5980010986334,1613.3067993164063,1823.52548248291,2884.251473358209,3233.1669998168945,648.9129772743032,640.621997833252,452.8470001220703,458.40142999267573,528.1316390991211,581.6901985168457,604.7078025817871,619.9740028381348,633.5479965209961,640.621997833252,663.670403289795,671.7731986999511,681.3300003051759,692.1590003967285,727.603199005127,802.990559387207,880.8451511535668,1315.652000427246,37.00334800177224,35.277000427246094,23.147998809814453,23.71110614013672,28.737801818847657,32.36240081787109,33.499000549316406,34.33399963378906,34.888999938964844,35.277000427246094,35.77879943847656,36.37100067138672,37.277000427246094,38.6661994934082,42.066402435302734,90.46491790771483,131.83076400757514,145.4050064086914,197.60562954655865,188.3120002746582,156.05399703979492,158.1108610534668,166.5493214416504,181.08980026245118,183.7576026916504,185.94200134277344,187.42300109863282,188.3120002746582,189.44179992675782,191.07199935913087,207.5724014282227,239.52000122070314,244.2609992980957,260.2096360778809,351.46465631103854,406.77299880981445,2460.639039419643,2441.564998626709,1926.3859977722168,2022.5696890563966,2099.015359802246,2269.3488006591797,2356.2840003967285,2409.3250007629395,2431.7394020080565,2441.564998626709,2454.461799621582,2474.9019996643065,2497.983000946045,2584.456000518799,2721.6324005126953,2921.411362457275,3998.5669258728126,5145.201999664307,2358.9049144193123,2341.010997772217,1838.2760009765625,1940.2145720825195,2012.3486373901367,2179.930800628662,2256.185799407959,2307.8079986572266,2330.5695991516113,2341.010997772217,2351.9882011413574,2371.9217987060547,2394.895797729492,2482.660398101807,2612.3631996154786,2811.461800689697,3917.7487996215987,5028.831996917725,101.7341250003303,100.0739974975586,73.57400131225586,75.30186413574219,85.50763946533203,87.83140258789064,96.72100372314452,98.79499816894531,99.62800216674805,100.0739974975586,100.49900436401367,100.99759979248046,101.62839813232421,112.70119934082031,125.98320388793945,143.02340377807616,161.214089996338,207.49699783325195,2,"[0, 0, 0]"
60,8.733608696404405,8.7030029296875,6.000003814697266,6.633864559173584,7.333000183105469,7.814998626708984,8.037002563476562,8.37099838256836,8.57400131225586,8.7030029296875,8.832996368408203,8.963001251220703,9.12900161743164,9.388100051879881,9.611551475524902,10.203201789855953,11.477322582244891,69.61000061035156,5.081140696407929,5.092002868652344,3.6300010681152344,3.833808738708496,4.2590922927856445,4.536998748779297,4.666999816894531,4.870998382568359,5.018001556396484,5.092002868652344,5.167003631591797,5.258998870849609,5.352001190185547,5.481998443603516,5.5749969482421875,5.778003349304199,6.021818557739263,6.295997619628906,1474.9155832766235,1472.5280017852783,1178.2259979248047,1241.8588746376038,1279.9658112335205,1349.8660495758058,1413.4251983642578,1453.2432498931885,1465.612599182129,1472.5280017852783,1482.2486000061035,1497.9259986877441,1506.7337997436523,1515.8177017211913,1531.768948745727,1773.5095613098138,2570.4078304176464,5798.39400100708,633.5402290854867,629.7334976196289,457.73600006103516,516.3902189788819,530.4816589355469,574.6947002410889,603.7663967132569,616.9040012359619,625.7889999389648,629.7334976196289,632.7709999084473,635.8684020996094,658.830200958252,682.6590003967285,689.3724500656128,775.6449172973629,1009.6457037811484,1179.3380012512207,34.3254802904104,34.37000274658203,23.5,27.71555090713501,28.629088439941405,30.111449813842775,32.77889976501465,33.7030029296875,34.12800216674805,34.37000274658203,34.628997802734375,34.88800048828125,35.20399856567383,35.70399894714355,36.3891019821167,41.342634658813466,59.170883548739305,99.94499969482422,186.56212700470851,186.33100128173828,152.4980010986328,163.20122503280638,165.55308753967284,169.42264766693114,182.69729614257812,184.8872537612915,185.79400253295898,186.33100128173828,186.90640029907226,187.55399703979492,188.3489990234375,189.73799514770508,191.5900001525879,228.47566707611082,298.15933208847207,353.6439971923828,2442.027318362739,2444.1654987335205,1898.6630020141602,2096.0811276054383,2133.0073193740845,2216.952451133728,2378.5232994079593,2411.33699798584,2429.7417999267577,2444.1654987335205,2461.885601043701,2471.5504013061523,2480.385398864746,2495.490798568726,2520.325700569153,2943.133629760741,3803.177243446369,6916.917999267578,2343.1581690500416,2343.1100006103516,1824.5519981384277,2011.7498328208924,2047.8704595184327,2130.1907985687258,2279.4752033233644,2313.496000289917,2329.8615997314455,2343.1100006103516,2363.108602142334,2372.8789989471434,2381.001402282715,2393.642599868774,2416.5258518218993,2832.8937221908554,3691.994975242635,6813.512004852295,98.86914931269769,97.61050224304199,71.86899948120117,81.61166864013671,83.41528141021729,86.42445163726806,95.35100517272949,96.6279993057251,97.2760009765625,97.61050224304199,97.99800262451171,98.38800048828125,98.92500000000001,100.35100173950195,123.36090259552003,126.70120288848877,144.26279151916668,168.12799453735352,2,"[0, 0, 0]"
70,8.894956612389935,8.74100112915039,5.704002380371094,6.261048984527587,7.12899990081787,7.666999816894531,8.017999649047852,8.408000946044922,8.611003875732422,8.74100112915039,8.851997375488281,8.964000701904297,9.111000061035156,9.297000885009766,9.464000701904297,9.925448989868164,53.87902250289936,68.09199905395508,4.949514044874627,4.852001190185547,3.296001434326172,3.555999755859375,3.907551193237305,4.2220001220703125,4.388998031616211,4.628997802734375,4.777000427246094,4.852001190185547,4.943996429443359,5.0189971923828125,5.11199951171875,5.241001129150391,5.352001190185547,5.601199150085446,48.74896833419808,52.33300018310547,1442.0177375777694,1449.537998199463,1178.3009986877441,1188.120110759735,1244.3891487121582,1288.9295015335083,1351.5120029449463,1414.7944993972778,1434.8530006408691,1449.537998199463,1459.8709983825684,1468.42799949646,1485.1130027770996,1508.1595039367676,1518.659499168396,1665.8732023239136,2111.5718078422706,2618.8040046691895,626.3098551642468,630.3444995880127,454.99499893188477,461.0267313957214,516.6254482269287,541.7019958496094,583.5575008392334,615.9694995880127,626.3999977111816,630.3444995880127,633.177001953125,635.5109996795654,638.7150039672852,665.4835014343262,687.4230012893677,749.330850028991,916.8353081512452,1016.0619964599609,34.17115359398287,34.518001556396484,22.757999420166016,24.08713722229004,28.316343116760255,29.443750381469727,31.57349967956543,33.797000885009766,34.27699661254883,34.518001556396484,34.7400016784668,34.97999572753906,35.22200012207031,35.66600036621094,36.03600025177002,39.98595161437987,59.202310428623875,69.40700149536133,183.88185187060424,184.60950088500977,154.36899948120117,156.54291776657104,163.64724998474122,167.40049934387207,175.80299949645996,182.51600551605225,183.94300079345703,184.60950088500977,185.2010040283203,185.8695011138916,186.71899795532227,188.0349998474121,189.725248336792,224.1972532272338,259.13875177383534,291.3300018310547,2399.9928259766352,2415.712501525879,1907.181999206543,1935.1250666999817,2074.1923500061034,2137.229751586914,2258.8904991149902,2374.894497871399,2401.1020011901855,2415.712501525879,2427.1570014953613,2440.0184993743896,2461.23099899292,2482.2029991149902,2501.373998641968,2799.137850189206,3371.8738755416916,5158.088001251221,2300.225068863868,2315.472999572754,1832.4780006408691,1860.2002400016786,1987.6668981552125,2049.6987533569336,2168.1224994659424,2275.4647483825684,2300.881000518799,2315.472999572754,2326.9910011291504,2338.426498413086,2358.9169998168945,2382.333999633789,2398.3105001449585,2672.9823007583614,3249.8679855918895,3674.310001373291,99.76775711276753,98.57199668884277,72.85199737548828,74.2640976715088,83.37280349731446,85.90150451660156,90.23099899291992,97.4240026473999,98.18400573730469,98.57199668884277,98.94400024414062,99.35100173950195,99.86899948120117,100.9794979095459,124.41524982452393,128.7698493957519,154.93694860458422,2837.5209999084473,2,"[0, 0, 0]"
80,8.671110435796622,8.592998504638672,5.869998931884766,6.685134353637695,6.943996429443359,7.222999572753906,7.407001495361328,7.887999534606934,8.402799224853519,8.592998504638672,8.75899887084961,8.906997680664062,9.075000762939453,9.314998626708984,9.499000549316406,9.924999237060547,58.98086601257325,87.0719985961914,4.93505593839164,4.796001434326172,3.2779998779296875,3.5192599983215334,3.8149986267089844,4.037998199462891,4.18499755859375,4.463001251220703,4.68499755859375,4.796001434326172,4.9069976806640625,5.017997741699219,5.129997253417969,5.2779998779296875,5.407001495361328,5.702999114990234,53.90686470031739,62.2400016784668,1399.3761557458688,1419.1269969940186,1187.224998474121,1215.6257399406434,1229.6335750579833,1257.4952478408813,1270.6498935699462,1319.4522504806519,1407.6794021606447,1419.1269969940186,1431.113200378418,1451.1025947570802,1462.8783988952637,1482.161798095703,1502.8293991088867,1680.300449867249,2200.2689433975415,5342.775001525879,592.7730942823636,606.992000579834,438.64099884033203,491.6438456077576,514.6973289489746,529.3443477630615,533.7330005645751,542.0710020065308,598.8176010131835,606.992000579834,612.4758033752441,620.6874996185303,628.0578018188477,632.7741004943848,635.798701095581,704.6135725402848,929.4416122512854,1519.3859977722168,32.63494050007659,33.62999725341797,23.350994110107422,27.27712964630127,27.943996963500975,28.51799774169922,28.868698120117188,29.697996139526367,32.88800354003906,33.62999725341797,34.05500106811523,34.42599868774414,34.75959930419922,35.19119911193848,35.59199905395508,37.3876734161377,53.408287021637896,107.33300018310547,175.80201612874723,180.25600051879883,148.73899841308594,157.51789430618288,159.349072265625,160.79535179138185,161.53569793701172,163.99774646759033,178.42299957275392,180.25600051879883,181.11300430297854,181.86800003051758,182.68260040283204,183.77499504089354,184.8126485824585,220.28914924621583,246.94386402893065,349.5139961242676,2310.2529853875644,2360.8915004730225,1899.658000946045,2020.4713926696777,2043.835080871582,2073.9366973876954,2092.6609024047852,2153.918749809265,2340.699597167969,2360.8915004730225,2377.902998352051,2398.9071994781493,2418.1243995666505,2445.333797454834,2467.8653512954716,2749.73760082245,3435.1393036270483,7285.653999328613,2214.1923730312446,2261.6805000305176,1808.548999786377,1937.5840431709291,1959.1114318847656,1988.0842487335206,2005.9717002868651,2066.442247390747,2241.537197113037,2261.6805000305176,2277.8408012390137,2298.3341976165775,2317.618199920654,2341.518299484253,2366.434051513672,2655.6420407867436,3323.5629417686805,7167.972003936768,96.06061235631998,98.05399703979492,74.07300186157227,81.64692070007324,83.2413314819336,84.44299831390381,85.12800102233886,86.80774879455566,97.05400085449219,98.05399703979492,98.66500091552734,99.20199966430664,99.75759887695312,100.81230430603027,111.29439678192136,127.69422992706302,149.99000159454383,178.44199752807617,2,"[0, 0, 0]"
90,8.127970982423593,7.962001800537109,5.480998992919922,6.029316482543946,6.647998809814453,7.019001007080078,7.202301025390625,7.517997741699219,7.7780006408691404,7.962001800537109,8.11199951171875,8.276996612548828,8.426002502441406,8.667003631591797,8.869998931884766,9.362829589843745,58.893406097412424,137.2959976196289,4.546403826401175,4.4629974365234375,3.036998748779297,3.436316234588623,3.6850013732910156,3.8709983825683594,3.9820022583007812,4.2030029296875,4.3699951171875,4.4629974365234375,4.555999755859375,4.665996551513672,4.777000427246094,4.925998687744141,5.038002014160156,5.2779998779296875,46.82004344558719,54.387001037597656,1366.999667566748,1373.149501800537,1138.783000946045,1201.4942232017518,1212.7594791793822,1224.4745500564575,1237.0194000244142,1278.0029983520508,1334.1437995910646,1373.149501800537,1408.6137947082518,1423.3204982757568,1443.7414009094236,1469.8343982696533,1488.6792978286742,1684.8581612777689,2497.9525003166405,3477.5510025024414,589.2715856103498,584.9650001525879,434.6429977416992,463.89127700042724,508.53435829162595,518.7521488189697,525.8079998016358,536.6372489929199,573.1337982177735,584.9650001525879,611.6589965820312,621.4758991241455,628.9919982910156,657.320998764038,678.9827478408813,717.9938328933711,835.1918640975958,1314.318000793457,32.63878758954795,32.093000411987305,23.09400177001953,23.616821144104,27.407001495361328,28.151404571533206,28.516301345825198,29.239745140075684,30.49899749755859,32.093000411987305,33.69860000610351,34.31399917602539,34.83299789428711,35.647003173828125,36.924998664855956,52.82394874572738,104.07335803604457,140.73899841308594,178.32655073553968,176.9689998626709,150.40599822998047,152.83077069854738,159.12604835510254,161.05654678344726,162.09099960327148,164.0927495956421,170.20559997558593,176.9689998626709,182.12799835205078,183.5891002655029,185.12639923095702,188.10969810485838,219.92920207977292,244.46252094268797,278.1947280349732,300.0890007019043,2275.478522372968,2271.5555000305176,1939.9009971618652,1999.9632710838318,2030.686170196533,2045.5249481201172,2067.750098800659,2114.413749694824,2216.686798095703,2271.5555000305176,2361.0822013854977,2398.656898880005,2420.144599151611,2444.5943019866945,2465.5291988372805,2712.6787086105314,3669.391134151473,4479.0,2179.9109663110103,2175.9919986724854,1835.5509986877441,1924.0430925483704,1945.4128716278074,1957.2548522949219,1976.6905994415283,2024.4840002059937,2125.192395782471,2175.9919986724854,2261.0830001831055,2295.6995002746585,2319.4863998413084,2342.7379009246824,2364.7818010330197,2615.4115283584597,3515.78195478822,4388.334003448486,95.56755606195799,95.79550170898438,74.05499649047852,74.47999954223633,82.54387660980225,84.27700099945069,84.925004196167,86.4250020980835,88.7760009765625,95.79550170898438,97.22100067138672,98.16770019531249,99.09200286865234,106.74340057373044,125.10160064697263,149.42409908294673,188.87313653945998,276.2920036315918,2,"[0, 0, 0]"
100,8.115355768339818,7.7779998779296875,6.186004638671875,6.446631530761719,6.740997314453125,6.9817962646484375,7.129002380371094,7.3899993896484375,7.611401367187501,7.7779998779296875,7.982002258300781,8.259002685546875,8.555000305175781,8.888999938964844,9.1300048828125,9.68499786376953,48.0227089233399,192.36800384521484,4.425044622385289,4.3330078125,3.0,3.1317319335937497,3.481954956054688,3.7229995727539062,3.8519973754882812,4.072998046875,4.222999572753906,4.3330078125,4.444999694824219,4.573997497558594,4.722007751464844,4.945002746582031,5.109992980957031,5.407044982910157,37.85967852783329,48.22200012207031,1374.9533051911076,1332.4100036621094,1177.2449951171875,1206.7755112304687,1216.7977627563478,1238.9190002441405,1252.4594009399414,1284.577995300293,1313.2660003662108,1332.4100036621094,1360.4056060791017,1411.3612091064454,1476.397201538086,1550.5733993530273,1600.677407836914,1670.6214807128904,2447.9488406372107,11277.032997131348,564.897245547567,540.3079986572266,453.88399505615234,497.17830499267575,504.9759976196289,513.6059951782227,518.3933975219727,528.068000793457,534.7900009155273,540.3079986572266,565.5522018432616,582.463801574707,613.822396850586,632.6440017700196,666.2185974121094,711.5995959472656,835.9630297851581,952.5449981689453,31.268450129632384,29.75798797607422,23.850997924804688,26.464750305175784,27.166000061035156,27.754005432128906,28.065602111816407,28.64800262451172,29.20299835205078,29.75798797607422,30.871006774902344,31.94300079345703,33.407797241210936,34.701995849609375,35.64639587402344,68.90676300048824,105.56166027832542,219.68399810791016,175.02318476895456,166.94400024414062,151.35000610351562,158.8869948730469,160.4035189819336,161.702001953125,162.51699829101562,163.9419937133789,165.3679992675781,166.94400024414062,173.70199279785157,177.45999908447266,183.97901000976563,187.80120086669922,213.18979339599608,249.85119903564453,337.35951287842147,380.58699798583984,2250.7843345828537,2174.345001220703,1891.4040069580078,2016.5268748168946,2033.0381631469727,2055.068000793457,2072.849200439453,2112.9010009765625,2146.126399230957,2174.345001220703,2232.128398132324,2332.1646026611324,2432.845199584961,2503.4594009399416,2553.277195739746,2687.5570751953123,3453.599581665044,12348.944999694824,2158.6825860279864,2086.327003479004,1818.145004272461,1933.3230808105468,1947.5638327026368,1968.643798828125,1986.254202270508,2024.8470077514648,2058.397201538086,2086.327003479004,2141.5228012084963,2240.5321975708007,2332.61580657959,2400.734400939941,2452.5740036010743,2587.650761413574,3363.2738381958084,12252.612991333008,92.10174855486729,86.97900390625,73.25900268554688,79.75416827392579,82.68232604980469,83.85100555419922,84.46199798583984,85.55599975585938,86.33140258789062,86.97900390625,88.22160949707032,97.44400024414062,99.09200897216797,100.7760009765625,109.46580047607422,130.0426431274414,184.23189465332035,472.8830032348633,2,"[0, 0, 0]"


==> data/Raspi/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,10.69289857250149,8.869998931884766,7.5930023193359375,7.595090057373047,7.613879699707031,7.701201629638672,7.852000427246093,8.24949836730957,8.617999267578124,8.869998931884766,8.944000244140625,9.018000030517578,9.10400390625,9.215000915527344,9.538898849487305,59.84678054809591,122.28267915344325,129.22000122070312,4.978897741285421,4.944999694824219,4.25799560546875,4.257995826721191,4.257997817993164,4.464398956298829,4.536798858642578,4.676000595092773,4.888197326660157,4.944999694824219,5.103597259521484,5.173799896240234,5.333000183105469,5.5038002014160154,5.5443988800048825,5.619141998291015,5.628019088745118,5.629005432128906,1104.6856608633268,1103.0040016174316,969.431999206543,969.4609989852905,969.7219969940186,993.2910976409912,1021.1682037353515,1062.3764991760254,1082.5690002441406,1103.0040016174316,1110.3914024353026,1121.0268013000489,1158.3896018981934,1186.5775970458985,1207.9808994293212,1333.6589436340337,1471.6010956268328,1486.9280014038086,554.500169333765,559.9000015258789,508.28900146484375,508.6381033020019,511.78001983642577,515.7251972198486,517.3375968933105,525.3455009460449,555.6822021484375,559.9000015258789,562.7631996154785,566.186597442627,569.2787994384767,574.0925994873047,595.9194980621338,685.8528034973144,700.5940823822024,702.2320022583008,35.119050817974546,34.9630012512207,31.927001953125,31.93338198852539,31.990802307128906,32.48039321899414,32.5780029296875,33.22149848937988,34.29920120239258,34.9630012512207,35.36620407104492,35.92580108642578,36.250799560546874,36.584398651123045,37.30429801940918,46.4840419006348,57.76550166320816,59.01899719238281,101.0551190780381,99.2030029296875,89.88800048828125,89.98996445465087,90.90764015197755,92.2502010345459,92.98500061035156,94.79450035095215,96.8474006652832,99.2030029296875,99.93219528198243,100.51740264892578,101.3664031982422,103.11519927978516,104.7006996154785,176.01661964416533,263.613962074281,273.3470001220703,1914.2232374417579,1907.625,1749.6270027160645,1750.8858346328734,1762.2153218841554,1781.4521995544435,1800.5597984313963,1828.8295001983643,1867.8475997924804,1907.625,1924.7844017028808,1951.3026008605957,1994.2167991638185,2039.9456008911134,2051.6846973419188,2344.6189195251472,2607.433390441898,2636.634998321533,1811.0317964068913,1790.9599990844727,1650.6100044250488,1651.9257340621948,1663.7673007965088,1682.6883998870849,1700.9392021179199,1732.9329986572266,1769.834796142578,1790.9599990844727,1824.4267974853517,1843.332600402832,1890.2473976135252,1921.6950004577639,1949.4783000946045,2222.4030574035655,2504.0967022247355,2535.39599609375,103.19144103486659,98.85099411010742,93.35099792480469,93.43045808410645,94.14559951782226,95.28690223693847,96.22180099487305,96.99799919128418,98.04340209960937,98.85099411010742,101.1056022644043,104.08780364990234,106.65400161743165,108.77600173950195,121.65949821472165,156.7184413909913,180.72104457855258,183.38800048828125,2,"[0, 0, 0]"
10,9.91529780180006,9.926002502441406,7.758995056152344,7.836396026611328,8.185001373291016,8.777999877929688,9.222000122070312,9.573997497558594,9.796001434326172,9.926002502441406,10.07400131225586,10.203998565673828,10.371002197265625,10.647998809814453,10.850997924804688,11.44400405883789,12.055001831054703,12.166000366210938,5.006512468944175,5.000999450683594,3.8709983825683594,3.9369987487792972,4.055999755859375,4.3509979248046875,4.5189971923828125,4.759002685546875,4.9250030517578125,5.000999450683594,5.092002868652344,5.2030029296875,5.333000183105469,5.500995635986328,5.6300048828125,5.888996124267578,6.18519821166993,6.240997314453125,998.5499469166786,964.5059967041016,781.3970031738281,785.4746017456055,805.9169960021973,883.8400001525879,920.0620002746582,944.6359939575195,957.931999206543,964.5059967041016,971.3570022583008,983.319995880127,1089.392993927002,1182.984001159668,1202.0939979553223,1260.0960006713867,1343.7153991699224,1347.2049980163574,617.6253111485436,605.9910011291504,488.6410026550293,491.3188011169434,507.382999420166,550.2519989013672,573.2890014648438,592.6959991455078,599.5290031433105,605.9910011291504,616.2509994506836,643.992000579834,659.564998626709,672.6940002441406,683.5830001831055,742.5080032348633,845.3072036743201,870.4519996643066,39.63754071253112,38.09199905395508,30.7969970703125,30.817999267578124,31.684005737304688,34.57200241088867,36.31599807739258,37.186004638671875,37.742000579833984,38.09199905395508,38.46299743652344,39.01700973510742,39.98099899291992,41.48099899291992,42.48099899291992,102.86899948120117,109.01699829101565,109.18499755859375,113.78480525342081,107.66400527954102,89.14700317382812,89.54780502319336,92.20199966430664,99.7020034790039,103.70099639892578,105.49799728393555,106.81399917602539,107.66400527954102,108.7770004272461,109.86799621582031,111.38800430297852,148.2380027770996,169.35000228881836,177.92400360107422,219.3757995605492,234.77599716186523,1893.3872179358254,1886.3640022277832,1506.9060020446777,1519.6614013671874,1543.7200012207031,1738.5890007019043,1780.8839988708496,1825.7539978027344,1866.5859985351562,1886.3640022277832,1900.9930000305176,1924.1040000915527,1992.492000579834,2052.4169998168945,2087.3789978027344,2225.0439987182617,2413.5868003845235,2424.9310035705566,1784.5194143019182,1777.8649978637695,1413.5740013122559,1426.8519996643067,1450.3689994812012,1641.386001586914,1674.6259994506836,1715.4210014343262,1755.4389991760254,1777.8649978637695,1791.6800003051758,1809.882999420166,1880.4940032958984,1943.9560012817383,1976.4180030822754,2106.3599967956543,2311.5616012573264,2327.9500007629395,108.86780363390727,107.14700317382812,78.0739974975586,82.96159744262695,92.18400192260742,95.7390022277832,103.70199966430664,105.75799942016602,106.59199523925781,107.14700317382812,107.8129997253418,108.42399978637695,109.36899948120117,111.55500030517578,136.64600372314453,160.73899841308594,173.90820159912158,177.10800170898438,2,"[0, 0, 0]"
20,8.642971257873986,8.721996307373047,4.944000244140625,6.002520050048828,6.703182144165039,7.29700050354004,7.519000244140625,8.02800178527832,8.463002014160157,8.721996307373047,8.92599868774414,9.12220001220703,9.332996368408203,9.615398406982422,9.980998992919922,10.727500991821284,11.34038686370853,12.036994934082031,5.070559494606876,5.092998504638672,3.31500244140625,3.486605644226074,3.8997188568115235,4.256399917602539,4.48179931640625,4.741003036499023,4.980998992919922,5.092998504638672,5.203998565673828,5.332598114013672,5.481401062011718,5.665996551513672,5.796100997924804,6.0329396057128895,6.411736503601096,6.500999450683594,937.7118072165536,930.1919975280762,591.4730033874512,640.2306392288208,694.9153955841065,801.6827968597412,814.7891967773437,863.8049983978271,920.3061996459961,930.1919975280762,947.8889991760254,967.121997833252,994.0955993652344,1038.050399017334,1121.4541988372803,1214.415439529419,2564.35652159122,2956.909999847412,575.9730745273305,586.4939994812012,352.3849983215332,354.1659904098511,432.1225626373291,493.8084987640381,503.4713981628418,547.2894992828369,579.6562011718751,586.4939994812012,592.5269989013672,598.3784004211426,607.1772003173828,629.36259765625,653.3576004028317,689.0255822753907,884.8068003387515,1108.617000579834,36.703833610528406,36.81399917602539,20.44400405883789,22.050259330749512,26.605679244995116,30.927001953125,31.64800109863281,33.712501525878906,36.183197784423825,36.81399917602539,37.27760314941406,37.72200241088867,38.20300064086914,38.961998748779294,40.112003326416016,92.6443994140625,104.34614672851563,108.45999908447266,101.96588019292017,101.81300354003906,64.48099517822266,68.69700191497803,78.7959603881836,88.63780059814452,90.07400131225586,95.50749969482422,100.47919692993163,101.81300354003906,102.73160247802736,103.77700271606446,104.88380508422853,106.64239959716797,110.07479896545411,167.73405624389648,206.45271194458007,310.3470001220703,1772.8776833719655,1789.6450004577637,1106.079002380371,1174.9947251968383,1353.7992398071287,1532.6289989471434,1565.3803985595705,1645.9979991912842,1764.107600402832,1789.6450004577637,1816.7447998046875,1842.885001373291,1869.202400970459,1919.9615997314454,2021.4153999328614,2131.6143990325913,3777.6532307434763,3974.7650032043457,1666.0681262998135,1676.7570037841797,1037.0420036315918,1102.3348692626953,1262.0006568145752,1435.0980976104736,1465.8782012939453,1549.378999710083,1657.3573989868164,1676.7570037841797,1705.0270011901855,1730.7043998718261,1756.3494018554688,1807.6414024353028,1908.0538005828853,2000.4570007324219,3663.002967292854,3873.0830001831055,106.80955707215206,105.44300079345703,69.0369987487793,72.65985593414307,79.96990592956543,91.3076000213623,92.18400115966797,94.94300079345703,103.96099548339843,105.44300079345703,106.56919860839844,107.55459899902343,109.16239852905274,122.66959991455079,143.50350112915038,166.52825462341303,215.63979963684085,316.7549934387207,2,"[0, 0, 0]"
30,8.604892923437848,8.575000762939453,5.7220001220703125,6.02512336730957,6.54059829711914,7.242000579833984,7.499000549316406,7.908000946044922,8.333000183105469,8.575000762939453,8.777999877929688,8.981002807617188,9.221996307373047,9.518001556396484,9.81500244140625,10.925801849365236,45.0593227386501,54.2030029296875,4.755685346457803,4.6660003662109375,3.2399978637695312,3.319683074951172,3.577398681640625,3.944000244140625,4.092998504638672,4.352001190185547,4.536998748779297,4.6660003662109375,4.778003692626953,4.925998687744141,5.072998046875,5.257999420166016,5.407001495361328,5.666799926757813,49.44434082031884,68.0359992980957,918.8238796232037,918.1749992370605,657.362003326416,661.2282379913329,690.4428031921387,790.3419952392578,809.8060035705566,858.6180000305176,905.5250015258789,918.1749992370605,930.4509963989258,945.5060005187988,964.620002746582,1006.9309997558594,1079.9879989624023,1209.673400878906,1724.2974237823548,3967.2290000915527,574.2550906475136,577.5669975280762,408.9209976196289,421.73786338806156,435.58000259399415,496.54899978637695,505.2159996032715,549.4929962158203,566.7890014648438,577.5669975280762,584.1599998474121,590.9179992675781,603.4740028381348,637.4550018310547,657.2150001525879,722.1176017761229,977.0788828278099,1462.6490020751953,36.693897362530464,36.38800048828125,24.962997436523438,25.400341033935547,26.813797760009766,31.055999755859375,31.796001434326172,34.2599983215332,35.64800262451172,36.38800048828125,36.88999938964844,37.388999938964844,37.999000549316406,38.907005310058594,40.23899841308594,91.14339828491205,123.5690769958556,153.33300399780273,105.63316586330525,104.83200454711914,76.64799880981445,79.30292289733886,81.91000518798828,91.90700149536133,93.66500091552734,100.38700103759766,103.42399978637695,104.83200454711914,105.99800109863281,107.12899780273438,108.55400085449219,111.4990005493164,115.73899841308594,165.51240081787108,265.2752169800017,334.1080017089844,1751.8288105122012,1763.4790000915527,1280.7810020446777,1300.213219909668,1383.6233985900878,1512.9450035095215,1554.2039985656738,1658.923999786377,1737.590000152588,1763.4790000915527,1788.386001586914,1815.4599990844727,1844.2369995117188,1893.533000946045,1960.0499992370605,2210.199001312255,3234.315720214949,4938.995998382568,1648.7666117664485,1658.3330001831055,1202.2809982299805,1217.0653768157958,1301.9884002685549,1422.0189971923828,1458.6490020751953,1561.9260063171387,1637.1650009155273,1658.3330001831055,1679.7569999694824,1704.3500022888184,1735.7380027770996,1784.422996520996,1850.6450004577637,2067.5891983032225,3112.1283612824445,4804.94100189209,103.06219874575268,102.48099899291992,75.4429931640625,76.99362167358399,79.34379959106445,89.16500473022461,90.77799606323242,93.03599548339844,99.01700210571289,102.48099899291992,103.59200286865234,104.64699935913086,106.1089973449707,111.01800537109375,136.0170021057129,171.75780105590815,224.59495773315695,266.3299980163574,2,"[0, 0, 0]"
40,8.65526211545348,8.463001251220703,5.555999755859375,6.152641525268555,6.926000099182129,7.3854475021362305,7.592998504638672,7.963001251220703,8.259002685546875,8.463001251220703,8.72220230102539,8.982002258300781,9.25899887084961,9.647999954223632,9.947549438476564,10.629631271362305,56.378819770814445,98.23999786376953,4.978161247760375,4.842500686645508,3.407001495361328,3.590169765472412,3.9079971313476562,4.148002624511719,4.296000289916992,4.555000305175781,4.722999572753906,4.842500686645508,4.963001251220703,5.0930023193359375,5.276998901367188,5.4810028076171875,5.666999816894531,5.9563406753540065,44.406559322360664,103.14700317382812,887.2507498008096,886.6085033416748,555.7350044250488,618.4388852882386,733.9496699523926,775.917201423645,787.6964012145996,815.3082542419434,852.8173965454101,886.6085033416748,907.1541984558105,923.2644973754882,947.7178031921387,981.0652980804443,1013.607248878479,1131.182010269166,2421.277872623469,2827.946002960205,560.5460282717697,559.5674991607666,342.9029998779297,412.0569164619446,479.0648019790649,491.91699542999265,499.0745979309082,516.5717468261719,552.6145988464356,559.5674991607666,569.4485984802246,583.4693958282471,595.5218002319336,619.4089000701904,644.852600479126,696.3882698440555,829.4449196891787,958.6549987792969,35.80494713881057,34.887996673583984,21.093002319335938,25.20847214889526,29.71065914154053,30.740997314453125,31.277999877929688,32.62900161743164,34.22180023193359,34.887996673583984,35.68420181274414,36.51690139770508,37.27019500732422,38.40730018615723,39.52085113525391,88.53060222625737,122.04578239059502,165.9439926147461,104.20503685961404,103.25799942016602,67.45999526977539,79.37395273590087,89.9934511566162,92.81370258331299,93.99319877624512,97.07199954986572,101.5365951538086,103.25799942016602,104.70540313720704,106.35100173950195,108.22059783935548,110.8499984741211,114.88749694824219,158.77626350402852,222.18125238800076,259.44100189208984,1701.9890037064088,1705.7370014190674,1062.8009986877441,1241.4596838493349,1464.0340396499635,1504.2330993652345,1522.4839015960695,1593.1742506027222,1663.0340003967285,1705.7370014190674,1741.9664001464844,1772.729499435425,1806.3763984680177,1848.8739002227783,1891.4011476516723,2092.586480636597,3345.420087749507,3924.0419998168945,1601.4401854342177,1606.2094974517822,996.6720008850098,1159.513619693756,1374.9976486968994,1411.9069980621339,1428.6889999389648,1497.8330011367798,1564.158000946045,1606.2094974517822,1637.4261993408204,1666.5228004455566,1701.658196258545,1741.481003189087,1781.1436506271364,1989.0497600555427,3235.723028594998,3806.21000289917,100.54881827219086,95.8125,66.12899780273438,75.7179838027954,83.3961392211914,89.90599765777588,90.99290161132812,92.7212495803833,94.22099685668945,95.8125,102.9842025756836,104.7770004272461,106.14700012207031,108.94230270385742,121.48725013732911,148.65710216522248,196.86779896927064,237.23700332641602,2,"[0, 0, 0]"
50,7.650860952525578,7.518001556396484,5.8509979248046875,6.056815856933595,6.369481201171875,6.685001373291016,6.869799041748047,7.147998809814453,7.369202423095704,7.518001556396484,7.667002868652344,7.8509979248046875,8.0739990234375,8.499000549316406,8.94399642944336,9.75899887084961,11.393312255859614,104.3129997253418,4.389669408951481,4.370998382568359,2.924999237060547,3.111911926269531,3.4259967041015624,3.684400177001953,3.8330039978027344,4.055999755859375,4.259998321533203,4.370998382568359,4.481998443603516,4.603597259521482,4.748402404785157,4.9810028076171875,5.184599304199219,5.629003601074219,5.997268951416023,6.666999816894531,829.1147346496582,812.3799934387207,632.1020050048828,647.662845916748,721.6182405090333,765.6271980285644,776.5008003234863,787.971004486084,800.3410018920898,812.3799934387207,823.971002960205,831.4332023620606,859.7000015258789,913.5552017211915,956.1109992980957,1027.5265209960937,1994.6171511536136,2628.262996673584,505.0165119652828,496.9569969177246,393.1989974975586,406.3470517272949,455.3393206787109,470.66779785156245,475.2681999206543,489.27100372314453,494.27200012207027,496.9569969177246,499.95260162353514,505.89440002441404,521.6937980651855,544.3856002807618,555.741399383545,628.9944804382324,755.1740634460454,1225.3170013427734,31.90536496020724,31.426002502441406,24.038005828857422,25.436526580810547,27.72148422241211,29.747799682617188,30.110000610351562,30.721996307373047,31.14699935913086,31.426002502441406,31.740997314453125,32.22260360717773,33.16640090942383,34.430404663085945,35.473402404785155,39.018281860351564,46.96587524414069,65.97999954223633,91.54842418121407,89.9800033569336,76.07300186157227,76.80661401367188,82.21040008544921,86.30320205688477,87.06859970092773,88.38800048828125,89.31399536132812,89.9800033569336,90.739005279541,91.86959762573242,94.43219833374025,97.60899810791015,100.24359970092773,121.89983840942381,147.20492944335945,215.59099197387695,1564.3975972481812,1539.2220001220703,1227.7620010375977,1265.1982240905763,1426.7535205078125,1467.1332008361817,1479.862599182129,1497.9070014953613,1520.4957992553711,1539.2220001220703,1550.576399230957,1568.5171974182128,1620.6760009765626,1695.7566001892092,1759.044799041748,1925.8970794677734,3167.0086484680583,3637.5289993286133,1469.6255661178393,1446.2789993286133,1153.6889991760254,1187.4188161621094,1340.1015965270994,1376.9418006896972,1388.9495979309083,1406.1669998168945,1426.0519989013671,1446.2789993286133,1458.067401123047,1471.7709991455076,1522.4449996948242,1593.899602508545,1655.4537986755367,1820.3260797119142,3059.0022168579544,3522.029998779297,94.77203113034187,91.81300354003906,72.16500473022461,77.62561618041993,81.69315872192382,88.62899932861328,89.42060012817383,90.46100616455078,91.31400299072266,91.81300354003906,92.44400024414062,93.2400001525879,95.44300003051757,105.42860336303711,117.62059936523437,132.2900810241699,162.6096704101592,201.25699615478516,2,"[0, 0, 0]"
60,7.955145750287052,7.924999237060547,5.2220001220703125,6.087570671081544,6.676260604858399,7.129000473022462,7.313999176025391,7.592002868652344,7.796001434326172,7.924999237060547,8.054998016357423,8.185001373291016,8.333999633789062,8.648001098632813,8.963001251220703,9.610998001098633,10.28263102722173,10.814998626708984,4.387358670291825,4.370998382568359,3.1469993591308594,3.268144599914551,3.4995381927490232,3.740000534057617,3.8709983825683594,4.110996246337891,4.277996063232422,4.370998382568359,4.480998992919922,4.592002868652344,4.708197784423833,4.9069976806640625,5.073997497558594,5.425998687744141,5.814998626708984,11.94400405883789,826.4000338151833,811.8230018615723,597.9000015258789,666.290279045105,701.331639099121,769.6271995544433,780.342000579834,793.8414993286133,804.316202545166,811.8230018615723,824.8197998046875,831.8923965454102,840.3820014953614,893.5915946960449,943.7629997253418,1016.5621787261963,2180.8825452576007,2328.064998626709,502.9962742994692,498.8080024719238,335.7560005187988,407.87493646240233,434.8506815338135,475.09419975280764,482.37879943847656,490.49400329589844,496.0860008239746,498.8080024719238,501.493399810791,504.54899978637695,509.2944007873535,533.3943992614746,550.9677989959716,633.8423421478271,779.5140396576104,1091.412998199463,31.646171728304317,31.351001739501953,21.073993682861328,25.2361212387085,26.860720825195312,29.38289947509766,29.94540023803711,30.64800453186035,31.075000762939453,31.351001739501953,31.628997802734375,31.96200103759766,32.37000274658203,33.35159759521484,34.683598327636716,38.87667991638183,63.24710211181725,154.18300247192383,90.43029193700391,89.55599975585938,67.03499984741211,76.74524683380127,79.99862281799315,85.072998046875,86.25899887084961,87.83300018310547,88.8995948791504,89.55599975585938,90.2020050048828,90.96300048828125,91.94300155639648,94.90659790039062,98.06040229797364,125.04230049133301,137.73291764069063,222.03399658203125,1556.2154196585543,1537.2029991149902,1097.5599975585938,1284.2483054885865,1351.8229193878174,1473.5223999023438,1489.0222007751465,1508.0830001831055,1522.6958000183104,1537.2029991149902,1549.9990005493164,1559.9356002807617,1580.0058029174804,1659.419800567627,1726.4672004699705,1908.1239967346191,3202.5458129349013,3278.552001953125,1463.8152762005395,1443.2789993286133,1030.912998199463,1206.7459810714722,1272.5126988983154,1384.4881992340088,1399.7568016052246,1417.779001235962,1430.5380004882813,1443.2789993286133,1458.7223999023438,1467.5559997558594,1484.410800933838,1565.3139991760254,1627.263000488281,1800.7739193725588,3099.2771218490866,3165.497001647949,92.40014345801464,90.38799667358398,66.64699935913086,77.19483457946777,79.04571983337402,85.97529869079591,87.38700103759766,88.93449974060059,89.86860122680665,90.38799667358398,90.88800048828125,91.57379837036133,92.69219970703126,101.65800018310546,115.33739738464357,122.28497711181642,173.47592002869027,215.16400146484375,2,"[0, 0, 56]"
70,8.057303464554996,7.888999938964844,5.6660003662109375,6.105133609771729,6.777000427246094,7.166003227233887,7.3339996337890625,7.594000816345215,7.777004241943359,7.888999938964844,8.000995635986328,8.129997253417969,8.295997619628906,8.519001007080078,8.758248329162598,9.453102111816403,49.25315845489651,83.33200073242188,4.469653619112938,4.462001800537109,3.2579994201660156,3.322270545959473,3.7029991149902344,3.907001495361328,4.019001007080078,4.223003387451172,4.370002746582031,4.462001800537109,4.536998748779297,4.629001617431641,4.722999572753906,4.871002197265625,5.000003814697266,5.2594507217407225,5.713203296661433,42.5,806.9308844917515,797.378496170044,601.1970024108887,650.1780027580261,689.4230001449585,756.2910013198853,771.1004943847656,782.5034990310669,790.0279960632324,797.378496170044,809.3240013122559,819.888500213623,826.0089988708496,835.1929969787598,871.789755821228,1010.1698505401611,1415.9854381180103,2290.787998199463,500.32834182910904,493.8640022277832,341.3110008239746,377.82479211807254,426.9253969192505,472.22950077056885,478.4669990539551,485.7529983520508,491.0489959716797,493.8640022277832,496.51200103759766,499.5590019226074,506.7889976501465,541.5669994354248,555.617000579834,634.4338989257808,737.8118519401581,769.8240013122559,31.545702884348298,30.94499969482422,20.036998748779297,21.749621601104735,26.370552444458006,29.221747398376465,29.702001571655273,30.296001434326172,30.7030029296875,30.94499969482422,31.222003936767578,31.536998748779297,31.94400405883789,32.869009017944336,33.98099899291992,42.3508996963501,91.36958755493188,108.3129997253418,89.6545902651532,87.44499588012695,62.7390022277832,68.23480136871338,78.47739715576172,83.33299922943115,84.4055004119873,85.8689956665039,86.86899948120117,87.44499588012695,88.12799835205078,88.8700008392334,89.9990005493164,92.09150123596191,97.51249885559082,143.6348999023437,204.25832145691038,431.47700119018555,1534.7766698893327,1527.9440002441406,1108.6529998779297,1214.766014957428,1340.056897354126,1461.3107500076294,1471.9910011291504,1489.98099899292,1509.7960014343262,1527.9440002441406,1539.2949981689453,1549.0549983978271,1565.166000366211,1600.0170001983643,1649.280502319336,1871.3779010772673,2411.9141559601558,3543.529998779297,1440.9864765540299,1433.3249988555908,1040.1349983215332,1142.4469574546815,1259.3020496368408,1370.8617486953735,1380.908000946045,1397.98300075531,1415.7049980163574,1433.3249988555908,1446.0000038146973,1454.833501815796,1467.2050018310547,1504.0095024108887,1553.568250656128,1770.4850542068452,2288.935468959865,3434.550998687744,93.79019333530282,91.86899757385254,65.70199966430664,71.77265998840332,79.89160251617432,88.8457555770874,89.68400001525879,90.69699764251709,91.37000274658203,91.86899757385254,92.31300735473633,92.81399917602539,93.50000381469727,95.60949897766113,118.18775272369385,132.14270057678215,162.2813761711127,265.3860054016113,2,"[0, 0, 0]"
80,7.551838116865716,7.535999298095703,5.018001556396484,5.796589630126953,6.370082702636719,6.739999389648437,6.925998687744141,7.2220001220703125,7.407997894287109,7.535999298095703,7.647998809814453,7.777996063232422,7.944999694824219,8.18499755859375,8.42599868774414,9.036998748779297,9.77770388793946,11.57400131225586,4.280766604974327,4.2779998779296875,3.0550003051757812,3.222152130126953,3.4259986877441406,3.7030029296875,3.8330001831054688,4.0370025634765625,4.185001373291016,4.2779998779296875,4.369998931884766,4.463001251220703,4.573001861572266,4.740998077392578,4.888996124267578,5.148922119140625,5.739853851318363,5.926998138427734,808.4831988296006,804.7680015563965,580.882999420166,646.1883102722169,686.6124044799806,749.4052047729492,771.4684036254882,787.3049964904785,797.6564025878906,804.7680015563965,815.2685974121093,826.6561965942383,832.5093986511231,840.7828018188476,853.8487968444824,991.145079650879,1215.3294109497128,2544.819995880127,501.9078418855825,500.8090019226074,352.4769973754883,413.49674996948244,433.1820782470703,476.90919952392585,487.6420021057129,495.29100036621094,498.9931999206543,500.8090019226074,502.67880096435545,504.6790008544922,507.5931976318359,513.0751998901367,522.0351982116699,635.8437608337415,732.1817412109395,774.7120018005371,32.24910500987748,32.053993225097656,21.88799285888672,25.518297546386716,27.242521209716795,30.044401550292967,30.722998809814452,31.408000946044922,31.797000885009766,32.053993225097656,32.29499816894531,32.53499984741211,32.8329963684082,33.23999786376953,33.611000061035156,40.51639770507813,104.96444729614427,140.66500091552734,88.78240747312796,88.27800369262695,64.90699768066406,73.78450805664063,77.96944137573242,84.6843978881836,85.64880142211913,86.96099853515625,87.79599838256836,88.27800369262695,88.77800598144532,89.31400299072266,89.94400024414062,90.94320373535156,91.92499771118165,125.48871749877935,146.95565875244154,236.1079978942871,1536.623345610957,1531.591999053955,1096.2639999389648,1274.518858154297,1337.4830392456056,1469.1965980529785,1488.144199371338,1506.5,1521.4477996826172,1531.591999053955,1544.9584014892578,1554.6251991271972,1563.4325996398925,1580.5543998718263,1601.4800003051757,1900.2086801147475,2155.2642942199714,3486.474998474121,1443.2551579200285,1438.1490020751953,1029.431999206543,1193.6533696594238,1253.372841949463,1378.971999359131,1396.6083992004396,1414.4450035095215,1428.27919921875,1438.1490020751953,1451.203002166748,1461.4008026123047,1469.5260017395021,1483.3288024902342,1501.2225997924807,1789.2396395874034,2063.7199279785195,3381.716999053955,93.3681876909283,91.92399978637695,66.83200073242188,77.83348071289063,80.04191940307616,86.66940002441406,89.40700149536133,90.73899841308594,91.47900085449218,91.92399978637695,92.36480026245117,92.8129997253418,93.51740036010742,95.40620193481445,117.35419616699217,121.92492309570312,151.00518328857495,175.1269989013672,2,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72]"
90,7.7647606264105855,7.685001373291016,5.054996490478516,5.964818008422851,6.407000236511231,6.888999938964844,7.091999053955078,7.388999938964844,7.574001312255859,7.685001373291016,7.796001434326172,7.923399734497064,8.055999755859375,8.277999877929688,8.5,9.320937881469725,35.635919292478725,125.38899993896484,4.38498306700796,4.369998931884766,3.0179977416992188,3.321603797912598,3.5930023193359375,3.8139991760253906,3.9259986877441406,4.130001068115234,4.2779998779296875,4.369998931884766,4.463001251220703,4.555000305175781,4.666999816894531,4.833000183105469,4.964000701904297,5.257999420166016,5.629631855010986,56.70399856567383,803.751842575528,796.6520004272461,573.1999969482422,640.8627894477844,669.1737299728393,760.3792022705079,771.4525959014893,780.0895023345947,788.7467987060547,796.6520004272461,808.6441986083985,818.6394020080565,824.75400390625,833.7779956817626,854.6879976272583,1000.6715852355956,1430.2377850381463,2515.5210037231445,505.3058401561174,498.1260013580322,339.0900001525879,410.0446561355591,439.20284767150883,472.3849996566772,481.61560211181643,491.0717525482178,495.91940078735354,498.1260013580322,500.3489990234375,503.71889839172366,515.0969985961915,549.8731021881104,558.5020523071289,629.630418510437,684.6579464912419,789.6420021057129,32.488030312135926,31.314998626708984,21.424999237060547,24.716812564849853,27.69100841522217,29.57400131225586,30.01869850158691,30.63074779510498,31.05599899291992,31.314998626708984,31.62799911499023,31.94499969482422,32.40700149536133,33.5617977142334,34.92599868774414,83.94924221038818,122.29523525238352,153.09200286865234,94.3887010580026,91.01700210571289,67.57400131225586,77.4562096862793,84.45048950195313,87.2773515701294,88.14870338439941,89.46300029754639,90.42599868774414,91.01700210571289,91.64720153808594,92.4630012512207,93.58419799804688,96.14699668884278,136.38245048522936,150.31797134399412,198.04073934173678,323.2939987182617,1542.8981890699724,1537.4999980926514,1074.8080024719238,1251.11715631485,1348.4438993453978,1464.9479509353637,1480.5772998809814,1500.671251296997,1522.1723991394044,1537.4999980926514,1547.8050003051758,1559.4436992645265,1582.8898010253906,1612.3218002319336,1640.7050491333007,1845.733689422606,2396.577177955914,3534.181999206543,1448.0841577952026,1441.731502532959,1010.0479965209961,1175.074470500946,1268.0350089263916,1376.6872503280638,1389.666400527954,1407.472749710083,1424.6461975097657,1441.731502532959,1453.254599761963,1463.1551013946535,1482.8014015197755,1517.1296009063722,1541.31014919281,1750.5213101577742,2290.8109678614633,3430.14400100708,94.81403127476995,91.03750038146973,64.76000595092773,75.12736835479737,79.08012184143067,86.87069988250732,88.31500129699707,89.77774810791016,90.57400054931641,91.03750038146973,91.53600311279297,92.07500419616699,92.96200180053711,115.27080230712893,126.13944911956784,149.81303897857663,183.86744717788702,219.47999572753906,2,"[0, 0, 83, 84]"
100,7.437588464676332,7.463001251220703,5.406002044677734,5.630361061096191,5.9261024475097654,6.332998275756836,6.575004577636719,7.056003570556641,7.333000183105469,7.463001251220703,7.592998504638672,7.739997863769531,7.889003753662109,8.147003173828125,8.406997680664062,9.34919815063476,10.442723999023526,10.870002746582031,4.422704719818882,4.426002502441406,2.907001495361328,3.1289978408813477,3.3889999389648438,3.721498489379883,3.8709983825683594,4.1479949951171875,4.316001892089844,4.426002502441406,4.536998748779297,4.647998809814453,4.7779998779296875,4.962001800537109,5.11199951171875,5.408000946044922,5.7779998779296875,5.9069976806640625,812.646035167267,805.177001953125,570.9379997253418,633.4799946975708,648.296501159668,667.9295024871826,702.419994354248,776.4454975128174,791.7899971008301,805.177001953125,826.5100059509277,839.8060035705566,856.7130012512207,883.8619956970215,918.4809970855713,1069.4526004791253,2222.758549232485,4242.958995819092,493.21560337420135,490.3650016784668,329.1450004577637,357.0893291473389,406.44280509948726,416.20000076293945,424.08799743652344,482.30899810791016,486.8660011291504,490.3650016784668,494.4020004272461,500.8470001220703,520.4940032958984,545.4199981689453,557.8554954528809,618.3510982513427,745.8018607330338,879.435001373291,31.53603391531521,31.0,19.33199691772461,23.96293800354004,24.891699600219724,25.852502822875977,26.66500473022461,29.980995178222656,30.64599609375,31.0,31.314006805419922,31.665000915527344,32.09300231933594,32.90700149536133,34.26750183105469,82.93379745483395,131.74222820282347,189.7570037841797,92.21815466860967,90.44300079345703,62.85200119018555,74.35156173706054,76.27880058288575,78.46299743652344,80.61100006103516,88.22200202941895,89.66600036621094,90.44300079345703,91.31300354003906,92.29500961303711,93.6670036315918,96.05599975585938,109.21199989318848,149.38590011596676,220.982603836067,329.97900009155273,1531.761123301205,1539.0779991149902,1057.2310028076172,1228.9405192184447,1251.661399459839,1289.1725006103516,1355.3950004577637,1485.6800003051758,1521.8740005493164,1539.0779991149902,1555.7070007324219,1573.3359985351562,1597.4839973449707,1632.798999786377,1670.539499282837,1922.119197082517,3100.314886741651,5048.339000701904,1441.4761203098883,1448.5779991149902,992.0439987182617,1152.1075327682497,1174.5001018524172,1209.2480030059814,1274.0980033874512,1396.5599975585938,1430.0230026245117,1448.5779991149902,1463.708999633789,1480.4860000610352,1503.8369979858398,1540.4300003051758,1574.9480018615723,1816.1731002807617,3013.735658111586,4965.024997711182,90.28500299131666,89.66699981689453,65.18700408935547,73.59681282043456,75.64709968566895,77.35100173950195,79.05499649047852,87.9429988861084,89.09099578857422,89.66699981689453,90.29500198364258,90.9990005493164,91.97999954223633,94.77799987792969,114.9625015258789,121.1783981323242,149.3420484924322,235.18300247192383,2,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87]"


==> data/Raspi/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,8.47893220489308,8.296000003814697,6.83299994468689,6.8566059484481805,7.069059982299805,7.381699997186661,7.529600000381469,7.75,8.02260000705719,8.296000003814697,8.500799989700317,8.68459998369217,8.995399987697601,9.252199995517731,9.457999992370604,13.440500028133407,18.177650053024358,18.704000055789948,5.654932200908661,5.036999940872192,4.148000001907349,4.166211999058723,4.3301199734210964,4.480099993944168,4.637000012397766,4.7874999940395355,4.851999998092651,5.036999940872192,5.177400004863738,5.281199967861175,5.3777999758720405,5.489399993419648,5.599500006437301,20.891979982852995,39.3545979609492,41.40599995851517,1001.6772033834861,950.863000035286,843.6790000200272,844.2730360156297,849.6193599760531,860.9530000150204,868.490600001812,903.8644999563694,936.5034000277519,950.863000035286,993.8883999824524,1118.7431999683376,1141.2823999643326,1168.4883999943734,1178.543899989128,1249.603120002747,1308.6862119350442,1315.2509999275208,540.5617118740486,536.0329999923706,488.07099997997284,488.11502198016643,488.51121998190877,489.12910002470016,490.4368000507355,494.2285000383854,509.69240000247953,536.0329999923706,568.25100004673,576.4103999614715,586.7146000266075,594.4620000123978,601.5379999995231,619.4284800326825,632.9712480667831,634.4760000705719,36.54206779447652,34.5009999871254,30.97900003194809,31.013568029403686,31.32468000650406,31.77150000929832,32.17459999322892,32.694000005722046,33.451400017738344,34.5009999871254,37.45059996843338,38.43319996595382,39.01899999380112,40.625399994850156,41.908900004625316,62.2401599979401,72.75741599893585,73.92599999904633,94.39676271252713,89.98100000619888,82.66699999570847,82.67245199465751,82.72151998519897,83.00779999494553,83.09880001544953,84.30599999427795,85.28559999465942,89.98100000619888,94.51440000534058,95.71400001049042,97.86199997663499,99.44700001478196,111.54049999713888,182.42917995929741,250.53921788263415,258.106999874115,1792.0328474590333,1726.138000011444,1573.0270000100136,1573.1322700098754,1574.0797000086307,1583.2298999965192,1598.6298000216484,1642.8659999966621,1665.2875999927521,1726.138000011444,1853.9047999978065,1947.2709999918936,1978.3225999832155,2019.5205999851228,2031.4439999997614,2207.622899981737,2281.1439899655593,2289.3129999637604,1687.3116101703401,1630.7110000252724,1477.3980000019073,1477.4516500025989,1477.9345000088215,1487.9683999478818,1492.1120000123976,1540.5534999966621,1567.8311999917032,1630.7110000252724,1739.014799976349,1839.3123999595641,1870.9016000032425,1911.1171999812127,1917.9755999982358,2104.34544000268,2183.1841440054186,2191.944000005722,104.72123728869325,105.27799999713898,91.27700001001358,91.33935000932216,91.90050000309944,93.29590002894402,94.11480000019074,94.78600001335144,95.58420001268387,105.27799999713898,106.69180001020432,107.86679999828337,108.9661999821663,113.07639997005465,136.03319997191426,159.72525997877125,168.33982598972332,169.2969999909401,2,"[0, 0, 0]"
10,8.789043253947812,8.814000129699707,5.684999942779541,5.996399831771851,6.555999994277954,7.296000242233276,7.66700005531311,8.315000057220459,8.629000186920166,8.814000129699707,9.0,9.166000127792358,9.424999952316284,9.815000057220459,10.092999696731567,11.055000066757202,11.518200111389186,11.68500018119812,4.899530790014791,4.927000045776367,3.444999933242798,3.5110000133514405,3.8329999446868896,4.148000001907349,4.33299994468689,4.610999822616577,4.815000057220459,4.927000045776367,5.019000053405762,5.128999948501587,5.241000175476074,5.444999933242798,5.574000120162964,5.982000112533569,6.129800081253061,6.184999942779541,899.1420133097993,898.7279999256134,640.3619997501373,644.9177999973297,666.5839998722076,771.5829999446869,801.8780000209808,868.7479999065399,886.9140002727509,898.7279999256134,908.5249998569489,920.0609996318817,933.5609996318817,972.780999660492,1001.1900000572205,1100.3199999332428,1926.1922001363587,3074.1979999542236,564.0682612274728,569.1600000858307,445.66100001335144,448.5493999481201,464.9379999637604,486.8089997768402,501.56699991226196,554.4379999637604,565.1399998664856,569.1600000858307,574.8619999885559,579.8810000419617,585.6219997406006,595.3050000667572,608.954999923706,643.1760001182556,748.4047997951529,762.3049998283386,37.13059734187388,37.3510000705719,28.83399987220764,29.333199739456177,30.592000007629395,31.740000009536743,32.96300005912781,36.36900019645691,36.99900031089783,37.3510000705719,37.70100021362305,37.980000019073486,38.36999988555908,39.03699994087219,39.50099968910217,41.888999938964844,95.4238000869824,143.5899999141693,90.36758236401093,90.66499996185303,74.0920000076294,74.78020005226136,76.6470000743866,78.88699984550476,81.57399988174438,88.48099994659424,89.92300009727478,90.66499996185303,91.34999990463257,91.96199989318848,92.66599988937378,94.01600003242493,95.22200012207031,114.1470000743866,234.39680008889076,289.0519998073578,1706.987825291724,1717.4029998779297,1396.8889999389648,1400.1331999778747,1427.3689999580383,1473.720999956131,1520.7000000476837,1661.5149998664856,1697.7360000610352,1717.4029998779297,1733.8469998836517,1747.6070001125336,1768.3099999427795,1812.2349998950958,1867.0659999847412,1964.5110001564026,2973.6107999803207,4011.2430000305176,1604.3970282871196,1613.701000213623,1311.4459998607635,1318.2895999431612,1340.3890001773834,1378.741000175476,1426.2020001411438,1561.108999967575,1595.162999868393,1613.701000213623,1629.9769999980927,1641.9210000038147,1661.6429998874664,1705.5510001182556,1757.2740001678467,1860.861999988556,2869.0745999337832,3917.705999851227,102.5907970046045,102.03400015830994,76.07299995422363,77.03959984779358,78.66599988937378,88.29499959945679,91.44199991226196,99.2960000038147,101.16499996185303,102.03400015830994,103.01800012588501,103.96099996566772,105.18299984931946,108.9060001373291,128.3860001564026,136.14599990844727,150.66400017738368,152.49700021743774,2,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7]"
20,8.754656403513001,8.666000127792358,5.851999998092651,6.1480000498294824,6.72201012134552,7.2220001220703125,7.463000059127808,8.03599989414215,8.425999879837036,8.666000127792358,8.85199990272522,9.073999881744385,9.278000116348267,9.592000222206115,9.925999879837036,11.426429808139801,55.590756180049105,60.592000007629395,4.9055865199712665,4.906999945640564,3.499000072479248,3.577818892478943,3.7590100622177123,4.16700005531311,4.333999872207642,4.611000061035156,4.778400087356568,4.906999945640564,5.018599939346313,5.147000074386597,5.278000116348267,5.463000059127808,5.611000061035156,5.908000228404998,6.588319096088509,8.259000062942505,916.3446871916982,908.9194999933243,627.6609997749329,631.1805632174015,683.5188896489144,763.3228999972343,789.337700343132,852.6135001182556,887.66719994545,908.9194999933243,924.4230001449585,938.0182000398636,959.1860000133514,986.3736000061036,1022.9799498796463,1115.7924100470543,4104.747434826581,13242.488999605179,553.0825873565753,561.949000120163,380.90399980545044,403.91125984954834,445.49354992628093,476.09454969167706,487.90960001945496,535.4635000228882,552.3811999797821,561.949000120163,568.435999917984,573.6563001632691,580.8025999546051,591.877100110054,614.0666999816895,670.387300117016,869.5608189060695,1165.0660002231598,36.053331941415784,36.158000111579895,25.387999534606934,25.632311240434646,27.740189540386197,30.703999757766724,31.24269998073578,34.05025041103363,35.72199997901917,36.158000111579895,36.63000011444092,36.9744998216629,37.38799996376037,38.03049979209901,38.57394987344742,40.84779990673066,124.85544108630023,534.6440002918243,88.0033111554414,88.81450009346008,64.79500007629395,67.29275231218338,70.98644011497497,77.25799990892409,78.9241997718811,84.31075018644333,87.80939984321594,88.81450009346008,89.83299984931946,90.68500003814697,91.83279991149902,93.25540018081665,95.03409962654113,108.12484000205995,176.99892917847714,296.40599966049194,1706.1915765395775,1713.6529998779297,1184.398999929428,1275.4331259796618,1358.8477500844,1470.8123001337053,1500.39929997921,1611.5150000452995,1686.549799966812,1713.6529998779297,1735.0422000408173,1755.1283000707626,1781.090399980545,1824.4651001214982,1863.6094000577928,1978.2406699585913,5654.188113067494,14893.273000001907,1607.144160568615,1612.8485000133514,1112.2510001659393,1198.7691182289122,1283.8515499019622,1379.8515998005869,1409.4247002840043,1518.9639998674393,1585.4769999027253,1612.8485000133514,1633.390600156784,1652.65670003891,1677.3874001979827,1717.6824998378754,1759.2390501141547,1868.946820011139,5525.743541960101,14687.460000038147,99.04741597096258,99.66550004482269,72.09300017356873,72.19282277345658,76.4812001824379,85.99995030164717,87.57310016155242,90.9482501745224,98.54260001182556,99.66550004482269,100.65100002288818,101.66059985160828,103.18039979934693,106.18389987945557,116.18125016689301,133.53377977609634,188.42219275809083,205.81299996376038,2,"[0, 0, 0]"
30,8.63778967493383,8.611000061035156,5.110000133514404,5.406999979019165,6.281600379943848,7.222000598907471,7.463000297546387,7.944000244140625,8.38800048828125,8.611000061035156,8.814000129699707,9.0,9.222000122070312,9.500999450683594,9.778000354766846,10.444000148773192,59.8617601966871,77.62900018692017,4.829861622600356,4.630000114440918,2.9070005416870117,3.1223396778106687,3.537200164794922,3.925999641418457,4.054999828338623,4.333000183105469,4.519000053405762,4.630000114440918,4.741000175476074,4.870999813079834,5.037999629974365,5.241000175476074,5.4629998207092285,5.852799701690674,72.72681996345592,77.01800012588501,882.0043404755653,877.6579995155334,579.4570002555847,606.8789805316925,643.3523992538452,750.4179997444153,765.4919996261597,818.21399974823,865.4170002937317,877.6579995155334,892.6389999389648,909.344000339508,929.9909996986389,967.5089998245239,1004.0630006790161,1118.107999897003,2746.3186199570064,3241.876000404358,550.9239769222839,554.3279995918274,328.978000164032,336.27479961395267,407.49940032958983,474.1239995956421,486.0689992904663,533.1430006027222,547.6240000724792,554.3279995918274,560.5870003700256,565.6050000190735,574.5499997138977,588.9749999046326,621.8819999694824,701.1002000808717,881.4648799515628,1288.1170001029968,36.76424824098255,36.13000011444092,19.666999340057373,21.351640377044678,26.138000202178954,30.87000036239624,31.815000534057617,34.40599966049194,35.592000007629395,36.13000011444092,36.591999530792236,37.05499982833862,37.57500076293945,38.68299961090088,40.33200025558472,97.01359987258901,133.30935973168386,166.128999710083,91.13649367814794,89.62799978256226,57.18400001525879,58.036820497512814,69.46540002822876,78.85099983215332,81.24100017547607,86.34999942779541,88.4810004234314,89.62799978256226,90.73899984359741,91.6850004196167,93.07299947738647,95.44400024414062,99.74000072479248,162.59080047607415,208.48447997093265,228.60900020599365,1673.7875980259887,1677.6870002746582,1060.9340000152588,1118.4102202320098,1240.3026000022887,1441.5789999961853,1493.539999961853,1571.3740000724792,1654.816999912262,1677.6870002746582,1706.7430000305176,1729.9270000457764,1761.7600002288818,1809.723000049591,1854.5739998817444,2086.783000087738,4120.316919946714,4257.828999996185,1574.2967106145138,1575.8909997940063,995.4159998893738,1051.468000125885,1157.9889998435974,1355.1529998779297,1400.5789995193481,1481.6510004997253,1555.6329998970032,1575.8909997940063,1600.7430005073547,1625.8179998397827,1656.686999797821,1703.0199995040894,1749.6489996910095,1983.7907998085016,4017.3346797085233,4154.052999973297,99.49088741147472,98.44400024414062,63.16800022125244,65.15134009361267,75.0400001525879,85.38800048828125,86.6100001335144,89.14900016784668,97.05499935150146,98.44400024414062,99.48099994659424,100.49999952316284,102.40700006484985,113.12799978256226,132.36799955368042,165.31360015869134,207.15847990989707,284.6829996109009,2,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26]"
40,8.012306689238539,7.943999767303467,5.8520002365112305,6.230883836746216,6.425379981994629,6.85099983215332,7.036799812316895,7.4079999923706055,7.7220001220703125,7.943999767303467,8.16599988937378,8.407000064849854,8.648400020599366,8.981999969482422,9.258999872207642,9.955779981613157,11.271471842765827,73.7960000038147,4.701870841635891,4.684999465942383,3.2220001220703125,3.450089834213257,3.776999654769897,4.036899757385254,4.166999816894531,4.389000415802002,4.573999881744385,4.684999465942383,4.796000003814697,4.907999515533447,5.055999755859375,5.2769999504089355,5.443999767303467,5.777619905471802,6.0698278532028525,6.221999645233154,850.273224680284,849.621000289917,593.9580001831055,619.0784120979309,681.9908002948761,728.0752999782562,744.9902005195618,772.9279999732971,813.1478000640869,849.621000289917,869.5036000251771,888.3287997245789,912.8703994750977,941.2173996925354,976.8601001739502,1086.4278796958918,2643.6470779944184,3044.085000038147,543.9270778969205,544.5139999389648,369.57100009918213,407.3616739749908,457.7608000850678,472.0491996765137,477.4479996681213,501.9394996166229,534.1990003585815,544.5139999389648,552.4921998023987,561.9955996513366,577.2139999389649,610.3577996253968,634.7576001644134,705.7748799419401,888.2233782100732,1566.3949995040894,34.816605555615304,34.610999584198,21.72100019454956,25.740587743759157,29.384300231933594,30.147000265121463,30.611000061035156,31.944000482559204,33.83819999694824,34.610999584198,35.425799465179445,36.000600433349604,36.62840023040772,37.369999980926515,38.1480993270874,44.54549965858459,134.61900023174337,206.29599952697754,89.06229523079666,88.34999990463257,64.92600011825562,69.11979785060883,76.27143982887267,78.09279947280884,79.24079990386963,82.62899947166443,86.63260049819947,88.34999990463257,89.58780002593994,90.97280015945435,92.51740045547486,94.81400022506715,97.64700031280518,152.02830080986018,201.2108798885348,211.66400003433228,1627.5819516199542,1634.6719999313354,1144.3420000076294,1222.3398278627396,1378.238440141678,1421.5574003219606,1448.7984000205995,1507.023999929428,1585.6791999816894,1634.6719999313354,1664.1114002227782,1702.2556001663206,1735.473399925232,1776.7218000411988,1812.311999797821,1989.420379915237,3765.1713517694484,4022.558000087738,1530.7933808944908,1537.1349997520447,1061.3050003051758,1143.9869096450807,1294.047279701233,1333.839000082016,1359.2691996574404,1417.4505002498627,1492.94299993515,1537.1349997520447,1564.3155998229981,1600.9276001930236,1633.3784003257751,1674.540599822998,1707.8313997268676,1875.1717001724242,3634.8975878610754,3909.299000263214,96.78857072546327,93.0169997215271,71.9990005493164,72.79973358726502,82.46287992477417,86.44129986763001,87.4809998512268,89.16599988937378,90.68399972915648,93.0169997215271,99.43879985809326,100.88020000457763,102.30319986343383,104.87800025939941,116.06039986610412,134.08187970161435,174.90128777694804,419.4779996871948,2,"[0, 0, 0]"
50,7.580322237370335,7.46299934387207,5.592999458312988,5.833057181835175,6.221999197006226,6.5921505928039545,6.797000885009766,7.111000061035156,7.331999778747559,7.46299934387207,7.611001014709473,7.814999628067016,8.118800163269045,8.592999172210693,8.926000046730042,9.536001176834107,10.333888634681712,14.796000480651855,4.470540957666745,4.427000045776367,3.0360002517700195,3.1861088218688964,3.4990300703048707,3.741000318527222,3.8883000373840333,4.147749900817871,4.315000057220459,4.427000045776367,4.554999828338623,4.685999011993408,4.870999336242676,5.111000061035156,5.297000885009766,5.685969886779785,6.147667715549502,8.79699993133545,785.3420003127163,759.2834997177124,602.3409986495972,613.9364990143775,640.6321499061585,697.5771501779557,710.849999332428,733.5942485332489,747.4723987579346,759.2834997177124,775.8359996795655,801.3716998100281,831.8131998062133,884.0131002426147,916.2330481529235,993.7938098812087,2504.767616963389,2759.914999961853,501.9796627834539,487.926500082016,388.01200008392334,392.0499991350174,417.4087700176239,461.72574894428254,467.57239933013915,474.82499980926514,481.49140014648435,487.926500082016,500.28920001983636,517.324099445343,529.6763998985291,557.0456996917725,571.8966503381729,643.8053204822538,762.0542271766724,1076.3689999580383,32.72754161145176,32.16599893569946,25.22100067138672,25.759167826652526,26.763441681861877,29.870000028610228,30.424999380111693,31.147749662399292,31.70399971008301,32.16599893569946,32.90680122375488,33.758999824523926,34.517000675201416,35.45690078735352,36.592849540710446,40.0293102073669,50.75689337253582,135.73800086975098,82.54890047868939,80.84199976921082,65.29599952697754,67.05621575164795,70.30000916004181,75.85300097465515,77.07809977531433,78.72000026702881,79.83640060424806,80.84199976921082,82.6270004272461,84.96370072364807,86.43180065155029,88.21630005836488,91.25460066795348,115.26143977165174,182.6373319802292,254.18000030517578,1504.3483755059947,1470.16100025177,1183.4250001907349,1203.8732234840393,1266.7963306140898,1374.082949757576,1390.0563996791839,1417.8140001296997,1444.4453997612,1470.16100025177,1500.6000001907348,1540.5165001392363,1589.4319998741148,1653.0984995365143,1690.445449781418,1874.3187997627251,3422.725668029799,3854.6929998397827,1414.6489683813484,1382.6715002059937,1111.241000175476,1130.0444976577758,1190.027021112442,1290.7614000082017,1306.2671004295348,1331.769000530243,1356.9585997581482,1382.6715002059937,1412.72799949646,1449.5005999565124,1493.3968003273012,1555.9468004226685,1589.5044502019882,1771.3885400915142,3291.897505787854,3738.7879996299744,89.69940712464634,86.25799894332886,72.18400001525879,72.64711431312561,74.96213992595672,82.03614935874938,83.01800012588501,84.4060001373291,85.52140035629273,86.25799894332886,87.27239971160888,89.12799983024597,96.22920017242431,99.72070026397705,111.0358502626419,128.64381173133847,147.73127341651994,174.44200134277344,2,"[0, 0, 0]"
60,7.500262061296205,7.444000244140625,4.7220001220703125,5.4866257600784305,6.333000183105469,6.7220001220703125,6.871101188659668,7.147000312805176,7.331999778747559,7.444000244140625,7.555999755859375,7.685000419616699,7.853000640869141,8.148000621795655,8.471649837493894,9.166000366210938,9.96374517631537,43.777000427246094,3.9676432289331682,3.944000244140625,2.6490001678466797,3.0006116476058957,3.2220002269744876,3.4070005416870117,3.5179996490478516,3.6857495307922363,3.8520002365112305,3.944000244140625,4.0360002517700195,4.130000114440918,4.259000778198242,4.463000297546387,4.6376507282257045,5.018999099731445,5.595590837478643,6.388999938964844,760.7936159606245,749.4090003967285,521.8640003204346,593.015202337265,648.7782896900177,705.9592501163482,716.9793999671936,730.004499912262,740.5350002288818,749.4090003967285,762.138599205017,773.5901996612549,781.7986005783081,806.6640992164612,844.9066005706786,937.9231402015686,1951.7239355927447,2301.7690000534058,482.0199971174018,477.73550033569336,316.45899963378906,336.63450728034974,410.62697976112366,458.9308997631073,464.32709960937495,471.6240005493164,475.55000019073486,477.73550033569336,480.47600040435793,483.2170000076294,487.4533996582031,500.6401993751526,528.1195501327514,624.4207194519043,709.0039449148204,811.7690000534058,30.634501828727043,30.40699863433838,19.57300090789795,20.825874781608583,26.344429664611816,28.665001440048215,29.109999656677246,29.741000175476074,30.14699878692627,30.40699863433838,30.64799976348877,30.926000595092773,31.332000350952146,32.147000312805176,33.62900056838989,38.57691872596739,57.48805550193839,104.3140001296997,77.31144647508204,76.42500019073486,53.721999168395996,56.68067757797241,68.12321006774903,72.85000090599061,73.6850004196167,74.92599964141846,75.88800048828125,76.42500019073486,77.07259883880616,77.74099922180176,78.73999977111816,81.07029886245728,84.03645033836364,110.31389019012451,135.396768249524,200.4980001449585,1451.6943777575698,1436.4745001792908,991.2299995422363,1095.3710628890992,1254.9897899913788,1377.7011502742766,1387.8188994407653,1405.1129999160767,1421.1647998809815,1436.4745001792908,1452.3201997756958,1464.6499996185303,1481.5494001388552,1523.3639994621278,1591.2829498291014,1803.0255104255673,2821.23446372425,3333.6280002593994,1362.2274666720648,1346.2440004348755,928.3039999008179,1031.3780982704163,1168.132239933014,1291.8853506088258,1302.0456000328065,1317.818749666214,1332.7214000701906,1346.2440004348755,1363.0141994476319,1375.4664997100829,1390.0207996368408,1430.3817989349363,1495.6684498786926,1698.4822600555417,2718.1684399386477,3233.53600025177,89.46691108550505,87.55449962615967,62.88699913024902,65.01963630580903,77.14898027420044,83.83255000114441,84.70200061798096,86.07299900054932,86.98819942474366,87.55449962615967,88.14700088500976,88.8690001487732,90.05400066375732,94.53139972686768,112.49654989242552,119.7624393749236,135.5867032680519,171.57199954986572,2,"[0, 0, 0]"
70,7.8018094267555,7.591999053955078,5.815000534057617,6.000353805541993,6.3885401916503906,6.722000789642333,6.926000595092773,7.241000175476074,7.463000297546387,7.591999053955078,7.7220001220703125,7.8520002365112305,8.018000602722168,8.25999927520752,8.5,9.304739112854005,56.606665626526755,73.03699970245361,4.362833966234384,4.2220001220703125,2.8879995346069336,3.1479997634887695,3.426000156402588,3.6669995307922365,3.7770004272460938,3.981999397277832,4.130000114440918,4.2220001220703125,4.315000534057617,4.425999641418457,4.554999351501465,4.704000473022461,4.8520002365112305,5.305279769897462,51.513509845734724,57.944000244140625,771.1588968993054,760.3440008163452,557.16100025177,615.1304124069213,645.4041009330749,706.8142004966736,720.1814004898072,737.1679997444153,749.4736003875732,760.3440008163452,772.7766008377075,783.5209999084473,797.7913990020752,824.8763994216919,845.5855003356935,957.4521791839602,2369.281941825906,2715.5440006256104,483.44611642029474,477.5689992904663,330.47700023651123,380.540568239212,410.21309953689575,449.0237994194031,454.84279994964595,467.07800006866455,473.78279972076416,477.5689992904663,481.41020107269287,486.7654005050659,496.01299972534184,525.3315999984741,536.4365001678467,612.1129797554017,740.9942138900766,1022.4890003204346,31.042704454327833,30.981000900268555,22.517998695373535,25.24082363128662,26.298959579467773,29.129000663757324,29.667400169372556,30.35099983215332,30.740999794006346,30.981000900268555,31.239998817443848,31.518000602722168,31.833999633789062,32.38859901428222,32.94400119781494,37.01801931381226,42.573489952087606,123.16500091552734,79.10752241285742,78.3129997253418,57.83399963378906,63.74511709785461,68.50971973419189,74.4049994468689,75.51699924468994,76.92449998855591,77.7939992904663,78.3129997253418,78.90700092315674,79.59200077056884,80.37319984436036,82.046799659729,83.86280002593995,111.6886396789551,169.97750922393843,186.9060001373291,1464.5898684198355,1455.7259998321533,1041.76699924469,1195.9129217395782,1260.6180604934693,1376.5885997772216,1389.9224000930785,1414.4664998054504,1440.422200202942,1455.7259998321533,1467.9290002822877,1482.3730001449585,1504.4026000976562,1532.9059999465942,1564.503999900818,1836.2423600959778,3326.14766800692,3637.257999420166,1376.9198835797754,1368.8190002441406,976.9899988174438,1121.5224123134612,1179.6998799896242,1292.643399524689,1305.6857999801637,1328.152000427246,1352.0447998046875,1368.8190002441406,1380.5665996551515,1393.7412000656127,1414.7441997528076,1442.0813999176025,1471.5769995689393,1734.2023005867004,3210.3225304413218,3535.4440002441406,87.66998484006021,85.9060001373291,64.7770004272461,72.55646981048584,74.975220413208,82.03740148544311,83.11720104217528,84.42500066757202,85.36899948120117,85.9060001373291,86.48099937438965,87.12800121307373,88.0920000076294,90.49960021972656,111.52879943847657,118.21947971343994,137.8445881614687,161.05300045013428,2,"[0, 0, 0]"
80,7.980035027892682,7.963000297546387,5.49899959564209,6.174359817504882,6.7220001220703125,7.130000114440918,7.3339996337890625,7.6479997634887695,7.8520002365112305,7.963000297546387,8.092000007629395,8.204000473022461,8.369999885559082,8.592999458312988,8.833000183105469,9.355800247192379,10.413160133361963,46.592000007629395,4.185893138922286,4.184000015258789,2.9630002975463867,3.150360107421875,3.3339996337890625,3.572999954223633,3.703000068664551,3.9079999923706055,4.074000358581543,4.184000015258789,4.260000228881836,4.371000289916992,4.50100040435791,4.685000419616699,4.834000587463379,5.147199249267578,5.646559791564959,6.758999824523926,752.5212099816334,742.7679996490479,547.4940004348755,594.5248794174195,638.8653993606567,691.2320003509521,706.4899988174438,723.75,734.0840005874634,742.7679996490479,753.0279998779297,766.1560001373291,775.4519996643066,790.2479991912842,818.6370000839233,909.0956005096434,2387.507399826138,2687.4460010528564,478.1865420175382,478.77199935913086,344.8099994659424,386.6977593612671,412.45780048370364,449.4389991760254,454.2720003128052,463.41899967193604,472.5310001373291,478.77199935913086,482.6230010986328,486.36399936676025,490.8819999694824,498.2160005569458,508.2889995574951,604.9947999954215,698.1554801559674,809.7300004959106,31.106893521410065,30.851000785827637,21.519001007080078,24.55583927154541,26.606999397277832,28.66699981689453,29.295998573303223,30.036998748779297,30.55500030517578,30.851000785827637,31.147000312805176,31.425999641418457,31.777999877929688,32.29699897766113,32.758999824523926,40.151399993896476,123.73027946472293,143.46099948883057,75.82560560323667,74.99899959564209,53.57199954986572,63.2043189239502,67.12820014953613,71.01700019836426,72.03600025177002,73.44400024414062,74.40599918365479,74.99899959564209,75.61099910736084,76.24099922180176,77.03700065612793,78.35200023651123,79.6279993057251,110.2688016891479,182.11151874542915,196.57200050354004,1437.6706134549888,1427.1669998168945,1039.9499998092651,1160.7474801254273,1250.6652002334595,1355.9829998016357,1366.630000114441,1391.3329992294312,1412.871000289917,1427.1669998168945,1445.1290006637573,1459.2030000686646,1473.0550003051758,1498.406000137329,1531.2209997177124,1795.9062005996702,3338.1008401871095,3627.7490005493164,1349.8061792906333,1339.112000465393,976.6160011291504,1087.579599571228,1173.9843999862671,1272.6319999694824,1282.6870012283325,1304.9090003967285,1325.5190000534058,1339.112000465393,1356.51900100708,1370.962999343872,1382.7040004730225,1406.9090003967285,1438.001000404358,1689.0525995254507,3199.363839530949,3527.694999694824,87.86443416435543,86.55499935150146,63.333998680114746,72.41792015075683,75.43639965057373,81.77599906921387,83.10999965667725,84.60999870300293,85.8129997253418,86.55499935150146,87.14600086212158,87.84999942779541,88.71999931335449,90.57400131225586,110.14700126647949,117.12479972839354,133.4551598358164,363.8849992752075,2,"[0, 0, 0]"
90,7.536134905067093,7.425000190734863,5.146999359130859,5.563778257369995,6.055999755859375,6.498999691009522,6.741000175476074,7.092000961303711,7.296998977661133,7.425000190734863,7.536999702453613,7.64900016784668,7.814000129699707,8.055001068115235,8.278000831604004,9.76684009552002,54.705887563705474,117.98099994659424,4.100406372130364,4.017999649047852,2.8330001831054688,2.9994617824554446,3.1860004615783692,3.4079999923706055,3.5369997024536133,3.758999824523926,3.9079999923706055,4.017999649047852,4.111000061035156,4.22240047454834,4.3520002365112305,4.550800132751467,4.704000473022461,5.074000720977783,48.1201457271576,95.8140001296997,753.3799765710972,744.0649995803833,546.8089990615845,589.2580937576295,604.6819402122497,666.9921005249023,707.1707990646362,724.7694997787476,735.0100002288818,744.0649995803833,757.7394001007079,769.0178010940551,778.9388010025025,803.8470003128052,828.3399998664856,944.8084002494818,2258.452495773326,3705.9949989318848,482.4697973770513,477.51299953460693,336.9590005874634,384.98912028121947,402.5183198547363,428.8636995315552,455.2722002029419,467.5220003128052,473.9759998321533,477.51299953460693,480.789999961853,484.82799911499023,494.3937995910644,528.9346006393432,539.1788999557496,603.9587401199346,729.6783416824393,960.8959999084473,32.32127328890487,31.221999168395996,21.129998207092285,24.404264081954956,25.959479942321778,28.944000244140625,29.741000175476074,30.499000549316406,30.94499969482422,31.221999168395996,31.504000282287592,31.83300018310547,32.258999824523926,33.03259963989258,34.11090002059937,82.56622039794925,139.6434020957952,181.907000541687,79.8036529236217,77.24000072479248,57.0550012588501,62.405999290466305,66.30678010940551,73.01980047225952,74.16600036621094,75.6100001335144,76.62479953765869,77.24000072479248,77.88899993896484,78.64600086212158,79.75800151824951,81.98260002136232,86.12729969024657,144.2792802810669,185.77744365882876,223.51700019836426,1449.5504290598033,1445.6500005722046,1050.0620002746582,1162.898342370987,1191.793540058136,1341.2143997192381,1379.169200515747,1405.0020008087158,1428.6797994613648,1445.6500005722046,1457.7457996368407,1470.608800315857,1494.2714002609252,1524.0153999328613,1549.6711998939513,1801.8951996994074,3241.7339058075004,4485.262999534607,1359.6112414378724,1355.2439994812012,987.5069999694824,1091.0832823963165,1116.4437602615355,1261.14100151062,1292.8596000671387,1316.3555002212524,1336.128399848938,1355.2439994812012,1368.1176002502443,1379.4624000549315,1399.550400543213,1431.9982006072999,1455.9385001182554,1689.7919207191467,3139.2308725967455,4384.246000289917,89.93918762193066,87.12800025939941,62.55500030517578,70.74667599296569,73.51761985778809,77.8872010231018,83.99899978637694,85.61099910736084,86.55500011444092,87.12800025939941,87.72000026702881,88.38799896240235,89.36899948120117,96.81399993896486,115.6262001991272,139.20262056350708,173.2356921920792,183.27499961853027,2,"[0, 0, 0]"
100,7.430839618959361,7.443999290466309,5.2039995193481445,5.44933432006836,5.815000534057617,6.2039995193481445,6.4990002632141115,7.03700065612793,7.2960004806518555,7.443999290466309,7.573999404907227,7.704000473022461,7.870999336242676,8.11099910736084,8.371000289916992,9.017029256820678,12.039329392433443,72.59099960327148,4.205873396796217,4.0920000076293945,2.6110000610351562,2.964940341949463,3.2230004978179934,3.4809999465942383,3.6100006103515625,3.8339996337890625,3.9999990463256836,4.0920000076293945,4.185000419616699,4.2960004806518555,4.425999641418457,4.611000061035156,4.759000778198242,5.111000061035156,5.827665153503431,499.9930000305176,757.9349419478707,754.6725001335144,536.4180002212524,574.6521846694945,587.18054063797,605.3943002223969,640.93409948349,716.4002506732941,736.1549995422363,754.6725001335144,772.376201248169,786.4843001365662,803.0161991119385,835.2394995689392,865.6415502548217,1016.0442398262021,2401.3683431043746,2499.4949989318848,468.8790232856065,468.23350048065186,317.27299976348877,374.62933462524416,382.435240650177,394.9324496269226,402.9196996688843,456.9372510910034,464.8222002029419,468.23350048065186,472.1081995010376,477.43520107269285,487.05440044403076,517.2850996971131,533.5091506958008,603.1849892711638,721.4636823053361,3874.565999984741,31.021828642201136,30.83300018310547,21.5939998626709,24.02084401226044,24.760001125335695,25.647001123428346,26.42599935531616,29.869999885559082,30.51799964904785,30.83300018310547,31.148000717163086,31.48099985122681,31.898600769042975,32.6659987449646,33.79614958763123,51.14844929695096,124.54067805767119,147.57100009918213,78.09746622093078,76.83300018310547,57.7189998626709,62.605452619552615,63.79536950111389,65.88445019721985,68.08600044250488,74.86999988555908,76.18500022888183,76.83300018310547,77.5722002029419,78.42500019073486,79.6279993057251,81.81940031051636,85.75699915885926,134.42958073616023,198.9233823785813,1220.091999053955,1433.6078466693468,1438.9850001335144,1004.576000213623,1130.8173224534987,1152.1924700737,1183.1493503570557,1232.4626997947694,1386.2217500209808,1419.9135995864867,1438.9850001335144,1456.1430006027222,1475.2530002593994,1498.6523998260498,1537.6466998100282,1578.3786503314973,1873.3520100402827,3328.6222127781043,9174.70000076294,1347.5699731123648,1352.4594993591309,942.0029993057251,1058.8221230068207,1079.600330438614,1107.8779006958007,1155.3364000320435,1300.9504992961884,1333.8972005844116,1352.4594993591309,1369.6285999298095,1386.5880002975464,1409.8090000152588,1447.794900035858,1487.3848496913909,1768.8379310035696,3224.9608086042545,7880.611000061035,86.03787355698222,84.86999940872192,62.57300090789795,69.58570700454712,71.1834309387207,72.90685062408447,74.44300079345703,83.18399930000305,84.31300067901611,84.86999940872192,85.46120014190674,86.20200061798096,87.29499969482421,90.47280063629151,110.40265064239497,129.03667894363403,169.33206761074078,1294.0890007019043,2,"[0, 0, 0]"


==> data/Raspi/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,9.544450187683106,9.444999694824219,7.925998687744141,7.931485712051391,7.980868930816651,8.44354944229126,8.831200218200683,9.055750370025635,9.277999114990234,9.444999694824219,9.544799041748046,9.648000717163086,9.81859893798828,10.020901107788086,10.226649665832518,14.467540264129607,19.296454191207975,19.83300018310547,5.145483239491781,5.1384992599487305,4.166999816894531,4.181159915924072,4.308600807189942,4.6650999069213865,4.7381998062133786,4.9397501945495605,5.037599182128906,5.1384992599487305,5.2177997589111325,5.357099914550782,5.481000900268555,5.591999053955078,5.6110001564025875,5.756300678253173,5.8253302326202405,5.833000183105469,1061.5936665852864,1039.4309978485107,876.3410015106201,878.686664396286,899.797630367279,958.230550289154,962.2686008453369,972.2380003929138,999.1433982849121,1039.4309978485107,1067.3156021118166,1095.934698677063,1155.2100009918213,1176.067202949524,1270.5253485679627,1414.2944583702078,1565.845042417529,1582.6839962005615,626.7331000328064,597.7889995574951,546.5679988861084,546.7143779392243,548.0317894172669,552.6576007843017,573.8157976150513,589.813000202179,594.3850002288818,597.7889995574951,601.9035999298096,633.5494001388549,653.053999710083,714.8996007919312,823.1448482513428,839.9000884819029,858.56420757103,860.6379985809326,40.135049947102864,39.78700065612793,36.09199905395508,36.09854828262329,36.15749134063721,36.67580137252808,37.999000740051265,38.77250051498413,39.20219764709473,39.78700065612793,40.33619995117188,40.633999824523926,41.28500099182129,42.873098373413086,43.42650022506713,48.83586906433102,53.56548483276376,54.09099769592285,120.46633338928223,100.92549991607666,89.70199966430664,89.70536273002624,89.73563032150268,93.0769995689392,96.13539905548095,98.1697506904602,99.17780113220215,100.92549991607666,102.04580078125,103.24969844818115,104.72460060119629,138.90630035400397,335.06499910354614,341.51552062988276,345.1645535049439,345.57000160217285,2004.2000834147136,2012.2515001296997,1737.7919998168945,1740.097365781784,1760.8456594657898,1826.285848903656,1859.3802001953125,1893.888000011444,1961.3075992584231,2012.2515001296997,2026.7105995178222,2049.368000984192,2098.3068004608153,2180.8864015579225,2185.8453506469727,2409.0251202583295,2625.9556120395696,2650.059000015259,1863.618083381653,1861.0684995651245,1606.6649990081787,1608.5747700901031,1625.7627098274231,1691.9125498771668,1709.5369995117187,1757.8017497062683,1795.3513988494874,1861.0684995651245,1901.4609996795652,1915.4832988739013,1956.3750026702883,2066.8164003372194,2073.8784017562866,2296.71180082321,2512.658879972462,2536.6529998779297,140.58200003306072,111.57299900054932,98.75799942016602,98.82018547058105,99.3798599243164,108.49710054397583,108.72179832458497,109.77174949645996,110.84940223693847,111.57299900054932,112.27239875793457,113.1147008895874,130.2826007843018,230.86710014343276,336.02430057525635,349.63683063507074,355.1926842994691,355.810001373291,2,"[0, 0, 0]"
10,8.662753717456937,8.721000671386719,5.813999176025391,5.9155350646972655,6.427518615722656,7.203400802612304,7.569598007202148,8.166997909545898,8.518000030517578,8.721000671386719,8.871002197265625,9.073999404907227,9.315000534057617,9.678001403808596,9.962598419189453,11.008600921630855,11.421024841308604,11.555999755859375,4.726244599165391,4.721000671386719,3.3330001831054688,3.355497741699219,3.668519744873047,3.970600891113281,4.162600708007813,4.408000946044922,4.611000061035156,4.721000671386719,4.852001190185547,4.961999130249024,5.092399978637696,5.315000534057617,5.455200576782227,5.72147964477539,6.0728472442627,6.129999160766602,929.4598866918404,910.0999984741211,600.769998550415,609.6984805450439,653.6221187591553,771.4424011230469,810.849199295044,875.8409976959229,895.1415996551514,910.0999984741211,929.410799407959,955.4506023406982,997.9440006256103,1046.284797668457,1086.5261989593507,1251.8007987976068,2740.9430541839615,2756.761999130249,598.2643482164405,594.9930000305176,343.7549991607666,349.9924704742432,434.0372015380859,493.7233989715576,518.32619972229,575.6959991455078,586.9411991119384,594.9930000305176,607.1698017120361,629.6406002044678,647.7848003387451,659.0175987243653,675.1359985351562,725.8794011688232,833.2405195007325,833.6570014953613,37.95469609152507,37.7970027923584,21.572998046875,22.091015930175782,30.217280502319333,31.891999053955075,33.545402145385744,36.07300567626953,37.33299865722656,37.7970027923584,38.14780120849609,38.58520088195801,38.95140037536621,39.8916015625,40.87300071716309,96.14255989074579,107.40406367492722,112.62800025939941,96.20212646697347,93.59100151062012,60.07400321960449,60.93006547546386,77.71128044128419,80.97679977416992,84.94680061340333,90.42600059509277,92.52240066528321,93.59100151062012,94.73880157470704,95.62139892578125,97.21019973754883,99.20600128173828,117.9992015838624,169.6466401672363,264.9437200470025,327.58899879455566,1779.6677011323875,1783.2930011749268,1106.597999572754,1124.6689756469727,1332.413200302124,1478.7527988433837,1600.710199356079,1713.4790000915527,1760.9045993804932,1783.2930011749268,1804.648199081421,1835.6894008636473,1874.9177993774415,1932.358600616455,1976.8096004486085,2174.5867595672594,3737.1612241973935,3806.212999343872,1675.2700557834019,1677.5900020599365,1036.1909999847412,1053.0234808197022,1254.417958984375,1389.031199645996,1507.92679977417,1609.4619979858398,1656.0982009887693,1677.5900020599365,1697.2455978393555,1725.8161991119384,1765.6454002380374,1826.2822017669678,1869.5106018066408,2064.2138790130603,3638.4659665222225,3706.3819999694824,104.39764534898579,105.03700065612793,70.4069995880127,71.64549482727051,78.88980125427247,89.71700134277344,92.21359825134277,102.25900077819824,104.13159866333008,105.03700065612793,105.79039916992187,106.64659957885742,107.59919891357421,109.592000579834,120.58419914245604,139.73208038330074,169.28448872375546,175.9050006866455,2,"[0, 0, 0]"
20,8.432583639762681,8.462997436523438,5.611000061035156,6.241399765014648,6.64900016784668,7.146999359130859,7.35099983215332,7.777997970581055,8.222000122070312,8.462997436523438,8.666999816894531,8.870000839233398,9.12900161743164,9.480998992919922,9.75899887084961,10.888999938964844,11.632601165771497,11.685001373291016,4.838672804693497,4.834001541137695,3.0550003051757812,3.389000701904297,3.759998321533203,4.056001663208008,4.222999572753906,4.518999099731445,4.720998764038086,4.834001541137695,4.980998992919922,5.11199951171875,5.242000579833984,5.426000595092773,5.61199951171875,5.815000534057617,5.992399978637702,6.128997802734375,887.1846802844096,883.3409996032715,616.4369983673096,630.1669994354247,729.9909992218018,755.0470008850098,767.6389999389648,809.4349994659424,871.9890003204346,883.3409996032715,898.0259990692139,917.8959999084473,954.117000579834,1010.8779983520508,1052.0800018310547,1113.8760013580322,1364.7097999572886,2866.2049980163574,566.1546768836436,569.1979999542236,373.3660011291504,388.41799964904783,453.4759998321533,483.69800186157227,490.8460006713867,536.9569988250732,559.0670013427734,569.1979999542236,576.734001159668,585.3819999694824,600.1029987335205,637.2329998016357,652.6769981384277,727.75,869.5078010559172,894.693000793457,35.71276944245427,35.8129997253418,21.759000778198242,23.806599044799803,27.40700340270996,30.16600227355957,30.66600227355957,32.797000885009766,35.07400131225586,35.8129997253418,36.42499923706055,36.9640007019043,37.49900245666504,38.349998474121094,39.314002990722656,47.8330020904541,139.2126010894782,152.64699935913086,88.73980013158895,88.59100151062012,60.685001373291016,61.69939842224122,70.49899864196777,76.70199775695801,78.03500175476074,82.68400001525879,86.79500198364258,88.59100151062012,89.75899696350098,90.98200035095215,92.29400444030762,94.49999809265137,97.18299865722656,152.0920009613037,227.27879943847972,305.84800148010254,1691.8236869221225,1701.5719985961914,1167.226999282837,1216.378200149536,1388.409999847412,1454.5940017700195,1477.1299991607666,1572.4260005950928,1675.906000137329,1701.5719985961914,1731.3859996795654,1769.4240016937256,1812.090000152588,1876.8850002288818,1916.347999572754,2061.659999847412,2624.638999939027,3778.7509994506836,1591.0631831865526,1598.277000427246,1096.7840003967285,1137.9271995544434,1307.7440013885498,1363.0949993133545,1385.6319999694824,1480.704002380371,1572.4630012512207,1598.277000427246,1624.6469993591309,1663.5910015106201,1706.0350017547607,1772.5149993896484,1804.8309993743896,1933.7729988098145,2509.3590011597316,3682.417999267578,100.76050373557008,102.20299911499023,70.4429988861084,72.40699882507325,83.77699851989746,89.0359992980957,89.8690013885498,91.5,100.59099960327148,102.20299911499023,103.3499984741211,104.25900077819824,105.31300163269043,107.6659984588623,119.75699996948242,136.36899757385254,173.02800254822233,190.3120002746582,2,"[0, 0, 0]"
30,8.515544386653158,8.480998992919922,5.0540008544921875,5.276957513809204,6.3423995018005375,7.117951488494873,7.3710016250610355,7.889001369476318,8.277000045776367,8.480998992919922,8.704000473022461,8.888999748229981,9.111000061035156,9.407999610900879,9.685001373291016,10.435539512634277,28.66310031319766,71.49899864196777,4.672047573766667,4.648500442504883,3.1299991607666016,3.201246234893799,3.544988842010498,3.888998031616211,4.055000305175781,4.315000534057617,4.536998748779297,4.648500442504883,4.763399887084962,4.888999938964844,5.03700065612793,5.222998809814453,5.4070008277893065,5.703530731201171,6.45025291252149,58.665000915527344,899.7073360325454,896.3420009613037,536.068000793457,552.9440324440003,647.9839318275451,753.3590003967286,776.9890001296998,853.7360010147095,882.1739986419677,896.3420009613037,922.1191997528076,939.7443008422852,959.1408000946046,993.9323017120362,1024.859348678589,1154.5510186767576,2619.804100996031,2876.4470024108887,559.8415362349837,564.3175001144409,322.38500022888184,332.59019436264043,405.6822089385986,483.06194934844973,495.51519947052,542.2804989814758,556.6563999176026,564.3175001144409,569.8668006896972,575.8431993484497,584.0773994445801,603.4913003921508,630.2963997840881,708.9373608589171,869.5308483791358,951.5069999694824,36.6202434998054,36.833998680114746,20.795000076293945,21.128999710083008,26.776386375427244,31.59200096130371,32.49969959259033,35.06875038146973,36.23659973144531,36.833998680114746,37.25899887084961,37.740001296997065,38.1856014251709,38.912398147583005,39.64799880981445,46.01968896865844,119.4549221630114,141.92399787902832,91.64883933129249,91.17499923706055,58.38800048828125,59.19933277893067,70.34764175415039,80.0976492881775,82.49869804382324,88.12899923324585,90.12779960632324,91.17499923706055,92.07299842834473,93.18500118255615,94.55459976196289,96.26410026550292,98.90600004196168,156.1351899719238,194.90254990578646,304.9029998779297,1704.5478301089563,1719.155499458313,1025.1180000305176,1032.338517812729,1240.9410198211672,1460.519249725342,1521.214799118042,1636.7952499389648,1687.1802001953124,1719.155499458313,1743.3495994567872,1767.621400642395,1796.619599533081,1839.7554992675782,1878.0900007247922,2174.6386595726003,3684.83875444986,3952.916000366211,1601.0055470590466,1612.7959995269775,959.8210010528564,968.5632793807983,1163.78596950531,1369.469599533081,1430.1896989822387,1540.0787501335144,1583.8989994049073,1612.7959995269775,1637.60299949646,1658.945299720764,1687.5324008941652,1727.9001005172731,1759.4523502349853,1984.7997614097583,3565.228118034378,3841.1210021972656,103.54228304990959,102.3415002822876,62.9429988861084,65.56295789527893,78.54324045181275,89.35100049972534,90.8499984741211,93.35100173950195,100.96280136108399,102.3415002822876,103.35099983215332,104.53329811096191,105.99899787902832,112.10559768676757,134.93294897079465,181.1593798828125,236.33269573975278,375.5319995880127,2,"[0, 0, 0]"
40,7.980960118393732,7.906000137329102,4.593000411987305,5.633164415359497,6.500540046691895,6.908001232147217,7.092998504638672,7.444000244140625,7.703998565673828,7.906000137329102,8.110000228881836,8.334001541137695,8.629999160766602,8.982000350952148,9.315000534057617,9.868491325378415,11.218432458877576,11.500999450683594,4.383379755321636,4.333002090454102,2.7779998779296875,3.0854198760986327,3.408539028167725,3.648000717163086,3.795999526977539,4.055000305175781,4.2220001220703125,4.333002090454102,4.46299934387207,4.595599937438963,4.758998870849609,5.017999649047852,5.203000736236572,5.518969173431397,6.035520788192768,31.944000244140625,852.5820969495916,848.8365001678467,547.5699996948242,622.790409357071,698.7372524833679,737.0903978347778,749.2644021987916,774.1842503547668,806.8080009460449,848.8365001678467,872.1393993377685,891.647498512268,921.7682003021241,960.0169015884401,1000.3010511398315,1090.4577996253963,2453.905941598924,2690.89400100708,541.9705889879566,541.8669986724854,324.23900032043457,391.3973226604462,459.4842611503601,471.5407012939453,478.21320075988774,497.59100008010864,532.1497985839844,541.8669986724854,552.4290008544922,564.3470001220703,577.6757991790771,607.4205995559694,630.5153495788574,684.2112203598022,791.6749785251641,877.6420001983643,34.00252952988255,33.944000244140625,20.03700065612793,22.654430480957032,28.761511535644534,29.75899887084961,30.240000343322755,31.346747875213623,33.055199813842776,33.944000244140625,34.624599075317384,35.48199672698974,36.25939865112305,37.19650039672852,37.84830017089844,42.2218595123291,90.76823453903206,101.75799942016602,87.07840223518663,86.7120008468628,55.22200012207031,62.870556219100955,74.48210901260376,76.59500131607055,77.77699851989746,80.64300107955933,84.6472011566162,86.7120008468628,88.20299911499023,89.70300102233887,91.42539901733399,93.8317008972168,96.40684995651245,137.41505203247053,181.77904049873376,251.14500045776367,1624.6882591541118,1616.2349996566772,1019.2339992523193,1214.311706659317,1391.8766787528991,1423.4147497177125,1445.5278001785277,1512.052749633789,1568.7348003387451,1616.2349996566772,1665.227601623535,1698.3474996566774,1742.3358001708984,1787.8832994461059,1832.4809502601624,1970.6521492767324,3390.2294360180094,3726.937000274658,1527.9979575763327,1522.1115007400513,955.0489978790283,1140.1155717086792,1304.501958694458,1334.0949496269225,1355.1015001296996,1419.9985013008118,1478.3733993530273,1522.1115007400513,1563.9784000396728,1599.259199333191,1640.5852012634277,1681.8814992904663,1725.3494009971619,1862.029880504607,3285.645410181065,3610.5120010375977,96.6903015777791,92.5555009841919,64.18500137329102,73.98419794654846,81.91030145645142,86.6101505279541,87.9429988861084,89.79075050354004,91.31399955749511,92.5555009841919,95.30939865112305,101.07310009002686,103.12800216674805,105.99390048980715,116.90415134429931,135.69704963684077,206.10736367797966,215.07200050354004,2,"[0, 0, 0]"
50,7.820541092401336,7.704000473022461,5.46299934387207,5.963663352966308,6.499998168945313,6.815000534057617,7.017998504638672,7.332998275756836,7.556001663208008,7.704000473022461,7.869998931884766,8.073999404907227,8.352001190185547,8.84419937133789,9.222000122070312,9.888961791992188,11.110702163696331,11.722000122070312,4.5526392950987855,4.536998748779297,2.944000244140625,3.334143630981445,3.648000717163086,3.9072006225585936,4.036998748779297,4.259002685546875,4.426002502441406,4.536998748779297,4.629999160766602,4.740999221801758,4.888999938964844,5.111000061035156,5.295999526977539,5.648000717163086,6.073703414917033,6.186000823974609,795.855989317172,773.8810024261475,602.882001876831,614.302296913147,654.9745607757568,716.1331981658936,730.3182006835938,748.9559993743896,762.8728031158447,773.8810024261475,789.8253993988037,812.4800010681153,846.4931999206542,889.2240028381348,927.7609989166259,1028.5475204467775,2322.777927307662,2502.864999771118,500.550303149739,488.23500061035156,347.4769992828369,393.6872256622314,410.48760063171386,461.3772006988525,467.90239906311035,475.8460006713867,482.2093982696533,488.23500061035156,497.31339912414546,515.412600326538,526.7018001556396,544.0836009979248,576.0901996612548,646.0823204803467,689.9343713760405,891.6389999389648,32.595812981934,32.05499839782715,22.035999298095703,25.36915338897705,26.63144104003906,29.851201248168945,30.369998931884766,31.12800407409668,31.64699859619141,32.05499839782715,32.5923999786377,33.51980018615723,34.33199958801269,35.25819816589355,36.34379844665526,39.64555755615234,61.81033547974439,149.77699851989746,81.08708851412807,79.55400085449219,60.3700008392334,63.523148193359376,69.00144004821777,74.54040031433105,75.8149974822998,77.36799812316895,78.61059913635253,79.55400085449219,80.93280143737792,83.18399810791016,84.99919891357422,87.08420066833496,89.32080039978025,109.02420112609865,171.88718885805514,211.31299781799316,1517.5941883677453,1490.0590000152588,1186.7469997406006,1203.0644402770997,1284.0862806701662,1394.985601425171,1411.6405990600588,1439.281000137329,1468.0258003234862,1490.0590000152588,1512.5030002593994,1545.3026008605957,1598.268399810791,1658.2419998168946,1709.6158000946043,1901.3497984313967,3272.3638486557074,5389.740999221802,1422.4623743504733,1397.7080001831055,1110.0989990234375,1126.3044834976195,1207.7480400085449,1306.7568004608156,1321.1525985717772,1348.4300022125244,1375.6821994781494,1397.7080001831055,1419.1629989624023,1451.4732009887696,1498.8405998229982,1556.7662006378173,1605.5134002685545,1791.070682296753,3155.352182983923,3296.4289989471436,95.13181401727203,90.94400215148926,71.72200202941895,74.46348389434814,77.78043914794922,86.73999977111816,87.79499893188476,89.27699851989746,90.29599952697754,90.94400215148926,91.6839988708496,92.94399986267089,100.37360191345215,104.48400115966797,115.42460250854492,132.12308151245117,151.4955553054865,3641.8699989318848,2,"[0, 0, 0]"
60,7.6400162795183695,7.611000061035156,5.202999114990234,5.692360706329346,6.371000480651856,6.814000129699707,7.0,7.27800178527832,7.481000900268555,7.611000061035156,7.739999771118164,7.870000839233398,8.055000305175781,8.296001434326172,8.555499076843262,9.25900058746338,10.19493005752571,10.963001251220703,4.603997106159243,4.573999404907227,3.2410011291503906,3.4450012397766114,3.684999465942383,4.000999450683594,4.129997253417969,4.333000183105469,4.482000350952148,4.573999404907227,4.665998458862305,4.758998870849609,4.88800048828125,5.038000106811523,5.202999114990234,5.555000305175781,5.93582908630374,93.29500007629395,770.0028307726301,750.8439998626709,512.8279972076416,584.6167687988282,623.6798995971681,715.22350025177,725.9009990692139,737.0845003128052,744.769998550415,750.8439998626709,759.3800010681152,773.7130012512207,787.0290012359619,841.5090007781982,889.7500009536743,976.4972986221319,2399.351050472284,2703.3770027160645,488.7567459913227,480.3459987640381,319.4970016479492,367.07841808319097,407.2453018188477,462.439998626709,468.23500061035156,473.27249908447266,477.4389991760254,480.3459987640381,483.45800018310547,487.310001373291,494.4379997253418,532.7349987030029,560.9934997558594,634.817399978638,745.3160313034198,1079.4700012207031,32.41603148236921,31.1669979095459,20.239999771118164,21.870422916412352,26.18880138397217,29.166000366210938,29.722999572753906,30.425997734069824,30.889001846313477,31.1669979095459,31.479999542236328,31.83300018310547,32.40700340270996,34.14700126647949,35.82400035858154,87.1656017303467,104.25277088165663,126.51699638366699,81.63688952501788,78.75799942016602,56.44400215148926,59.981849937438966,67.85750102996826,74.68500137329102,75.88899993896484,77.2785005569458,78.14799880981445,78.75799942016602,79.40599822998047,80.14800071716309,81.49900245666504,86.14599990844727,93.35950088500977,143.13150215148934,187.50146186828783,266.6999988555908,1476.3348191996254,1443.8179988861084,981.4899997711182,1149.4301307106018,1221.388500404358,1394.1609992980957,1406.613998413086,1420.8365001678467,1432.9659996032715,1443.8179988861084,1460.4850006103516,1478.92799949646,1510.3540000915527,1603.5930004119873,1676.231499671936,1842.2392995834357,3401.4615100670107,3843.162000656128,1385.0565111570177,1352.7069988250732,917.6569995880127,1078.6649004364012,1140.9747009277344,1307.4490003585815,1319.1159992218018,1332.5599994659424,1343.5410022735596,1352.7069988250732,1367.041000366211,1386.5960006713867,1415.0760021209717,1511.7600002288818,1580.3995008468628,1739.2219007492065,3300.261529693631,3684.4609985351562,91.27830804260782,88.66500091552734,63.83300018310547,70.5846715927124,76.51980152130126,85.0545015335083,86.18499946594238,87.34999942779541,88.18400001525879,88.66500091552734,89.2390022277832,90.01699829101562,91.24100112915039,100.7770004272461,114.9704999923706,140.673299407959,169.14785863876375,199.44200134277344,2,"[0, 0, 0]"
70,7.478076402996071,7.461999893188477,5.128999710083008,5.789095909118653,6.203000869750976,6.592000198364258,6.7779998779296875,7.110998153686523,7.333000183105469,7.461999893188477,7.591997528076172,7.704998779296875,7.870000839233398,8.111000061035156,8.352000045776368,9.111080169677734,9.971884223938108,74.42500114440918,4.0740046613343575,4.057001113891602,2.9069995880126953,3.000291839599609,3.2779998779296875,3.4990005493164062,3.61199951171875,3.8330001831054688,3.980998992919922,4.057001113891602,4.148000717163086,4.242000579833984,4.369998931884766,4.535999298095703,4.684399795532226,5.038520584106444,5.462707504272462,6.463001251220703,768.866035868398,756.6770000457764,532.124002456665,613.864627784729,651.6450006866455,703.5408004760742,718.3018001556397,735.3429985046387,746.487398147583,756.6770000457764,770.308800125122,780.3054012298585,798.1534008026123,830.684400177002,860.386600112915,950.8441995239253,1414.3209388504242,5571.468000411987,493.41034383438364,483.42000007629395,319.7179985046387,390.2842168045044,419.72996002197266,462.34299964904784,468.59120101928715,475.6619987487793,480.36039848327636,483.42000007629395,486.9455997467041,492.81520042419436,512.9941997528076,537.5596008300781,546.5864002227784,622.0199603271483,701.7213903961195,4225.09700012207,32.36733283792207,31.742002487182617,19.98200035095215,25.118073760986327,27.144119262695312,30.05500030517578,30.49720153808594,31.10900115966797,31.498998641967773,31.742002487182617,31.999998092651367,32.28500022888183,32.66599960327149,33.3137996673584,34.16539840698242,42.415879440307606,101.02480348968692,444.73400115966797,79.68133450598532,78.16500091552734,54.4429988861084,64.34211685943603,70.72047843933106,74.12859992980957,74.96100044250488,76.40500259399414,77.51900215148926,78.16500091552734,78.9069995880127,79.72199897766113,80.80619964599609,82.75880088806153,85.49999961853027,130.85104103088375,173.47260823059185,198.4429988861084,1476.8293056101502,1466.0750007629395,1001.7839984893799,1190.969196357727,1289.8593208312989,1387.3828006744384,1405.7081989288329,1427.5200004577637,1450.371000289917,1466.0750007629395,1478.947800064087,1496.6371990203857,1519.7966011047363,1548.37679977417,1580.3652008056638,1850.0556404876706,2370.5912916488937,8335.25,1385.8771281110194,1375.5580005645752,934.951000213623,1115.471669921875,1205.7066004943847,1299.3984008789062,1317.2431999206544,1337.7430000305176,1359.771800994873,1375.5580005645752,1388.5417999267577,1404.930800628662,1428.2864002227784,1454.2459999084474,1486.9565990447998,1737.4084403228755,2268.8891959991734,7716.368001937866,90.9521774991309,88.88700103759766,65.51900100708008,73.08986525726318,78.47948097229003,85.19420013427734,86.4242000579834,87.64799690246582,88.40600204467773,88.88700103759766,89.41040077209473,90.03599815368653,90.85000038146973,93.21739921569825,114.60900001525879,120.17776046752928,186.90174530029782,618.8819980621338,2,"[0, 0, 62]"
80,7.808484112676163,7.760000228881836,5.686000823974609,6.074143402099609,6.591999206542969,7.018999099731445,7.203998565673828,7.481000900268555,7.665998458862305,7.760000228881836,7.888000106811523,8.01059875488281,8.148000717163086,8.369998931884766,8.57400131225586,9.201559295654299,9.907991058349609,126.79600143432617,4.050488327096431,4.036001205444336,2.592000961303711,3.037142761230469,3.2779979705810547,3.4819984436035156,3.592998504638672,3.796001434326172,3.944000244140625,4.036001205444336,4.128798294067383,4.204000473022461,4.315000534057617,4.482000350952148,4.611599349975585,5.019000854492187,5.480550994873058,63.5369987487793,783.8057969706957,772.363000869751,538.8839988708496,615.223178604126,653.9905206298828,716.8168003082276,731.6517993927002,746.6410007476807,759.6942005157471,772.363000869751,787.4579998016357,797.6936000823974,820.3092002868652,850.2359989166259,880.0750011444089,950.0933981323244,2106.7926497955555,2425.4719982147217,501.9817177000863,489.6240005493164,325.1259994506836,400.79111207580564,427.3384009552002,465.42859992980954,471.8051998138428,479.6059989929199,485.64220008850094,489.6240005493164,495.65740089416505,521.1348003387452,534.6454021453858,544.2793991088867,551.8491989135742,614.6169200134278,724.4420065765383,1316.1339988708496,33.964519691886146,32.55399703979492,20.425996780395508,25.282399337768556,28.222600555419923,30.574000167846677,31.111000061035156,31.7970027923584,32.257999420166016,32.55399703979492,32.852002716064455,33.20260009765625,33.68499946594238,34.57299995422363,35.658201599121085,88.33147850036622,129.65015965271118,166.4429988861084,84.7912115910782,81.42499923706055,57.424001693725586,65.45115089416504,73.45196075439453,76.72199897766113,77.81279792785645,79.38800048828125,80.60899925231934,81.42499923706055,82.40699920654296,83.55560073852538,84.9619987487793,87.14799919128417,126.89120178222655,139.04511894226076,188.02827931213398,231.79500007629395,1508.705931523575,1501.1310005187988,1019.3400001525879,1214.6900318908692,1321.10311920166,1414.8019996643065,1431.4945991516115,1473.2980003356934,1491.534800338745,1501.1310005187988,1514.6451999664305,1532.163999938965,1547.9901996612548,1572.7262004852294,1598.6964008331297,1829.260199661256,3148.763904281642,3451.626998901367,1416.4022183935188,1410.0949993133545,951.1009998321533,1141.3791520080565,1231.15868019104,1325.906198120117,1341.2739997863769,1381.94700050354,1400.5389999389647,1410.0949993133545,1422.5356006622314,1439.1319999694824,1455.172400665283,1476.4164020538328,1505.0126003265382,1719.248959426884,2907.3799348907573,3349.2940006256104,92.30371313005608,90.20399856567383,66.35100173950195,74.9702572479248,79.44460258483886,86.16140098571776,87.46200141906738,88.85100173950195,89.7029972076416,90.20399856567383,90.72100067138672,91.27699851989746,92.07400016784668,94.28059883117675,116.6472011566162,134.86536132812503,178.1622664489751,384.95800018310547,2,"[0, 0, 72]"
90,7.649830915918423,7.555999755859375,5.019001007080078,5.668475788116455,6.1850002479553225,6.6669999122619625,6.926000595092773,7.239999771118164,7.442998886108398,7.555999755859375,7.666999816894531,7.796998977661133,7.961999893188477,8.185001373291016,8.444000244140625,9.362619075775148,54.61538871192957,63.369001388549805,4.30134788672875,4.239999771118164,2.832998275756836,3.0930004119873047,3.352000064849854,3.593052196502686,3.7410011291503906,3.9820003509521484,4.147998809814453,4.239999771118164,4.333000183105469,4.426000595092773,4.555000305175781,4.723001480102539,4.870000839233398,5.214620265960696,51.51037464714064,64.33199882507324,766.1215734557527,754.0735006332397,542.697998046875,591.9497561168671,623.4477705764771,692.8847004890442,718.7194988250732,733.9450006484985,745.0833992004394,754.0735006332397,765.5947986602782,778.2769012451172,788.4320007324219,814.3101991653443,841.1385478019713,934.8968507575989,2404.982442461057,6895.274002075195,483.6077647028482,480.26300048828125,327.6630001068115,374.28085936737057,412.9076796340943,451.77480192184447,458.27210102081295,470.01300048828125,476.7549991607666,480.26300048828125,483.58699913024896,487.15489921569826,492.2360015869141,516.2030984878543,538.778000831604,617.546019897461,715.5868380146078,802.6020030975342,31.864722838345006,31.03699779510498,20.9060001373291,24.531600282669068,26.796131496429446,29.184049987792967,29.72299785614014,30.387998580932617,30.777999877929688,31.03699779510498,31.29599952697754,31.59200096130371,31.98200035095215,32.64789733886719,33.77884950637817,74.89695171356203,125.74540492630027,256.3310012817383,79.70751028360334,77.31400108337402,55.518999099731445,64.25900093460083,69.32219858169556,73.66505088806153,74.53599948883057,75.8872504234314,76.74759864807129,77.31400108337402,77.9069995880127,78.66500034332276,79.55499839782715,81.33110008239747,84.97535009384154,141.8173988342286,181.8711932125093,241.07100105285645,1465.5756209055812,1451.7884998321533,1039.9139995574951,1168.9709425468445,1253.8615695190429,1373.0580505371092,1393.44700050354,1418.3540000915527,1437.3020008087158,1451.7884998321533,1467.7610008239747,1481.4899011611938,1500.9720001220703,1536.4255992889405,1575.286800765991,1837.1367294693007,3364.9173036499587,7728.61600112915,1373.2527500831964,1358.9190006256104,966.0629978179932,1094.3742180347442,1163.9059294319154,1286.200051021576,1305.3434991836548,1328.4154996871948,1346.121599960327,1358.9190006256104,1374.1260005950928,1387.6877012252808,1404.606200027466,1439.3257991790772,1475.406248474121,1730.6088708114635,3260.718593221718,7631.504999160767,92.32287082238474,89.35149955749512,65.66600036621094,73.39111546516418,77.46979143142701,84.16500091552734,85.92770042419434,87.42999839782715,88.59200096130371,89.35149955749512,90.05559768676758,90.83200016021729,91.83379859924317,99.4555021286011,117.88515052795408,149.03230123519904,181.58998134803775,239.4980010986328,2,"[0, 0, 0]"
100,7.411285995127953,7.3339996337890625,4.722997665405273,5.4443313598632805,5.815090312957763,6.222000980377198,6.537000465393066,6.999000549316406,7.204000473022461,7.3339996337890625,7.463001251220703,7.592000961303711,7.740999221801758,7.980099487304688,8.222000122070312,9.23766759872436,54.47967788887038,107.3499984741211,4.162168404742604,4.129999160766602,2.5370006561279297,2.796341527938843,3.093090534210205,3.407999038696289,3.572999954223633,3.8509998321533203,4.019001007080078,4.129999160766602,4.240998077392578,4.352001190185547,4.482000350952148,4.667001724243164,4.815000534057617,5.1660003662109375,6.127505706787257,55.22100067138672,773.1722848771614,771.0275001525879,539.955997467041,584.4945134296416,603.8860387611389,633.2862001419068,703.8189018249511,730.8609962463379,750.7521991729736,771.0275001525879,785.1204013824463,796.5082998275757,814.5079998016357,849.6767986297608,888.25879945755,1041.741599369049,1626.1433307953123,3873.2460021972656,476.5042229641297,471.8460006713867,319.8289985656738,378.87000378608707,390.0680923080444,401.12939977645874,419.0851015090942,464.9570007324219,469.2166000366211,471.8460006713867,475.0493984222412,480.5119997024536,493.14580154418945,524.272799873352,536.0313500404359,617.9447008705135,750.8858374710094,3172.997001647949,31.34897153762335,30.88800048828125,19.999000549316406,23.42832258987427,24.926709327697754,26.036998748779297,27.315000343322755,30.036998748779297,30.57499885559082,30.88800048828125,31.202999114990234,31.536998748779297,31.98200035095215,32.85199756622314,34.01910095214844,76.89295925140374,98.29266861915602,169.9240016937256,79.52344556830687,77.8499984741211,54.25900077819824,62.390675369262695,64.79852916717529,67.59199905395508,71.12719993591308,75.96699953079224,77.12800216674805,77.8499984741211,78.53700141906738,79.33200130462646,80.51800155639648,82.87170085906983,87.27890014648438,136.23405220031736,193.18300852394643,594.2149982452393,1462.8687663965336,1462.9069995880127,1016.2089996337891,1147.4138361930848,1176.391631412506,1238.9902000427246,1326.6660999298097,1412.8015003204346,1448.0073989868165,1462.9069995880127,1477.7512001037599,1497.9062986373901,1521.9103996276854,1560.0580993652345,1608.17069978714,1899.3479985237113,2779.0088436337337,5067.694000244141,1372.122379347092,1373.0934991836548,949.6540012359619,1072.033330799103,1099.4260294532776,1158.0005497932434,1243.9410001754761,1322.949749469757,1357.8565986633303,1373.0934991836548,1386.0448001861573,1404.3946996688842,1428.9808013916015,1464.7479000091553,1510.1222500801086,1787.4562411880493,2580.0983471737495,4918.824998855591,90.74638704944172,89.07299995422363,65.23999977111816,73.51916068077087,75.24161973953247,77.11045141220093,79.4990005493164,87.57200050354004,88.55359916687011,89.07299995422363,89.62899971008301,90.31400108337402,91.31820030212401,96.31869983673097,115.77654876708985,137.21495933532714,192.8034953594235,336.58699798583984,2,"[0, 0, 0]"


==> data/Raspi/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,11.119032287597657,10.305999755859375,8.906997680664062,8.908118515014648,8.918206024169923,8.996242904663086,9.16509323120117,9.592744827270508,10.107197570800782,10.305999755859375,10.433601379394531,10.584096527099609,10.909992980957032,11.157302093505859,11.615599822998046,33.886968994140446,62.304495086670435,65.46199798583984,5.5353343963623045,5.351005554199219,4.314994812011719,4.333579956054687,4.500846252441407,4.684047698974609,4.850197601318359,5.106256484985352,5.2580001831054695,5.351005554199219,5.4620010375976555,5.62780532836914,5.818803405761719,6.020803833007813,6.041644668579101,9.648892288207978,14.23089417266854,14.740005493164062,3875.422050221761,3654.267505645752,3308.310012817383,3308.3252930755616,3308.46281539917,3310.259502029419,3386.3332008361817,3428.332498550415,3546.643391418457,3654.267505645752,3664.709188842773,3691.034399414062,4289.330401611328,4460.346392059327,4545.55325164795,7759.424847946158,9199.468177543666,9359.47299194336,1170.5039499918619,1116.6155014038086,863.5810089111328,866.7735574645997,895.5064944458009,921.5235481262207,923.8677009582519,1034.7512531280518,1091.9010025024413,1116.6155014038086,1140.0449966430665,1167.6029067993163,1426.248597717285,1432.3819999694824,1512.8298023223874,1880.0644206237778,2127.06544398499,2154.5100021362305,48.84264958699544,39.00849533081055,33.647987365722656,33.67642594909668,33.932373199462894,35.11329803466797,35.69990692138672,36.67499351501465,38.41860504150391,39.00849533081055,40.82980041503906,43.51740341186523,46.42460327148437,50.783701324462896,83.85765838623043,242.56623016357418,252.37060845947283,253.4599838256836,619.7111329396565,570.7150001525879,536.6780014038086,536.8561217880249,538.4592052459717,541.2872516632079,541.4314964294433,545.8589973449707,566.0697998046875,570.7150001525879,574.1692031860351,624.666697692871,695.5910003662109,807.527702331543,831.4410480499267,843.9331105041504,847.0506207733155,847.3970108032227,5858.200733311971,5555.846000671387,5221.043998718262,5222.863204696655,5239.236058502198,5359.6384948730465,5438.206604003906,5472.619499206543,5522.799998474121,5555.846000671387,5576.83279876709,5756.991504669189,6216.7058029174805,6313.516403198242,6437.48564491272,10022.594958419784,12296.632190238994,12549.302993774414,5731.134149424235,5420.468002319336,5077.008995056152,5081.312750038146,5120.046544876099,5242.995207977295,5291.61569442749,5364.0060024261475,5389.724195861816,5420.468002319336,5450.189605712891,5658.604099273682,6085.496800231934,6207.781902313232,6319.506550979615,9926.025728607165,12198.893178024333,12451.434005737305,127.066583887736,107.71199798583984,91.96100616455078,92.16974828338623,94.04842735290526,97.75883903503419,101.77550659179687,104.95625114440918,106.80939331054688,107.71199798583984,117.45800170898437,119.931893157959,121.41020202636719,182.82889938354492,220.05450553894042,311.03558082580525,369.20025989532576,375.66300201416016,2,"[0, 0, 0]"
10,10.565027785027164,10.628997802734375,7.18499755859375,7.37590673828125,8.020364685058594,8.654801940917968,9.233602905273438,9.814002990722656,10.2969970703125,10.628997802734375,10.871800231933594,11.128997802734375,11.388995361328124,11.73020477294922,12.017997741699219,12.964682617187492,25.233550842285496,29.129005432128906,5.620067527532969,5.5359954833984375,3.5749969482421875,3.9343316650390623,4.299884338378906,4.600201416015626,4.851799011230469,5.1660003662109375,5.392405700683594,5.5359954833984375,5.680598449707032,5.770196533203125,5.907005310058594,6.092002868652344,6.186001586914063,6.423562622070311,39.941495849612565,76.7030029296875,3784.211087219038,3835.324005126953,3167.3690032958984,3210.2992760009765,3257.475955505371,3305.675,3507.883404541016,3616.6410064697266,3773.4151977539063,3835.324005126953,3879.952197265625,3894.548394775391,3906.6072006225586,3932.439596557617,4017.1099960327147,4339.338568115232,8051.48018951443,11161.992988586426,1153.1210654999431,1188.745002746582,771.3969955444336,799.9954931030273,879.523123474121,899.3887985229492,1021.2358032226563,1058.8379974365234,1143.9450012207033,1188.745002746582,1196.4776000976562,1227.7149963378906,1255.8209960937502,1269.677996826172,1280.0654022216797,1333.090436401367,1813.2250877686147,2504.636001586914,46.68509679083362,45.90699768066406,26.98199462890625,29.683339111328124,32.097315368652346,33.5666015625,38.18820037841797,41.16600036621094,44.999200439453126,45.90699768066406,46.86619110107422,47.88180236816406,49.074005126953125,50.53599700927734,51.574397277832034,125.1853979492187,217.80244989014312,291.45800018310547,629.9240920719842,627.5110015869141,498.8080062866211,506.6341832885742,513.5917541503907,516.174203491211,564.0857971191406,575.0120086669922,625.0651947021485,627.5110015869141,629.4930023193359,636.4925994873047,692.4136016845703,703.5130065917969,731.8020065307619,808.1910400390625,826.699017578125,827.3970031738281,5752.242412222626,5879.297996520996,4555.536994934082,4683.778789123535,4797.399636535644,4862.06319732666,5345.182197570801,5430.821998596191,5811.429400634765,5879.297996520996,5926.364401245117,5960.67919921875,5982.063000488281,6011.459399414062,6054.822196960449,6447.291637268066,10957.396662170733,14694.782997131348,5630.126436894358,5752.39200592041,4475.315994262695,4597.196286010742,4705.67572052002,4768.808004760742,5235.365202331543,5315.027000427246,5688.182804870606,5752.39200592041,5803.78860321045,5840.321398925781,5858.461799621582,5889.809205627442,5931.346197509765,6294.042088317871,10581.888624145853,14568.710006713867,122.11597532826691,118.33200073242188,80.22100067138672,82.16903411865235,90.82280303955078,92.97020721435547,103.55040130615234,106.75800323486328,117.16940155029297,118.33200073242188,119.20279541015624,120.10180206298827,121.06180267333986,131.57959594726563,161.54260101318363,351.54731933593723,447.93210327149205,536.3280029296875,2,"[0, 0, 0]"
20,9.904769694348937,9.703498840332031,6.592002868652344,6.766925872802735,7.222190093994141,7.630904769897461,7.833100128173828,8.833999633789062,9.425003051757812,9.703498840332031,10.054595947265625,10.364203643798827,10.703797912597656,11.09290237426758,11.38900718688965,12.42509002685547,74.37556674194369,174.31299591064453,5.603836878365565,5.555004119873047,4.0930023193359375,4.129204788208008,4.259012603759766,4.519904327392578,4.705801391601563,5.111000061035156,5.3963973999023445,5.555004119873047,5.704002380371094,5.851997375488281,6.0137985229492195,6.220200347900392,6.370002365112305,6.647812576293945,40.85854313660536,75.14800262451172,3728.9434514672507,3742.8410034179688,3098.041000366211,3214.451871421814,3253.333912887573,3281.811159515381,3295.368095397949,3574.6199989318848,3642.284802246094,3742.8410034179688,3860.889001464844,3925.884301757813,3968.3887969970706,4039.892800140381,4069.8289470672607,4193.21564338684,4612.958521957416,9007.05599975586,1093.8726183404144,1097.9700012207031,780.7509918212891,802.7204790573121,879.0670348358154,890.8046520233155,898.6465003967285,1036.1457500457764,1057.6927963256837,1097.9700012207031,1166.3433990478516,1188.106803894043,1196.0092025756835,1252.22149810791,1262.3505516052246,1281.1504022979736,1367.5118434982414,2509.1229934692383,43.215843689421845,42.99899673461914,28.925994873046875,29.51729285430908,32.594154129028325,33.39174957275391,35.05949935913086,38.85200119018555,40.35799713134766,42.99899673461914,44.795997619628906,45.665000915527344,46.58839569091796,48.54950103759766,51.42600936889649,84.91147789001478,141.81420230865766,258.73899841308594,593.6721162780152,585.539493560791,491.36499786376953,505.2431262207031,507.7737325286865,509.9949954986572,514.220588684082,562.6304969787598,567.5307998657227,585.539493560791,619.4051986694336,621.858602142334,624.3835952758789,634.4867034912108,694.1410133361816,722.3894992828369,812.0278732070964,1006.5079956054688,5589.006563081916,5535.785499572754,4497.8230056762695,4766.721187324523,4805.259664382935,4841.512496948242,4870.423095703125,5385.972002029419,5471.239599609375,5535.785499572754,5865.665399169922,5959.875297546387,5994.500801086426,6035.7150032043455,6070.306954193115,6174.838984222412,6989.728766151458,12505.650001525879,5475.212636347816,5427.740001678467,4417.879997253418,4675.302831558227,4713.619353256226,4749.566701507568,4777.223300933838,5258.617246627808,5361.02919921875,5427.740001678467,5739.021997070313,5837.729601287841,5875.916607666016,5915.101296234131,5943.321453094482,6058.058181381226,6781.196128784187,12396.48299407959,113.79392673409917,113.3960075378418,78.61100006103516,81.37231943511964,89.81337600708008,91.14794616699218,92.09199600219726,103.53525352478027,106.43279724121093,113.3960075378418,117.40619812011718,119.1046012878418,120.2957992553711,122.53230285644531,151.87315063476564,193.39945877075195,299.1969503021415,319.25598907470703,2,"[0, 0, 0]"
30,9.892413441523427,9.704002380371094,6.444999694824219,6.928265533447266,7.599400329589844,8.093002319335938,8.3330078125,9.111000061035156,9.5,9.704002380371094,9.924995422363281,10.166000366210938,10.462997436523438,10.982002258300781,11.426002502441406,12.140602111816404,76.55195938110387,104.18399047851562,5.30408145123167,5.314994812011719,3.6850051879882812,3.7917752075195312,4.170599365234375,4.517997741699219,4.685997009277344,5.000007629394531,5.2030029296875,5.314994812011719,5.425994873046875,5.555000305175781,5.685005187988281,5.907997131347656,6.073997497558594,6.384400939941406,6.611179962158204,6.814002990722656,3639.727507300589,3612.495002746582,3008.4090118408203,3047.82474105835,3154.4453979492187,3246.129005432129,3271.2949981689453,3515.902992248535,3580.513999938965,3612.495002746582,3664.829002380371,3740.7890014648438,3831.251983642578,3947.9540100097656,4019.5830078125,4218.581005859373,5102.149501495875,10366.825988769531,1075.9140797572632,1057.8770065307617,780.2319946289062,781.6446008300782,867.6670013427735,896.119010925293,902.6380004882812,1043.099006652832,1054.2279968261719,1057.8770065307617,1068.5430068969727,1113.1539993286133,1189.7460021972656,1201.0229949951172,1251.4859924316406,1271.4811981201171,1475.581360626304,2430.194999694824,42.22065997136811,40.204002380371094,25.888999938964844,26.53837875366211,31.32080078125,32.907997131347656,34.07398986816406,38.68500518798828,39.59300994873047,40.204002380371094,41.387001037597656,44.12999725341797,45.610992431640625,48.03700256347656,50.722007751464844,109.07700195312499,151.61945922852178,170.6820068359375,583.0868565927555,566.6050109863281,490.1969985961914,490.35249923706056,505.661604309082,511.41900634765625,514.7539978027344,561.6800079345703,564.5849990844727,566.6050109863281,570.7699966430664,617.0489959716797,621.901008605957,631.5109939575195,687.1589889526367,702.3516052246093,823.4362991333047,864.8040084838867,5470.209689119895,5420.123001098633,4400.633995056152,4453.238678131103,4704.975201416016,4808.019004821777,4843.388999938965,5323.291000366211,5383.753005981445,5420.123001098633,5463.825996398926,5668.97200012207,5846.303001403809,5942.968002319336,6014.190002441406,6196.943605041502,7272.47762039223,13889.970001220703,5356.14559851473,5309.58699798584,4321.7659912109375,4368.455698699951,4622.157998657227,4711.150001525879,4745.908996582031,5209.718002319336,5272.975997924805,5309.58699798584,5353.1039962768555,5551.768997192383,5717.747993469238,5819.50700378418,5887.747001647949,6077.331002807616,7152.883282928855,13763.452003479004,114.06409060516441,108.88800048828125,78.86800384521484,79.91602478027345,90.1186019897461,93.18399810791016,94.4260025024414,106.81300354003906,108.14700317382812,108.88800048828125,109.92499542236328,120.61099243164062,122.66500091552734,124.90699005126953,150.22100067138672,181.24980163574216,317.28180206299106,375.08900451660156,2,"[0, 0, 0]"
40,9.329646077298786,9.278007507324219,7.073997497558594,7.227964294433594,7.555999755859375,7.9268951416015625,8.221006774902344,8.7969970703125,9.129005432128906,9.278007507324219,9.443000793457031,9.611000061035156,9.80380096435547,10.092002868652344,10.372801971435544,11.277999877929688,40.826409896851445,80.5560073852539,5.243993942930152,5.185005187988281,3.6290054321289062,3.730325180053711,4.204005279541016,4.480995178222656,4.624800109863282,4.9069976806640625,5.092002868652344,5.185005187988281,5.2779998779296875,5.38800048828125,5.517997741699219,5.7039947509765625,5.869995880126954,6.233161621093748,13.171267852786764,91.29399871826172,3586.7777478670478,3575.3479919433594,3130.463005065918,3160.115452774048,3192.029833221435,3245.5575988769533,3278.1864028930668,3498.7835006713867,3555.2398056030274,3575.3479919433594,3601.935801696777,3651.2315963745114,3731.057598876953,3815.9955978393555,3868.957801055908,4143.447794189453,4981.4021932526375,10107.84400177002,1081.6585141190158,1063.506004333496,866.8779983520508,875.9883538970947,887.0946383666992,902.0094009399413,911.3556015014649,1045.54349899292,1058.0286010742186,1063.506004333496,1098.528793334961,1115.020602416992,1185.5382064819337,1205.2126007080078,1247.5947029113768,1280.1908975219724,1363.0029138793957,3509.5870056152344,40.888438229093595,39.40699768066406,31.18500518798828,31.300419982910157,31.9502197265625,32.794098663330075,33.64800872802734,38.14799880981445,38.91220245361328,39.40699768066406,40.1300048828125,41.92560577392578,44.43259887695312,46.22120056152344,49.71220245361327,57.124856872558354,124.41611630249025,241.92200469970703,580.3760213316244,565.9550018310547,506.8089904785156,507.19906530761716,509.43225784301757,512.4352035522461,515.417202758789,562.132999420166,564.4382110595703,565.9550018310547,568.0678024291992,578.4869949340818,620.4708038330078,627.2787948608399,691.0087081909179,716.3704412841796,854.3211889190737,936.6009902954102,5415.595271055402,5381.900001525879,4720.870002746582,4736.35885812378,4776.217063903809,4809.698800659179,4854.953797912598,5318.40950012207,5356.896798706054,5381.900001525879,5413.832801818848,5463.78800201416,5779.251202392578,5848.238598632813,5931.668800354004,6180.123503417966,7091.345734954849,13230.400001525879,5304.274361567011,5273.234001159668,4628.852996826172,4645.4665231781,4683.934957733154,4717.0762016296385,4760.806394958496,5206.1799964904785,5246.709204101562,5273.234001159668,5301.278395080566,5352.103999328613,5652.1412002563475,5725.388803100586,5812.623197174073,6066.472440185545,6984.346590377814,13132.04899597168,111.32090948839176,106.86900329589844,88.29499053955078,88.7455276184082,90.0062223815918,91.75880279541016,92.79220733642578,105.09100341796875,106.2020034790039,106.86900329589844,107.6100082397461,109.42039642333984,119.63599700927736,122.16880645751954,148.2769996643066,193.1147457885742,223.66641712951693,279.1080017089844,2,"[0, 0, 0]"
50,8.935870960399464,8.871002197265625,7.259002685546875,7.370076736450195,7.68499755859375,7.9629974365234375,8.128997802734375,8.426002502441406,8.704002380371094,8.871002197265625,9.055000305175781,9.240997314453125,9.481002807617188,9.814994812011719,10.11199951171875,10.77666046142578,12.10959460449229,12.666999816894531,4.728095815215871,4.704002380371094,3.4629974365234375,3.7600665283203125,3.9620181274414064,4.184104156494141,4.278205871582031,4.481010437011719,4.629997253417969,4.704002380371094,4.796989440917969,4.889002990722656,5.01800537109375,5.183998107910156,5.330401611328127,5.648002471923828,6.332926162719745,6.444000244140625,3390.7791280222464,3360.145004272461,3126.97900390625,3149.1107842407228,3159.9064990234374,3187.590996551514,3207.319804382324,3255.7305030822754,3321.1123901367187,3360.145004272461,3410.7261993408206,3475.6292068481443,3518.8973999023438,3584.4746002197267,3653.302592468262,3938.973563232422,4386.046958679202,8133.771987915039,984.2938565391721,949.8960037231445,790.1569976806641,866.4902198486328,880.274405670166,891.9223937988281,897.1001998901368,903.526496887207,933.4070068359375,949.8960037231445,987.6921997070314,1052.3879928588867,1062.597996520996,1099.6466003417968,1124.9832015991212,1260.9448062133788,1302.6666979064996,1526.167007446289,36.97633059232028,34.72200012207031,27.406997680664062,31.054334854125976,31.75839584350586,32.38810043334961,32.758995056152344,33.46299743652344,34.09100341796875,34.72200012207031,36.96319885253906,39.090998840332034,40.111996459960935,42.92239837646485,44.90059890747071,51.314982452392584,109.47762826538121,126.03400421142578,544.9707544728831,518.9940032958984,493.1429977416992,507.6234110870361,509.60439147949216,511.71769561767576,512.9242095947266,515.1325073242188,517.252798461914,518.9940032958984,543.0038024902344,566.0853988647461,569.2995986938477,618.7370010375978,629.9813018798828,693.6550448608398,758.4618141021755,866.6749954223633,5070.948511906794,4930.069999694824,4553.184997558594,4725.647853164673,4749.526018829345,4771.139998626709,4789.357402038574,4828.793502807617,4894.244395446777,4930.069999694824,5069.219801330566,5270.284397888183,5331.420193481445,5402.115803527831,5520.109001159668,5948.055824279785,6565.270558731126,9828.363006591797,4970.684036402237,4835.015007019043,4472.5940017700195,4633.262069046021,4657.136037750244,4679.278302001953,4695.362004089356,4735.3409996032715,4799.926396179199,4835.015007019043,4975.428997802735,5163.437200927734,5222.596603393555,5290.406607055665,5405.761199951172,5834.452300720215,6442.509700943041,9715.123001098633,100.2644755045573,94.09099578857422,80.59099578857422,87.42589305114745,89.48039077758789,90.51700592041016,91.12899932861328,92.29600524902344,93.25880279541016,94.09099578857422,103.7582015991211,105.81339721679687,106.91779174804688,113.82479553222657,120.73709869384766,135.45815734863282,176.33029417419502,207.94200134277344,2,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45]"
60,9.216307246090546,8.740005493164062,6.572998046875,7.131275863647461,7.6660003662109375,7.98199462890625,8.146995544433594,8.406997680664062,8.593002319335938,8.740005493164062,8.906990051269531,9.111000061035156,9.462998962402343,9.907005310058594,10.222000122070312,10.942379760742185,71.55683703613299,91.68499755859375,4.772570924934127,4.6479949951171875,3.4260025024414062,3.700181564331055,3.8900000762939455,4.128997802734375,4.239997100830078,4.4080047607421875,4.555000305175781,4.6479949951171875,4.740000915527344,4.8509979248046875,4.98199462890625,5.204002380371094,5.370002746582031,5.646465148925778,59.262822402954505,61.814002990722656,3328.1812577555497,3262.461494445801,3047.2410049438477,3075.0831982498166,3158.88691116333,3183.4412967681883,3199.413995361328,3226.3355045318604,3250.7031951904296,3262.461494445801,3273.6717987060547,3299.3112976074217,3378.992207336426,3693.5309829711914,3743.271945953369,3813.6652693939204,4649.486305175789,7604.07600402832,938.7328446095383,897.8315010070801,753.5100021362305,790.4967573318481,863.3922280883789,875.1189990997314,880.5935981750489,891.7164974212646,895.8046005249023,897.8315010070801,900.2300033569336,903.5691078186035,939.8630020141604,1153.059398651123,1199.450901412964,1266.8720120239257,1337.8493015670936,1872.3670043945312,37.12276425499303,33.943992614746094,27.203994750976562,28.47091677093506,31.3320906829834,31.962997436523438,32.33300018310547,33.01899719238281,33.55500030517578,33.943992614746094,34.554995727539065,36.30210189819336,37.855403137207034,46.22379989624024,50.379893875122065,93.39096961975096,122.89011626434338,130.40699005126953,541.3799293798412,513.0110054016113,484.8460006713867,491.8904283676148,504.93900299072266,507.12445030212405,508.2158966064453,510.2709903717041,511.82701110839844,513.0110054016113,515.094204711914,563.4060050964356,571.3451950073243,619.94359664917,664.1610565185543,697.3432691955566,808.2140190353401,906.0459976196289,4962.523571627159,4817.997997283936,4427.132995605469,4470.81239818573,4737.440025405884,4760.6335536956785,4771.311196136474,4791.692998886108,4807.2206008911135,4817.997997283936,4832.349401855468,4874.447400665284,4979.969802856445,5729.752099609375,5800.936599731445,5869.134322052002,6965.162100288405,9509.646003723145,4859.405674170947,4722.2495040893555,4348.263000488281,4389.903011962891,4616.940321502685,4651.0147506713865,4669.183198547363,4693.087753295898,4710.743601989746,4722.2495040893555,4735.747604370117,4775.461293029785,4882.763595581055,5589.181006622314,5677.21190071106,5745.025015182495,6841.309008285535,9424.239990234375,103.11789745621168,92.92500686645508,78.8699951171875,80.30392312622071,87.51808769226074,88.72099647521972,89.4973014831543,91.33225631713867,92.40599822998047,92.92500686645508,93.51699371337891,95.42500534057618,116.35120239257812,145.23900604248047,150.19289321899413,190.95229148864738,218.1143305053728,282.23699951171875,2,"[0, 0, 0]"
70,8.226657475888661,8.1669921875,6.6280059814453125,6.895376068115234,7.258995056152344,7.518699645996094,7.6660003662109375,7.888999938964844,8.055999755859375,8.1669921875,8.277000427246094,8.387998962402344,8.536994934082031,8.759994506835938,9.036997222900391,9.802763824462893,10.800433868408263,82.35099792480469,4.8750690867514885,4.81500244140625,3.68499755859375,4.00672770690918,4.185005187988281,4.3520050048828125,4.4629974365234375,4.6299896240234375,4.740997314453125,4.81500244140625,4.888999938964844,4.963005065917969,5.072998046875,5.185005187988281,5.295997619628906,5.582276458740235,39.61821482849364,48.31500244140625,3274.8001526439507,3255.2960052490234,3005.8190002441406,3034.787097717285,3180.3449044799804,3201.835097503662,3215.1752044677733,3233.2135009765625,3246.889599609375,3255.2960052490234,3264.8020034790043,3275.827001953125,3289.0722091674807,3313.9720001220703,3390.5994033813477,3756.816112365723,4413.382103027516,7200.654998779297,911.4720644770205,901.4170074462891,762.0270004272461,774.7181637573242,860.5208387756347,871.4810966491699,877.6707992553711,892.1294975280762,898.4077987670898,901.4170074462891,905.1784027099609,924.1344009399413,942.1746063232422,951.3439987182617,958.3865966796875,1061.8418421936035,1125.0375847015384,2128.457000732422,33.39100430791879,33.09100341796875,26.593002319335938,27.984288314819338,30.961997985839844,31.575007629394534,31.93299255371094,32.480995178222656,32.852012634277344,33.09100341796875,33.33200378417969,33.62800598144531,34.0,34.74000549316406,35.666300201416014,40.461029052734375,53.6279368133557,115.23899841308594,514.3890829600915,511.4570083618164,489.1230010986328,494.68445823669435,503.94203491210936,506.04969024658203,507.30899810791016,509.2349967956543,510.69699554443355,511.4570083618164,512.327001953125,513.3460067749023,514.5869979858398,516.8386047363281,524.6276023864746,613.3826150512696,658.4066280059885,811.952995300293,4840.53426659953,4815.256996154785,4470.728004455566,4488.823156066895,4743.0859825134285,4761.627001190185,4770.611199951172,4788.444999694824,4804.4483993530275,4815.256996154785,4825.886199951172,4837.480001831054,4850.987197875977,4879.18500213623,4962.425101470947,5465.368138427735,6257.451865097168,10267.729995727539,4747.154030951621,4721.907005310059,4373.840003967285,4403.684841415406,4652.259018707275,4670.198300933838,4678.477803039551,4696.176002502441,4711.777600097656,4721.907005310059,4732.77799987793,4744.050405883789,4757.00419921875,4785.343598937989,4867.872300720215,5356.7364422607425,6157.064004516735,10169.787002563477,93.38023564790886,91.68400573730469,77.44400787353516,79.43405740356445,88.34271484375,89.45619354248048,89.906005859375,90.73900604248047,91.3330078125,91.68400573730469,92.05399322509766,92.48100128173827,92.9990005493164,94.36120147705077,113.49109649658203,116.92399948120118,134.80968284606982,337.8659973144531,2,"[0, 0, 0]"
80,8.140142813858578,8.128997802734375,6.628997802734375,6.855913696289062,7.260000686645508,7.518997573852539,7.6660003662109375,7.8889923095703125,8.036994934082031,8.128997802734375,8.221992492675781,8.314002990722656,8.426002502441406,8.593002319335938,8.776143646240232,9.352194900512695,10.722007133483887,16.92499542236328,4.702552727853534,4.7030029296875,3.6859970092773438,3.814995429992676,4.000809555053711,4.2030029296875,4.31500244140625,4.4820098876953125,4.61199951171875,4.7030029296875,4.7779998779296875,4.8699951171875,4.963005065917969,5.092002868652344,5.185997009277344,5.406999130249023,5.795458297729507,10.019004821777344,3230.5050325780253,3215.5739974975586,2751.5409927368164,3051.491581619263,3136.098397521973,3163.3539043426513,3175.543493652344,3194.3320026397705,3206.720993041992,3215.5739974975586,3225.1777923583986,3234.677599334717,3248.3800003051756,3270.129903411865,3290.076246643066,3760.9329432678214,4190.529426689261,8295.2919921875,923.1863690390919,930.2854995727539,728.7320022583008,739.0029878311158,804.6746836090088,871.6597980499268,884.5477973937989,898.322998046875,915.7113983154297,930.2854995727539,941.0003967285156,945.489003753662,948.7108001708984,953.227197265625,958.394146347046,996.3861341857908,1093.1329632263453,2108.3269958496094,35.31660601493178,34.59199523925781,27.147003173828125,27.87162309265137,31.385578918457032,32.53785285949707,32.963104248046875,33.7030029296875,34.22199249267578,34.59199523925781,34.981999206542966,35.42600021362304,36.07300567626953,37.18589706420899,38.0549430847168,60.05112869262458,86.58447029876717,99.90699768066406,521.1649147087737,513.1430015563965,489.7900085449219,492.9774329986572,503.2269630432129,506.9571002960205,508.31079788208007,510.5860004425049,512.1419906616211,513.1430015563965,514.1901947021485,515.4387001037599,517.8089965820312,562.2710029602051,566.2502059936523,622.6151636505125,674.5720276947063,806.859992980957,4814.986109291086,4799.3330001831055,4490.929000854492,4513.5015329818725,4684.260672454834,4747.945899963379,4757.370995330811,4775.33749961853,4789.384800720215,4799.3330001831055,4809.369999694824,4820.22200012207,4833.648002624512,4854.11050491333,4882.1881454467775,5486.920768814087,6002.9180616913145,11345.293998718262,4723.015617882535,4707.075500488281,4413.2449951171875,4431.910425621032,4599.659120330811,4657.651801300049,4666.934294891357,4684.265245437622,4697.385200500488,4707.075500488281,4716.889001464844,4727.699694824219,4740.830406188965,4761.229409790039,4789.738204956055,5392.478504867553,5908.777985374485,11245.536003112793,91.97049140855113,90.61000061035156,76.64899444580078,77.45744689178467,85.55400085449219,87.9239963531494,88.53599548339844,89.49899291992188,90.18399810791016,90.61000061035156,91.05499267578125,91.60999298095703,92.2770004272461,93.44120025634767,111.81310234069824,116.39502952575683,129.52196826934863,158.73999786376953,2,"[0, 0, 0]"
90,8.10605948311942,8.000007629394531,6.3520050048828125,6.648084434509277,7.017428054809571,7.313995361328125,7.4629974365234375,7.7220001220703125,7.905998229980469,8.000007629394531,8.111007690429688,8.222999572753906,8.370002746582031,8.573997497558594,8.760002136230469,9.41825691223144,48.28409342193656,75.81400299072266,4.800160886921408,4.758995056152344,3.7969970703125,3.8993119277954102,4.055999755859375,4.2599945068359375,4.371299743652344,4.555999755859375,4.68499755859375,4.758995056152344,4.832795715332031,4.9069976806640625,4.999992370605469,5.11199951171875,5.2220001220703125,5.464001235961915,23.338035377509968,58.11000061035156,3242.7299171340414,3231.7404975891113,2544.044990539551,3097.388639274597,3134.28550239563,3166.6336975097656,3180.1390991210938,3205.568998336792,3222.184197998047,3231.7404975891113,3241.1434020996094,3251.0947021484376,3261.691206359863,3278.0687889099117,3297.0694553375247,3675.90788894653,6216.6769404761035,13125.828994750977,905.7921666988907,898.9435043334961,769.0100021362305,784.6218706283569,805.7755609893799,869.3790054321289,877.8840049743652,891.7677478790283,896.636994934082,898.9435043334961,901.7109985351562,905.8969955444336,933.3666046142579,945.8040061950683,951.0638465881348,984.536259689331,1074.7243658599994,2168.2890090942383,34.53249474039669,33.66599655151367,26.165000915527344,27.1583161239624,30.541647872924806,31.92499542236328,32.27799987792969,32.90699768066406,33.35100555419922,33.66599655151367,34.0,34.444000244140625,35.16640167236328,36.88289337158203,37.83285026550293,47.92767906188952,94.46508124542248,110.3499984741211,525.6941719770775,517.8270034790039,492.1969909667969,493.32559555816647,509.2298289489746,512.1231563568115,513.3650001525879,515.3460063934326,516.8832092285156,517.8270034790039,518.8460006713867,520.0859992980958,522.4749938964844,567.2465919494629,574.4746471405028,621.8479048919676,676.3002735748297,930.5820083618164,4816.321386582235,4801.036502838135,4453.428993225098,4528.383634674072,4689.954999694824,4734.6870018005375,4747.69040222168,4771.504247665405,4790.295997619629,4801.036502838135,4811.425001525879,4821.906098175049,4836.562002563476,4859.832000732422,4889.937795639038,5461.083069992064,7915.086434380354,15050.7679977417,4721.654970920447,4707.2319984436035,4376.003997802734,4447.820087814331,4578.330966415406,4638.766551971436,4653.357998657227,4677.033494949341,4696.189598083496,4707.2319984436035,4717.500006103515,4727.8927001953125,4741.637196350098,4765.370000457764,4792.796354675293,5366.229378814696,7810.417428185274,14953.935005187988,94.66641566178843,92.01699829101562,77.0,78.53863914489747,84.85734153747559,89.05500030517578,89.79430389404297,90.86900329589844,91.5739990234375,92.01699829101562,92.44300079345703,92.86899642944336,93.44300079345703,94.91960144042969,115.58845252990722,146.4476114654541,174.9718294601444,520.6609878540039,2,"[0, 0, 0]"
100,8.743738923240153,8.350997924804688,6.185005187988281,6.817682296752929,7.425454940795898,7.7400043487548835,7.871002197265625,8.092002868652344,8.241004943847656,8.350997924804688,8.444000244140625,8.555000305175781,8.685005187988281,8.888999938964844,9.128997802734375,10.314002990722656,64.9134450073243,195.34899139404297,4.636520308172089,4.482002258300781,3.444000244140625,3.5594913177490235,3.8520050048828125,4.036994934082031,4.1300048828125,4.2969970703125,4.4080047607421875,4.482002258300781,4.555992126464844,4.629997253417969,4.7220001220703125,4.833303070068359,4.926002502441406,5.1660003662109375,48.37216058349623,63.2030029296875,3264.8917839573264,3250.260498046875,3008.671989440918,3043.25283228302,3155.2418865966797,3182.257305526733,3195.275009918213,3219.5814895629883,3238.3656005859375,3250.260498046875,3263.743003845215,3277.2412109375,3295.3272003173824,3325.7515975952147,3357.4979579925534,3776.459434356687,4551.628302253794,10368.018997192383,917.229918890603,911.3689994812012,754.5480041503906,786.1236535186767,856.985558013916,872.137999343872,879.6513008117674,893.383752822876,901.5386047363281,911.3689994812012,928.2751983642578,936.8581932067871,944.1936004638671,952.5511047363282,963.0288440704346,991.4168212890625,1066.0679669647227,5236.924995422363,35.43527754911558,33.94550704956055,26.60999298095703,27.705829109191896,31.07296806335449,31.999000549316406,32.36900329589844,33.03598976135254,33.573997497558594,33.94550704956055,34.38800048828125,35.01799774169922,36.073997497558594,37.260301971435545,38.447407150268546,92.16503089904785,134.26288175964424,191.9980010986328,532.6493386906379,521.4575004577637,498.0330047607422,502.61099443054195,510.3635258483887,513.4758480072021,515.2730079650879,518.1110000610352,520.197998046875,521.4575004577637,523.031005859375,525.4397956848144,560.172201538086,570.8378051757812,578.4957035064697,631.1607335662839,686.5969829635621,1088.7099914550781,4858.254211682263,4841.569000244141,4465.841003417969,4528.200984260559,4736.585900268555,4767.010549926757,4781.758298492432,4809.1149978637695,4829.763000488281,4841.569000244141,4854.203802490234,4869.186296081542,4888.118197631836,4918.360402679444,4958.307395935059,5525.550301361083,6302.98503092967,16411.67600250244,4763.586578319096,4747.504001617432,4382.398002624512,4447.544789268493,4626.632641601563,4670.377341842652,4686.375699615479,4714.935743331909,4735.653598022461,4747.504001617432,4760.448397827148,4775.390197753906,4794.074000549316,4824.364898681641,4864.107250213623,5426.5288088989255,6206.311839958302,16311.806999206543,94.66763336316762,91.59200668334961,74.83200073242188,78.40136280059814,85.38866790771483,88.4799945831299,89.18400344848632,90.25899505615234,91.09101104736328,91.59200668334961,92.14698944091796,92.72100067138672,93.42499542236328,95.43039932250977,115.85370407104492,148.7756014251709,260.3758894500859,291.51499938964844,2,"[0, 0, 0]"


==> data/Raspi/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,9.94146728515625,10.0364990234375,6.167022705078125,6.346143737792969,7.958233032226563,9.275184631347656,9.437481689453126,9.80572509765625,9.951416015625,10.0364990234375,10.118194580078125,10.18499755859375,10.263409423828126,10.407012939453125,10.501879882812501,10.822237243652342,11.047921966552739,11.072998046875,1.8596155802408854,1.85198974609375,1.01800537109375,1.0541115417480469,1.3790670776367187,1.666015625,1.7038818359375,1.777984619140625,1.8257873535156248,1.85198974609375,1.8781921386718752,1.9252807617187502,1.9450134277343751,2.055999755859375,2.093017578125,2.312044982910155,2.547809112548832,2.574005126953125,2863.3877649943033,2858.3260040283203,1547.0750122070312,1618.5820669250488,2262.145559387207,2800.0940612792965,2821.097802734375,2832.9844970703125,2842.877416992187,2858.3260040283203,2870.0171875,2895.051809692383,2910.3276306152347,2971.4652709960938,2984.2911224365234,3297.7660961914044,3632.035911376959,3669.177001953125,653.0713826497396,639.0754852294922,449.08599853515625,453.6290579528808,494.5165927124023,586.4433990478516,602.8666015625,615.1827239990234,626.343194580078,639.0754852294922,662.2360046386718,679.681185913086,691.0952026367188,715.2911163330077,737.13193359375,881.7937951660147,1039.3515810546903,1056.8580017089844,39.67455139160156,38.498504638671875,24.055999755859375,24.568472229003905,29.180724487304687,37.04527587890625,37.35979309082032,37.84797668457031,38.18858032226562,38.498504638671875,38.792388916015625,39.08882141113281,39.39599609375,40.14320373535156,41.18077850341797,77.26993041992175,96.97643457031285,99.16604614257812,10.583168029785156,10.60150146484375,6.684967041015625,6.844509033203125,8.280386962890624,9.832164001464845,10.064749145507813,10.385246276855469,10.5369873046875,10.60150146484375,10.730224609375,10.95008544921875,11.003997802734375,11.148083496093749,11.315902709960938,11.459396667480469,11.480641204833985,11.483001708984375,3696.2149505615234,3702.7145080566406,2106.9930114746094,2186.855055328369,2905.613450012207,3624.6620681762697,3653.4053009033205,3678.6030044555664,3694.614605712891,3702.7145080566406,3711.551403808594,3722.417489624024,3735.691613769531,3756.3227905273434,3774.4022674560542,4314.785169372555,4863.891203094492,4924.902984619141,3578.517949930827,3586.716018676758,2034.0870056152344,2112.4205987243654,2817.4229367065427,3483.2802734375,3506.920587158203,3548.3784790039062,3578.775030517578,3586.716018676758,3595.6036071777344,3613.4880645751955,3625.8737915039064,3647.1465759277344,3662.756736755371,4204.547651062008,4751.618357635508,4812.403991699219,117.69700063069662,109.17451477050781,72.906005859375,74.4344566040039,88.19051330566406,106.28940124511719,107.0636993408203,107.96647644042969,108.62800903320311,109.17451477050781,109.66180419921875,110.9304168701172,112.05161743164062,156.10400085449217,166.78411712646482,208.51088073730466,213.3997819213868,213.9429931640625,2,"[0, 0, 0]"
10,9.838453471366995,9.816009521484375,8.444000244140625,8.478048095703125,8.742437744140625,9.01842041015625,9.166015625,9.44500732421875,9.6669921875,9.816009521484375,9.961999511718751,10.11058349609375,10.240997314453125,10.48199462890625,10.759606933593751,11.457962646484372,11.902982177734382,11.982025146484375,1.7670536636327483,1.75897216796875,1.31500244140625,1.32654345703125,1.46534912109375,1.5369873046875,1.591778564453125,1.6669921875,1.721014404296875,1.75897216796875,1.795989990234375,1.8330078125,1.8889892578124998,1.962200927734375,2.0555908203125,2.166043701171875,2.436405761718754,2.48199462890625,2946.6722834544817,2921.9429931640625,2461.874969482422,2474.1814958496093,2805.586115722656,2869.0924011230472,2879.4224243164062,2903.3880004882812,2914.6359802246097,2921.9429931640625,2931.313623046875,2942.3318115234374,2958.6578125,2981.87978515625,3021.0673950195314,3655.970389404285,4535.307726074238,4761.231994628906,613.5824563914332,615.3620300292969,453.2720031738281,461.51405102539064,476.55351440429683,559.4338073730469,590.3626037597656,607.1210327148438,612.5589782714843,615.3620300292969,618.1742065429687,620.7691955566406,624.1030090332031,637.8101928710938,665.5686096191406,680.7467993164063,890.3376000976781,1142.1699829101562,37.3730626599542,37.425994873046875,30.14703369140625,30.87907177734375,32.919830322265625,35.33298950195312,36.084991455078125,36.8499755859375,37.20418090820312,37.425994873046875,37.647814941406246,37.8699951171875,38.18442993164062,38.55399169921875,38.81459350585938,40.436130371093746,50.95761523437591,61.4620361328125,10.24914445548222,10.27703857421875,8.314971923828125,8.404943603515624,9.076805419921875,9.45220947265625,9.6300048828125,9.962982177734375,10.170416259765625,10.27703857421875,10.352996826171875,10.482025146484375,10.6300048828125,10.838409423828125,11.003594970703126,11.277962646484376,11.539631835937508,11.6290283203125,3728.780748339122,3707.22900390625,3173.9209899902344,3178.3460046386717,3535.4002490234375,3640.9515991210938,3667.9366210937496,3687.8780212402344,3700.2553894042967,3707.22900390625,3714.6401977539062,3725.1098022460938,3745.5877990722656,3773.7989868164063,3829.2461853027344,4762.753552246062,5376.2472395019795,5673.813995361328,3619.482454096351,3598.748992919922,3076.126007080078,3081.1924758300784,3438.3250122070312,3534.8576232910154,3559.3305725097657,3579.9520263671875,3591.4450195312497,3598.748992919922,3606.475213623047,3616.822186279297,3635.3403869628905,3660.151013183594,3716.439617919922,4647.421705322234,5256.388332031276,5555.666015625,109.29829424277119,107.14495849609375,96.572998046875,96.6745107421875,102.80041748046875,104.32062377929688,105.12801513671876,105.925048828125,106.64697265625,107.14495849609375,107.61979370117189,108.10180053710938,109.10920410156251,111.72020263671875,136.28619995117188,139.35912963867187,159.94598803711034,171.23898315429688,2,"[0, 0, 0]"
20,10.067005786473288,9.81500244140625,6.4630126953125,6.56120751953125,7.551111450195312,8.870022583007811,9.110992431640625,9.5,9.689208984375,9.81500244140625,9.962982177734375,10.092010498046875,10.241009521484376,10.537017822265625,10.760900878906247,12.074005126953125,67.56572821044946,98.64697265625,1.924972246278007,1.850982666015625,1.0,1.1002866210937499,1.313995361328125,1.537017822265625,1.61199951171875,1.740966796875,1.813995361328125,1.850982666015625,1.88800048828125,1.925018310546875,1.962005615234375,2.019012451171875,2.1291229248046872,2.2220404052734373,39.92215875244873,64.59201049804688,2868.387938326553,2879.3329467773438,1915.9939880371094,1927.9925950317381,2105.9122454833982,2782.804006958008,2805.1123840332034,2836.667999267578,2867.509002685547,2879.3329467773438,2887.4253906249996,2898.91259765625,2912.529406738281,2930.056396484375,2956.4305999755857,3280.500648803707,4003.5652042847055,4978.3089599609375,594.0735862925955,588.7519836425781,423.06903076171875,431.2832073364258,463.5400183105469,549.0974822998047,564.3973754882812,573.0210266113281,581.5182189941406,588.7519836425781,610.7483764648438,616.6245910644532,621.12919921875,626.3629821777344,630.5031036376953,675.5514331054687,759.3204342041039,1019.1729736328125,36.96148323641144,37.0360107421875,24.926971435546875,25.359876708984373,27.00305419921875,33.511602783203124,35.385186767578126,36.24101257324219,36.721014404296874,37.0360107421875,37.333001708984376,37.62901611328125,37.9820068359375,38.46298828125,38.982791137695315,42.9447180175781,68.50866674805026,95.47998046875,10.02376718497648,9.98193359375,6.907958984375,7.189454956054687,8.068344116210938,8.9610595703125,9.314038085937499,9.666015625,9.8530029296875,9.98193359375,10.128997802734375,10.251611328124998,10.425408935546875,10.648156738281251,10.891738891601562,11.2927490234375,12.605165039062582,79.49801635742188,3632.245202481502,3644.7310180664062,2484.2650146484375,2497.521910827637,2732.673818359375,3506.1654907226566,3543.6182067871096,3598.417495727539,3626.8648193359377,3644.7310180664062,3659.1501953125,3672.4202026367193,3689.6533813476562,3718.156610107422,3746.697216796875,4140.244756469722,5004.776317077657,5609.966003417969,3521.438753073288,3533.011016845703,2404.7669982910156,2416.9054606933596,2647.4308746337892,3405.2734008789066,3435.601007080078,3486.779495239258,3512.507373046875,3533.011016845703,3550.024792480469,3563.184393310547,3580.1877868652346,3605.15478515625,3634.187210083008,4025.1812762451123,4899.117018188499,5526.263977050781,110.80644940821433,105.68301391601562,77.48098754882812,77.83018896484376,84.18598754882812,102.0484130859375,103.46180419921875,104.57249450683594,105.22103881835938,105.68301391601562,106.11101684570312,106.66500854492188,107.72819824218749,135.25721435546876,160.02109069824218,167.38506225585934,210.99969573974647,266.16400146484375,2,"[0, 0, 0]"
30,9.64769173494149,9.444000244140625,5.98199462890625,6.145255432128907,6.702869262695312,8.240997314453125,8.649008178710938,9.092727661132812,9.31402587890625,9.444000244140625,9.610992431640625,9.777008056640625,9.94500732421875,10.222015380859375,10.462982177734375,11.343557739257811,61.67895065308164,83.16604614257812,1.974282136727205,1.98199462890625,0.98199462890625,1.166987518310547,1.3704684448242186,1.6113540649414062,1.739990234375,1.870025634765625,1.94403076171875,1.98199462890625,2.0360107421875,2.074005126953125,2.111968994140625,2.22130126953125,2.295989990234375,2.406982421875,2.5721544494629183,2.685028076171875,2830.2487082378175,2868.251983642578,1889.2430114746094,1890.8717862243652,1920.4003271484376,2589.0888107299807,2663.6656188964844,2790.6460037231445,2846.6584533691407,2868.251983642578,2883.388812255859,2902.380487060547,2951.1812255859377,3002.6359802246093,3038.9821868896483,3184.1227334594723,3709.227339355474,3936.168975830078,592.2595413505258,601.8924865722656,404.1620178222656,419.9995368041992,457.3716336059571,514.234016418457,544.6941040039062,572.6289978027344,588.2059875488281,601.8924865722656,608.0718139648437,612.2719024658203,616.6836120605469,625.6531036376953,649.248683166504,696.2949435424805,753.7275999755875,1092.7870178222656,36.85439464024135,37.14849853515625,25.22198486328125,25.38796585083008,26.627312316894532,31.4755859375,32.46268920898437,35.09375762939453,36.70277709960937,37.14849853515625,37.592230224609374,37.92596435546875,38.35198974609375,38.962982177734375,39.81403503417969,57.920332336425645,97.86654125976742,104.23898315429688,9.909630581414028,9.906494140625,6.88800048828125,7.062708190917968,7.416941528320313,8.424978637695313,8.77869873046875,9.333984375,9.740997314453125,9.906494140625,10.074005126953125,10.240966796875,10.406024169921874,10.648294067382814,10.852020263671875,11.260632934570312,63.518185058594355,73.25802612304688,3589.4510960269286,3635.8094940185547,2415.5700073242188,2435.8440704956056,2510.184928283691,3305.3357955932615,3450.355505371094,3535.592742919922,3613.963208007812,3635.8094940185547,3653.2587890625,3671.6588134765625,3708.6659973144533,3758.432180786133,3798.0445571899418,3985.001913452148,4592.862837554956,4989.083984375,3480.8942486816672,3526.532012939453,2337.0890197753906,2357.5498974609377,2427.963159790039,3204.014498901367,3339.9504821777346,3426.926513671875,3503.4867797851566,3526.532012939453,3543.227185058594,3562.3251373291014,3599.6702026367193,3648.531903076172,3685.8247543334965,3877.5851028442385,4478.926729339626,4873.493988037109,108.55684734526135,106.63800048828125,76.44400024414062,77.30300952148438,79.23556610107423,94.05053100585937,100.18798217773438,105.05575561523438,106.05398559570312,106.63800048828125,107.22122192382812,107.88702392578125,109.01699829101562,113.84398498535154,137.71976623535156,160.45080780029298,195.14270785522478,203.90603637695312,2,"[0, 0, 0]"
40,9.357432685654981,9.295989990234375,6.166015625,6.535320617675781,7.1693090820312495,7.85198974609375,8.110009765625,8.573989868164062,9.0369873046875,9.295989990234375,9.519012451171875,9.751599121093749,9.98140869140625,10.277203369140626,10.5,11.129633789062499,61.613834777836054,70.906982421875,1.9412984687708206,1.907958984375,1.222015380859375,1.2590160522460938,1.3889886474609374,1.5369873046875,1.628997802734375,1.759002685546875,1.85198974609375,1.907958984375,1.9630126953125,2.019000244140625,2.074005126953125,2.184967041015625,2.2769805908203127,2.425623779296875,2.667319274902402,49.48101806640625,2732.1908161308784,2832.281982421875,1574.2040100097656,1935.4214458007814,2257.000236206055,2373.8125183105467,2399.065808105469,2473.8600006103516,2787.2669677734375,2832.281982421875,2862.8112060546873,2880.0225830078125,2901.7051696777344,2938.447576904297,3028.151901245117,3123.4297399902325,4141.27987213137,4475.523040771484,589.9779295598742,603.1050109863281,429.4029846191406,455.46885723876954,489.6687060546875,509.6748931884766,532.0281860351563,560.0120086669922,580.8002258300781,603.1050109863281,609.8413818359375,613.9114013671874,617.8890075683594,625.8262023925782,663.0113830566406,703.4138464355469,831.6478249511756,1113.208984375,37.71294122487123,37.443023681640625,22.906982421875,27.52622509765625,30.147366943359376,31.850003051757813,33.036004638671876,36.35099792480469,37.072943115234374,37.443023681640625,37.79478149414062,38.14802856445313,38.6669921875,39.72659301757813,41.16605529785156,62.3616693115234,118.3897122192384,124.31198120117188,10.442961595448473,10.29595947265625,6.72198486328125,7.0158525390625,8.222393798828126,8.74288330078125,9.185015869140626,9.8699951171875,10.147979736328125,10.29595947265625,10.443994140625,10.592987060546875,10.77796630859375,10.998992919921875,11.202096557617187,11.64111877441406,74.36427740478555,87.86996459960938,3495.872281946086,3614.6629943847656,2118.6240234375,2551.559222351074,2916.1150872802737,3064.3631896972656,3110.4944030761717,3191.491500854492,3551.6228210449217,3614.6629943847656,3643.9400024414062,3665.4356018066405,3689.6284057617186,3725.4312072753905,3772.5957916259763,4075.471099243161,5231.640809448301,10116.848022460938,3381.6233796654983,3500.738006591797,2041.5880126953125,2450.080297424316,2827.5256481933593,2961.8270904541014,3002.1665893554687,3083.020492553711,3441.0825805664062,3500.738006591797,3529.974389648438,3551.4370056152343,3575.626007080078,3612.5998046875,3661.633688354492,3918.8983587646408,4932.171834045474,5209.218994140625,114.24890228058774,109.27603149414062,75.22198486328125,81.30003979492187,84.85760192871095,95.31301574707032,97.11320190429689,107.88648986816406,108.79498291015625,109.27603149414062,109.79058227539062,110.33198852539061,111.38842163085938,118.62117309570314,140.5946014404297,168.70365966796874,203.36420697021572,7238.0660400390625,2,"[0, 0, 0]"
50,8.324726759077643,8.3330078125,5.7769775390625,5.963847900390625,6.249639892578125,6.574993896484375,6.8517700195312505,7.332977294921875,7.889007568359375,8.3330078125,8.665765380859375,9.055999755859375,9.444989013671876,9.90802001953125,10.20299072265625,10.6665234375,11.166972900390626,11.6290283203125,1.787106332250328,1.777984619140625,1.055999755859375,1.09197998046875,1.204010009765625,1.332977294921875,1.406982421875,1.519012451171875,1.689233398437501,1.777984619140625,1.852020263671875,1.980987548828125,2.074005126953125,2.1852172851562504,2.313995361328125,2.462498779296875,2.6110854492187543,2.759002685546875,2377.5511194456208,2420.563995361328,1604.2769775390625,1755.453741455078,1898.4752734375002,1914.9626281738283,1923.2511840820314,1946.7550354003906,2384.359826660156,2420.563995361328,2445.855017089844,2636.8017700195314,2857.5768127441406,2883.674420166016,2905.3842346191404,3024.655698242187,3657.167992919922,3723.1399841308594,521.0161753173107,530.8269958496094,374.4220275878906,402.3016901855469,409.87139282226565,433.5503784179688,440.38377685546874,452.3279724121094,489.1166015625,530.8269958496094,547.9487976074219,571.2669921875,590.2747863769531,602.0706115722656,610.9557861328125,648.8548510742187,809.5509719238313,912.5829772949219,33.37232775514577,36.1099853515625,21.6669921875,24.427695068359373,25.09348388671875,25.8134033203125,26.2397705078125,27.09295654296875,31.573223876953126,36.1099853515625,36.887969970703125,37.4805908203125,38.00001220703125,38.64619140625,39.2960205078125,45.59571533203124,66.29612524414097,67.8499755859375,9.290360042563263,9.739990234375,6.1090087890625,6.429547119140625,6.7779833984375,7.203961181640625,7.40802001953125,7.85198974609375,8.70419921875,9.739990234375,10.05501708984375,10.27703857421875,10.5,10.777984619140625,11.0,11.436405029296875,34.41319628906274,36.907989501953125,3049.162327702298,3118.9630126953125,2148.7529907226562,2380.7029680175783,2446.0081982421875,2474.2854064941407,2489.940997314453,2522.3780212402344,3055.1564086914063,3118.9630126953125,3160.6025878906253,3386.8339904785153,3613.9977966308593,3651.4491943359376,3683.415594482422,3762.0537683105467,4582.369695556645,4761.092010498047,2951.3418156519683,3010.6309814453125,2076.5870056152344,2289.2097380371097,2366.014602050781,2394.4055786132812,2409.7975952148436,2440.72998046875,2951.2834106445316,3010.6309814453125,3051.8607849121095,3278.2197875976562,3507.536407470703,3542.5506103515627,3573.9318115234373,3648.1538696289062,4467.208953857425,4641.7039794921875,97.82051205032964,104.79598999023438,72.16598510742188,74.05030102539062,77.51746704101562,78.51798706054687,79.12899780273438,80.61001586914062,94.09495239257814,104.79598999023438,105.86898803710938,106.73219604492186,107.81301879882812,109.3546142578125,113.83157348632811,139.953603515625,155.07886303710953,166.55398559570312,2,"[0, 0, 0]"
60,7.576731425325128,7.62896728515625,5.740997314453125,5.866604614257812,6.113699340820313,6.425994873046875,6.610015869140625,6.980987548828125,7.368988037109375,7.62896728515625,7.834014892578125,8.0369873046875,8.222015380859375,8.48101806640625,8.684478759765625,9.147979736328125,10.191532287597722,10.61004638671875,1.4723565915662515,1.499969482421875,1.0,1.0335968017578125,1.1109649658203125,1.18499755859375,1.239990234375,1.2969970703125,1.40802001953125,1.499969482421875,1.5369873046875,1.574005126953125,1.628997802734375,1.722015380859375,1.7969970703125,1.925994873046875,2.096593627929697,2.1669921875,2246.1315426852752,2378.0449829101562,1582.6470031738281,1839.6329614257813,1872.290460205078,1885.7919921875,1898.5140075683594,1953.2069854736328,2331.342987060547,2378.0449829101562,2393.5440368652344,2407.8590087890625,2429.4519958496094,2455.875030517578,2476.571517944336,2791.084097290039,3302.3010720825946,3727.1029663085938,512.4588811949963,520.3270263671875,358.73699951171875,389.9377966308594,421.9416748046875,445.0590057373047,456.3290100097656,489.6324768066406,510.7720031738281,520.3270263671875,528.7149963378906,535.3829956054688,540.9930114746094,549.4559631347656,565.2984771728516,610.2574737548829,653.0078341674807,672.2509765625,30.341242313510133,30.796966552734375,24.036041259765625,24.38098602294922,25.072998046875,25.731491088867188,26.3330078125,28.147476196289062,30.29498291015625,30.796966552734375,31.2030029296875,31.590972900390625,31.999969482421875,32.572998046875,33.139007568359375,37.06007080078126,77.83994750976585,86.44302368164062,8.32204678890055,8.31402587890625,5.834014892578125,6.1561914062500005,6.648165893554688,7.0559844970703125,7.277008056640625,7.760528564453125,8.1300048828125,8.31402587890625,8.482025146484375,8.64801025390625,8.832977294921875,9.072967529296875,9.241485595703125,9.740899658203126,47.913711853027564,58.647003173828125,2898.3586525317723,3047.1110229492188,2112.269989013672,2396.199818725586,2435.0621063232425,2473.9324951171875,2496.72900390625,2555.218490600586,3007.2220153808594,3047.1110229492188,3069.4619750976562,3085.425018310547,3105.998992919922,3134.4429931640625,3159.4420013427734,3520.768804931641,4054.7704574585887,4525.259002685547,2806.3028009995737,2950.5379943847656,2007.2890014648438,2314.828077697754,2353.1653076171874,2391.1085052490234,2413.710968017578,2468.2660217285156,2912.2420043945312,2950.5379943847656,2973.1849975585938,2989.1110229492188,3009.6849975585938,3038.7219848632812,3062.185028076172,3414.7825927734375,3949.4365032959913,4366.334991455078,92.05585153219863,94.14703369140625,77.49795532226562,78.44769805908203,79.70392456054687,80.7760009765625,81.46200561523438,83.14752197265625,92.49896240234375,94.14703369140625,94.94302368164062,95.57302856445312,96.33203125,97.96200561523438,107.86900329589844,123.55398559570312,141.05337524414404,180.92300415039062,2,"[0, 0, 0]"
70,7.96418049709856,7.7039794921875,5.18499755859375,5.877383270263672,6.259002685546875,6.593009948730469,6.777008056640625,7.128997802734375,7.425994873046875,7.7039794921875,8.017974853515625,8.296981811523438,8.55499267578125,8.888992309570312,9.128974914550781,9.748646545410153,54.198550109863376,71.57199096679688,1.4188176935369319,1.389007568359375,0.906982421875,0.9510220336914064,1.0369873046875,1.129974365234375,1.167022705078125,1.25897216796875,1.314971923828125,1.389007568359375,1.462982177734375,1.51898193359375,1.555999755859375,1.6300048828125,1.722015380859375,1.834014892578125,2.0308982849121184,48.147003173828125,2167.09112664425,2106.325485229492,1517.3329772949219,1558.7112901306152,1879.7445892333985,1897.8892517089844,1910.5785064697266,1936.8322219848633,1960.2539978027344,2106.325485229492,2346.1950073242188,2392.7765045166016,2411.802978515625,2441.998016357422,2490.52449798584,2679.2868988037108,3099.4416398620624,3550.9940185546875,492.28210793907647,488.78099060058594,338.9410095214844,364.02517929077146,414.5044448852539,425.8097152709961,436.4394989013672,460.24925231933594,466.8650207519531,488.78099060058594,503.9010314941406,525.1699981689453,538.9750061035156,547.1044921875,554.9239959716797,593.7808486938472,679.418187561037,747.176025390625,29.338330845968564,28.629013061523438,21.017974853515625,22.856800079345703,24.528915405273438,25.240989685058594,25.61199951171875,26.352012634277344,27.07501220703125,28.629013061523438,30.518035888671875,31.18499755859375,31.813995361328125,32.67601013183594,34.94877624511719,39.128103637695304,78.84456161499136,102.4429931640625,8.004320738400967,7.870025634765625,5.6669921875,6.067146606445313,6.426011657714843,6.722724914550781,6.906982421875,7.259002685546875,7.572998046875,7.870025634765625,8.166015625,8.425994873046875,8.703948974609375,9.046463012695312,9.518013000488281,10.46343536376953,37.48381835938911,71.98001098632812,2796.527350853954,2721.772506713867,2023.2900085449219,2093.1282917785643,2437.153007507324,2468.071746826172,2484.5440063476562,2523.2467346191406,2551.0980224609375,2721.772506713867,3009.8519897460938,3064.823989868164,3094.0549926757812,3134.564010620117,3184.0070037841797,3429.72227935791,3860.4364843750013,4288.355010986328,2706.098884358332,2633.4954681396484,1952.697998046875,2020.540278778076,2354.806930541992,2385.7585067749023,2401.6000061035156,2440.670249938965,2467.748016357422,2633.4954681396484,2915.9089965820312,2968.8064880371094,2997.907012939453,3034.675994873047,3081.064239501953,3319.2570983886717,3753.0941256713886,4183.134002685547,90.4284664956225,91.52700805664062,70.59201049804688,73.21026229858398,78.87989807128906,79.70272827148438,80.18402099609375,81.33100891113281,82.6290283203125,91.52700805664062,93.6650390625,94.51799011230469,95.49899291992188,104.6094970703125,110.94776916503906,126.03984832763658,154.1449702453626,211.84896850585938,2,"[0, 0, 0]"
80,7.52004892610786,7.31500244140625,5.462005615234375,5.965303039550782,6.239990234375,6.51800537109375,6.667022705078125,6.926025390625,7.166778564453125,7.31500244140625,7.51800537109375,7.741973876953125,8.017974853515625,8.3340087890625,8.574002075195313,8.962987670898437,72.02261932373148,74.14703369140625,1.366337534716672,1.3330078125,0.81500244140625,0.907012939453125,1.0,1.110992431640625,1.14801025390625,1.240997314453125,1.2950378417968749,1.3330078125,1.38897705078125,1.444000244140625,1.501007080078125,1.5937988281250002,1.685028076171875,1.8511834716796878,2.018002868652344,29.165985107421875,2060.1996853813607,1936.9580078125,1489.0370483398438,1861.4659492797853,1870.5928729248049,1878.6629974365235,1883.217199707031,1893.0975036621094,1906.0328186035156,1936.9580078125,1999.6432189941406,2170.639794921875,2320.735211181641,2375.7568115234376,2411.1676025390625,2487.5740283203127,3161.1746083374046,6067.631011962891,477.6061665536662,460.1239929199219,372.0879821777344,388.1086683349609,415.5667608642578,422.91998291015625,436.76519775390625,454.2074890136719,457.74959106445317,460.1239929199219,463.9570007324219,494.4087951660156,510.6490417480469,539.5117980957032,559.1382995605468,589.839521484375,660.9474697265626,803.3790283203125,28.649201099876812,26.909027099609375,20.592010498046875,23.83514678955078,24.55561218261719,25.1300048828125,25.48099365234375,26.0360107421875,26.500030517578125,26.909027099609375,27.831195068359378,30.072979736328126,31.05499267578125,31.925994873046875,32.701370239257805,66.42147583007818,86.51218524170199,93.46200561523438,7.987764114238792,7.6669921875,5.96197509765625,6.2030549926757805,6.4638330078125,6.759005737304688,6.926214599609375,7.239990234375,7.5,7.6669921875,7.890020751953125,8.185028076171875,8.535601806640624,8.908807373046876,9.167050170898436,9.688869018554692,53.66803082275401,72.99899291992188,2669.858243352007,2521.5809936523438,1960.031982421875,2394.641570007324,2417.363522338867,2452.8798919677733,2460.2479919433595,2473.2850036621094,2487.9660034179688,2521.5809936523438,2577.5834045410156,2852.7058044433593,2974.445202636719,3062.422003173828,3097.7806976318357,3176.461861572266,3912.64265362549,6705.4739990234375,2583.329203609967,2438.7660217285156,1894.4580078125,2316.3736505737306,2336.5573626708983,2372.8619140625,2380.2669982910156,2392.239990234375,2405.153186035156,2438.7660217285156,2494.709191894531,2757.6669982910153,2880.061004638672,2968.3125732421877,3002.2863830566403,3080.539920654297,3811.364680419925,6587.419982910156,86.52903974203996,81.072998046875,65.573974609375,75.94925476074219,77.31482116699219,78.14697570800782,78.64700927734376,79.56401062011719,80.40599975585937,81.072998046875,83.42498779296875,91.9798095703125,93.14700317382812,95.4204345703125,103.38610229492187,122.07543823242187,146.97457104492293,178.99801635742188,2,"[0, 0, 0]"
90,7.6489050949118695,7.464019775390625,5.81500244140625,6.111009002685547,6.4810006713867185,6.7769775390625,6.906982421875,7.166015625,7.35101318359375,7.464019775390625,7.593017578125,7.759002685546875,7.962994384765625,8.2960205078125,8.61101837158203,9.232261047363277,43.73762484741357,53.703033447265625,1.4222978479074366,1.389007568359375,0.90802001953125,0.9629987487792968,1.0380075073242188,1.147979736328125,1.18499755859375,1.27801513671875,1.334014892578125,1.389007568359375,1.427001953125,1.482025146484375,1.555023193359375,1.649017333984375,1.740997314453125,1.907012939453125,2.144815399169947,39.147003173828125,1987.9410878301182,1942.5585021972656,1570.2590026855469,1840.9436543273928,1875.3273986816407,1887.1069732666017,1893.8163970947267,1909.848014831543,1927.669189453125,1942.5585021972656,1957.1943786621096,1976.366879272461,2098.1118103027347,2161.814385986328,2206.572883605957,2397.42582824707,3002.214619598397,3229.0339965820312,451.88367379589,445.5129852294922,362.625,393.96426596069335,404.60699462890625,411.2179870605469,416.697998046875,438.79100799560547,443.1429809570312,445.5129852294922,448.17559204101565,453.8830993652344,474.0453979492188,489.622280883789,505.95835723876945,556.7084445190427,624.4129940795912,720.083984375,27.70905705241414,26.79595947265625,22.185028076171875,23.9167453918457,24.74041015625,25.278161621093748,25.592996215820314,26.14801025390625,26.55401611328125,26.79595947265625,27.074951171875,27.443972778320312,28.073986816406247,30.185995483398436,31.537017822265625,41.24080627441367,117.90909457397473,121.62896728515625,7.990248956721582,7.81500244140625,6.20501708984375,6.431366180419922,6.81444580078125,7.1099853515625,7.258309936523437,7.518035888671875,7.7030029296875,7.81500244140625,7.94403076171875,8.091949462890625,8.27796630859375,8.6099853515625,8.982997131347656,9.609972229003906,47.758461578369285,61.869049072265625,2569.8169090909532,2521.636001586914,2185.0289916992188,2388.090909515381,2411.82244140625,2442.564358520508,2459.426104736328,2482.094497680664,2507.9365844726562,2521.636001586914,2534.9510131835937,2555.3047790527344,2667.0117919921877,2776.654992675781,2858.9418182373047,3043.000007934569,3665.2487722778324,3967.470001220703,2484.595270577963,2438.637008666992,2073.9569702148438,2308.942039703369,2331.6231582641603,2360.932633972168,2377.5370971679686,2399.484748840332,2424.4566040039062,2438.637008666992,2451.8253784179688,2471.232730102539,2578.738983154297,2681.251412963867,2759.040504455566,2947.1670043945305,3547.306116027848,3859.656005859375,85.22163851298983,80.55500793457031,69.13003540039062,76.20363092041015,77.1923110961914,78.03598480224609,78.55500183105468,79.42403411865234,80.07398071289063,80.55500793457031,81.12899780273438,82.12900085449219,87.29837036132815,101.04859313964843,113.3816177368164,135.84807464599598,187.8857277221703,222.88601684570312,2,"[0, 0, 0]"
100,7.130679967873368,6.999969482421875,5.480987548828125,5.636179260253906,5.963959960937499,6.2769775390625,6.425994873046875,6.68499755859375,6.8709716796875,6.999969482421875,7.112030029296875,7.277008056640625,7.519000244140624,8.01800537109375,8.38897705078125,8.945546874999996,9.72016821289063,54.462005615234375,1.236708378627598,1.204010009765625,0.795989990234375,0.8330078125,0.925994873046875,0.980987548828125,1.0,1.092010498046875,1.1669921875,1.204010009765625,1.259002685546875,1.31500244140625,1.389007568359375,1.5,1.6109619140625,1.7779855346679687,2.0,2.222015380859375,2017.5118187253456,1960.3030090332031,1478.6679992675781,1853.709754852295,1871.8068688964845,1887.664810180664,1900.8688049316406,1926.4969787597656,1947.922784423828,1960.3030090332031,1975.7931701660154,1995.9019653320313,2061.803802490235,2322.186672973633,2402.0281356811524,2539.2834124755855,2945.315110656739,3556.0169677734375,464.0477612058465,456.45848083496094,318.8479919433594,350.49147198486327,397.47734802246094,419.1754516601562,431.4983032226562,446.92576599121094,453.34760131835935,456.45848083496094,459.8649963378906,469.33775939941404,491.9425964355469,509.09239807128904,528.6818634033203,545.0034381103515,631.9861547241222,810.25,27.4669086410007,26.629974365234375,21.277984619140625,23.966575866699216,24.647032775878905,25.146998596191406,25.42702331542969,25.962982177734375,26.352020263671875,26.629974365234375,26.942962646484375,27.350982666015625,28.073974609375,30.42530212402344,31.574009704589844,34.66924194335936,79.93995785522495,117.22198486328125,8.016081442477939,7.849945068359375,6.24102783203125,6.539508880615235,6.795989990234375,7.093017578125,7.259002685546875,7.519012451171875,7.721038818359375,7.849945068359375,7.963018798828125,8.111019897460938,8.314605712890625,8.683990478515625,9.035984802246094,9.592987060546875,48.67790722656256,129.12796020507812,2608.9436645457768,2540.852508544922,1975.0889892578125,2416.227187866211,2440.5269348144534,2465.6127487182616,2481.7879943847656,2508.9957427978516,2528.006182861328,2540.852508544922,2556.7311889648436,2576.107095336914,2652.6306091308593,2970.960711669922,3068.0309097290037,3182.5899087524413,3640.0496748352216,4312.193023681641,2525.409958361172,2459.1119842529297,1907.6279602050781,2337.8926941833497,2359.666411743164,2384.5285034179688,2400.7165252685545,2427.751983642578,2447.0440063476562,2459.1119842529297,2475.1393798828126,2493.936004638672,2568.4314086914064,2874.6183013916016,2974.1038818359375,3086.680752563476,3533.758523010267,4205.547027587891,83.53370618460491,80.26750183105469,67.46102905273438,75.79776193237305,77.14643432617187,77.92501373291014,78.40597534179688,79.20401000976562,79.8330078125,80.26750183105469,80.75699462890626,81.48186950683593,84.83621826171876,93.92532043457032,101.96571350097655,119.51867828369139,141.73089306640674,168.666015625,2,"[0, 0, 0]"


==> data/Raspi/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,9.086928304036459,9.1939697265625,7.425994873046875,7.439093780517577,7.556983947753906,7.720158386230469,8.053118896484376,8.601493835449219,8.83719482421875,9.1939697265625,9.389007568359375,9.4930908203125,9.82081298828125,10.039666748046875,10.176242065429687,10.498291320800782,10.567340118408204,10.57501220703125,1.7700337727864583,1.7775115966796875,1.371002197265625,1.3720032958984374,1.3810131835937498,1.461163330078125,1.480987548828125,1.5927658081054688,1.715203857421875,1.7775115966796875,1.81441650390625,1.912384033203125,1.94339599609375,2.005499267578125,2.110992431640625,2.2978463745117184,2.396096282958986,2.407012939453125,934.4374827067057,924.8135070800781,795.5090026855469,796.3852700805664,804.2716766357421,817.2356262207031,828.8704162597656,865.4915084838867,918.4125915527344,924.8135070800781,946.8899902343749,976.279702758789,1006.2896057128906,1034.3164489746093,1061.0936340332032,1133.4625622558592,1148.0852210693363,1149.7099609375,420.602766418457,416.3009948730469,377.03302001953125,377.088773651123,377.59055633544926,381.41086425781253,384.7712127685547,392.91651153564453,403.76899414062495,416.3009948730469,426.2472045898437,434.60179748535154,442.0875915527344,453.823486328125,473.5808975219726,546.2251831054684,601.5659875488291,607.7149658203125,33.03413645426432,33.07450866699219,28.9630126953125,28.98041488647461,29.137034606933597,29.60732421875,29.77689208984375,31.092254638671875,31.7037841796875,33.07450866699219,33.41400146484375,34.257205200195315,34.518768310546875,35.740414428710935,36.20077819824219,44.01999053955073,52.250506744384914,53.165008544921875,8.012884012858073,8.093994140625,6.649017333984375,6.665301391601562,6.81185791015625,7.013345336914062,7.252621459960937,7.473747253417969,7.914813232421875,8.093994140625,8.239013671875,8.418801879882812,8.591180419921875,8.835772705078124,8.984722900390626,9.175004577636718,9.183998260498047,9.18499755859375,1511.6758997599284,1520.4185028076172,1318.8559875488281,1319.4055726928711,1324.3518389892579,1341.7490432739257,1359.5124786376955,1406.614242553711,1502.7237854003906,1520.4185028076172,1548.5566040039062,1577.1571166992185,1602.289794921875,1625.1983947753906,1658.1320007324218,1794.4133682250967,1922.2553291320824,1936.4599914550781,1406.9442316691081,1413.4004974365234,1228.5790100097656,1229.1307792053221,1234.0967019653322,1248.6664123535156,1268.5505004882812,1311.3277435302734,1389.9733947753907,1413.4004974365234,1443.4280090332031,1464.3221862792968,1497.4872009277342,1516.1723052978516,1532.6044998168945,1688.7937258911124,1816.5273736877464,1830.7200012207031,104.7316680908203,104.4429931640625,88.0350341796875,88.16512478637695,89.33594024658203,90.27602844238282,92.55209655761719,96.4210205078125,103.02500610351564,104.4429931640625,105.09080200195312,105.64896545410156,107.29841308593751,122.22796936035157,130.37977447509766,142.62798736572265,144.761013458252,144.99801635742188,2,"[0, 0, 0]"
10,8.901808815440912,8.759002685546875,5.628997802734375,6.068576904296875,6.705450439453125,7.128997802734375,7.422393798828125,7.982025146484375,8.5369873046875,8.759002685546875,8.963006591796875,9.146990966796874,9.332391357421875,9.592181396484374,9.89979248046875,11.401414794921862,65.36454101562555,71.64697265625,1.7810570226710027,1.7030029296875,1.074005126953125,1.107440673828125,1.2219873046875,1.31441650390625,1.3890319824218749,1.555999755859375,1.64801025390625,1.7030029296875,1.741021728515625,1.7969970703125,1.852001953125,1.962200927734375,2.055023193359375,2.2560437011718735,23.53560400390909,56.27703857421875,882.5961337285285,899.3729858398438,623.3970031738281,629.1267834472657,733.6271813964844,744.7727905273437,752.5984313964843,784.8579711914062,886.424395751953,899.3729858398438,917.6993957519531,939.7393676757812,955.497802734375,979.1606201171876,1010.1788146972656,1094.5728967285145,1209.4770725097683,1238.1990051269531,456.0846163744997,458.32501220703125,320.91998291015625,323.53257568359373,361.911689453125,376.9086059570312,383.08180541992186,431.5849914550781,451.9468139648438,458.32501220703125,465.0620056152344,471.01019287109375,493.74741210937503,516.5533935546875,531.998388671875,599.3131396484375,630.9424919433596,633.9150085449219,34.39618801874872,33.723968505859375,21.870025634765625,22.353968994140626,26.57954345703125,27.647375488281252,28.277587890625,31.797027587890625,33.183966064453124,33.723968505859375,34.257757568359374,34.75079345703125,35.17320556640625,35.86918334960937,37.11318969726563,88.58137573242182,130.45957128906463,154.81298828125,8.442130654120485,8.480987548828125,6.019012451171875,6.040888427734375,6.444083251953124,6.951220703125,7.16697998046875,7.906005859375,8.281439208984375,8.480987548828125,8.62557373046875,8.769818115234374,8.9818115234375,9.263983154296875,9.495977783203127,10.100544433593745,30.799739501955752,61.110992431640625,1492.2037966873845,1534.5279846191406,1048.1860046386719,1058.6113640136718,1232.397276611328,1250.9073974609375,1263.9776123046875,1409.2160034179688,1509.0409973144533,1534.5279846191406,1550.0572082519532,1567.2868164062502,1584.6049987792967,1620.1228088378907,1655.567205810547,1824.5507800292962,1947.3256791992226,1994.2420043945312,1392.2019346140094,1426.4749755859375,978.9460144042969,988.2794118652344,1149.3027770996096,1168.5498046875,1179.8796142578126,1323.1629638671875,1397.6460083007814,1426.4749755859375,1448.722009277344,1464.0517883300781,1482.8580078125,1516.198992919922,1550.6833862304688,1712.6642614746086,1833.317116210942,1884.4110107421875,100.00186207337528,97.44296264648438,69.0360107421875,69.1600302734375,79.7627734375,81.62080078125001,82.67581176757812,86.94302368164062,96.14622192382814,97.44296264648438,98.397021484375,99.53502197265625,102.09859008789063,125.77942504882817,146.61597900390626,172.65419677734337,193.6863552246096,196.10800170898438,2,"[0, 0, 0]"
20,8.767650951607683,8.85198974609375,5.313995361328125,5.901497680664062,6.531970825195312,7.1300048828125,7.6667724609375005,8.444992065429688,8.722015380859375,8.85198974609375,8.999017333984375,9.140576171874999,9.295989990234375,9.554998779296875,9.814974975585939,10.980982055664061,11.510942565917976,11.88897705078125,1.5572641449350133,1.572967529296875,0.850982666015625,0.9064515991210937,1.074161376953125,1.219281005859375,1.35101318359375,1.462005615234375,1.519012451171875,1.572967529296875,1.594024658203125,1.647979736328125,1.686004638671875,1.77701416015625,1.8699951171875,2.01232971191406,2.085718017578131,2.1669921875,897.3717414036063,900.3380126953125,595.1769714355469,614.7168948364258,723.2275805664062,751.7915252685547,782.5406127929688,870.6559906005859,886.642236328125,900.3380126953125,912.4837890625,923.1092163085937,936.4577819824219,966.78359375,992.6493896484374,1094.037689208984,2079.893101867676,2345.2640380859375,451.3692369844407,455.4759826660156,317.5509948730469,320.5962327270508,336.18602294921874,373.3613922119141,386.7794006347656,439.7535095214844,450.4083984375,455.4759826660156,458.9006042480469,463.4016052246094,473.28959960937505,504.43378295898435,517.8703765869141,551.8939227294921,660.8591715698253,670.7129821777344,33.316205595046206,33.018951416015625,22.167022705078125,22.415765197753906,25.374262695312503,27.350982666015625,28.676617431640626,31.980514526367188,32.66599731445312,33.018951416015625,33.38981323242187,33.741015625,34.23939208984375,35.1884033203125,36.518804931640624,78.60901733398426,92.37317742919934,93.592041015625,9.169585605837264,9.0009765625,6.1099853515625,6.207117126464843,6.7031787109375,7.54959716796875,8.0,8.611480712890625,8.868988037109375,9.0009765625,9.14901123046875,9.277984619140625,9.464019775390625,9.70322265625,9.909820556640623,10.477952880859373,68.13954016113284,82.70303344726562,1502.4022673183626,1514.2749938964844,1022.6529846191406,1045.9881206665038,1191.9032507324218,1253.7032135009767,1295.271405029297,1468.896499633789,1501.7825988769532,1514.2749938964844,1531.585791015625,1550.5718017578124,1571.9410034179687,1601.4048095703126,1641.6367065429688,1822.864481811521,2882.0430409546116,3160.9010009765625,1401.5516846854732,1414.9440307617188,952.4869995117188,974.4769586791992,1104.280067138672,1169.7044952392578,1210.1087951660156,1370.573989868164,1402.5254089355467,1414.9440307617188,1428.6104003906248,1445.0022094726564,1463.5761962890624,1493.042596435547,1529.9795135498046,1664.2016577148436,2778.8246319580294,3058.6619873046875,100.85058263288941,96.92498779296875,70.16598510742188,70.28700402832031,78.79108215332032,82.9462371826172,85.67277221679687,95.09048461914062,96.22442626953125,96.92498779296875,97.6837646484375,98.55398559570312,100.05037231445313,124.11262817382813,146.53919982910153,172.0641223144531,223.57721008301138,233.98004150390625,2,"[0, 0, 0]"
30,8.83131980070304,8.834014892578125,5.871002197265625,5.962832763671875,6.796463317871094,7.276988220214845,7.592010498046875,8.3330078125,8.68499755859375,8.834014892578125,8.982025146484375,9.14888916015625,9.31500244140625,9.59197998046875,9.832977294921875,10.862687683105467,56.92848574829151,60.18499755859375,1.5919928447508709,1.592010498046875,1.0,1.0152552185058594,1.22198486328125,1.2599899291992187,1.2960205078125,1.519012451171875,1.572998046875,1.592010498046875,1.6290283203125,1.6670196533203125,1.722015380859375,1.7969970703125,1.889007568359375,2.037003479003906,2.185151641845703,2.240997314453125,883.8332650651147,883.2664947509766,642.7699890136719,654.5990118103027,748.1457061767578,768.5736648559571,784.4921722412109,864.0729827880859,877.4780090332031,883.2664947509766,890.7508056640625,899.5373107910157,913.1950073242188,944.827392578125,997.4125732421865,1098.395161743164,2328.6116634827167,2688.9469299316406,458.0359302372127,452.6515197753906,324.2919921875,328.25084197998046,357.8256338500977,392.4178009033203,402.21769409179683,437.82347869873047,448.0055725097656,452.6515197753906,456.2498046875,460.864013671875,479.7270141601563,526.8385986328125,552.4077041625974,583.0977828979492,692.6680461731156,765.2120056152344,34.99622260750114,34.30450439453125,23.5,24.383364959716797,28.395811767578124,31.35830078125,32.25867919921875,33.33300018310547,33.94500732421875,34.30450439453125,34.63001708984375,34.96197509765625,35.42562255859375,36.147003173828125,36.97998046875,82.31839141845703,117.8175086669963,191.46002197265625,8.787368576247971,8.49896240234375,5.6300048828125,5.952635955810547,7.120415344238282,7.615985107421875,7.852703857421875,8.166015625,8.3699951171875,8.49896240234375,8.61199951171875,8.741058349609375,8.906982421875,9.116775512695312,9.332977294921875,10.176076049804688,64.85536444092007,114.79501342773438,1494.6831565460602,1488.6479949951172,1081.6709899902344,1097.5381465148926,1271.515534057617,1325.3011169433594,1383.1024017333984,1462.3932342529297,1478.6994018554688,1488.6479949951172,1502.4467956542967,1517.7307922363282,1543.1027954101564,1580.1763916015625,1620.2867446899413,1807.7268966674803,3246.3001608886843,3510.3069763183594,1396.0760991315306,1390.676010131836,1010.8389892578125,1026.1042709960936,1181.9337536621092,1235.6613647460938,1294.642315673828,1365.3347396850586,1381.9266052246094,1390.676010131836,1402.0047973632813,1417.7238983154296,1439.0368164062502,1477.4180877685549,1515.1410430908204,1697.1534866333009,3129.3311026916626,3393.6600036621094,98.60705741452965,96.7030029296875,69.94400024414062,71.56973959350586,81.80488342285156,84.1096923828125,85.313671875,94.53600311279297,96.0169921875,96.7030029296875,97.48099365234376,98.38519897460937,99.70260009765624,110.20230407714841,126.70843505859374,153.08627624511718,199.483993652344,275.23699951171875,2,"[0, 0, 0]"
40,8.90665145817718,8.98101806640625,5.68402099609375,6.1553134765625,7.007454833984374,7.481991577148437,7.7409912109375,8.408004760742188,8.81396484375,8.98101806640625,9.14801025390625,9.295989990234375,9.462982177734375,9.7039794921875,9.92498779296875,10.485332031249996,22.14354327393229,85.92498779296875,1.6627025095934553,1.64898681640625,0.94500732421875,1.0088629150390624,1.22137939453125,1.3148773193359375,1.389984130859375,1.536956787109375,1.610992431640625,1.64898681640625,1.704010009765625,1.759033203125,1.832977294921875,1.925994873046875,2.01800537109375,2.1775427246093733,2.3340015258789064,2.444000244140625,883.2898284048758,887.4189758300781,618.5299987792969,634.5297782592774,729.3867468261719,762.3250946044923,787.0811889648438,841.8989715576172,876.3159790039062,887.4189758300781,900.5023864746095,911.8177917480468,923.9328063964845,952.3243713378906,978.9937622070312,1056.6567779541015,2196.055481262216,2540.4400024414062,438.76445026718335,432.9219970703125,269.27496337890625,290.45528198242187,325.7556561279297,365.8747863769531,386.6888122558594,415.96849060058594,426.7995910644531,432.9219970703125,438.56699218750003,448.3218078613281,475.4178100585938,500.96180419921876,517.9506195068359,559.5681317138672,619.0298256225599,952.9910278320312,33.17139340033537,32.7039794921875,19.5550537109375,19.937861267089843,26.972481689453126,29.13169250488281,30.147784423828124,31.592483520507812,32.369970703125,32.7039794921875,33.072967529296875,33.44403076171875,33.8780029296875,34.555413818359376,35.406008911132815,68.32300781249894,116.75521118164698,128.05496215820312,8.801514797984893,8.6829833984375,5.387969970703125,5.778520202636718,6.952454833984375,7.684872436523437,7.925994873046875,8.313980102539062,8.537994384765625,8.6829833984375,8.813995361328125,8.96397705078125,9.131011962890625,9.389227294921875,9.630035400390625,10.301162719726559,58.54227166748335,78.92596435546875,1471.36157561893,1478.375,998.3609924316406,1038.463601135254,1193.0604217529296,1273.6331970214844,1335.165594482422,1427.1904907226562,1464.6197998046875,1478.375,1492.7269897460938,1518.7303955078125,1540.1637939453126,1567.8042114257812,1595.8407043457032,1756.447050170898,3110.3802064209776,3272.39599609375,1374.59654083815,1381.1360168457031,927.2129821777344,962.7021567993164,1110.7227844238282,1185.657696533203,1247.7220275878906,1333.0610046386719,1368.4396057128906,1381.1360168457031,1393.2646179199219,1416.534802246094,1441.346612548828,1464.7721740722657,1494.3296020507812,1636.829830322265,2978.289106628489,3154.2860107421875,96.76503478077994,96.573974609375,69.90701293945312,70.79924108886719,81.06245910644532,83.75348815917968,85.08760375976563,93.416015625,95.83639526367188,96.573974609375,97.2769775390625,98.02822265625,99.072998046875,101.51717529296874,124.31681518554686,132.2980737304687,156.34051177978654,226.58999633789062,2,"[0, 0, 0]"
50,8.070448392803609,7.907012939453125,5.480987548828125,5.8348486328125,6.452626953125,7.01800537109375,7.18597412109375,7.5,7.740997314453125,7.907012939453125,8.110015869140625,8.46300048828125,8.870416259765625,9.202978515625,9.444000244140625,9.925996093750001,10.27889501953125,10.72198486328125,1.4354161168364628,1.407989501953125,0.815032958984375,0.85192431640625,1.082633056640625,1.1300048828125,1.167022705078125,1.2769775390625,1.35198974609375,1.407989501953125,1.48101806640625,1.537017822265625,1.6114013671875,1.722991943359375,1.815618896484375,1.98199462890625,2.167022705078125,2.240997314453125,817.8437845912595,788.2510375976562,612.60400390625,617.0146481933594,644.5650073242188,734.259210205078,742.7985778808594,758.0280151367188,773.3842102050781,788.2510375976562,813.9140075683594,865.2387939453125,893.2462036132813,924.2900207519532,946.6821838378905,989.3819067382813,2114.2838251953476,2591.3980407714844,431.0893916414385,413.80999755859375,273.2189636230469,304.7377133789063,336.26187622070313,351.24839477539064,364.14420776367183,382.90301513671875,400.14398193359375,413.80999755859375,431.0285949707031,446.2395935058594,502.5344116210938,527.1164001464845,562.9900146484375,580.452314453125,649.7651708984446,692.7339782714844,32.693627517314845,31.0179443359375,20.074005126953125,22.064754638671875,23.61888916015625,26.58121337890625,27.184014892578126,28.204010009765625,29.910632324218753,31.0179443359375,31.88377685546875,32.6109619140625,33.46299438476562,34.90718994140625,36.71419067382813,93.41811767578125,193.6809050292987,206.07098388671875,8.738134897744393,8.037017822265625,4.907012939453125,5.77609765625,6.222498779296875,6.7960205078125,7.018035888671875,7.425994873046875,7.77801513671875,8.037017822265625,8.260009765625,8.462969970703124,8.685986328125,8.98199462890625,9.251562499999999,51.568121337890624,102.50635473632843,161.46099853515625,1389.3995163149034,1353.7820129394531,994.4700012207031,1045.1989956054688,1106.8841064453127,1240.660400390625,1255.034619140625,1280.9670104980469,1319.4925842285156,1353.7820129394531,1447.2476013183593,1476.8205993652343,1512.3752014160157,1546.3937866210938,1566.5081909179687,1627.948282470703,2763.7738461914214,3205.206024169922,1299.8708031573972,1266.281982421875,924.4159851074219,973.2737241210938,1037.1858605957032,1156.1497863769532,1171.7206054687501,1196.7279968261719,1233.5274169921875,1266.281982421875,1359.0884094238281,1383.7850036621094,1414.8511962890625,1448.839776611328,1465.802587890625,1517.7307006835936,2647.2926330566524,3100.3179931640625,89.52871315750617,84.46197509765625,67.74002075195312,68.58730151367187,70.98147216796875,80.03643188476562,80.98082275390624,82.29696655273438,83.42318115234376,84.46197509765625,86.11000976562501,94.06577758789064,95.85039672851562,98.68397216796876,110.36561889648438,139.90846801757812,170.188245117188,248.70098876953125,2,"[0, 0, 0]"
60,8.010889947977295,7.7769775390625,5.55499267578125,5.8337998046875,6.429117126464844,6.925994873046875,7.1300048828125,7.462005615234375,7.64801025390625,7.7769775390625,7.906982421875,8.036978149414063,8.18597412109375,8.407012939453125,8.647442626953126,9.840649719238268,44.67589364624047,74.3699951171875,1.5047659618781972,1.480987548828125,0.9630126953125,1.0190314331054686,1.1291323852539064,1.240966796875,1.295989990234375,1.38897705078125,1.444000244140625,1.480987548828125,1.501007080078125,1.537017822265625,1.59197998046875,1.684967041015625,1.74200439453125,1.868017883300779,3.606825256350044,32.573028564453125,754.094218491257,747.7599792480469,541.4949951171875,593.9008305664063,631.8490731811523,705.9310775756836,714.2006958007812,731.1774826049805,740.9549682617187,747.7599792480469,754.6002136230469,762.8143188476563,773.9779846191407,793.2047241210937,817.4230636596678,893.1748538208005,1962.6782388611075,4528.212005615234,386.7182268941265,376.63499450683594,267.29302978515625,300.0357268371582,316.387350769043,329.2127059936523,347.11619567871094,364.3387451171875,373.1444030761719,376.63499450683594,379.7662109375,384.4960021972656,394.0327880859375,460.29007873535164,506.4846893310546,526.8553744506836,566.9056240234447,806.5669860839844,29.223401488937586,27.536041259765625,18.51800537109375,20.88344332885742,22.779774169921875,25.183990478515625,25.813143920898437,26.66503143310547,27.18499755859375,27.536041259765625,27.93658447265625,28.629019165039065,30.092987060546875,31.574005126953125,32.70298309326172,125.50690765380858,137.9420738830568,149.14797973632812,7.696268455929671,7.407012939453125,4.8709716796875,5.575216918945313,6.132743835449219,6.546820068359375,6.722991943359375,7.019012451171875,7.259002685546875,7.407012939453125,7.5560302734375,7.740997314453125,7.9997802734375005,8.350982666015625,8.593017578125,9.075008850097657,104.97758154296967,118.40597534179688,1274.9898479417639,1255.5980072021484,914.8240051269531,1011.5944980468751,1058.924493713379,1174.090968322754,1196.6738983154296,1225.4174880981445,1243.3384033203124,1255.5980072021484,1270.2236022949219,1287.1380157470703,1319.030780029297,1391.8069946289063,1416.5668457031247,1505.0882202148437,2964.2591061706544,7556.4580078125,1187.2477712401062,1169.9410095214844,845.9170227050781,936.5224551696778,986.2585888671875,1089.3798919677733,1113.7638092041016,1140.9460144042969,1159.047021484375,1169.9410095214844,1183.2208068847656,1199.930990600586,1228.1497985839844,1305.8134857177736,1327.3125930786132,1406.1214227294918,2692.641924621645,5157.742980957031,87.7420767016576,83.70301818847656,64.1099853515625,68.70406811523438,72.23015258789063,79.79553680419923,80.72098083496094,82.12774658203125,83.09139404296874,83.70301818847656,84.33303833007812,85.11099243164062,86.25457153320313,91.18211975097657,108.75701904296875,119.3064709472656,188.40792211914106,6160.787994384766,2,"[0, 0, 0]"
70,7.535057186970916,7.2949981689453125,5.222015380859375,5.746750488281251,6.221545410156249,6.5560302734375,6.70452880859375,6.98199462890625,7.183990478515625,7.2949981689453125,7.42596435546875,7.574005126953125,7.795989990234375,8.332992553710938,8.7960205078125,9.499432373046876,50.31130767822309,53.12896728515625,1.446396035158492,1.38800048828125,0.814971923828125,0.8333544921875,1.073974609375,1.147979736328125,1.185028076171875,1.277008056640625,1.334014892578125,1.38800048828125,1.425994873046875,1.48101806640625,1.554962158203125,1.665985107421875,1.74200439453125,1.9250015258789062,24.3074389648587,43.239990234375,759.8136252060847,744.0764923095703,542.717041015625,616.3825727844238,690.3102020263673,705.3025131225586,712.2890014648438,726.4512481689453,736.2520446777344,744.0764923095703,753.9549865722656,766.4355010986328,781.3990173339844,841.1380004882812,883.6427154541016,966.0437225341793,1012.3811788940436,1793.2029724121094,365.50438084177625,363.7360076904297,255.45999145507812,301.3619223022461,312.49788665771484,319.27398681640625,324.17198181152344,351.2867660522461,360.2359924316406,363.7360076904297,366.7740173339844,370.468505859375,377.7740173339844,397.8014831542969,435.41223907470703,488.30014801025357,539.5457736206057,657.2149658203125,28.888147401415612,28.332473754882812,19.222015380859375,22.921932830810547,25.010426330566403,26.239990234375,26.686004638671875,27.481964111328125,28.0369873046875,28.332473754882812,28.631011962890625,29.019012451171875,29.59295654296875,31.167510986328125,32.4622802734375,35.68398742675781,129.84856857299857,149.44400024414062,7.699795403318519,7.6300048828125,5.50103759765625,6.093355407714844,6.555532836914063,6.906974792480469,7.0540313720703125,7.297027587890625,7.501007080078125,7.6300048828125,7.758941650390625,7.889007568359375,8.093017578125,8.406463623046875,8.684982299804688,9.175111389160152,9.738233642578173,105.77700805664062,1257.14874897406,1237.384506225586,895.2670288085938,1038.515121307373,1133.1010467529297,1154.6905059814453,1170.0234985351562,1205.9777450561523,1225.5230102539062,1237.384506225586,1250.0230102539062,1264.884521484375,1290.8190002441406,1388.0579986572266,1467.6500091552734,1551.6630645751952,1712.7528453064267,2438.1390075683594,1170.8874020747246,1152.6909790039062,830.0279846191406,965.1687251281737,1053.2586486816406,1072.9414978027344,1086.2379760742188,1123.6444931030273,1141.4130249023438,1152.6909790039062,1164.4870300292969,1178.3945007324219,1201.0039978027344,1293.4945068359375,1369.5867385864258,1449.160543823242,1615.621120300324,2337.3060302734375,86.26134689933559,83.09149169921875,65.23904418945312,71.30300094604492,77.74989318847656,79.40701293945312,80.16700744628906,81.51797485351562,82.44400024414062,83.09149169921875,83.86895751953125,85.05502319335938,88.12899780273438,97.7860107421875,107.20751190185547,122.66241760253902,149.52362670898958,198.96099853515625,2,"[0, 0, 0]"
80,7.391603574186083,7.2769775390625,5.167022705078125,5.614018920898437,6.2030029296875,6.51800537109375,6.685028076171875,6.962982177734375,7.147979736328125,7.2769775390625,7.38800048828125,7.517681884765626,7.667022705078125,7.8898864746093755,8.128997802734375,8.874417419433588,43.85349490356479,57.832977294921875,1.6798582771358317,1.64801025390625,1.05499267578125,1.1479822082519533,1.277008056640625,1.35198974609375,1.40802001953125,1.51800537109375,1.592010498046875,1.64801025390625,1.7039794921875,1.7769989013671874,1.8340087890625,1.94500732421875,2.037017822265625,2.240997314453125,2.458558288574262,36.3699951171875,746.8428086089788,743.9264984130859,539.9750061035156,619.3269929504394,668.0082775878906,700.5478469848633,706.3818054199219,723.6452178955078,736.4432128906251,743.9264984130859,754.4922058105469,763.3695831298828,770.1220092773438,779.3212127685548,795.7129318237304,883.2710385131832,982.7738997192436,1692.6100158691406,368.7191051136364,371.7920227050781,256.0149841308594,281.0616181640625,319.98306427001955,339.75497589111325,344.44273681640624,354.66747283935547,363.39219970703124,371.7920227050781,376.58861083984374,379.6066925048828,382.1809997558594,385.88318176269536,390.38405761718747,445.5361059570307,504.4635304565445,790.1949768066406,28.10144974349381,28.128021240234375,18.740020751953125,22.758868469238283,24.695975341796874,26.16790008544922,26.610018920898437,27.2960205078125,27.81500244140625,28.128021240234375,28.388031005859375,28.665985107421875,28.980010986328125,29.424008178710935,29.8330078125,33.00650421142573,36.51890283203125,103.97998046875,7.135247102547518,7.1290130615234375,4.722991943359375,5.4991050109863275,6.055017395019531,6.3709716796875,6.5360107421875,6.81402587890625,7.018017578125,7.1290130615234375,7.240966796875,7.3690185546875,7.517974853515625,7.722991943359375,7.92493896484375,8.277193603515624,8.978606079101576,31.16595458984375,1243.7166183693867,1242.3744812011719,909.6940002441406,1043.2499381713867,1108.6661334228515,1166.3834075927734,1180.1307983398438,1206.1479949951172,1232.1416076660155,1242.3744812011719,1252.330389404297,1265.1961975097656,1277.4299926757812,1293.2070007324219,1315.6579833984374,1468.8915655517574,1605.6410723571785,6073.615997314453,1159.8700724199784,1160.4119873046875,846.4540405273438,973.1069704589844,1034.7436819458007,1087.7498367309572,1099.8969177246095,1124.9869766235352,1150.1904052734376,1160.4119873046875,1169.37861328125,1181.2269897460938,1193.4271728515625,1206.9865051269533,1226.448516845703,1374.3218380737303,1504.9201036071815,2542.582000732422,83.84654594940822,81.16600036621094,60.239990234375,69.07311013793945,73.8293765258789,77.85098266601562,78.55499572753905,79.70301055908203,80.61039428710939,81.16600036621094,81.666015625,82.33197021484375,83.27257690429688,86.60548400878908,104.8680679321289,111.05348693847652,125.37605316162262,4422.247009277344,2,"[0, 0, 0]"
90,7.043781546755241,7.036041259765625,4.260009765625,5.476521728515625,5.8699951171875,6.2230224609375,6.408032226562501,6.722991943359375,6.925994873046875,7.036041259765625,7.147003173828125,7.25799560546875,7.38897705078125,7.592010498046875,7.7597900390625005,8.332994384765625,10.029957519531404,75.96200561523438,1.3235298507594115,1.295989990234375,0.665985107421875,0.953811767578125,1.073974609375,1.18499755859375,1.239990234375,1.259002685546875,1.277984619140625,1.295989990234375,1.297027587890625,1.3330078125,1.38897705078125,1.46197509765625,1.537017822265625,1.702989501953125,1.8607619628906427,32.906982421875,748.0841180414418,742.6739501953125,554.0109558105469,617.2989074707032,655.8405590820312,706.8862243652343,713.6646118164062,727.3789978027344,737.5558471679688,742.6739501953125,748.718603515625,757.9627746582031,767.9744018554687,782.2033874511719,803.3332275390626,866.637379150391,1312.602532226807,3515.5970458984375,373.42927548792903,375.2910461425781,259.7559814453125,293.12565429687504,321.373798828125,329.61419677734375,334.4203735351563,363.6250305175781,372.48681640625,375.2910461425781,377.77301025390625,380.3657958984375,384.12421875,414.9565795898438,427.6794006347656,461.0060693359377,503.31949023437517,589.4729919433594,27.92753480269739,27.572021484375,19.90704345703125,22.367868408203126,23.711354980468748,25.445013427734377,25.905987548828122,26.72100830078125,27.2769775390625,27.572021484375,27.85198974609375,28.16595458984375,28.516973876953124,29.019030761718753,29.606811523437504,35.269436035156374,94.23301538086629,119.47998046875,7.144738879603669,7.091949462890625,4.57403564453125,5.354179443359375,5.907425537109376,6.37120361328125,6.55499267578125,6.797027587890625,6.980987548828125,7.091949462890625,7.186004638671875,7.2969970703125,7.4429931640625,7.6300048828125,7.814019775390625,8.18603515625,27.697636474651322,68.38702392578125,1247.0019267076195,1244.4449768066406,928.0050048828125,1036.21965625,1101.896024169922,1159.3018005371093,1170.1762084960938,1216.6679992675781,1236.075,1244.4449768066406,1255.0265869140626,1267.6299987792968,1285.2476196289062,1307.4070129394531,1325.2174072265625,1461.4084387207045,1878.1451691897387,4172.514007568359,1164.9529786091866,1162.8720092773438,864.0250244140625,964.1936821289062,1026.4909228515626,1081.0367736816406,1091.4362243652342,1136.4830017089844,1155.0802062988282,1162.8720092773438,1172.0374084472655,1183.465802001953,1201.4534057617188,1224.475390625,1240.4306213378907,1369.2285278320314,1786.8179104006808,4070.7739868164062,82.04894809843292,80.10995483398438,58.68402099609375,67.66104345703124,70.61795532226563,76.64720458984375,77.56182250976562,78.74002075195312,79.59197998046875,80.10995483398438,80.6090087890625,81.14700317382812,81.9419921875,84.66878051757814,104.64680786132813,118.87972045898445,137.88668969726714,164.22000122070312,2,"[0, 0, 0]"
100,7.303949974349022,7.29498291015625,5.055999755859375,5.373616882324218,5.667022094726562,6.0,6.240020751953125,6.8054962158203125,7.1300048828125,7.29498291015625,7.425018310546875,7.55499267578125,7.704010009765625,7.92596435546875,8.09471435546874,8.649376831054678,46.040742614747316,166.85000610351562,1.271472931533666,1.260009765625,0.667022705078125,0.7961162109375,0.834014892578125,0.9448822021484375,1.0369873046875,1.14898681640625,1.22198486328125,1.260009765625,1.297027587890625,1.352020263671875,1.407989501953125,1.5,1.574005126953125,1.722015380859375,1.8699951171875,37.35198974609375,724.5432856744734,732.0459899902344,535.9199829101562,577.5899292602539,591.2519836425781,612.5062927246094,626.3368286132812,702.2505035400391,722.8239562988281,732.0459899902344,739.5578063964844,748.0877929687499,759.5981750488281,781.8267944335938,806.8221221923827,892.3422686767569,1039.8315583496114,1804.0330200195312,354.8987445421621,366.4949951171875,254.718994140625,279.7564141845703,300.5696478271484,309.3118804931641,314.0302001953125,324.7639923095703,344.55881347656253,366.4949951171875,372.5697875976562,376.1615844726563,379.4098266601562,383.7035827636719,388.0700225830078,447.51565124511666,540.315148010262,966.5619812011719,26.60174227800696,27.073974609375,17.70404052734375,20.777231140136717,21.741624145507814,22.423443603515622,22.889007568359375,25.628997802734375,26.665008544921875,27.073974609375,27.42498779296875,27.739959716796875,28.081982421875008,28.554205322265624,28.980053710937497,31.42436096191405,38.86729388427898,303.70098876953125,6.7875799731673485,6.8690185546875,4.4630126953125,5.0776298828125,5.388637084960937,5.68505859375,5.90704345703125,6.43548583984375,6.72196044921875,6.8690185546875,6.98101806640625,7.110992431640625,7.259979248046875,7.4630126953125,7.647155761718749,8.166054687499999,9.072951599121115,12.037017822265625,1202.7696681763036,1226.6880187988281,879.1189880371094,983.8221733398437,1007.7822692871093,1032.8542022705078,1053.9201904296876,1151.4304962158203,1202.510595703125,1226.6880187988281,1237.2998107910157,1248.421209716797,1263.4289978027343,1287.7799987792969,1315.5764862060546,1456.8109973144515,1668.0116170044041,3266.2359924316406,1121.4067753736924,1144.2630004882812,819.9340209960938,916.5952467041016,938.50255859375,963.1818359375001,980.5249877929688,1071.1529846191406,1121.0447814941406,1144.2630004882812,1154.6149841308593,1164.375,1177.0111999511719,1202.058996582031,1228.0214935302733,1366.0334960937482,1565.5139799804792,3095.072998046875,81.36289280261109,81.35101318359375,59.184967041015625,65.62985693359374,67.05494323730468,68.70202331542968,69.83200073242188,78.95347595214844,80.62903442382813,81.35101318359375,82.0360107421875,82.77598876953124,83.81303100585937,86.29942626953125,104.44482116699217,110.35150573730465,130.97638562012028,171.16299438476562,2,"[0, 0, 0]"


==> data/Raspi/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,8.663799540201824,8.647491455078125,6.019012451171875,6.099842163085937,6.827309570312501,7.49537353515625,7.642507934570313,7.870750427246094,8.269805908203125,8.647491455078125,8.877789306640626,9.005401611328125,9.29202880859375,9.431594848632812,9.594789123535156,12.82127593994138,16.881834625244217,17.3330078125,1.7440327962239583,1.7864990234375,1.128997802734375,1.1475847473144531,1.3148672485351562,1.4791580200195311,1.5009063720703124,1.5920028686523438,1.6778137207031252,1.7864990234375,1.81441650390625,1.8519989013671876,1.900006103515625,1.9657196044921874,2.0587982177734374,2.1667221069335936,2.215579681396485,2.22100830078125,813.1284744262696,838.2030029296875,576.4369812011719,585.315363067627,665.2207998657227,736.9784194946288,741.2074493408204,746.9917526245117,826.1011779785156,838.2030029296875,844.4458129882812,847.6419830322266,856.7303833007812,868.1763702392578,895.1597198486328,980.928142700195,1022.3658153686531,1026.9700012207031,392.79832153320314,404.92100524902344,294.2560119628906,296.2401228332519,314.0971206665039,338.70714416503904,349.37611083984376,357.47698974609375,394.56621093750005,404.92100524902344,408.472998046875,413.8951110839844,421.2945739746094,437.18572387695315,446.8303985595703,472.71115814208974,489.0829505310062,490.90203857421875,32.23658040364583,33.24897766113281,20.927032470703125,21.31483755493164,24.80508331298828,28.2723876953125,28.753628540039063,29.71302032470703,32.680993652343744,33.24897766113281,33.543634033203126,34.122067260742185,34.90277099609375,35.33937377929688,35.7816665649414,36.1810205078125,36.4167684326172,36.442962646484375,8.423674519856771,8.639007568359375,6.017974853515625,6.064941864013671,6.4876449584960945,7.238142395019531,7.3284423828125,7.667533874511719,8.3954345703125,8.639007568359375,8.877044677734375,8.932080078125,9.082208251953125,9.259130859375,9.401959228515624,9.89695587158203,10.074317779541019,10.094024658203125,1357.7672358194986,1402.5950012207031,972.0260009765625,986.2645296020507,1114.4112872314454,1223.5038513183592,1232.4160217285155,1251.3099899291992,1373.4583984375,1402.5950012207031,1411.3504150390627,1421.3212036132813,1446.0427917480467,1462.4353912353517,1491.8810897827148,1612.8000213623047,1613.979895324707,1614.1109924316406,1256.9948832194011,1301.938491821289,904.7860107421875,917.0786593017577,1027.7124963378906,1127.3405029296873,1131.9888153076172,1151.7372436523438,1275.3822082519532,1301.938491821289,1310.5001892089845,1315.3164855957032,1332.2205932617187,1352.0140197753906,1383.4677520751952,1500.3037741088867,1502.5647859802248,1502.8160095214844,100.77235260009766,99.7864990234375,67.239990234375,68.49969821166992,79.83707000732421,89.93006134033203,90.49344787597656,93.5679931640625,98.89060668945312,99.7864990234375,101.991162109375,103.90641479492189,105.82198486328124,109.72099914550782,119.50513458251953,127.98376556396484,128.56362313842774,128.6280517578125,2,"[0, 0, 0]"
10,9.508218699488147,8.85198974609375,6.444976806640625,6.624957275390624,7.085220947265626,7.933197021484375,8.166009521484375,8.48101806640625,8.7030029296875,8.85198974609375,8.9809814453125,9.140216064453124,9.389007568359375,9.670397949218751,10.22198486328125,16.804230957031017,88.50773266601915,129.22000122070312,1.7896317104596418,1.44598388671875,1.09100341796875,1.09219091796875,1.166063232421875,1.35198974609375,1.369989013671875,1.389007568359375,1.4439697265625,1.44598388671875,1.48199462890625,1.51800537109375,1.555999755859375,1.61102294921875,1.68499755859375,1.8316479492187494,97.47318408203131,98.29400634765625,815.3885738078401,809.6759643554688,626.8800048828125,628.6048671875,651.511553955078,745.7626037597656,758.9729858398438,784.509033203125,802.8422119140625,809.6759643554688,816.1873901367188,824.8155883789062,841.5312255859375,865.4930297851563,894.9643798828125,991.7243041992188,1944.561670654304,2027.9579772949219,419.4450980250667,402.7919921875,333.9220275878906,336.8720373535156,350.9721533203125,367.9630065917969,373.93638305664064,382.9580383300781,394.1513916015625,402.7919921875,414.9438171386719,431.1471862792969,450.5425659179688,470.252978515625,493.2977966308594,563.8041662597656,1582.8794545899289,2562.6380004882812,33.875346016218316,32.48004150390625,25.795013427734375,26.111148193359377,26.933406982421875,30.2666015625,30.7767822265625,31.57403564453125,32.147979736328125,32.48004150390625,32.848388671875,33.251800537109375,33.776989746093754,34.6148193359375,35.97098388671875,87.0725756835937,95.87018090820325,97.42300415039062,8.434079124813987,8.25897216796875,6.110992431640625,6.346896728515626,6.965941162109376,7.554388427734375,7.702801513671876,7.99896240234375,8.148992919921875,8.25897216796875,8.352996826171875,8.46397705078125,8.581817626953125,8.814202880859376,9.010418701171876,9.995598144531249,59.725557128906495,62.57403564453125,1391.398329310425,1368.0950012207031,1104.802001953125,1105.894576171875,1146.3261853027343,1295.8636108398437,1311.9661865234375,1336.6700134277344,1351.533203125,1368.0950012207031,1383.7913818359375,1406.2321838378905,1434.661199951172,1481.3862060546878,1524.0898071289062,1730.1270031738272,3430.655280517612,3822.6419982910156,1288.4409473838869,1266.2079772949219,1028.06201171875,1029.1545859375,1068.1171520996093,1176.4574035644532,1200.375402832031,1233.6719665527344,1251.8407775878907,1266.2079772949219,1285.3439880371093,1307.6885925292968,1332.592218017578,1378.3401916503906,1418.872399902344,1624.0901782226551,3295.2533801269856,3669.4950256347656,102.95738192653812,94.052978515625,74.75900268554688,74.79245678710937,77.88808349609374,89.95979003906251,90.69920043945314,91.99899291992188,93.165380859375,94.052978515625,95.01337280273437,97.18058471679689,106.6177978515625,143.29080200195312,146.40098266601564,180.64599975585932,214.29488525390744,227.99798583984375,2,"[0, 0, 0]"
20,8.610981741726055,8.480987548828125,5.40802001953125,5.962399169921875,6.461980590820312,6.852017211914062,7.11102294921875,7.7685089111328125,8.313995361328125,8.480987548828125,8.64803466796875,8.8330078125,9.05499267578125,9.355615234375001,9.592010498046875,10.73431457519531,58.55775769042988,59.166015625,1.4949168830352106,1.389984130859375,0.74102783203125,0.8089616088867188,1.0729730224609375,1.092010498046875,1.1257934570312502,1.277496337890625,1.3709777832031251,1.389984130859375,1.425994873046875,1.44403076171875,1.48199462890625,1.55499267578125,1.6299774169921875,1.8330023193359375,43.28735943604318,95.09197998046875,758.0508246355315,772.9729919433594,546.5669860839844,554.6036885375977,617.6643865966796,631.2490905761719,642.4818054199219,682.6029968261719,762.9756225585938,772.9729919433594,785.1174011230469,798.6797729492187,816.2202026367188,833.094805908203,858.7387908935547,952.164633789062,1023.9383572998063,1346.4660034179688,410.63893937321353,416.47796630859375,293.86700439453125,299.30116186523435,306.3264697265625,331.8214935302734,341.89239501953125,362.69049072265625,409.86878662109376,416.47796630859375,421.9172180175781,427.1946105957031,438.202001953125,486.2910034179688,498.318814086914,529.8151239013672,556.005321289063,768.4170227050781,32.42420843060238,32.222015380859375,23.0360107421875,23.15921112060547,24.960089721679687,26.275180053710937,26.759057617187498,28.667999267578125,31.8152099609375,32.222015380859375,32.647027587890626,33.112213134765625,33.5998046875,34.5361572265625,35.65338134765624,90.45053649902336,111.50315820312545,115.2030029296875,8.507192434885152,8.407989501953125,5.425994873046875,5.532272888183593,6.1801318359375,6.7400146484375005,6.94378662109375,7.704010009765625,8.2402099609375,8.407989501953125,8.5379638671875,8.686004638671875,8.8513916015625,9.092999267578126,9.33197021484375,10.115707397460932,72.21437530517598,81.81295776367188,1316.7070812197178,1351.7440185546875,975.4700012207031,1003.7305285644532,1053.699779663086,1090.5433776855468,1111.0170043945313,1176.6905059814453,1332.3328247070312,1351.7440185546875,1382.028387451172,1397.3284057617188,1411.8246215820313,1439.4835937500002,1472.9252838134767,1612.8206689453125,1902.942846496615,2002.625,1219.7270634989939,1251.5960083007812,903.156005859375,928.9804387817383,973.7041125488281,1006.6508117675781,1027.321795654297,1089.802490234375,1234.7753967285157,1251.5960083007812,1272.6452209472657,1296.0595947265624,1310.6224182128906,1335.1735900878907,1369.300485229492,1502.45616027832,1790.5026696777677,1890.4030151367188,96.98001772072395,95.48196411132812,71.85198974609375,72.33406030273437,78.2174658203125,80.18487548828125,81.31378784179688,91.39753723144531,94.6884033203125,95.48196411132812,96.22180786132812,97.13980102539062,98.5919921875,109.58399658203126,129.45782470703122,154.91962280273435,190.58354040527345,194.9420166015625,2,"[0, 0, 0]"
30,8.066359532343878,8.05596923828125,5.555999755859375,5.663230285644531,6.148467407226562,6.574005126953125,6.8828887939453125,7.537010192871094,7.902777099609375,8.05596923828125,8.203009033203125,8.3699951171875,8.537017822265625,8.85130615234375,9.141708374023434,9.982557373046873,44.77991925049158,66.01699829101562,1.524951389857701,1.51849365234375,0.759002685546875,0.8255704956054687,1.0560140991210938,1.166015625,1.240997314453125,1.389007568359375,1.48101806640625,1.51849365234375,1.555999755859375,1.592987060546875,1.648040771484375,1.7230224609375,1.7969970703125,1.9260110473632812,2.2047342224121413,37.239990234375,755.0002017165675,755.1820220947266,504.3240051269531,522.5483947753906,621.4251116943359,644.5572738647461,664.6885803222656,735.1310119628906,748.4136047363281,755.1820220947266,762.7291687011718,774.7756286621094,793.102001953125,818.823892211914,866.6741653442382,938.2697189331054,1222.0553532411275,1897.4499816894531,400.7788447755756,406.44651794433594,272.3659973144531,285.0228807373047,313.92751495361324,337.12361297607424,350.6261840820313,372.3407287597656,393.7898010253906,406.44651794433594,412.92279052734375,417.52720642089844,422.6265869140625,444.72747497558584,478.87247772216796,512.0455908203124,608.5048802490257,650.8770141601562,31.4402291929567,31.350967407226562,18.889007568359375,20.94253289794922,24.564432373046877,26.25902404785156,27.99901428222656,30.0167236328125,30.9437744140625,31.350967407226562,31.757177734375,32.126269531249996,32.609991455078124,33.36929016113281,34.19605712890625,39.5773046875,113.51518490600981,133.77398681640625,8.039224253072367,8.092987060546875,4.574005126953125,5.103755615234375,6.175381774902344,6.685028076171875,7.17886962890625,7.72174072265625,7.96297607421875,8.092987060546875,8.221990966796875,8.350982666015625,8.48101806640625,8.70299072265625,8.889007568359375,9.368988037109375,10.61854153442387,61.1090087890625,1297.1754219748757,1311.0614929199219,892.6520080566406,907.3537481384278,1054.7842065429686,1114.3661880493164,1142.3070892333985,1246.15576171875,1292.0788024902345,1311.0614929199219,1327.4228149414064,1343.4631958007812,1369.8255981445313,1404.891409301758,1445.554801940918,1590.6567346191405,1887.0389684144866,2719.4549865722656,1204.8498108603737,1217.656005859375,815.5230102539062,839.5020364074707,978.8098727416992,1032.3723312377929,1060.1450927734375,1155.7632293701172,1197.1244201660156,1217.656005859375,1233.2569946289063,1248.068167114258,1272.930401611328,1305.6031372070313,1350.4442092895508,1483.4736059570312,1777.9410155641426,2608.4020080566406,92.32561111450195,91.60050964355469,65.46200561523438,65.80463076782226,75.17124664306641,78.22201538085938,79.57986755371094,89.08197784423828,90.75798950195312,91.60050964355469,92.42498779296875,93.4069122314453,94.609033203125,100.46940917968747,120.62014160156248,138.31575744628907,170.70989996338176,180.99801635742188,2,"[0, 0, 0]"
40,8.461508738012185,8.46197509765625,5.46197509765625,5.798064331054688,6.5395269775390625,7.074002075195312,7.352801513671874,7.926025390625,8.2769775390625,8.46197509765625,8.62799072265625,8.777008056640625,8.962005615234375,9.1860107421875,9.425994873046875,10.039041137695303,55.39901226806799,62.720977783203125,1.4065727806325914,1.407989501953125,0.7969970703125,0.832428466796875,1.055999755859375,1.110992431640625,1.167022705078125,1.333984375,1.37103271484375,1.407989501953125,1.444000244140625,1.4630126953125,1.51800537109375,1.59197998046875,1.68402099609375,1.8451593017578105,2.065691040039069,2.183990478515625,754.5640828475546,760.4149780273438,512.1240234375,532.9479509277344,621.7064086914063,647.1044281005859,670.5361694335937,733.1104888916016,752.0171813964844,760.4149780273438,767.5286193847656,779.6344116210937,793.0452209472656,812.7333862304688,831.9567016601562,918.1313970947265,1054.0257839965993,1761.81103515625,404.6614880250975,413.30999755859375,255.49600219726562,282.5358953857422,308.99828125,336.1993927001953,351.20140380859374,375.19850158691406,403.1799987792969,413.30999755859375,417.53200683593747,421.54340209960935,425.7976135253906,452.21980590820317,479.3977935791016,504.69219543456995,572.9843016357436,661.6759948730469,32.908845770891794,32.962005615234375,17.832977294921875,20.450771362304685,26.0533447265625,27.791510009765624,29.7400390625,31.852508544921875,32.610205078125,32.962005615234375,33.27779541015625,33.6099853515625,33.9820068359375,34.628973388671874,35.48013916015625,39.837917480468676,94.4551208496115,133.20196533203125,8.125300170848389,8.071990966796875,4.332977294921875,5.015256042480469,6.118217163085937,6.722921752929688,7.1670471191406255,7.720977783203125,7.94500732421875,8.071990966796875,8.18499755859375,8.2960205078125,8.444012451171876,8.665960693359375,8.833984375,9.541190795898434,61.21561871337951,75.35101318359375,1302.185326245047,1317.35302734375,871.9509887695312,929.1522933349609,1052.252919921875,1110.6390075683594,1151.7361877441406,1258.1499938964844,1302.8377868652344,1317.35302734375,1331.1683837890625,1347.0117797851562,1368.885791015625,1404.0221984863283,1430.8084808349608,1559.292764892578,1738.1893234253134,2511.873992919922,1210.127798333037,1224.5390014648438,797.1189880371094,862.5010187988282,977.1170611572265,1030.589987182617,1070.4308349609375,1166.9845123291016,1211.2911987304688,1224.5390014648438,1237.5171691894532,1251.2942260742188,1271.8051879882812,1308.1280212402344,1332.8348754882813,1448.7281597900385,1625.9731539306797,2398.8570251464844,92.05752791201007,90.42498779296875,64.4630126953125,65.15974914550782,74.49469055175781,77.34906005859375,78.97738647460938,88.24853515625,89.77701416015626,90.42498779296875,91.1099853515625,91.88701171874999,92.88738403320312,101.14739990234378,121.02622070312499,145.3229309082031,183.08724591064498,241.1080322265625,2,"[0, 0, 0]"
50,7.67324053400577,7.480987548828125,5.740997314453125,5.926859130859375,6.259002685546875,6.610992431640625,6.795989990234375,7.092010498046875,7.31500244140625,7.480987548828125,7.68599853515625,8.01800537109375,8.444000244140625,8.81500244140625,9.14801025390625,9.787386474609374,11.43233789062505,12.88800048828125,1.4074181756569777,1.3709716796875,0.834014892578125,0.9630126953125,1.1099999999999999,1.14801025390625,1.204010009765625,1.277008056640625,1.332977294921875,1.3709716796875,1.425994873046875,1.5,1.574005126953125,1.665985107421875,1.739990234375,1.906529541015625,2.091144775390629,2.204010009765625,691.0066789256115,659.3989868164062,518.3459777832031,530.06475,604.609892578125,623.8847961425781,632.1037841796875,643.0099792480469,650.861981201172,659.3989868164062,672.7644104003906,728.3392395019531,760.9709899902343,782.9412231445312,808.7533996582031,870.37787109375,1029.9911506347746,2538.282958984375,372.8143286525167,351.2359924316406,280.07098388671875,283.7338046875,305.5741943359375,319.65119018554685,330.91840209960935,343.4040222167969,347.5329956054688,351.2359924316406,366.6583923339844,395.39899291992185,408.0385925292969,434.71317749023444,473.663818359375,505.0307604980469,579.0740402832037,727.916015625,30.751363271961605,28.1099853515625,20.055999755859375,21.28321923828125,24.350997314453124,25.499401855468747,26.0000244140625,26.7969970703125,27.480224609375,28.1099853515625,29.2960205078125,31.129010009765622,32.146435546875,33.22122802734375,35.11837768554687,95.93214477539061,142.89202661132853,186.31201171875,7.781590727908997,7.316009521484375,4.90802001953125,5.448578125,6.054468994140626,6.425994873046875,6.59197998046875,6.88897705078125,7.129974365234375,7.316009521484375,7.592987060546875,7.925006103515624,8.20501708984375,8.574005126953125,8.80601806640625,9.796021728515624,77.58196948242463,98.38702392578125,1198.388462715987,1141.5780029296875,904.4700012207031,920.6964799804688,1032.7314794921876,1068.586602783203,1094.7456115722657,1113.1709899902344,1126.552996826172,1141.5780029296875,1174.7112121582031,1273.4471862792968,1322.564599609375,1378.1602111816405,1398.4302062988281,1498.4936376953124,1730.0389887695376,3440.7339782714844,1111.4346202876616,1056.3199768066406,837.1000366210938,852.7930483398437,955.6443835449219,988.4611877441406,1013.0307922363281,1032.1169738769531,1044.6794189453126,1056.3199768066406,1091.3162048339843,1168.8118286132812,1227.4850280761718,1283.617840576172,1303.338201904297,1386.3044140625,1596.419003417972,3327.903045654297,86.95384242832563,81.81402587890625,66.85101318359375,67.92388085937499,75.92201293945313,77.66240234375,78.45782470703125,79.906982421875,80.98001098632812,81.81402587890625,83.27801513671875,91.44295043945311,93.73898315429688,96.33937377929689,107.75458374023438,127.89634033203126,182.8359479980473,206.42401123046875,2,"[0, 0, 0]"
60,7.807723878938529,7.5369873046875,5.75799560546875,6.045415802001953,6.4630126953125,6.7960205078125,6.981967163085937,7.239990234375,7.425976562500001,7.5369873046875,7.64801025390625,7.777008056640625,7.925799560546875,8.14801025390625,8.389007568359375,9.704906311035156,44.525161560058606,103.906005859375,1.3699728134171285,1.27899169921875,0.832977294921875,0.9370154113769531,1.092987060546875,1.128997802734375,1.14801025390625,1.185028076171875,1.259002685546875,1.27899169921875,1.31500244140625,1.3709716796875,1.42498779296875,1.5189788818359373,1.6099990844726562,1.777873840332031,32.63832385253923,36.4630126953125,659.9549614825254,651.2325134277344,524.0489807128906,548.8535609741211,601.570115966797,616.8173324584961,622.5734375,634.6175079345703,644.6697692871094,651.2325134277344,659.1950073242188,668.1960052490235,678.7812255859375,698.2948974609375,718.2765472412109,830.6548870849608,1216.4900800781413,2080.196990966797,348.841817937893,344.6990051269531,271.36700439453125,285.5601250915527,310.84717926025394,316.36655120849605,319.0168090820313,324.5427551269531,334.1614013671875,344.6990051269531,352.23698730468755,358.37931518554683,366.55820312500003,389.34518737792973,398.53685607910154,462.3758819580077,606.607600128175,646.4540100097656,28.286189356480666,27.09197998046875,21.018951416015625,22.078423828125,24.302962646484374,25.18599090576172,25.518984985351562,26.22174072265625,26.72100830078125,27.09197998046875,27.49896240234375,28.01800537109375,28.814971923828125,30.182293701171876,31.58199310302734,64.23790557861328,143.33577865600586,147.88699340820312,6.840558095093414,6.519012451171875,4.647003173828125,5.20797314453125,5.539864196777343,5.832977294921875,5.965640258789063,6.22100830078125,6.40601806640625,6.519012451171875,6.649017333984375,6.796966552734375,7.0,7.295867919921875,7.574018859863282,8.81305236816406,51.570567626953476,120.81301879882812,1135.8203806842112,1124.6430053710938,920.5069885253906,952.2700475158691,1038.3529299926759,1058.75645904541,1069.5816864013673,1092.1437606811523,1112.2526000976563,1124.6430053710938,1140.1234130859375,1156.0220031738281,1171.1665832519532,1191.9053833007813,1221.3344619750976,1443.7458126831054,1852.0257546997134,2727.7990112304688,1053.1012235643482,1042.1909942626953,855.39697265625,887.4553128356933,962.4861517333985,980.5637954711914,989.202182006836,1010.1122512817383,1030.2161865234375,1042.1909942626953,1056.1350158691407,1072.0025115966796,1088.079815673828,1107.855093383789,1133.91944732666,1350.0310528564448,1762.63809320069,2627.9309997558594,82.71915711986306,78.25900268554688,64.20199584960938,67.21962805175781,72.63179107666015,74.3419174194336,75.10910644531249,76.51705169677734,77.518017578125,78.25900268554688,79.03598022460938,80.02988281249999,81.68401489257812,105.42218017578125,112.08729095458983,127.88518493652339,152.24327218627948,221.08901977539062,2,"[0, 0, 0]"
70,7.54750499602739,7.407012939453125,4.9630126953125,5.71853759765625,6.1485641479492195,6.5,6.704010009765625,7.019012451171875,7.259002685546875,7.407012939453125,7.55596923828125,7.7314910888671875,7.998992919921875,8.481491088867188,8.8692626953125,9.444000244140625,10.106192932129003,88.5360107421875,1.4533050789320765,1.40802001953125,0.8699951171875,0.9693937683105469,1.0843276977539062,1.14801025390625,1.2039794921875,1.2969970703125,1.3699951171875,1.40802001953125,1.4630126953125,1.51800537109375,1.59197998046875,1.7030029296875,1.795989990234375,1.944000244140625,2.178258972167977,81.62799072265625,649.6292185787765,633.60302734375,443.0129699707031,526.1090371704101,591.6560546875,600.4550094604492,604.4649810791016,616.1442184448242,626.3429870605469,633.60302734375,640.509033203125,649.9920196533203,672.7139587402344,726.4539947509766,765.1620025634766,820.5126495361328,1101.6782408142112,3183.1090087890625,352.4521822898732,349.82000732421875,230.97903442382812,274.0412205505371,307.1471984863281,316.8657760620117,322.9320068359375,331.27476501464844,343.625,349.82000732421875,353.40301513671875,357.14300537109375,364.36700439453125,387.9490051269531,404.6852722167969,466.8176467895508,567.1845788574244,2655.6339721679688,27.913464801042206,26.907989501953125,17.554962158203125,21.86754608154297,24.352543640136716,25.222991943359375,25.55499267578125,26.149017333984375,26.6099853515625,26.907989501953125,27.22100830078125,27.610977172851562,28.3699951171875,29.853012084960938,31.059974670410156,37.41570281982418,122.48457183838269,551.6029968261719,7.346362272460489,7.186004638671875,4.537017822265625,5.617731018066406,6.223008728027343,6.4997100830078125,6.64898681640625,6.906951904296875,7.07501220703125,7.186004638671875,7.313995361328125,7.4440460205078125,7.6300048828125,7.9635162353515625,8.220985412597656,8.684980773925782,57.55662399292413,91.27703857421875,1127.599759868135,1103.8940124511719,757.1940002441406,914.0513401794433,1020.6341979980468,1037.0284881591797,1045.7369995117188,1068.839012145996,1091.635009765625,1103.8940124511719,1115.5049743652344,1130.3739929199219,1170.7440185546875,1258.438491821289,1318.4697341918945,1405.984307861328,1635.9771441650412,6971.044006347656,1046.342038017112,1025.6164855957031,701.9169921875,846.9527198791504,946.5069458007813,962.4697570800781,970.2660217285156,991.5014877319336,1013.708984375,1025.6164855957031,1036.8209838867188,1049.2369689941406,1087.3760375976562,1162.197982788086,1229.6054763793945,1309.5393096923826,1548.2581745910666,6443.030975341797,81.2577218510231,77.25799560546875,55.277008056640625,65.93468383789062,72.37936096191407,73.73475646972656,74.42398071289062,75.572998046875,76.55499267578125,77.25799560546875,78.0360107421875,79.25846862792969,83.49905395507812,92.29501342773438,103.33126831054688,135.01021270751949,181.1354345703126,528.0130310058594,2,"[0, 0, 0]"
80,6.8166556450289475,6.777984619140625,4.944000244140625,5.3140769348144525,5.740020751953125,6.092987060546875,6.222137451171875,6.5,6.6669921875,6.777984619140625,6.889007568359375,7.001007080078125,7.165985107421875,7.407009887695312,7.629954528808593,8.435621948242165,9.864844635009826,13.7969970703125,1.170636966349524,1.147979736328125,0.740966796875,0.7983739318847656,0.9630126953125,1.073028564453125,1.07403564453125,1.093017578125,1.128997802734375,1.147979736328125,1.14898681640625,1.167022705078125,1.204986572265625,1.27801513671875,1.369964599609375,1.5181909179687496,1.741025360107422,48.1099853515625,635.7276107325698,630.7514953613281,499.1419677734375,528.5148601074219,572.4273483276367,602.0498123168945,608.902700805664,622.6647415161133,627.57421875,630.7514953613281,634.1517944335938,638.6351776123047,646.1918090820312,661.7697570800782,678.6409713745118,783.6161001586911,915.6452131958122,1555.0559997558594,346.63459014592326,347.66200256347656,265.34796142578125,272.7585236816406,293.86339202880856,301.31187438964844,306.57557983398436,338.4455032348633,345.70001220703125,347.66200256347656,349.38458862304685,351.30458374023436,354.23780517578126,370.39969787597664,400.5625518798828,434.02852050781223,502.9420502624557,682.7140197753906,28.21333653473657,26.869003295898438,19.593017578125,21.37834295654297,22.814811096191406,24.980059814453124,25.4630126953125,26.166015625,26.610015869140625,26.869003295898438,27.128588867187503,27.42498779296875,27.85101318359375,28.645428466796883,30.127177429199214,76.06716644287098,88.73644683838036,112.33404541015625,7.261793374546116,6.92498779296875,4.964019775390625,5.168562713623047,5.777008056640625,6.22100830078125,6.389984130859375,6.647003173828125,6.814971923828125,6.92498779296875,7.019012451171875,7.130035400390625,7.259002685546875,7.463867187500001,7.64898681640625,8.406982421875,58.33439199829262,106.79498291015625,1104.8324810630081,1098.3200073242188,906.989013671875,918.3845006408691,983.5018194580078,1021.0808868408203,1040.647982788086,1083.9402542114258,1093.2424011230469,1098.3200073242188,1104.2305908203125,1113.2955932617188,1130.1637939453126,1159.2268890380858,1183.8477172851562,1380.5131997680664,1543.8656250305846,2428.8770141601562,1025.8246233991542,1020.7274932861328,840.7659912109375,853.3220838623047,912.8516452026367,946.2136718749999,962.5079132080077,1007.2099685668945,1016.2289855957032,1020.7274932861328,1025.9686218261718,1033.073910522461,1046.0206176757813,1079.051773071289,1100.1932357788087,1283.1761578369135,1378.5615674133303,2310.8789978027344,79.00785766385381,76.6829833984375,63.368988037109375,65.96208471679688,69.1532632446289,73.75799713134765,74.46213073730469,75.51800537109375,76.239990234375,76.6829833984375,77.14700317382812,77.66597595214844,78.45857543945313,82.82908020019534,102.88614349365234,117.98340728759764,141.14414523315895,172.44195556640625,2,"[0, 0, 0]"
90,6.954921046154686,6.907012939453125,5.240020751953125,5.443986328125,5.841480712890625,6.167022705078125,6.350982666015625,6.61102294921875,6.795989990234375,6.907012939453125,7.019012451171875,7.14801025390625,7.27801513671875,7.498992919921875,7.72178955078125,8.732098388671883,10.517466552734838,47.888031005859375,1.60340138083648,1.592041015625,1.074005126953125,1.102234130859375,1.240997314453125,1.332977294921875,1.371002197265625,1.48101806640625,1.537994384765625,1.592041015625,1.628997802734375,1.684991455078125,1.740020751953125,1.832977294921875,1.907012939453125,2.019012451171875,2.2492243652343937,40.42498779296875,634.7846297295916,626.1790161132812,488.44000244140625,526.4545776367188,567.0457080078126,597.3703796386719,601.8916259765625,610.7359619140625,620.0615966796875,626.1790161132812,632.9800048828125,640.7727783203125,649.7766052246093,664.5995849609375,685.9836120605469,810.0983996582034,1172.2424013671894,5872.081970214844,330.8406528868473,338.29296875,243.9229736328125,260.00888134765626,287.2917114257813,292.20461425781247,294.8941955566406,301.9239807128906,321.81621704101565,338.29296875,341.9409912109375,344.8500061035156,348.20099487304685,357.1374145507813,387.9381896972656,429.55751586914073,511.6144396972729,739.9570007324219,27.164239072670693,26.777984619140625,19.129974365234375,21.8742431640625,23.488927001953122,24.665985107421875,25.0254150390625,25.79498291015625,26.425994873046875,26.777984619140625,27.12838134765625,27.4630126953125,27.8330078125,28.407012939453125,28.9998046875,35.82545654296894,80.57749487304807,88.85003662109375,7.055946722967975,6.9630126953125,4.852020263671875,5.659461669921875,5.9804711914062505,6.28221435546875,6.444976806640625,6.68597412109375,6.85205078125,6.9630126953125,7.072998046875,7.184967041015625,7.31500244140625,7.51898193359375,7.698999023437503,8.251066894531258,49.88306494140683,63.7960205078125,1087.5369362806177,1083.1579895019531,839.6969909667969,902.3881525878905,975.9940515136718,1005.1256042480469,1013.073583984375,1036.1220092773438,1069.6580200195312,1083.1579895019531,1094.3322021484375,1105.9169921875,1121.0653930664062,1154.1355895996094,1179.7390014648438,1388.8206164550797,1725.909136230475,6518.095977783203,1008.4037908390688,1005.3619995117188,776.8089904785156,839.4561354980469,907.0897131347656,931.7113891601562,938.8070068359375,956.9920043945312,991.5666015625001,1005.3619995117188,1016.1033996582032,1026.6326110839843,1040.3465942382813,1069.8839843750002,1097.09580078125,1294.9329028320324,1639.691362304692,6415.0780029296875,79.1331454415489,76.05496215820312,62.38800048828125,63.47930346679688,68.82020385742187,72.35098266601562,73.12901000976564,74.42501831054688,75.40701293945312,76.05496215820312,76.68499755859375,77.4800048828125,78.59644165039063,90.82457275390642,104.23339233398438,120.10161987304689,145.1063156738282,165.64700317382812,2,"[0, 0, 0]"
100,7.2068325904753605,7.092498779296875,4.426025390625,5.1659880676269525,5.5739453125,6.019012451171875,6.334014892578125,6.7220458984375,6.94500732421875,7.092498779296875,7.222015380859375,7.3699951171875,7.5369873046875,7.795989990234375,8.055999755859375,8.907522277832026,53.71140509033225,62.16497802734375,1.2007125449125866,1.18499755859375,0.574981689453125,0.7977640686035156,0.832977294921875,0.94500732421875,1.074005126953125,1.110992431640625,1.14801025390625,1.18499755859375,1.222015380859375,1.259002685546875,1.2969970703125,1.38800048828125,1.4630126953125,1.6300048828125,1.8502402648925826,2.350982666015625,653.1088465924887,650.2534942626953,442.9029846191406,506.7727190856933,526.2457180786132,566.7044006347656,605.5857055664062,622.8260192871094,638.9525878906251,650.2534942626953,659.6239990234376,668.2682678222657,680.6039916992188,702.4929901123047,720.7089599609375,827.2372109985339,1706.6044918212908,2029.552001953125,319.8526916754132,319.6179656982422,215.53500366210938,256.3196189880371,267.63664947509767,277.2667709350586,282.73260498046875,298.94576263427734,312.4410034179688,319.6179656982422,326.4960021972656,331.6639038085938,337.4776184082031,355.03328247070317,371.6071716308594,416.17747589111303,516.1169396667481,767.9010009765625,26.52083423748373,26.110992431640625,16.75897216796875,20.293125762939454,21.443491210937502,22.408015441894534,23.75798645019531,25.09295654296875,25.723016357421876,26.110992431640625,26.47998046875,26.834014892578125,27.315594482421876,27.980987548828125,28.704014587402344,62.72270538330013,76.67239300537112,160.77493286132812,6.93446828530006,6.815032958984375,4.760009765625,5.133467407226563,5.4819949340820315,5.871028137207031,6.129965209960938,6.498992919921875,6.703973388671875,6.815032958984375,6.944000244140625,7.074005126953125,7.222015380859375,7.426971435546875,7.628997802734375,8.354239501953106,50.803416656494264,58.16497802734375,1096.8011951640458,1092.489013671875,759.3070068359375,886.121778717041,911.2085427856446,959.2254653930664,1008.4346954345704,1052.642478942871,1080.507794189453,1092.489013671875,1106.2962036132812,1124.6142852783203,1142.3549865722657,1166.722103881836,1194.794255065918,1392.6395501708978,2389.8769327087452,7312.2969970703125,1014.8243859260737,1012.5260009765625,704.6600036621094,819.6966902770996,842.8010202026367,888.7621154785156,934.7019073486329,972.4765167236328,999.5093872070313,1012.5260009765625,1024.0495971679688,1040.3579895019532,1060.13017578125,1082.1860717773438,1108.5905868530274,1289.3357864379875,2280.7490547485377,2609.5469665527344,81.97680923797218,77.07301330566406,53.14801025390625,62.76256289672851,64.18499603271485,66.03600616455078,73.0855926513672,75.24027252197266,76.3690185546875,77.07301330566406,77.79599609375,78.74089965820312,80.30680541992189,103.1714080810547,117.4991226196289,129.6018795776363,170.16332043457084,6027.440002441406,2,"[0, 0, 0]"


==> data/Raspi/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,10.459432983398438,9.593002319335938,8.222015380859375,8.243843292236328,8.440294494628906,8.789491271972656,8.918527221679689,9.273216247558594,9.436798095703125,9.593002319335938,9.7488037109375,9.825784301757812,9.999169921875,10.35478515625,10.727513122558593,33.40120513916003,52.77260952758824,54.92498779296875,1.8280649820963542,1.81500244140625,1.38800048828125,1.4022193298339842,1.5301889038085936,1.7191864013671876,1.73919677734375,1.777740478515625,1.80721435546875,1.81500244140625,1.8330078125,1.86280517578125,1.8926025390625,1.9431915283203125,2.0207763671875,2.1178109741210935,2.1279065856933594,2.1290283203125,880.6804072062174,869.9114990234375,776.3410339355469,779.4460241699218,807.3909362792969,835.9844299316406,846.3783264160156,859.2090072631836,868.0480163574218,869.9114990234375,877.3599792480468,889.9687652587891,902.5364013671875,928.7203033447265,969.2352798461915,990.1955133056639,1013.20537286377,1015.7620239257812,409.1756800333659,405.23451232910156,368.75299072265625,368.77812622070314,369.004345703125,371.6350234985352,387.34460754394536,394.77576446533203,402.0899963378906,405.23451232910156,412.5489807128906,416.5223846435547,418.5817932128906,423.74658813476566,446.07169342041016,510.71763763427714,543.1962571716315,546.8049926757812,34.30423075358073,33.51698303222656,30.721954345703125,30.72638186645508,30.766229553222654,32.036065673828126,32.19933166503906,33.02876281738281,33.269805908203125,33.51698303222656,33.67360229492188,34.30588073730469,34.59159545898437,35.26710815429688,35.58040313720703,52.542140502929556,72.50400042724645,74.72198486328125,8.525680541992188,8.54644775390625,7.462005615234375,7.466429534912109,7.506244812011719,7.776026916503906,7.980987548828125,8.253982543945312,8.4001953125,8.54644775390625,8.647821044921875,8.697122192382812,8.814196777343751,9.074899291992187,9.294584655761719,9.656942749023436,9.716414489746096,9.7230224609375,1452.3077463785808,1442.365493774414,1287.2380065917969,1291.635570007324,1331.2136407470703,1373.2314483642579,1396.5192138671875,1421.874755859375,1435.6960083007812,1442.365493774414,1449.6801818847657,1465.8298950195312,1485.8499816894532,1518.924890136719,1542.6516204833983,1657.6957681274407,1766.6760801086446,1778.7850036621094,1344.973496500651,1333.9225006103516,1192.8880004882812,1196.488003387451,1228.8880294799806,1273.8462158203124,1292.0816955566406,1310.4552688598633,1328.4339782714842,1333.9225006103516,1343.1192321777344,1354.8941741943358,1376.6821899414062,1401.719888305664,1440.4114990234375,1548.7407330322258,1654.6826548461934,1666.4539794921875,107.3342498779297,106.33149719238281,94.35000610351562,94.63851336669921,97.23507873535155,100.6219451904297,101.47354431152344,103.63249206542969,105.49762573242188,106.33149719238281,106.62381591796876,107.12709350585936,108.03157958984376,110.30938415527343,113.51617431640618,143.61481170654292,148.10865524292,148.60797119140625,2,"[0, 0, 0]"
10,8.923532570524168,9.037994384765625,5.61199951171875,5.74696630859375,6.375401611328125,7.1444091796875,7.563232421875,8.4990234375,8.907012939453125,9.037994384765625,9.222015380859375,9.407598876953125,9.628997802734375,9.906988525390625,10.233404541015625,10.738035888671874,11.253627441406262,11.38800048828125,1.5434162910348677,1.555999755859375,0.8330078125,0.85549609375,1.03706787109375,1.1669921875,1.240802001953125,1.425994873046875,1.51800537109375,1.555999755859375,1.5937988281250002,1.649005126953125,1.704010009765625,1.779022216796875,1.8526062011718751,1.9990234375,2.114969482421878,2.149017333984375,776.6266177824174,788.6189880371094,536.8459777832031,539.4464172363281,550.0729821777344,654.6279968261719,674.8837890625,760.0079956054688,780.2784240722656,788.6189880371094,796.1534057617188,804.2553894042969,812.5228027343751,830.1047912597656,857.797186279297,957.4365124511716,1672.3588645020402,2674.521026611328,414.65748744018754,421.68096923828125,298.1819763183594,298.62034936523435,303.17062500000003,342.6507995605469,356.1947998046875,402.20001220703125,415.9245910644531,421.68096923828125,426.7533996582031,430.8572143554687,436.5392150878906,447.0420043945313,473.2935974121094,529.9802502441403,669.6410378418012,719.9360046386719,31.408838481934396,31.795989990234375,21.07403564453125,21.14211279296875,21.809432373046878,25.53321533203125,26.7209716796875,30.59197998046875,31.480987548828125,31.795989990234375,32.14778442382813,32.510400390625,32.92503051757812,33.57838134765625,34.70280151367188,40.85172241210937,91.38580517578163,95.77801513671875,8.083041336736068,8.186004638671875,5.295989990234375,5.453482177734375,5.731821289062499,6.581610107421875,6.945001220703125,7.759002685546875,8.0369873046875,8.186004638671875,8.334039306640625,8.518023681640624,8.647418212890626,8.832977294921875,9.0922119140625,9.553992919921873,11.084021240234378,11.128997802734375,1336.1640293766516,1355.593994140625,943.1730041503906,943.2745354003905,955.4245751953125,1121.8080017089844,1159.8847961425781,1319.6309814453125,1345.3419982910157,1355.593994140625,1369.0348022460937,1378.9974060058594,1396.9196044921873,1431.8082092285156,1473.9597961425782,1667.7421911621093,2498.820308837983,3562.751007080078,1241.2429339028345,1259.0400085449219,874.6380004882812,875.9433784179688,883.19677734375,1035.8350219726562,1074.4899963378907,1224.447998046875,1248.309619140625,1259.0400085449219,1272.1536010742188,1281.7243835449217,1296.3279846191408,1332.2123962402343,1370.5272033691408,1560.009337158203,2389.3128071289984,3456.2160034179688,94.92109547381722,94.98001098632812,66.38800048828125,67.45747412109375,69.63046630859374,78.47681274414063,80.765380859375,92.46200561523438,94.2760009765625,94.98001098632812,95.97359619140626,96.99140014648438,98.36840209960937,105.98341674804688,112.60299682617192,128.0522021484375,136.29593090820345,139.88796997070312,2,"[0, 0, 0]"
20,8.480434051588777,8.425994873046875,5.907012939453125,5.975220642089843,6.892273559570313,7.555926513671875,7.777984619140625,8.091995239257812,8.31500244140625,8.425994873046875,8.55499267578125,8.702972412109375,8.869000244140626,9.12998046875,9.389825439453123,10.16292541503906,11.045898620605513,53.574005126953125,1.6578187387042402,1.573974609375,0.87103271484375,0.9530466918945313,1.1874127197265625,1.370025634765625,1.389984130859375,1.480987548828125,1.5369873046875,1.573974609375,1.6109863281249999,1.665985107421875,1.704010009765625,1.795989990234375,1.852117919921875,2.0188311767578124,36.91125781250679,47.572998046875,809.1862772189759,800.4720153808594,561.697998046875,572.0691712036133,671.5784539794922,764.566815185547,771.0460144042969,782.7965087890625,792.6130126953125,800.4720153808594,808.5871887207031,818.7872131347656,832.3981750488281,854.6271667480469,876.5925994873046,958.397710571289,1824.1789594116212,2621.080047607422,437.08797599410696,433.6250305175781,297.3489990234375,303.7618060302734,365.0037414550781,382.7822967529297,394.72462768554686,425.43048095703125,431.291015625,433.6250305175781,436.4496032714844,440.1611999511719,448.169189453125,489.09879760742194,499.85340881347656,538.7065325927733,613.3030791625979,627.77001953125,33.44588737706849,33.462982177734375,21.462982177734375,22.843881835937502,27.89599426269531,31.071066284179686,31.847607421874997,32.740509033203125,33.240966796875,33.462982177734375,33.795770263671876,34.036975097656246,34.38800048828125,34.925018310546875,35.25910339355469,38.2195391845703,49.40543133545084,90.66598510742188,8.20363421045042,8.204986572265625,5.386993408203125,5.505903442382812,6.758388671875,7.445941162109375,7.665026855468749,7.9434967041015625,8.093975830078126,8.204986572265625,8.31402587890625,8.40802001953125,8.55499267578125,8.74100341796875,8.94500732421875,9.589559326171873,11.028500122070383,11.130035400390625,1396.5158832603247,1388.8909912109375,972.0260009765625,989.0505094604492,1169.1409991455077,1296.840594482422,1330.9838012695313,1357.9100036621094,1375.5763854980469,1388.8909912109375,1402.0726013183594,1420.264794921875,1438.2829956054688,1467.579180908203,1503.695489501953,1652.5343707275347,2587.29829211426,3361.071990966797,1298.0620275908948,1289.7999572753906,903.6370239257812,919.2338551025391,1075.5128942871092,1205.2430969238283,1232.9556030273438,1261.1889953613281,1277.577587890625,1289.7999572753906,1303.3328125,1321.303399658203,1339.3136047363282,1367.3903930664064,1401.7235717773438,1546.8296044921826,2469.2555356445337,3244.4240112304688,98.45385566942998,96.1650390625,68.38897705078125,68.5918359375,82.39224304199219,92.23819580078126,93.32840576171876,94.55450439453125,95.44739990234375,96.1650390625,96.79060668945313,97.42401733398438,98.683984375,104.47576904296876,125.8917022705078,134.01036560058594,153.15056384277477,178.29501342773438,2,"[0, 0, 0]"
30,8.365591173048143,8.425018310546875,5.3699951171875,5.532505859375,6.426009216308594,6.8773040771484375,7.1669921875,7.925994873046875,8.2600341796875,8.425018310546875,8.55596923828125,8.719311523437497,8.907012939453125,9.154098510742186,9.370014953613282,10.25055450439453,22.287458587653838,53.75799560546875,1.4415734526398893,1.426971435546875,0.7960205078125,0.8520155944824219,1.073974609375,1.1103469848632814,1.165985107421875,1.3699951171875,1.3900146484375,1.426971435546875,1.462005615234375,1.4990234375,1.5369873046875,1.593017578125,1.666015625,1.8340005493164062,2.0579320983886764,42.81500244140625,777.9254140152044,779.8704986572266,530.6240234375,547.4530639953614,643.3204843139649,667.8592666625977,684.0741088867187,758.9505081176758,773.2283752441406,779.8704986572266,787.0169799804688,798.7653411865234,811.9830017089844,836.968295288086,878.4148925781249,972.3058074951173,1136.7130476989823,1241.781982421875,406.5369931340734,406.8009796142578,277.6819763183594,287.75025292968746,314.6095635986328,340.3912811279297,352.2443786621094,389.98201751708984,401.8804016113281,406.8009796142578,410.35541381835935,415.39660644531244,426.4356384277344,457.51181640625,476.7847137451172,528.4552725219727,586.3956391601639,738.1589965820312,33.64391946173333,32.8699951171875,19.5360107421875,22.408858947753906,25.803949279785158,28.537330627441406,30.0865966796875,31.797019958496094,32.4998046875,32.8699951171875,33.14801025390625,33.500030517578125,33.88798828125,34.599114990234376,35.52372894287109,88.62910858154287,139.39177191162153,142.406982421875,8.489129929315476,8.35198974609375,5.1669921875,5.591246917724609,6.403743896484375,7.2472885131835945,7.573995971679687,7.993988037109375,8.222015380859375,8.35198974609375,8.462982177734375,8.591879272460938,8.75799560546875,8.962005615234375,9.1300048828125,9.937773132324217,62.746192596436394,116.68399047851562,1332.9808691445883,1340.2259979248047,933.1929931640625,960.443115600586,1107.447399597168,1158.129443359375,1186.0410064697267,1304.3322525024414,1329.7184143066406,1340.2259979248047,1352.3810119628906,1367.47021484375,1395.7025939941407,1434.8840911865236,1474.887889099121,1613.9158041381836,1798.7019725647142,2073.865997314453,1236.4026211660146,1243.0135040283203,866.3240051269531,871.0918696899414,1019.827275390625,1065.3083038330078,1098.1009094238282,1207.4725036621094,1233.2830078125,1243.0135040283203,1255.489813232422,1268.5728851318358,1295.8149963378905,1335.8276123046876,1374.1963470458982,1510.1746179199217,1689.2860357971388,1963.2740173339844,96.57824797857376,94.70249938964844,66.86898803710938,67.73746951293946,79.23837615966796,81.6533447265625,82.98100891113282,92.64076232910156,93.90701293945312,94.70249938964844,95.38721313476563,96.2030029296875,97.62862548828124,107.1390869140625,126.30069732666016,148.2716705322265,197.04368820191158,262.70098876953125,2,"[0, 0, 0]"
40,8.635162591249935,8.592041015625,5.332000732421875,5.617532104492188,6.53637451171875,7.313995361328125,7.606616210937499,8.1300048828125,8.4439697265625,8.592041015625,8.739990234375,8.88798828125,9.09197998046875,9.33218994140625,9.573095703125,10.271544189453124,48.81062335205418,62.590972900390625,1.7146771983466904,1.647979736328125,0.98199462890625,1.03478515625,1.173834228515625,1.295989990234375,1.38800048828125,1.5364837646484375,1.592987060546875,1.647979736328125,1.68499755859375,1.722015380859375,1.77899169921875,1.852996826171875,1.9429931640625,2.084907836914061,49.58335150146547,53.389007568359375,778.0379285573862,778.89794921875,531.0859985351562,541.2517037353516,578.215595703125,670.4799865722656,697.2885986328125,756.0749969482422,771.6659973144531,778.89794921875,788.62080078125,803.0124084472657,817.2094116210938,836.6824157714844,861.8447967529296,946.2605877685546,1717.31003594981,2613.488983154297,419.6894930018026,423.77301025390625,280.5710144042969,291.0017698974609,318.4697442626953,355.5509948730469,370.16240234375005,403.5784912109375,420.1133972167969,423.77301025390625,426.6016357421875,430.04998779296875,434.9360290527344,458.53500976562503,492.7479827880859,525.5022686767578,587.3018721313481,665.177978515625,33.31580899884926,32.610931396484375,20.332977294921875,21.667005554199218,23.80139343261719,28.681423950195313,30.055853271484374,31.620010375976562,32.25797729492187,32.610931396484375,32.961767578125,33.259002685546875,33.647412109375,34.40720825195312,35.296084594726565,85.11113464355384,146.8446623535157,180.55398559570312,8.192199031365314,8.055023193359375,4.98004150390625,5.247910888671875,6.0955267333984375,6.9258972167968755,7.273785400390626,7.704010009765625,7.924993896484375,8.055023193359375,8.18603515625,8.333026123046874,8.5,8.721221923828125,8.888006591796875,9.368976440429687,86.6045679321432,120.66400146484375,1346.3327724805567,1356.4660034179688,921.5269775390625,943.7102463378907,1013.0288287353515,1161.3606872558594,1199.1380187988282,1317.7534942626953,1342.7657958984373,1356.4660034179688,1369.788006591797,1386.8319885253904,1409.8769897460938,1436.7721862792969,1462.518713378906,1615.188815307617,2432.7327553101995,3396.647003173828,1249.585269379,1258.8750305175781,844.8800048828125,876.6830656738282,938.8677014160157,1078.4441009521483,1114.134783935547,1221.9759674072266,1247.0665893554688,1258.8750305175781,1271.2052124023437,1285.4335876464843,1310.8211791992187,1336.9212036132812,1357.5479003906248,1503.6247485351562,2321.724314575332,3246.686004638672,96.74750310155689,94.29598999023438,66.51800537109375,67.09870471191405,72.31746643066407,81.406005859375,83.45841064453126,92.48001098632812,93.63340454101564,94.29598999023438,94.90603637695312,95.62901611328124,96.72880249023437,107.99480590820315,126.7843048095703,160.2246215820311,201.60278253173988,227.07196044921875,2,"[0, 0, 0]"
50,7.4426447992521885,7.239990234375,5.14801025390625,5.27801513671875,5.88899169921875,6.240997314453125,6.4439697265625,6.759002685546875,7.036993408203125,7.239990234375,7.48199462890625,7.8330078125,8.166015625,8.4990234375,8.770422363281249,9.388524169921876,47.29277636718761,54.925994873046875,1.6722149672215787,1.612030029296875,1.0369873046875,1.0937583007812501,1.22198486328125,1.350982666015625,1.4070068359375,1.5,1.574005126953125,1.612030029296875,1.684967041015625,1.759002685546875,1.8330078125,1.92498779296875,1.98199462890625,2.1669921875,2.442273193359383,42.425994873046875,699.6471129530333,667.1239929199219,509.5880126953125,525.2171835937501,618.9610070800782,629.8510375976563,634.6809692382812,645.291015625,657.7213928222656,667.1239929199219,685.679620361328,749.2909790039062,765.8911926269532,781.7066040039065,795.9517883300781,848.4452331542968,2207.625320068434,2291.3160400390625,372.44675118010645,361.49798583984375,285.2550048828125,291.9419689941406,316.28414428710937,323.6679931640625,329.8236083984375,341.57000732421875,355.1713806152344,361.49798583984375,372.54560546874995,396.5741943359375,413.62939453125,424.77720947265624,430.12600097656247,476.2308789062499,560.7936999511738,651.8650207519531,28.81743317801431,27.686004638671875,18.53802490234375,21.984664794921876,24.184293212890626,25.12838134765625,25.556024169921876,26.38897705078125,27.041217041015624,27.686004638671875,29.439569091796873,30.887988281250003,31.6300048828125,32.481024169921874,33.110992431640625,35.41808837890625,68.12088696289258,140.64703369140625,7.6663225924003005,7.4630126953125,4.944061279296875,5.558529296875,6.139107666015625,6.51898193359375,6.702996826171875,7.001007080078125,7.245196533203126,7.4630126953125,7.772979736328124,8.074005126953125,8.35999755859375,8.630010986328125,8.85198974609375,9.380379638671876,11.446411132812662,99.61001586914062,1204.614501712908,1152.510009765625,906.7490234375,923.0223100585938,1059.7916772460937,1079.2027893066406,1089.3365966796875,1110.6579895019531,1135.2319946289062,1152.510009765625,1195.016796875,1291.87900390625,1323.5459899902344,1348.522216796875,1367.0319946289062,1460.0287890625,2824.339398193406,2980.2369995117188,1117.6924796700282,1068.8760070800781,838.9909973144531,853.8700710449219,981.7953894042969,1000.6367797851562,1010.1701843261719,1029.2149963378906,1053.7856018066407,1068.8760070800781,1105.9663879394532,1200.1515991210936,1227.2992004394532,1254.4154052734375,1270.7608032226562,1360.5961865234376,2704.6185493164517,2835.1639709472656,86.9220220428797,81.99899291992188,64.70196533203125,67.75984985351562,75.69361572265625,77.33240356445313,77.96203002929687,79.406982421875,80.76599731445313,81.99899291992188,88.75421752929687,91.75899047851563,93.31381225585938,96.11361083984376,107.072998046875,124.9906005859375,177.9033020019534,201.85198974609375,2,"[0, 0, 0]"
60,6.851898977914112,6.8050079345703125,4.962005615234375,5.141204223632813,5.724861755371094,6.092010498046875,6.241000366210938,6.501007080078125,6.686004638671875,6.8050079345703125,6.907989501953125,7.05499267578125,7.204010009765625,7.462982177734375,7.704010009765625,8.297024230957032,9.198794189453148,58.870025634765625,1.1958634815836504,1.1669921875,0.795989990234375,0.81500244140625,0.9630126953125,1.074005126953125,1.09197998046875,1.11102294921875,1.14801025390625,1.1669921875,1.2030029296875,1.239990234375,1.277008056640625,1.3519866943359373,1.40802001953125,1.592010498046875,1.7589779357910156,1.98101806640625,659.8187032661558,651.6219635009766,512.718017578125,533.542366607666,563.8770886230469,625.6039901733398,630.6808441162109,638.9712829589844,646.53818359375,651.6219635009766,659.0977783203125,666.969204711914,676.9141784667968,689.4152740478515,710.9420028686523,823.4050012207031,1142.9193399658352,1788.4810180664062,347.6943350808943,350.9875030517578,261.7560119628906,278.98810394287113,300.2103515625,309.5629119873047,312.72008972167964,326.96500396728516,342.8966247558594,350.9875030517578,355.27501220703124,358.82358703613284,362.1267822265625,368.08709106445315,378.0667449951172,483.08607849121074,589.8738524475121,663.697021484375,27.874859292509672,26.964004516601562,18.5369873046875,21.545829833984374,23.279206848144533,24.945544433593753,25.370025634765625,26.07501220703125,26.628997802734375,26.964004516601562,27.352996826171875,27.777008056640625,28.333001708984373,29.388027954101563,30.99024505615234,37.72451782226555,132.63912356567823,183.18502807617188,7.266239306358826,7.073028564453125,5.277984619140625,5.473014617919922,5.965855712890624,6.352996826171875,6.51898193359375,6.777984619140625,6.94697265625,7.073028564453125,7.185028076171875,7.333038330078125,7.518035888671875,7.795989990234375,8.064172363281246,8.684886779785156,57.48532897949226,104.46099853515625,1134.8861137061904,1123.7485046386719,876.8240051269531,937.7382566223145,976.2476208496093,1058.129444885254,1069.6634033203125,1093.7850036621094,1112.59619140625,1123.7485046386719,1137.5589965820313,1150.5807006835937,1164.2178039550781,1188.688214111328,1233.4503829956052,1420.447308349609,1921.3208937989498,4423.602996826172,1050.7018994054165,1041.0455017089844,807.8809814453125,867.4922755126953,902.9041702270508,979.6914978027344,989.9936889648437,1012.2540054321289,1030.4530029296875,1041.0455017089844,1054.0378112792969,1067.4340118408204,1079.8372009277343,1100.2539978027344,1143.552796936035,1323.842777709961,1692.2282201538324,2298.031005859375,84.18421430077407,81.156005859375,66.09103393554688,67.64903695678711,71.62897399902343,77.47234497070312,78.33200073242188,79.66497802734375,80.57400512695312,81.156005859375,81.8330078125,82.64700317382812,83.66598510742188,88.64150390625,106.1903091430664,118.04134796142561,203.4163674011246,3083.7830200195312,2,"[0, 0, 0]"
70,7.423251955086644,7.202972412109375,5.316009521484375,5.722015380859375,6.111009216308593,6.4630126953125,6.593017578125,6.869720458984375,7.073974609375,7.202972412109375,7.3330078125,7.48199462890625,7.68499755859375,8.074005126953125,8.592010498046875,9.31500244140625,48.87951614379888,77.35198974609375,1.4321904808583885,1.389984130859375,0.795989990234375,0.94500732421875,1.0919967651367188,1.147979736328125,1.2030029296875,1.27801513671875,1.352020263671875,1.389984130859375,1.44403076171875,1.482025146484375,1.55596923828125,1.666015625,1.759002685546875,1.907012939453125,2.103072662353547,43.016998291015625,673.2431240309478,655.8364868164062,530.3650512695312,545.1868466186523,607.4434875488282,619.4195327758789,627.8550109863281,640.952278137207,648.8829650878906,655.8364868164062,666.2699890136719,679.6029968261719,694.4369812011719,750.510009765625,786.5102462768555,834.8677200317383,1513.3922598267968,2230.2169799804688,360.4034621463772,356.1995086669922,272.8849792480469,282.6252589416504,305.1301620483398,310.9682159423828,318.18150329589844,348.3110046386719,353.2550048828125,356.1995086669922,359.125,363.0699920654297,369.0520324707031,397.4034729003906,429.80176544189453,484.82500610351553,509.2096617126499,648.9750061035156,28.194441445931258,27.889007568359375,20.222015380859375,22.291571350097655,24.880877685546874,26.074974060058594,26.520004272460938,27.2039794921875,27.648040771484375,27.889007568359375,28.14794921875,28.453521728515625,28.8699951171875,29.999465942382812,31.554466247558594,33.47886352539061,57.173314361575606,138.10903930664062,6.797353003635879,6.74102783203125,4.814971923828125,5.14801025390625,5.759033203125,6.05499267578125,6.1850128173828125,6.444976806640625,6.629974365234375,6.74102783203125,6.869964599609375,6.9999847412109375,7.1839599609375,7.462005615234375,7.7769775390625,8.389447021484374,9.011275634765633,10.925048828125,1162.8473976842847,1142.2470092773438,921.5830078125,940.7951797485351,1034.3157867431642,1056.4289932250977,1084.4514923095703,1114.6549987792969,1130.6170043945312,1142.2470092773438,1157.3399963378906,1172.1914978027344,1194.0610046386719,1260.9595031738281,1378.3737564086914,1452.8784500122067,2120.083634796316,2868.0070190429688,1077.4938230628372,1057.3309936523438,849.6769714355469,869.5097010803223,957.1632415771485,975.8410034179688,1001.0630035400391,1032.8272552490234,1047.321044921875,1057.3309936523438,1071.5449829101562,1086.9510040283203,1107.802978515625,1168.9499816894531,1279.2827758789062,1350.7530151367187,2020.0277899171624,2764.5450134277344,85.35357462144752,82.3690185546875,68.90597534179688,70.50467071533203,76.62360382080078,78.79071044921875,79.55400085449219,80.9429931640625,81.83200073242188,82.3690185546875,83.01800537109375,83.94302368164062,85.97998046875,96.84999084472656,108.20649719238281,123.07112731933594,144.82720123291026,182.7760009765625,2,"[0, 0, 0]"
80,7.0305527255836315,7.0,5.519012451171875,5.797450897216797,6.143773498535157,6.389007568359375,6.5360107421875,6.740997314453125,6.906982421875,7.0,7.093017578125,7.216180419921872,7.35101318359375,7.5369873046875,7.739091491699215,8.240997314453125,9.571539611816421,23.9630126953125,1.1741677396459778,1.147979736328125,0.81500244140625,0.9114648742675782,1.055814208984375,1.074005126953125,1.092010498046875,1.109954833984375,1.128997802734375,1.147979736328125,1.165985107421875,1.2030029296875,1.240997314453125,1.313995361328125,1.371002197265625,1.5369873046875,1.740997314453125,1.795989990234375,649.5924474002338,647.3814849853516,521.864990234375,554.2624234313964,607.5039776611328,614.6104522705077,619.5499023437501,634.4372634887695,643.9913757324218,647.3814849853516,650.6137817382812,654.2327087402343,659.5288024902344,672.5043853759767,685.714974975586,774.3883963012694,1121.385443054204,2256.584014892578,348.6869034780287,355.5970001220703,281.5519714355469,291.8485656433105,298.3300112915039,301.97798919677734,305.53759765625,348.531982421875,353.5690002441406,355.5970001220703,357.47700805664067,359.38470764160155,361.625,365.91931762695316,371.56902770996095,421.5587899780273,474.11909796142834,574.43701171875,27.267479132029635,27.332977294921875,19.68499755859375,22.37053643798828,24.347752990722658,25.16800079345703,25.610992431640625,26.537254333496094,27.073028564453125,27.332977294921875,27.555023193359375,27.79498291015625,28.092010498046875,28.5,28.869993591308596,31.834751892089763,36.02888757324262,115.94400024414062,7.032460878890877,7.001007080078125,5.4990234375,5.740686309814453,6.088756103515625,6.38897705078125,6.5360107421875,6.759002685546875,6.90802001953125,7.001007080078125,7.1099853515625,7.203033447265625,7.332977294921875,7.5,7.648985290527344,8.055178222656249,8.611808319091798,94.36898803710938,1120.2423476782524,1123.8570098876953,925.0070190429688,976.1924887695312,1022.9109182739257,1033.9898071289062,1045.7488067626953,1098.6995010375977,1118.8831909179687,1123.8570098876953,1128.801611328125,1134.6473114013672,1144.1122009277344,1162.075210571289,1182.4225997924802,1346.7950201416013,1722.8389825134302,2889.261993408203,1040.7840113544125,1045.968490600586,856.4529724121094,907.3590319824219,948.6136315917969,959.4149810791016,969.5106872558594,1020.5009994506836,1040.9684020996094,1045.968490600586,1050.45,1055.5186157226562,1063.0608032226562,1077.3923126220702,1096.7820907592775,1257.582790222167,1633.9039360961924,2787.188018798828,79.4583363238398,77.57298278808594,67.68402099609375,68.66951992797851,72.49999420166016,73.99806518554688,74.84997863769532,76.21926879882812,77.03602294921876,77.57298278808594,78.09100341796875,78.68499755859375,79.6097900390625,82.44400024414062,103.01522064208984,107.61701873779296,122.79585144042986,156.05300903320312,2,"[0, 0, 0]"
90,7.079496865320688,7.017974853515625,4.370025634765625,5.538089477539063,5.9153161621093755,6.222015380859375,6.38800048828125,6.684967041015625,6.889007568359375,7.017974853515625,7.1469970703125005,7.277008056640625,7.426025390625,7.666006469726563,7.88800048828125,8.798651733398426,35.10844589233573,49.31402587890625,1.4194182413825054,1.38800048828125,0.925018310546875,0.9733033142089844,1.11102294921875,1.14801025390625,1.18597412109375,1.277984619140625,1.35101318359375,1.38800048828125,1.40802001953125,1.480987548828125,1.519012451171875,1.628997802734375,1.704010009765625,1.8699951171875,2.163378936767603,42.27801513671875,650.8802338802453,643.7429504394531,453.17999267578125,523.8694931335449,574.6420706176757,612.3244750976563,617.7393798828125,628.2102661132812,638.0515991210938,643.7429504394531,649.9857849121094,657.9561096191406,668.9920043945312,685.8838989257813,704.7839538574218,824.3225326538086,1123.603988281251,2640.1940307617188,346.8849957784017,349.10699462890625,238.75698852539062,264.3793032836914,297.85671081542966,305.16315002441405,309.92840576171875,330.08424377441406,345.4029846191406,349.10699462890625,352.2369934082031,355.2559814453125,359.5134033203125,374.6940063476562,400.71529083251954,429.4046524047851,499.10740075683873,744.7330017089844,26.84680393763951,26.628997802734375,18.33203125,21.54290808105469,23.44094024658203,24.610162353515626,25.017974853515625,25.777984619140625,26.332208251953123,26.628997802734375,26.906951904296875,27.18499755859375,27.535003662109375,28.03600158691406,28.63000030517578,32.8643405151367,81.25936575317411,115.51699829101562,7.083216773139106,7.01800537109375,4.370941162109375,5.468866271972656,5.989754333496094,6.31402587890625,6.48199462890625,6.739990234375,6.907012939453125,7.01800537109375,7.1290222167968755,7.24200439453125,7.406964111328125,7.61102294921875,7.77801513671875,8.278558654785154,23.85131616211853,85.27700805664062,1121.669395281639,1116.2005157470703,820.3610229492188,922.5877142333984,1008.8774389648438,1037.8085571289062,1050.147393798828,1084.3214950561523,1105.2687866210938,1116.2005157470703,1126.0943908691406,1138.7479034423827,1158.6802062988281,1185.2664916992187,1210.383749389648,1390.7406295776366,1686.4567852783207,3467.8499755859375,1040.1941654761288,1036.3034973144531,748.2320251464844,853.9199466247559,932.597696838379,962.2705551147461,972.9498046875,1004.6187438964844,1025.8068115234375,1036.3034973144531,1045.4844055175781,1056.5458099365235,1073.1429870605468,1098.9472259521485,1125.3912857055664,1290.6424459838863,1595.2454590759282,3310.0560302734375,81.47522980551011,78.44351196289062,60.147979736328125,66.57705218505859,70.47987426757813,74.05398559570312,74.81431884765625,76.59201049804688,77.8330078125,78.44351196289062,79.05477294921874,79.75897521972657,80.81402587890625,90.45520324707032,105.85086212158203,122.69439453125,162.48715823364498,1694.7030029296875,2,"[0, 0, 0]"
100,7.037028300017485,7.037017822265625,4.64898681640625,5.075837829589844,5.48101806640625,5.830401611328126,6.092010498046875,6.628997802734375,6.889007568359375,7.037017822265625,7.18499755859375,7.316009521484375,7.498992919921875,7.722991943359375,7.92498779296875,8.369995727539061,41.655710449221004,52.868988037109375,1.399424215011234,1.407012939453125,0.832977294921875,0.8915542602539063,0.980987548828125,1.092987060546875,1.1670166015625,1.295989990234375,1.3699951171875,1.407012939453125,1.444000244140625,1.481964111328125,1.5369873046875,1.610992431640625,1.685028076171875,1.8339849853515624,2.0171522216797055,2.22198486328125,648.471018528348,651.2699890136719,417.73602294921875,514.2307528686523,527.1022131347656,540.7341217041015,567.4524169921875,628.2894897460938,643.2004211425781,651.2699890136719,660.4142333984374,669.5856018066406,680.9337707519531,702.2917724609374,721.177520751953,805.5368859863275,994.2607572021498,2144.7539978027344,343.80185007576006,350.80999755859375,240.73800659179688,278.4967800292969,287.7365069580078,296.1809967041016,302.68601684570314,328.96897888183594,344.09238891601564,350.80999755859375,354.8479919433594,357.93341674804685,361.5406127929688,366.5736083984375,374.4400054931641,411.79640197753895,456.2114960327167,1037.5999755859375,27.027070718000004,27.499969482421875,18.1300048828125,21.267037353515622,22.201656494140625,22.961880493164063,23.5000244140625,26.258453369140625,27.093017578125,27.499969482421875,27.8330078125,28.14801025390625,28.500030517578125,29.0,29.444003295898437,31.595019531249932,35.643356506347715,60.389007568359375,6.982064275433537,7.05499267578125,4.186004638671875,5.203224853515625,5.480938720703126,5.7969970703125,6.056805419921876,6.704986572265625,6.944000244140625,7.05499267578125,7.1667724609375,7.277984619140625,7.42401123046875,7.610992431640625,7.795989990234375,8.166036376953125,8.703123352050799,76.63003540039062,1116.1623256450052,1129.7099914550781,773.5659790039062,906.614858581543,922.6910205078125,949.4320922851563,982.7853881835937,1077.645492553711,1118.5989990234375,1129.7099914550781,1139.6466186523437,1151.6725830078126,1169.67958984375,1191.583203125,1218.2552032470703,1344.4239703369137,1704.5784879761086,5023.315002441406,1034.7184561125703,1048.2470092773438,711.4180297851562,840.3518804931641,855.9506402587891,879.0557037353516,912.2268188476562,998.4330139160156,1037.5432189941407,1048.2470092773438,1057.3037841796875,1067.7662231445313,1084.6992065429688,1106.6880065917967,1130.161392211914,1247.917907104492,1548.215884094297,2647.6189880371094,81.44386953243487,80.35195922851562,57.295013427734375,64.56680883789062,65.88666381835938,67.71837463378907,69.11099243164062,77.90597534179688,79.61001586914062,80.35195922851562,81.07400512695312,81.86900634765625,82.90696411132814,85.33237304687499,104.96380615234375,113.49896301269531,133.37699584960967,3544.7949829101562,2,"[0, 0, 0]"


==> data/Raspi/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,11.331951076701536,11.295989990234375,9.222991943359375,9.241203674316406,9.405109252929687,10.277890014648436,10.604205322265624,11.000503540039062,11.12919921875,11.295989990234375,11.3849853515625,11.466796875,11.61082763671875,11.777008056640625,12.006988525390623,15.334274291992198,18.65053863525395,19.019012451171875,2.004046941207627,2.00103759765625,1.4630126953125,1.4650995483398437,1.4838812255859375,1.6244049072265625,1.85198974609375,1.9350128173828125,1.98199462890625,2.00103759765625,2.0369873046875,2.0851928710937497,2.1663879394531254,2.203009033203125,2.2589752197265627,2.285546875,2.2949456787109375,2.295989990234375,8833.461930614407,8741.454986572266,8570.438995361328,8572.669735046386,8592.746392211913,8636.614706420898,8671.953997802733,8708.417495727539,8735.49461669922,8741.454986572266,8758.006182861329,8770.990228271485,8785.864190673828,8873.275408935548,9569.472482299805,10279.22973266602,10997.291390625009,11077.07601928711,809.0650505453854,796.8049926757812,740.8619995117188,741.5354388427734,747.5963928222657,759.2527221679687,767.1239990234375,777.7035064697266,790.0132019042969,796.8049926757812,800.1545959472656,804.9466064453125,811.3199951171875,831.5200012207031,846.1725830078125,1182.0798486328135,1531.9414595947314,1570.8149719238281,35.03086568541446,34.66497802734375,29.09197998046875,29.195163269042965,30.12381286621094,32.387030029296874,33.21060791015625,33.8604736328125,34.5216064453125,34.66497802734375,34.962591552734374,35.18822021484375,35.49881591796875,35.94901733398438,36.726733398437496,48.869333496093795,62.58594763183613,64.11001586914062,9.35471150026483,9.425018310546875,7.83404541015625,7.861882507324219,8.112416381835937,8.755404663085939,8.91141357421875,9.091995239257812,9.289007568359375,9.425018310546875,9.496148681640625,9.5592041015625,9.636798095703124,9.90899658203125,9.964031982421874,10.089957885742187,10.109822814941408,10.112030029296875,9814.738578667075,9709.81298828125,9571.184997558594,9572.005638793944,9579.39140991211,9608.807507324218,9636.82860107422,9672.220993041992,9701.991400146484,9709.81298828125,9717.476422119142,9728.235412597656,9755.408410644532,9833.485601806642,10532.642901611327,11566.750469360355,12699.940958801286,12825.851013183594,9700.24855636338,9595.11099243164,9456.685974121094,9457.64193157959,9466.245548706054,9495.996392822266,9521.308215332032,9556.990982055664,9587.733209228516,9595.11099243164,9599.581396484375,9610.151391601563,9638.306591796874,9717.63440551758,10433.771777343749,11485.28020996094,12615.744839233414,12741.352020263672,114.49002230369439,114.68301391601562,79.27703857421875,79.30273217773437,79.533974609375,99.3490203857422,111.09179077148437,113.30497741699219,113.93560180664062,114.68301391601562,115.14321289062501,115.55860595703126,116.08798217773438,117.9992431640625,135.5162017822265,147.32912841796875,147.94823876953126,148.01702880859375,2,"[0, 0, 24]"
10,11.289879809850934,11.3699951171875,8.519012451171875,8.619949951171876,9.260443115234374,9.747601318359376,10.166796875,10.850982666015625,11.165985107421875,11.3699951171875,11.554986572265626,11.704010009765625,11.896197509765626,12.1662109375,12.5,13.072567138671873,15.984557128906616,20.18402099609375,1.9346770989679547,1.944000244140625,1.239990234375,1.33057421875,1.520450439453125,1.67379150390625,1.759002685546875,1.8699951171875,1.907989501953125,1.944000244140625,1.962005615234375,1.98101806640625,2.0364013671875,2.11199951171875,2.203997802734375,2.2599011230468746,2.384900878906252,2.40802001953125,10968.996120559366,11285.627014160156,7413.154022216797,7921.063822021484,8292.634396972657,8743.115399169921,9774.477770996094,11162.03500366211,11243.34478149414,11285.627014160156,11328.722192382813,11382.043237304686,11424.86099243164,11463.617767333984,11491.31019897461,11564.3543359375,13110.762743164227,15005.156982421875,834.8268025215036,825.5079650878906,738.3610229492188,739.9716069335938,760.745703125,794.257391357422,806.2088012695312,816.2869873046875,822.2897888183593,825.5079650878906,829.3493957519531,834.6117858886719,845.7261962890625,875.4482299804688,909.67421875,969.617784423828,1400.6362011719284,2016.9949951171875,34.78813284136392,34.037017822265625,27.683990478515625,28.044563720703124,30.861383056640623,32.1438232421875,32.66160278320312,33.24200439453125,33.74021606445312,34.037017822265625,34.32957763671875,34.629974365234375,35.119189453125,36.59559936523438,39.476593017578125,45.50237060546871,107.47674194335964,110.46200561523438,9.701417168177212,9.665985107421875,7.94293212890625,8.01047119140625,8.538399658203124,8.8958251953125,9.110992431640625,9.371978759765625,9.537994384765625,9.665985107421875,9.759027099609376,9.87161865234375,10.03797607421875,10.294989013671875,10.4171630859375,11.41469360351562,17.04065136718819,25.0,11978.116634475382,12291.372985839844,8315.73599243164,8811.609848876953,9198.67010131836,9721.952001953125,10795.546594238282,12158.635009765625,12235.859796142578,12291.372985839844,12342.017608642578,12391.253594970703,12431.20199584961,12480.156396484375,12513.608209228516,12661.239016113279,14349.536913330223,16000.553009033203,11861.53702999923,12169.873992919922,8222.421997070312,8719.648063476563,9103.488522949217,9602.283020019531,10689.53638305664,12043.598999023438,12119.005194091797,12169.873992919922,12223.826391601564,12275.240985107423,12312.277600097656,12362.439819335938,12392.006420898437,12539.10644165039,14254.288966064596,15906.183013916016,116.57960447615199,116.4429931640625,82.85098266601562,87.57942211914062,91.97373779296875,104.68341064453125,106.34640502929688,115.01797485351562,115.96198120117188,116.4429931640625,116.81399536132812,117.32377319335937,117.98800659179688,119.03980712890626,136.17581176757815,148.63711669921875,156.72036962890692,164.53497314453125,2,"[0, 0, 0]"
20,10.970217898011306,10.982025146484375,7.40704345703125,7.7636848754882815,8.762213134765625,9.849313354492187,10.277789306640626,10.649017333984375,10.868988037109375,10.982025146484375,11.092010498046875,11.2030029296875,11.3699951171875,11.57501220703125,11.759002685546875,12.226674804687496,19.21131292724735,63.166046142578125,2.182768949237977,2.1669921875,1.462982177734375,1.4757581176757812,1.7039794921875,1.94503173828125,2.01800537109375,2.092498779296875,2.134185791015626,2.1669921875,2.2030029296875,2.240020751953125,2.31500244140625,2.40802001953125,2.462982177734375,2.6257318115234365,2.717296020507815,2.759002685546875,10726.674115500948,11195.330993652344,7318.117980957031,7356.556379821777,8440.092499389648,8651.991497802734,8753.39439086914,10086.337036132812,11144.762213134765,11195.330993652344,11248.169824218749,11303.279431152343,11339.290582275391,11377.396801757812,11406.996197509765,11457.893212890625,11624.389324646,11768.419006347656,827.0130343855748,824.7680053710938,649.6220092773438,680.6409321899414,716.345952758789,774.3249084472657,798.1319763183594,812.5464935302734,820.3419860839845,824.7680053710938,829.1345825195312,833.6899963378905,840.2039855957032,864.0304077148437,894.0710052490233,948.4222503662108,1029.6723275146508,1632.406982421875,33.729636889388075,33.6490478515625,27.462982177734375,27.635853942871094,29.935888061523436,31.535186767578125,32.19957275390625,32.98100280761719,33.406201171875,33.6490478515625,33.87001953125,34.14017944335937,34.4703857421875,34.9261962890625,35.51707153320312,39.33404113769527,52.61556494140828,103.35098266601562,9.196237665791312,9.2039794921875,7.926025390625,7.966589416503906,8.22543212890625,8.536886596679688,8.68502197265625,8.942962646484375,9.11102294921875,9.2039794921875,9.291760253906249,9.3710693359375,9.5,9.684002685546876,9.83583984375,10.236754760742187,11.223142517089869,11.35205078125,11724.806655746097,12193.542999267578,8193.218994140625,8278.660837158202,9378.13354309082,9626.668600463867,9732.978790283203,11106.574005126953,12142.68040161133,12193.542999267578,12258.675610351562,12310.285406494142,12348.7408203125,12389.740002441406,12419.002911376954,12530.25157897949,12737.34678961183,12824.295013427734,11609.76601128895,12077.081024169922,8104.405029296875,8189.311362487792,9285.662491455078,9513.183111572265,9628.694384765626,10996.686996459961,12026.226397705077,12077.081024169922,12142.220611572266,12194.543017578126,12230.964410400391,12273.330383300781,12303.072998046875,12412.349648437497,12646.85529345705,12695.185028076172,115.04064445714661,114.21902465820312,76.666015625,79.85503277587891,89.49819213867187,102.91702270507812,111.90241088867188,113.12847900390625,113.77700805664062,114.21902465820312,114.61001586914062,115.02820434570312,115.57297973632812,116.87200317382812,144.70481872558594,148.5849578857422,162.65818652343768,164.09103393554688,2,"[0, 0, 0]"
30,10.243477866463405,10.129989624023438,8.09197998046875,8.156769165039062,8.540073547363281,9.0,9.239990234375,9.647003173828125,9.925994873046875,10.129989624023438,10.3330078125,10.608288574218747,11.0,11.425994873046875,11.74097137451172,12.23472961425781,15.926577636719887,31.925994873046875,1.6949363179726176,1.647979736328125,1.0369873046875,1.2186898803710937,1.352020263671875,1.425994873046875,1.4999908447265624,1.555999755859375,1.593017578125,1.647979736328125,1.722015380859375,1.795989990234375,1.8699951171875,1.9449859619140626,2.0549667358398436,2.1999472045898423,2.3215924072265706,2.371002197265625,10135.570301538515,10166.121505737305,5861.429992675781,7841.445155303955,8033.441286621093,8213.697862243653,8932.365789794923,9380.342987060547,9575.153778076172,10166.121505737305,10935.149212646484,11033.21414794922,11100.613415527343,11211.203411865234,11309.409846496583,11446.122072753908,11781.321007568375,11861.433990478516,861.5298247384553,849.1470031738281,612.8820190429688,718.225191619873,761.7012951660156,771.3166076660157,784.8484069824219,817.1480026245117,831.230615234375,849.1470031738281,871.9796081542968,888.8733947753906,907.54140625,947.2105041503905,979.4353607177734,1023.5698550415038,1168.455521118261,2220.5659790039062,35.819278981425974,34.85099792480469,25.9439697265625,29.14849768066406,30.322272033691405,31.237319946289062,32.018670654296876,33.68528747558594,34.42604370117188,34.85099792480469,35.369970703125,36.3330322265625,37.3519775390625,39.011810302734375,41.04057006835937,45.13064392089842,104.95153390502975,328.73797607421875,9.81844862800489,9.667022705078125,7.039031982421875,7.8853522949218755,8.206733703613281,8.610820007324218,8.869723510742187,9.24102783203125,9.51904296875,9.667022705078125,9.7960205078125,9.963009643554688,10.166046142578125,10.4630126953125,10.703988647460937,11.476220397949215,65.38574627685709,78.3330078125,11166.74578870851,11201.78500366211,6627.996002197266,8780.635236663818,8950.305069885255,9123.019302368164,9923.822891235352,10419.609016418457,10574.994207763672,11201.78500366211,11990.018188476562,12079.19469604492,12161.50159301758,12263.905819702148,12355.034049987793,12503.41144104004,13071.509569702284,16137.273986816406,11054.676268070838,11086.406494140625,6548.941986083984,8682.38785522461,8858.445344848633,9033.16544189453,9821.13232421875,10315.73575592041,10467.132202148438,11086.406494140625,11875.311798095703,11960.353085327148,12047.21079711914,12146.427096557618,12232.768540954588,12379.197316589354,12830.012125000003,13473.268005371094,112.06952063767167,112.27702331542969,79.05401611328125,86.15397625732422,87.96831359863282,89.34728393554688,90.23900451660157,102.40522003173828,111.23540649414062,112.27702331542969,112.97998046875,113.68301391601562,114.406005859375,116.10209960937499,134.24916229247972,156.92920562744104,253.0783353271496,4748.906982421875,2,"[0, 0, 0]"
40,8.552214137253678,8.314971923828125,6.795989990234375,6.849208251953125,7.154840698242188,7.499969482421875,7.629974365234375,7.92498779296875,8.1300048828125,8.314971923828125,8.517974853515625,8.813995361328125,9.259002685546875,9.704010009765625,10.165985107421875,11.13786315917968,23.944089843756956,35.074005126953125,1.595834191679319,1.55596923828125,1.277008056640625,1.3038763427734374,1.3330078125,1.368988037109375,1.38800048828125,1.4264984130859375,1.501007080078125,1.55596923828125,1.611968994140625,1.68499755859375,1.759002685546875,1.8699951171875,1.9630126953125,2.18499755859375,2.399126586914069,2.574005126953125,8129.3680621120175,7579.18798828125,7228.507019042969,7263.2785522460945,7300.488610229492,7351.7822265625,7384.947204589844,7457.978515625,7522.871441650391,7579.18798828125,7647.81880493164,8447.005194091797,8981.22098388672,9554.147796630861,10955.071783447265,11171.22004699707,11417.811655456577,12389.115020751953,810.1644576519618,791.9170227050781,671.7130126953125,693.8264572143555,709.7561853027344,728.3841156005859,742.1833862304687,765.6214904785156,780.4054077148437,791.9170227050781,811.5938110351562,834.4347900390625,865.9056030273438,897.0599853515625,928.6507720947266,983.5342590332029,1050.6186228027393,2326.3079833984375,32.802324696220595,31.61102294921875,26.97998046875,28.293619079589845,28.875860595703124,29.537045288085935,29.9437744140625,30.6300048828125,31.185003662109374,31.61102294921875,32.25799560546875,33.46201171875,34.963024902343754,36.80037231445313,38.519805908203125,42.47912841796872,83.04462139892584,102.572998046875,9.229404175755624,9.019012451171875,7.795989990234375,7.8317822265625,8.02623291015625,8.279019165039061,8.425994873046875,8.684967041015625,8.889007568359375,9.019012451171875,9.184967041015625,9.352996826171875,9.62838134765625,10.06022338867188,10.40962219238281,11.012170410156248,24.53386254883533,126.94400024414062,9089.009918300477,8492.067016601562,8192.497009277344,8209.757798400879,8258.484827270508,8293.74991455078,8319.473193359376,8386.031997680664,8442.964398193359,8492.067016601562,8556.08179321289,9399.32041015625,9993.93480834961,10572.35798339844,11985.543688964844,12256.700270996093,12516.00630267334,14941.880981445312,8991.712296964888,8399.809997558594,8102.534973144531,8121.368553833008,8168.499957885742,8202.589910888672,8228.37758178711,8294.560012817383,8351.49080810547,8399.809997558594,8463.32339477539,9295.102209472656,9889.47299194336,10458.36260375977,11872.32430114746,12143.604786987304,12391.709600097658,14820.955993652344,97.29762133558836,90.98104858398438,84.77703857421875,86.32519500732423,87.12051513671875,88.03418273925782,88.5,89.49900817871094,90.27720947265625,90.98104858398438,92.49521484374999,102.12901611328124,103.89519042968749,113.43579101562501,115.20212097167968,142.45608154296855,181.67568017578964,309.698974609375,2,"[0, 0, 0]"
50,8.431761984670306,8.240997314453125,5.684967041015625,5.929547119140625,6.592493896484376,7.166424560546876,7.49559326171875,7.889007568359375,8.111968994140625,8.240997314453125,8.38800048828125,8.519012451171875,8.704010009765625,8.962982177734375,9.214190673828124,9.807064208984375,61.63101611328185,123.62899780273438,1.369780373127588,1.2960205078125,0.925018310546875,0.92776953125,0.962982177734375,1.110992431640625,1.204010009765625,1.258026123046875,1.2772216796875,1.2960205078125,1.3477600097656244,1.389007568359375,1.444012451171875,1.517974853515625,1.592010498046875,1.722523193359375,1.889007568359375,121.18402099609375,7968.43573656642,7598.4110107421875,5816.8759765625,5884.658199707032,6216.247883300781,6640.137603759766,7051.187200927734,7496.486968994141,7553.988006591797,7598.4110107421875,7712.1798095703125,8277.421807861328,8948.824188232422,9285.953002929688,9473.710809326172,9556.835234375001,10150.49361962897,10767.393005371094,820.6256245844245,785.0089721679688,586.4560241699219,641.2837338867187,673.0580554199219,709.4100097656251,727.4883911132813,755.8610229492188,778.0505981445312,785.0089721679688,852.8896240234375,890.618212890625,909.1486022949218,933.3410034179688,947.8555908203125,997.1402355957031,1067.6511196289064,1831.9599914550781,35.15344212257733,34.665008544921875,26.850982666015625,27.04949462890625,27.767630615234374,29.006195068359375,29.981616210937503,31.092010498046875,32.12900390625,34.665008544921875,35.96281127929687,36.81358642578125,37.628393554687506,39.25821533203125,41.77101440429687,75.233095703125,125.44165014648647,184.14801025390625,9.58206348913386,9.25897216796875,7.257965087890625,7.445919921875,7.749696044921874,8.11097412109375,8.297833251953126,8.666015625,8.967242431640626,9.25897216796875,9.665789794921874,9.98101806640625,10.239990234375,10.536993408203125,10.769635009765624,11.324858398437499,66.69300146484537,149.9429931640625,8941.625707809633,8510.882019042969,6611.423004150391,6724.874142578125,7060.3464074707035,7510.029809570313,7978.56142578125,8396.013000488281,8456.840789794922,8510.882019042969,8741.393188476562,9357.619989013672,10026.045208740234,10381.548608398438,10525.976397705079,10633.013916015625,11265.60096093758,11838.878997802734,8843.598409120354,8416.77099609375,6530.774993896484,6642.081274414062,6981.965286865234,7419.972186279298,7882.125805664062,8301.550994873047,8360.653588867188,8416.77099609375,8636.691186523438,9254.069793701172,9918.216986083984,10277.5830078125,10419.099584960937,10526.053471679686,11156.255908691488,11725.584014892578,98.02729868927953,91.42401123046875,74.98199462890625,75.29954370117188,76.72768310546874,86.18341674804688,87.59102783203124,88.96099853515625,90.0362060546875,91.42401123046875,100.48001098632812,101.57302856445312,102.572412109375,110.20598754882823,128.78001708984374,167.86751953124997,236.38807202148917,276.1820068359375,2,"[0, 0, 0]"
60,7.834697017704712,7.85302734375,5.70404052734375,5.977597045898437,6.333010864257813,6.740997314453125,7.072998046875,7.5,7.739990234375,7.85302734375,7.9630126953125,8.092987060546875,8.25897216796875,8.462982177734375,8.666015625,9.240899658203126,9.929224548339851,60.870025634765625,1.3057342585351204,1.295989990234375,0.88800048828125,0.925018310546875,0.94403076171875,1.0,1.128997802734375,1.25799560546875,1.277984619140625,1.295989990234375,1.31500244140625,1.35198974609375,1.407989501953125,1.5,1.537994384765625,1.6670196533203125,1.8141867065429693,1.889984130859375,7376.9417845926955,7500.189056396484,5609.601959228516,5625.347475585937,5671.731909179687,6489.832000732422,6610.070007324219,7424.320510864258,7470.117034912109,7500.189056396484,7523.132995605469,7546.800018310547,7580.242004394531,7635.003021240234,7706.557525634766,9007.36019592285,9556.268275756847,16366.88198852539,756.9122216758437,761.0099792480469,635.0659790039062,643.3853530883789,660.3827850341796,682.9644927978516,705.2319946289062,735.1214904785156,753.2880249023438,761.0099792480469,768.3799743652344,773.0840148925781,777.7879638671875,786.9730224609375,802.3329620361328,898.9273284912109,1012.9918548584183,1638.2579956054688,30.46434156727647,30.35101318359375,23.406951904296875,23.897514953613282,24.726565551757815,26.832473754882812,28.092010498046875,29.47198486328125,30.05401611328125,30.35101318359375,30.66595458984375,30.980987548828125,31.295989990234375,31.907012939453125,33.24046325683594,39.79604797363281,87.24225921631133,117.99798583984375,8.586347040933626,8.593048095703125,6.68597412109375,6.7927661132812505,7.147979736328125,7.722015380859375,7.981964111328125,8.313995361328125,8.499969482421875,8.593048095703125,8.68597412109375,8.796966552734375,8.926025390625,9.128997802734375,9.35198974609375,10.275155639648439,11.065829772949247,13.054962158203125,8273.183755226506,8395.863983154297,6381.2030029296875,6421.661206359863,6463.01828918457,7284.5625,7458.764007568359,8326.23501586914,8369.328002929688,8395.863983154297,8423.196990966797,8449.864013671875,8481.825988769531,8541.547973632812,8636.935516357422,10065.425790405276,10558.572449035653,17431.220977783203,8182.04512615299,8303.864044189453,6302.704010009766,6344.630104370117,6383.18236694336,7204.341506958008,7370.154022216797,8234.792007446289,8277.272033691406,8303.864044189453,8331.828002929688,8358.142974853516,8390.401000976562,8449.714965820312,8544.390014648438,9964.612698364257,10457.756701965342,17338.147033691406,91.13862907351611,90.03500366210938,74.8699951171875,75.71414154052735,76.63181457519532,78.14700317382812,82.03598022460938,88.97999572753906,89.64797973632812,90.03500366210938,90.38800048828125,90.83200073242188,91.42501831054688,95.75897216796875,112.60997009277344,123.70539855957033,164.37368164062644,248.83102416992188,2,"[0, 0, 0]"
70,8.118178080680122,8.18499755859375,5.628997802734375,5.944000244140625,6.3330078125,6.832624816894532,7.3330078125,7.8512725830078125,8.073974609375,8.18499755859375,8.295989990234375,8.424957275390625,8.55596923828125,8.760009765625,8.969606018066397,9.397973327636723,10.590621124267937,23.147003173828125,1.689046373485588,1.6669921875,1.185028076171875,1.22135302734375,1.259979248046875,1.4070022583007813,1.500030517578125,1.573028564453125,1.631011962890625,1.6669921875,1.7177856445312456,1.777008056640625,1.832977294921875,1.925994873046875,2.0,2.147994079589844,2.3442465515137334,2.48199462890625,7248.025908533674,7397.445007324219,5525.851959228516,5565.209534912109,5605.506003112793,5678.3777526855465,6587.212478637695,7325.218734741211,7368.814239501953,7397.445007324219,7426.540997314452,7458.548910522461,7497.431372070312,7548.900592041015,7590.355734252929,7695.0794241333015,8389.593753540194,8943.779998779297,784.6363451654997,775.5110015869141,614.0859985351562,636.7835728759766,661.2159729003906,682.9180358886719,723.7723052978515,751.3080139160156,767.7737915039062,775.5110015869141,783.0107849121093,798.2013854980469,830.2615844726563,866.1225311279297,903.5867080688475,952.585267944336,988.3151833496117,1630.4840393066406,31.399741576251273,31.48101806640625,23.75799560546875,24.316554656982422,25.294493408203124,26.500030517578125,29.2953369140625,30.61102294921875,31.167022705078125,31.48101806640625,31.7960205078125,32.12912292480469,32.518035888671875,33.147003173828125,33.629389953613284,35.17444946289063,77.18792828369601,188.4429931640625,8.673121552649144,8.722015380859375,6.1669921875,6.692024780273437,7.128997802734375,7.593017578125,8.05528564453125,8.4439697265625,8.62896728515625,8.722015380859375,8.832977294921875,8.944003295898437,9.05596923828125,9.2230224609375,9.3890380859375,9.685470886230469,10.146561920166063,13.000030517578125,8172.137213675867,8334.416000366211,6361.954010009766,6375.373496917724,6407.912453918457,6470.617047119141,7533.201699829102,8275.512985229492,8313.089599609375,8334.416000366211,8356.408410644532,8384.070419311523,8419.607611083986,8471.004602050782,8513.11319732666,8625.342967224122,9490.213378418091,10014.899017333984,8082.542341282239,8243.646987915039,6283.8809814453125,6298.1851401367185,6330.742697143554,6391.795655822754,7444.819604492188,8185.523002624512,8222.261785888672,8243.646987915039,8265.086401367187,8292.898013305665,8328.060815429688,8380.400701904298,8423.74194946289,8534.997663574219,9406.092570007464,9910.936981201172,89.59487239362781,89.05450439453125,74.37002563476562,75.02408493041992,76.01853912353516,77.4920669555664,86.355419921875,87.98001098632812,88.666015625,89.05450439453125,89.40780029296874,89.8509552001953,90.39520874023438,91.46168212890626,111.35732421875,114.67492095947266,126.07927413940449,160.88595581054688,2,"[0, 0, 1138]"
80,8.91396583597671,8.610992431640625,6.5,6.79506591796875,7.259002685546875,7.68499755859375,7.8890380859375,8.24102783203125,8.48199462890625,8.610992431640625,8.740020751953125,8.887969970703125,9.037017822265625,9.259002685546875,9.443023681640625,10.425604248046858,56.786160888672434,127.62799072265625,1.5348736215496457,1.462005615234375,0.962982177734375,1.092010498046875,1.18599853515625,1.240997314453125,1.27801513671875,1.371002197265625,1.42498779296875,1.462005615234375,1.5,1.55499267578125,1.611968994140625,1.7030029296875,1.77899169921875,1.943975830078125,27.05913452151093,110.96102905273438,7160.716019340444,7339.955993652344,5616.2139892578125,5649.7772143554685,5730.428442382813,5869.065002441406,5917.4329833984375,7281.8819580078125,7322.862030029297,7339.955993652344,7357.492004394531,7377.509979248047,7403.677032470703,7433.731018066406,7463.010009765625,7589.789984130858,8183.946862793076,19901.574005126953,811.9343164598255,817.4549560546875,631.8260192871094,648.1744763183593,659.3926025390625,677.2519836425781,684.8260192871094,775.6579895019531,804.9169921875,817.4549560546875,826.6010131835938,843.7119750976562,875.2860107421875,901.06396484375,916.6940307617188,965.3257934570312,1032.141696777369,1567.8890380859375,33.38523384549209,31.888031005859375,23.277008056640625,23.98014404296875,24.518603515625003,25.3709716796875,26.259033203125,30.48004150390625,31.349945068359375,31.888031005859375,32.813995361328125,34.1290283203125,34.980987548828125,36.20196533203125,37.25799560546875,77.81480102539041,192.51294067383455,270.2389831542969,9.107638717378084,9.01898193359375,6.555938720703125,6.81796142578125,7.09298095703125,7.482025146484375,7.871002197265625,8.62896728515625,8.887969970703125,9.01898193359375,9.14801025390625,9.29595947265625,9.4630126953125,9.70404052734375,9.906982421875,10.314245605468749,55.885483398439796,132.18496704101562,8121.074895860642,8324.239990234375,6423.428985595703,6457.313029785157,6542.867584228516,6668.518005371094,6723.7760009765625,8242.481994628906,8299.148010253906,8324.239990234375,8350.314025878906,8374.666015625,8396.388000488281,8430.627990722656,8467.016021728516,8606.97778930664,9207.099891357459,20904.414001464844,8025.592047820666,8227.649017333984,6341.0770263671875,6376.793537597657,6460.394219970703,6588.722961425781,6641.869964599609,8147.372009277344,8201.371002197266,8227.649017333984,8253.833984375,8278.38900756836,8299.057006835938,8332.86996459961,8368.759002685547,8514.067797851561,9108.771328125078,20814.545013427734,95.48284803997505,91.4630126953125,52.0360107421875,77.13043823242188,78.34641113281249,79.61199951171875,80.8690185546875,89.98098754882812,90.96102905273438,91.4630126953125,91.96200561523438,92.4620361328125,93.27700805664062,113.85003662109375,132.79501342773438,210.59457397460938,236.50258178710956,297.2199401855469,2,"[0, 0, 2715, 5082]"
90,7.661391643871851,7.555999755859375,5.574005126953125,5.962995971679687,6.31500244140625,6.7030029296875,6.87100830078125,7.2030029296875,7.42578125,7.555999755859375,7.7030029296875,7.869000244140625,8.0369873046875,8.2769775390625,8.480999755859376,8.9630126953125,46.74835205078149,173.51602172851562,1.2508376579907277,1.24102783203125,0.907989501953125,0.93413623046875,0.980987548828125,1.07403564453125,1.093017578125,1.1300048828125,1.22100830078125,1.24102783203125,1.277008056640625,1.2969970703125,1.35198974609375,1.44500732421875,1.51800537109375,1.628997802734375,1.7599959716796876,1.9630126953125,6946.02026518852,7310.769012451172,5545.919982910156,5571.7313840332035,5601.604754638673,5718.486999511719,5840.5750183105465,5998.8759765625,7226.122784423828,7310.769012451172,7378.412194824218,7422.844598388672,7463.121606445313,7522.866589355469,7572.2994140625,7657.424580078125,8215.170538696586,9891.220001220703,757.8960509336084,768.7689819335938,618.0849914550781,640.5150152587892,664.9944763183594,674.0629943847656,678.1655883789062,711.1780090332031,763.4539794921875,768.7689819335938,772.87998046875,777.3019958496093,783.3538208007812,818.1902282714844,853.4789978027343,925.9611218261718,1009.6868675537207,2232.0669860839844,30.854062434185455,30.740966796875,22.999969482421875,23.545597656250003,24.398312988281248,25.05596923828125,25.519012451171875,28.204010009765625,30.260040283203125,30.740966796875,31.1650390625,31.573028564453125,32.166595458984375,33.64778442382813,35.415185546874994,42.51821166992167,183.97099523926022,221.62799072265625,8.613412604864509,8.573974609375,6.481964111328125,6.656493408203125,6.9269873046875,7.240997314453125,7.444000244140625,7.946044921875,8.407012939453125,8.573974609375,8.720977783203125,8.85101318359375,8.999603271484375,9.20479736328125,9.388958740234376,9.834014892578125,59.689144409183434,130.07296752929688,7840.3583049819645,8232.166015625,6368.872009277344,6401.252657714844,6432.744194335937,6528.121594238281,6649.713781738282,6804.144989013672,8150.969989013672,8232.166015625,8310.442999267578,8345.986193847657,8388.496801757812,8445.292211914062,8490.343786621093,8603.711284179686,9165.386293701511,11848.291015625,7752.296020463041,8141.908020019531,6259.9840087890625,6321.837487670899,6353.491953125,6448.449194335937,6563.8511962890625,6725.959991455078,8060.8944091796875,8141.908020019531,8220.228405761718,8254.443200683594,8296.724401855468,8351.627423095704,8397.801196289063,8512.650439453126,9060.061814453444,11748.42202758789,88.06228451892343,88.25897216796875,72.03701782226562,73.19316650390624,74.2405126953125,75.33260498046874,76.11441650390626,78.74002075195312,87.72097778320312,88.25897216796875,88.76297607421876,89.31296997070312,89.980029296875,91.67601318359375,111.31441650390624,131.80314697265624,217.76473510742292,270.2740173339844,2,"[0, 0, 0]"
100,7.747417531940563,7.739990234375,5.406982421875,5.741710388183593,6.25891357421875,6.574972534179687,6.777984619140625,7.149017333984375,7.51800537109375,7.739990234375,7.925994873046875,8.093017578125,8.295989990234375,8.55596923828125,8.777984619140625,9.205119018554695,13.538336242678135,144.31301879882812,1.2192683381854363,1.2230224609375,0.90802001953125,0.92498779296875,0.9270306396484376,0.94500732421875,0.9630126953125,1.0560302734375,1.18499755859375,1.2230224609375,1.259002685546875,1.295989990234375,1.35198974609375,1.44500732421875,1.517974853515625,1.64801025390625,1.8149077758789072,42.6669921875,6645.910481954423,6769.408966064453,5512.5150146484375,5522.1959140624995,5558.332645874023,5597.042611694336,5627.321362304687,5726.605499267578,6392.524389648437,6769.408966064453,7269.5291748046875,7359.235986328125,7410.202581787109,7477.978802490235,7532.99871520996,7643.774049682617,8009.583154907308,19717.252044677734,741.303618213131,736.5480041503906,605.1230163574219,616.7606733398437,634.2115026855469,660.7340087890625,668.9518005371094,682.9830017089844,713.9841979980469,736.5480041503906,755.766796875,772.0586059570313,783.8845886230469,826.2951965332032,869.3390045166016,959.601205444336,1053.2734088745149,1911.14599609375,29.525333700579047,29.593994140625,23.019012451171875,23.91215173339844,24.610932006835938,25.382186889648438,25.7783935546875,26.740020751953125,28.55562744140625,29.593994140625,30.517388916015626,31.259979248046875,31.869964599609375,32.647979736328125,33.358096313476565,37.01705871582031,71.18065771484447,116.64703369140625,8.222984282671183,8.202972412109375,6.387969970703125,6.5060817260742185,6.7960205078125,7.128997802734375,7.2960205078125,7.648956298828125,7.980987548828125,8.202972412109375,8.38897705078125,8.575830078125,8.795989990234375,9.037005615234374,9.239999389648437,9.631998291015632,17.2520592651388,96.64801025390625,7519.8574526228995,7639.10302734375,6305.580993652344,6331.935524536133,6359.997102661133,6397.145108032227,6426.986999511719,6523.199005126953,7224.796588134766,7639.10302734375,8227.112213134766,8296.847583007813,8342.37759399414,8400.03599243164,8447.600204467773,8553.482645263672,8957.49325781252,20956.016998291016,7433.92910402093,7549.881988525391,6214.6180419921875,6243.306883178711,6275.466835327148,6316.203799438477,6346.472399902344,6444.023498535156,7146.2760009765625,7549.881988525391,8138.313000488281,8206.864196777344,8252.697424316406,8309.46339111328,8354.026403808595,8462.98826171875,8865.406292907737,20868.186004638672,85.92834860196947,87.11099243164062,72.85098266601562,73.54732592773436,74.92489868164063,75.79500427246094,76.33200073242188,77.5169677734375,80.93278808593749,87.11099243164062,87.86898803710938,88.4990234375,89.22199096679687,91.121826171875,110.04066772460938,124.74554138183598,213.0166984252938,287.5890197753906,2,"[0, 0, 3396, 5499, 5500]"


==> data/Raspi/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,14.21053237915039,13.362007141113281,11.64801025390625,11.690606460571288,12.073972320556642,12.607242584228516,12.703001403808594,12.967742919921875,13.277001953125,13.362007141113281,13.563204956054687,13.653704833984374,13.81939697265625,14.280805969238282,14.722000122070312,34.59011550903304,60.27510957336472,63.128997802734375,2.8252845764160157,2.7965011596679688,2.240997314453125,2.2541547393798824,2.372571563720703,2.518962860107422,2.553192138671875,2.704010009765625,2.75960693359375,2.7965011596679688,2.87039794921875,2.94940185546875,2.9893951416015625,3.0741043090820312,3.113756561279297,3.27812744140625,3.327519775390626,3.3330078125,1320.4913663228353,1305.4365005493164,1214.18798828125,1217.8110605621337,1250.418711090088,1279.0023513793944,1282.476385498047,1290.5337409973145,1301.0288146972657,1305.4365005493164,1309.183401489258,1313.531901550293,1335.739190673828,1347.2211883544924,1363.7297424316407,1663.1242027282701,1862.5901119232215,1884.7529907226562,621.2206019083659,613.5940093994141,513.0299987792969,518.047123413086,563.2012451171875,606.2445686340332,607.0150985717773,611.0665092468262,613.2067962646485,613.5940093994141,615.2773986816405,616.8924057006836,621.1327972412109,624.1798080444336,627.7922439575195,820.3283067321762,1062.08782792664,1088.9499969482422,40.9599500020345,40.352516174316406,35.332000732421875,35.54292555236817,37.441248931884765,39.10267181396485,39.58170013427734,39.828495025634766,40.21799011230469,40.352516174316406,40.55519104003906,40.79451293945313,41.04460144042969,41.432386779785155,41.985155487060545,56.696402740478405,73.28484565734894,75.12800598144531,33.442847696940106,33.17549133300781,29.223007202148438,29.359591445922852,30.58884963989258,31.926464080810547,32.2298828125,32.68050765991211,32.93578186035156,33.17549133300781,33.322607421875006,33.492088317871094,33.74740295410156,34.00018768310547,34.42690200805664,43.1007572937011,54.02608067321797,55.24000549316406,2152.4967681884764,2125.3434982299805,1921.5130004882812,1931.6444805603026,2022.827801208496,2099.1320068359373,2100.7274017333984,2108.9274978637695,2118.628598022461,2125.3434982299805,2137.6135986328127,2155.1410064697266,2166.6434020996094,2182.354399108887,2202.7362426757813,2703.2091284179655,3182.40052404786,3235.644012451172,2033.150582885742,2008.900505065918,1805.9400177001953,1816.1545682525634,1908.0855232238769,1984.836548614502,1986.9609970092774,1992.2295112609863,2002.5337921142577,2008.900505065918,2012.5306030273437,2022.404406738281,2045.3673919677733,2064.133694458008,2076.6647041320803,2589.450970611569,3068.4751080474944,3121.7000122070312,119.34618530273437,113.8134994506836,110.44200134277344,110.44748847961426,110.49687271118164,110.88340682983399,111.3093048095703,112.12825393676758,113.3508056640625,113.8134994506836,114.47239685058594,115.18248901367187,128.41280822753907,133.03889007568358,146.42368392944337,176.5398815917968,185.25198925781265,186.22000122070312,2,"[0, 0, 0]"
10,13.117875924447096,13.093002319335938,9.222991943359375,9.751958251953125,10.45236572265625,11.311392211914061,11.66680908203125,12.4630126953125,12.925994873046875,13.093002319335938,13.314007568359374,13.510800170898436,13.722000122070312,14.096600341796876,14.444595336914062,15.348964233398435,42.42006396484589,67.05499267578125,2.644989690169912,2.6479949951171875,1.8509979248046875,1.8625482177734374,2.0203582763671872,2.240997314453125,2.3150146484375,2.4810028076171875,2.575,2.6479949951171875,2.72178955078125,2.7779998779296875,2.8520050048828125,2.9629852294921872,3.0477966308593754,3.2039154052734373,3.351781494140625,3.352996826171875,1338.6346401972528,1355.6510162353516,1054.0239868164062,1054.3954794921874,1149.03171875,1213.9365997314453,1242.8918060302735,1306.8180084228516,1335.0801971435546,1355.6510162353516,1364.9392059326174,1371.695001220703,1379.9641876220703,1397.3414093017577,1421.889404296875,1520.0843157958982,1672.1717078857441,1692.7750091552734,630.5422498580857,630.0480041503906,458.8460235595703,480.2719283447266,510.47627502441406,549.7490051269531,581.5632049560547,610.7519989013672,625.6104095458985,630.0480041503906,634.4484069824218,641.855401611328,665.0625915527344,684.8805938720702,693.6837982177735,728.4171990966797,878.1282836914218,1057.2839965820312,38.598052176740175,38.87001037597656,27.758010864257812,27.916709106445314,31.74748291015625,34.1150146484375,36.14459533691406,37.7769775390625,38.55419921875,38.87001037597656,39.14780883789062,39.44358825683594,39.83340759277344,40.40722045898437,40.937402343749994,44.797542724609336,73.96488134765708,83.5360107421875,33.28444016429982,33.38702392578125,25.128982543945312,25.50168127441406,28.166762084960936,29.83980712890625,30.847598266601565,32.57301330566406,33.14699096679688,33.38702392578125,33.665985107421875,33.898608398437496,34.192202758789065,34.54140625,35.01961059570313,38.64570922851559,77.36436486816498,87.87001037597656,2165.546006576964,2188.343994140625,1669.979995727539,1685.3149718017576,1879.9295556640625,1956.6470031738281,2039.9350036621095,2145.011001586914,2178.148205566406,2188.343994140625,2195.406204223633,2203.1294006347657,2216.2246032714843,2237.931604003906,2275.990997314453,2348.55080505371,2760.059504516622,2997.018997192383,2056.8222480109957,2078.3999938964844,1587.0559997558594,1603.7869470214844,1785.481450805664,1860.5104034423828,1941.8909973144532,2036.4010009765625,2068.4935943603514,2078.3999938964844,2086.1489898681643,2092.382598876953,2102.515200805664,2120.989193725586,2161.9336120605467,2238.483270263672,2649.315992309592,2895.8910064697266,108.72375856596848,107.81399536132812,80.62799072265625,81.06820068359374,83.63192993164061,94.66581115722656,95.87561340332032,105.74000549316406,107.22200317382813,107.81399536132812,108.46200561523438,108.97240295410157,109.92439880371094,113.09500427246094,138.13139953613285,161.63888793945276,244.01428857421897,246.42498779296875,2,"[0, 0, 0]"
20,12.10392805041594,12.128997802734375,8.908004760742188,8.948917236328125,9.391419982910156,10.183197021484375,10.74000244140625,11.416496276855469,11.851208496093749,12.128997802734375,12.37000732421875,12.611602783203125,12.925994873046875,13.332199096679688,13.702110290527344,14.55276153564453,18.51213580322318,62.24000549316406,2.5367502239124025,2.535980224609375,1.389007568359375,1.6102201538085936,1.8701763916015623,2.074005126953125,2.1678009033203125,2.3509979248046875,2.4629974365234375,2.535980224609375,2.610992431640625,2.6850128173828125,2.7779998779296875,2.889007568359375,3.0189834594726563,3.2187493896484365,3.4015823059082204,3.5370025634765625,1277.4877937573503,1287.2429656982422,1011.0440063476562,1017.5042690429688,1052.8825958251953,1144.1086120605469,1162.408203125,1244.448486328125,1278.8773956298828,1287.2429656982422,1295.5069885253906,1306.5732025146485,1325.1651916503906,1354.7720001220703,1378.1684814453124,1501.003099060058,1741.4728782043476,1843.5880126953125,613.2510369467481,617.3269958496094,393.94000244140625,414.70499487304687,444.7466098022461,529.5078857421876,541.2643920898438,586.9834899902344,610.4184051513672,617.3269958496094,625.9402008056641,632.8917999267578,644.6744140625001,675.8914093017579,690.5627853393554,768.1130133056632,955.4448946838477,1068.6549835205078,39.079153522494586,39.38798522949219,26.3160400390625,27.07054278564453,28.166994934082034,33.22200012207031,34.10801696777344,36.563995361328125,38.92940673828125,39.38798522949219,39.809802246093746,40.195797729492185,40.63001098632813,41.42497253417969,42.33209991455078,51.15883789062483,119.0636386413581,163.20201110839844,31.652384581968764,31.649002075195312,22.943008422851562,23.288957580566407,23.860638732910154,27.533203125,28.107403564453122,29.954483032226562,31.20321350097656,31.649002075195312,32.031802368164065,32.425592041015626,32.8323974609375,33.2780029296875,33.88800048828125,42.56384216308591,93.50974621582034,98.072021484375,2082.9305356833856,2110.605010986328,1598.8880004882812,1607.8259179687498,1662.7236849975584,1855.9293991088869,1893.073992919922,2014.791000366211,2088.978805541992,2110.605010986328,2133.130599975586,2151.230001831055,2171.9996032714844,2198.014205932617,2230.7066970825194,2474.7217391967774,2896.811917114292,2963.1499938964844,1976.11104708289,2001.1799926757812,1510.1850128173828,1520.2193705444338,1579.1733297729493,1757.250894165039,1791.697592163086,1915.5700073242188,1983.0168029785154,2001.1799926757812,2024.6122009277344,2041.7384002685549,2060.2861877441405,2084.9936035156247,2116.6478942871095,2346.8980679321267,2790.7374942932497,2843.8930053710938,106.8194886004954,106.49899291992188,78.62898254394531,80.10590444946288,82.07885955810548,92.90637664794923,94.6017852783203,98.64649200439453,105.1135986328125,106.49899291992188,107.96200561523438,109.12900085449218,110.39479980468751,113.96878356933594,138.30140533447266,152.24871276855458,207.90021975708038,218.2019805908203,2,"[0, 0, 0]"
30,12.504894182279513,12.574493408203125,9.055984497070312,9.149157348632812,10.099317932128907,10.859293365478516,11.203697204589844,11.7969970703125,12.31500244140625,12.574493408203125,12.85198974609375,13.091896057128906,13.351593017578125,13.649002075195312,13.907642364501953,14.528119049072266,15.466526428222753,23.610015869140625,2.7397515350606017,2.7045059204101562,1.759002685546875,1.830098907470703,2.0739898681640625,2.258348083496094,2.3509979248046875,2.51800537109375,2.647003173828125,2.7045059204101562,2.7779998779296875,2.8520050048828125,2.944000244140625,3.0560150146484375,3.166650390625,3.370011291503906,3.502908905029302,60.90699768066406,1272.7254825856262,1281.1050033569336,983.1539764404297,1005.5908558959961,1062.1744194030762,1139.8771675109865,1159.3877807617187,1232.6787376403809,1270.4505920410156,1281.1050033569336,1290.3244018554688,1301.1671936035157,1331.1888061523437,1352.3726089477539,1370.0217376708983,1479.7715719604491,1597.4295141143923,2057.031021118164,601.3745943209825,603.1324920654297,388.125,406.92179792785646,469.60330841064456,523.3022994995117,538.0802993774414,575.1230163574219,595.2671997070313,603.1324920654297,615.4968078613282,620.9190063476562,627.3744049072266,658.0314041137694,677.8866905212402,739.1445877075196,857.7093101196406,1260.4100036621094,38.36212782426314,38.57398223876953,23.667007446289062,27.29490316772461,29.058955383300784,33.25935516357422,34.31570129394531,36.68650817871094,37.907806396484375,38.57398223876953,39.12901306152344,39.55502166748047,39.9630126953125,40.61100769042969,41.25800552368164,45.95450119018554,138.79102886963295,264.4420166015625,31.882487103020473,31.8699951171875,22.40899658203125,23.99259205627441,25.736557006835938,28.135958862304687,28.932194519042973,30.550495147705078,31.407818603515626,31.8699951171875,32.313211059570314,32.647003173828125,33.054010009765626,33.66660003662109,34.14141082763672,40.317442932128905,87.24346408081098,102.74098205566406,2063.829516736976,2086.123001098633,1551.573989868164,1572.7620239715575,1716.6193266296386,1841.7037017822265,1884.2678009033202,2005.2122611999512,2063.8565979003906,2086.123001098633,2107.7522003173826,2126.10400390625,2151.9411987304684,2174.8667022705076,2205.4594535827637,2385.2261714172364,2644.229555938823,3152.5549926757812,1959.5893375512326,1979.5224990844727,1478.3710174560547,1491.8657372436523,1627.3228814697266,1743.9659461975098,1786.9402893066406,1908.0327529907227,1960.0091888427733,1979.5224990844727,2000.0396057128908,2019.6216979980468,2042.7750061035158,2065.4256912231444,2091.215549468994,2273.9717541503906,2525.5638241578195,3051.5360107421875,104.24017918574346,104.9424819946289,73.20297241210938,74.75554528808594,82.85147216796875,91.76591186523439,93.64090728759766,96.38324356079102,102.79580993652343,104.9424819946289,106.40620422363281,107.406005859375,108.4352020263672,110.73930053710937,123.6255531311035,141.72336120605468,188.7423891601611,217.8489990234375,2,"[0, 0, 0]"
40,11.49715414195886,11.1300048828125,8.79498291015625,8.960154571533202,9.555359649658204,9.962997436523438,10.203697204589844,10.611007690429688,10.925994873046875,11.1300048828125,11.370986938476562,11.630897521972656,11.943994140625,12.371002197265625,12.74369583129883,14.226691131591801,71.34313589477556,105.2769775390625,2.561030843983526,2.509002685546875,1.7760009765625,1.8150005187988283,1.9440155029296875,2.092987060546875,2.18499755859375,2.3329925537109375,2.4440124511718753,2.509002685546875,2.5919952392578125,2.665998840332031,2.740997314453125,2.871002197265625,2.9810028076171875,3.2147132873535176,3.5606687469482496,59.22198486328125,1210.8808698396,1206.5715026855469,1025.916015625,1074.7552114562989,1094.663773803711,1115.6285957336424,1129.7393005371093,1150.8735008239746,1185.7552032470703,1206.5715026855469,1223.5619903564452,1244.0212966918946,1268.117202758789,1297.2034042358398,1328.3173110961916,1407.131798706055,1932.18884246828,2231.977996826172,572.1375947033802,567.9475021362305,451.60699462890625,480.2878528594971,514.4576432800293,521.1989898681641,524.2668930053711,533.4022598266602,546.4359893798828,567.9475021362305,577.7946136474609,587.3585968017578,603.7898040771485,631.8503875732422,659.616096496582,721.4070332336427,964.2389955444578,1229.5430145263672,37.35521251750442,36.406494140625,26.944976806640625,30.06744148254395,32.561278076171874,33.21832275390625,33.68470458984375,34.42500305175781,35.31500244140625,36.406494140625,37.15218811035156,37.834806823730474,38.69579162597657,40.12828826904297,41.3585548400879,88.52787582397463,111.89200520324721,153.0159912109375,30.48433036272207,29.352516174316406,23.980987548828125,25.217638916015623,26.48828964233398,27.09300003051758,27.48169708251953,28.167011260986328,28.832000732421875,29.352516174316406,29.963995361328124,30.515312194824215,31.15820922851563,32.109300231933595,32.891544342041016,83.83854293823245,114.44940361022974,144.16400146484375,1964.4079180272315,1952.0545043945312,1640.9650115966797,1748.2088521270753,1785.905046081543,1814.4357513427735,1830.5834045410156,1867.0089988708496,1906.0213958740235,1952.0545043945312,1993.4398010253908,2025.781997680664,2061.4462036132813,2119.8453048706056,2156.8986007690432,2267.16486618042,3033.911666229259,3252.1900024414062,1864.9161924091493,1853.5274963378906,1541.8190155029297,1661.4640449829103,1694.9541397094727,1720.9334007263183,1737.3991012573242,1770.185749053955,1806.8675994873047,1853.5274963378906,1889.5632019042969,1926.5711975097656,1959.765396118164,2010.0391998291016,2045.712245941162,2163.8582554626473,2908.7919460296707,3148.4319915771484,99.49172561808234,94.75900268554688,81.70201110839844,82.19018675231933,87.51935546875,89.51446151733398,90.40600128173828,92.1522445678711,93.68580017089843,94.75900268554688,96.0179931640625,99.05221557617186,103.40760803222656,110.91269683837893,125.755680847168,162.07286956787112,207.41650413513236,250.0900115966797,2,"[0, 0, 0]"
50,11.373101719561934,10.927001953125,9.0360107421875,9.148907592773437,9.573284912109376,9.925994873046875,10.111007690429688,10.48199462890625,10.759002685546875,10.927001953125,11.110992431640625,11.313995361328125,11.535995483398438,11.870989990234374,12.315606689453126,20.330161132812393,58.531626586914086,69.09098815917969,2.7408836367248357,2.5560150146484375,1.739990234375,1.9440623779296875,2.0560070800781247,2.2039947509765625,2.2599945068359375,2.389007568359375,2.5,2.5560150146484375,2.628997802734375,2.7039886474609376,2.7949981689453125,2.9080047607421875,3.0189971923828125,3.277515869140625,46.93412780761723,56.40699768066406,1190.5246573623651,1185.2450103759766,1003.5069885253906,1048.441484741211,1096.2210876464842,1121.7580047607423,1138.1344024658204,1159.802001953125,1177.8527954101562,1185.2450103759766,1193.2820098876953,1199.7671936035156,1208.6970001220702,1250.4522216796877,1283.1922088623046,1371.4941595458984,1553.3381104736352,2690.748001098633,544.2191900226396,536.2160186767578,394.8280029296875,448.86042553710934,483.29839965820315,514.4943908691406,517.901806640625,526.8829803466797,533.4236114501953,536.2160186767578,539.2863983154297,545.2648010253906,566.9828063964844,581.0050048828125,588.8195922851562,673.019888305664,797.3334554443361,846.5459899902344,34.44745191334505,34.14799499511719,27.240005493164062,28.121309814453124,31.564166870117187,32.50679931640625,32.8330078125,33.44401550292969,33.88798522949219,34.14799499511719,34.444000244140625,34.78801574707031,35.331991577148436,36.424990844726565,37.38999328613281,40.36183288574219,46.40999670410164,117.59201049804688,28.722959459003913,28.500030517578125,22.98199462890625,23.797536499023437,26.165771484375,27.019403076171876,27.369992065429688,27.906997680664062,28.258990478515624,28.500030517578125,28.740005493164062,29.01801452636719,29.407012939453125,30.276187133789062,30.954794311523436,34.991376953125,39.42440075683603,97.66697692871094,1909.1241435360307,1894.9409942626953,1631.4259948730469,1660.172773803711,1793.3529595947266,1827.279000854492,1846.2380065917969,1865.4049987792969,1881.9268035888672,1894.9409942626953,1903.089599609375,1912.815396118164,1934.1447998046874,2001.6107940673828,2048.5361938476562,2236.9193176269528,2647.9701291504284,3698.0879974365234,1812.0282441136405,1798.4239959716797,1516.0760040283203,1572.844811645508,1702.862315673828,1730.6250061035157,1752.6432128906251,1770.813003540039,1785.9835998535157,1798.4239959716797,1807.4428039550783,1815.5644012451173,1831.9347930908204,1901.655990600586,1948.5377960205078,2129.0545123291013,2397.5302509765684,3592.572006225586,97.09589942239002,94.74101257324219,77.35101318359375,81.95009765625001,86.26763061523437,90.31400146484376,91.46200561523438,93.27598571777344,94.22018737792969,94.74101257324219,95.29499816894531,95.94360961914063,96.81240234375,99.9812042236328,121.56578674316407,135.6040460205078,167.78805017090022,1185.4860076904297,2,"[0, 0, 0]"
60,11.593715455574603,11.31500244140625,8.519012451171875,8.975004028320313,9.78207015991211,10.350997924804688,10.591995239257812,10.944747924804688,11.18499755859375,11.31500244140625,11.44500732421875,11.610992431640625,11.795989990234375,12.074005126953125,12.313995361328125,13.051033172607418,59.86307955932634,127.85099792480469,2.290590680533666,2.2689895629882812,1.5359954833984375,1.6298050537109374,1.7969970703125,1.9449920654296875,2.01800537109375,2.1300048828125,2.2220001220703125,2.2689895629882812,2.31500244140625,2.3710174560546875,2.4449920654296875,2.5370025634765625,2.628997802734375,2.7960052490234375,2.9621930694580083,54.88800048828125,1169.8393133269526,1164.1245040893555,1003.9149932861328,1012.677401046753,1070.339437561035,1114.6468963623047,1125.5503997802734,1149.186264038086,1158.2908111572265,1164.1245040893555,1174.3201995849608,1186.3876037597656,1198.4635925292969,1208.2007919311525,1219.7997970581055,1332.1592449951172,1474.6075013427774,1820.0350036621094,542.2857332659919,535.0864944458008,429.64398193359375,440.41128536987304,454.3297344970703,506.5967590332031,512.6060028076172,521.4019889831543,531.6933990478516,535.0864944458008,538.7719879150391,553.6471908569335,574.6049957275391,583.3268951416015,589.797550201416,646.2671044921873,739.5101352996898,1143.0790100097656,36.11751477540728,34.694007873535156,26.962020874023438,27.807394927978514,29.057000427246095,32.33300933837891,32.925994873046875,33.73500061035156,34.315008544921874,34.694007873535156,35.109588623046875,35.6099853515625,36.260006713867185,37.388879394531244,38.73011779785156,81.54704345703124,96.81936637878421,197.9049835205078,29.656152487051326,28.75799560546875,23.261001586914062,24.05919192504883,25.168090057373046,27.019005584716798,27.51699981689453,28.128997802734375,28.51800537109375,28.75799560546875,28.991986083984372,29.222991943359375,29.535769653320312,30.052388000488286,30.793751525878896,73.2348390197754,81.77039891052274,114.25799560546875,1892.7225438345142,1895.5524978637695,1625.2960052490234,1650.0032739105225,1687.1999118041992,1829.2436065673828,1843.6343978881837,1864.9597434997559,1881.7077880859374,1895.5524978637695,1903.9333953857422,1910.2559967041016,1916.514797973633,1931.1925964355469,1959.0353042602537,2176.3894651794426,2279.387971252445,2941.522003173828,1791.7830199915115,1788.3780059814453,1528.7229919433594,1553.0103762207032,1600.3877378845216,1720.8257911682128,1743.0016006469727,1764.827247619629,1777.4464050292968,1788.3780059814453,1803.5458007812501,1812.4913009643556,1820.1457977294922,1830.5284973144533,1851.6351013183594,2063.427523345947,2162.3725100555494,2836.467010498047,100.93952384300272,93.0925064086914,72.96199035644531,77.49285028076173,81.42107833862305,88.16454544067383,89.47921752929688,91.2769889831543,92.49900817871094,93.0925064086914,93.81402587890625,94.74000549316406,102.56800842285159,137.54940795898438,140.8134651184082,164.5828645324707,200.44417572022343,322.4040222167969,2,"[0, 0, 0]"
70,10.89016425532962,10.833992004394531,7.5559844970703125,8.63727409362793,9.259002685546875,9.809749603271484,10.038009643554688,10.427001953125,10.685989379882812,10.833992004394531,10.981002807617188,11.129989624023438,11.314010620117188,11.591995239257812,11.801258087158203,12.497093200683587,44.04976654052769,50.37001037597656,2.4261994970512566,2.389007568359375,1.7050018310546875,1.7593700408935549,1.889007568359375,2.055999755859375,2.1299896240234375,2.259002685546875,2.333984375,2.389007568359375,2.4449920654296875,2.5179901123046875,2.5919952392578125,2.68499755859375,2.776996612548828,2.9449920654296875,3.1893418121338293,43.38800048828125,1160.1043313992363,1154.7630004882812,943.9329986572266,1003.9296918487549,1037.4622543334963,1102.4642486572266,1116.0889892578125,1135.2862396240234,1148.9310150146484,1154.7630004882812,1161.021987915039,1172.7440032958984,1189.3009948730469,1201.8754959106445,1212.6242637634277,1309.4747390747068,1411.627446441652,11288.067001342773,531.4352115109166,533.8729858398438,383.23500061035156,437.2998660278321,457.4336166381836,481.8742561340332,501.03099822998047,519.3404998779297,526.0119934082031,533.8729858398438,537.5680084228516,540.1224975585938,543.2900085449219,553.1135101318359,576.715503692627,640.8714553833004,709.1161019897522,947.7660064697266,33.118734322960385,33.10101318359375,23.183990478515625,26.899401397705077,28.351558685302734,30.758995056152344,31.509506225585938,32.25898742675781,32.777008056640625,33.10101318359375,33.426971435546875,33.72200012207031,34.09199523925781,34.64899444580078,35.153011322021484,38.87123870849593,43.55259834289556,96.4429931640625,28.20293923580285,28.220993041992188,21.332962036132812,23.336111755371093,24.6763427734375,26.36574935913086,27.017494201660156,27.665019989013672,28.016983032226562,28.220993041992188,28.425003051757812,28.611007690429688,28.870010375976562,29.240989685058594,29.647994995117188,33.269106292724516,37.49224891662598,55.4429931640625,1860.820755152006,1859.6809997558594,1494.3890075683594,1590.3551390838625,1661.060353088379,1782.1820030212402,1799.468994140625,1825.1537551879883,1848.5890045166016,1859.6809997558594,1867.8840026855469,1880.3104934692383,1898.5690002441406,1915.7914962768555,1932.004493713379,2153.1520454406736,2225.4113099670412,12110.816009521484,1766.177580221297,1765.4505004882812,1425.093994140625,1510.4758409881592,1577.8700073242187,1689.6742553710938,1706.9230041503906,1731.6879959106445,1754.886001586914,1765.4505004882812,1772.8300018310547,1783.311508178711,1801.5699920654297,1819.3294982910156,1832.32474899292,2051.899296569824,2126.704111709596,11993.706008911133,94.64317493070912,93.44400787353516,69.29501342773438,78.498998336792,80.82445068359375,86.73500061035156,90.01699829101562,91.61100769042969,92.75801086425781,93.44400787353516,94.05401611328125,94.66651153564453,95.42399597167969,97.072509765625,119.2807502746582,124.25800247192383,138.54020065307694,162.14601135253906,2,"[0, 0, 0]"
80,11.081466032266148,10.81500244140625,7.850982666015625,8.652449401855469,9.129804077148437,9.66604995727539,9.926010131835938,10.388992309570312,10.666000366210938,10.81500244140625,10.980987548828125,11.147994995117188,11.31500244140625,11.591993713378905,11.85200424194336,12.745234069824212,56.825497985840094,61.574005126953125,2.394622343349344,2.2965011596679688,1.5749969482421875,1.628997802734375,1.7779998779296875,1.9260101318359375,2.0189971923828125,2.165985107421875,2.240997314453125,2.2965011596679688,2.3520050048828125,2.40870361328125,2.4820098876953125,2.5919952392578125,2.665985107421875,2.8329954528808594,44.86844232177736,47.38800048828125,1179.1569279862501,1181.4775009155273,957.4690093994141,1026.513026260376,1070.774253692627,1120.2552368164063,1133.8966903686523,1155.630027770996,1171.2309967041015,1181.4775009155273,1189.60400390625,1198.776303100586,1206.4857940673828,1217.296290588379,1233.349446105957,1308.6055171203604,1418.773551788334,1767.9230041503906,533.1884882873271,534.7805023193359,405.4949951171875,439.12148191833495,456.99503768920897,482.43799743652346,490.80899200439455,509.31849670410156,529.6126098632812,534.7805023193359,538.1526000976562,541.60400390625,553.8114044189454,580.9902175903321,590.0073440551758,629.3802954101559,752.1039056243912,2750.134994506836,33.4633561982174,33.4534912109375,24.220993041992188,27.370621170043947,28.610819244384764,30.758988189697266,31.502606201171872,32.610992431640625,33.14900207519531,33.4534912109375,33.72298583984375,34.037017822265625,34.38981628417969,34.92600860595703,35.424138641357416,39.571656036376915,80.7229806213402,177.7570037841797,27.29399995830105,27.260032653808594,21.31500244140625,23.061081451416015,24.13001434326172,25.203052520751953,25.740998840332033,26.537982940673828,27.019012451171875,27.260032653808594,27.517990112304688,27.789501953124997,28.092999267578126,28.48199462890625,28.851012420654296,34.38110351562494,39.289451156616806,118.25799560546875,1881.670863671361,1882.5889892578125,1577.1480102539062,1642.835909423828,1685.5293028259277,1805.2727111816407,1826.6653045654298,1850.237003326416,1870.9295959472656,1882.5889892578125,1893.99599609375,1906.0401962280275,1915.2369995117188,1926.1602020263672,1939.7970474243164,2149.683441162109,2346.632095153851,8393.067001342773,1786.5788608057112,1789.006004333496,1502.6490173339844,1561.2396057281494,1603.9093740844726,1714.324047088623,1734.740005493164,1757.5159950256348,1777.8015899658203,1789.006004333496,1799.441213989258,1810.9545944213867,1819.5824096679687,1829.5664932250975,1840.2920997619628,2052.506814270019,2214.5460229034607,4087.4139862060547,95.09200286564983,93.29499816894531,70.94499206542969,77.55605387878417,81.51780456542969,83.53604583740234,87.50081939697266,90.29499816894531,92.49800720214844,93.29499816894531,93.88700866699219,94.44398498535156,95.1615966796875,96.53248291015626,117.79313430786132,125.00142211914061,147.59501943970292,6010.781005859375,2,"[0, 0, 0]"
90,10.71167115490846,10.611007690429688,7.8339996337890625,8.464638168334961,9.044747009277344,9.53698959350586,9.777999877929688,10.18499755859375,10.461990356445312,10.611007690429688,10.760009765625,10.925994873046875,11.129989624023438,11.42498779296875,11.700440216064443,12.454681091308588,58.480455963134766,63.37001037597656,2.244983315295815,2.2220001220703125,1.42498779296875,1.573536605834961,1.7410125732421875,1.8889923095703125,1.9629974365234375,2.07501220703125,2.1670074462890625,2.2220001220703125,2.2779998779296875,2.350982666015625,2.4250030517578125,2.5200042724609375,2.629843139648437,2.7969970703125,2.9902313690185607,51.777008056640625,1152.0092622335856,1148.0115051269531,953.0800018310547,1004.7863613586426,1036.226376647949,1099.2135581970215,1114.4645065307618,1132.596004486084,1142.519223022461,1148.0115051269531,1154.3317901611329,1161.8406188964843,1181.6208068847657,1197.7321975708007,1210.8315963745117,1296.3198518371582,1386.6119524383664,1727.5330200195312,527.2755500028316,522.6315002441406,397.2909851074219,415.20518072509765,451.0120433044434,480.36671218872067,492.18409423828126,513.7097549438477,518.084994506836,522.6315002441406,530.0120086669922,535.1617034912109,540.6403900146485,564.0236053466797,578.39409866333,640.3749221801758,678.8928236694372,4649.398986816406,34.25369274530232,33.683998107910156,23.704010009765625,27.39832293701172,28.451727294921874,31.129991912841795,31.94400482177734,32.871002197265625,33.38798522949219,33.683998107910156,33.96201782226562,34.277008056640625,34.66499328613281,35.3699951171875,36.46200332641602,80.31353210449214,91.25524606323309,158.7749786376953,27.685352201585644,27.332000732421875,21.276992797851562,22.38132878112793,23.814437103271487,25.188539123535158,25.777008056640625,26.53701400756836,27.0369873046875,27.332000732421875,27.592782592773435,27.852005004882812,28.18499755859375,28.64901275634766,29.14799270629883,37.38587814331052,82.93403810119672,160.33200073242188,1850.3981923492784,1849.7430038452148,1482.406005859375,1572.6262664794922,1641.321568145752,1775.2591934204102,1792.7828063964844,1818.8080101013184,1837.5337982177734,1849.7430038452148,1860.6562042236328,1870.095199584961,1883.3251953125,1908.7177047729492,1924.2092971801758,2128.2320965576164,2220.177168716439,8202.164001464844,1754.1805116535093,1753.9574813842773,1408.9239959716797,1490.235913482666,1557.1011058044433,1683.9985519409179,1700.2841110229492,1725.3414916992188,1742.2213989257812,1753.9574813842773,1764.6564025878906,1774.5860000610353,1786.0303955078125,1810.3842010498047,1827.3186111450195,2022.7539784240705,2117.249284973149,5956.714019775391,96.21768069576908,93.04499816894531,70.96200561523438,77.50466555786133,81.10691238403321,84.35014190673829,89.5169921875,91.23424530029297,92.38798828125,93.04499816894531,93.72178955078124,94.4457000732422,95.2769989013672,97.8083023071289,120.95830001831054,143.23643432617186,175.78455203247148,5810.438003540039,2,"[0, 0, 0]"
100,10.75065474190425,10.758987426757812,7.6660003662109375,8.446671661376953,8.852005004882812,9.313995361328125,9.574005126953125,10.092987060546875,10.5,10.758987426757812,10.9630126953125,11.22100830078125,11.444998168945313,11.740997314453125,12.000015258789062,12.480015563964843,13.981909698486328,159.5540008544922,2.177406379836058,2.165985107421875,1.371002197265625,1.4640045166015625,1.6299896240234375,1.777008056640625,1.8520050048828125,1.9999847412109375,2.0930023193359375,2.165985107421875,2.2220001220703125,2.2779998779296875,2.3529815673828125,2.464019775390625,2.5730133056640625,2.7233465576171794,2.9448948669433603,58.96199035644531,1174.8512872913896,1170.5610046386719,964.4329986572266,985.220004272461,1001.1252667236328,1036.3269104003907,1053.826416015625,1132.2539978027344,1154.9555969238281,1170.5610046386719,1196.7582061767578,1211.6332000732423,1233.5951873779297,1271.9916107177735,1297.0090011596678,1352.3927542114254,1581.4015178833251,7334.759002685547,514.6566914240832,508.9189910888672,376.6050109863281,395.6284137573242,408.4375155639649,441.97129364013676,453.04978637695314,484.03099060058594,495.81280517578125,508.9189910888672,533.7493927001954,540.0054016113281,545.9559936523438,568.6103973388672,593.3634155273437,649.6229919433589,849.275636688233,6092.720016479492,32.527000433500724,32.760009765625,19.295013427734375,25.6995163269043,26.73925048828125,27.646888732910156,28.2030029296875,30.85150146484375,32.2780029296875,32.760009765625,33.16499328613281,33.60899658203125,34.09100341796875,34.739990234375,35.334820556640615,40.130951232910085,118.03300164794977,170.97999572753906,28.406130814321667,28.59100341796875,18.870986938476562,23.22485516357422,23.814010620117188,24.463905334472656,24.906021118164062,26.850509643554688,28.241012573242188,28.59100341796875,28.871017456054688,29.129006958007814,29.407012939453125,29.81999816894531,30.202987670898438,36.55576293945311,120.01250329591306,197.14501953125,1857.770010547103,1871.3470001220703,1466.1109924316406,1541.1473531188965,1574.4037707519533,1638.640495300293,1678.6157989501953,1788.3934936523438,1851.6439971923828,1871.3470001220703,1891.6202056884765,1913.6795959472656,1936.2825988769532,1981.3854034423828,2012.87509765625,2123.9353991699213,2599.386478637709,15649.783996582031,1763.3691710850355,1776.292984008789,1394.6679992675781,1461.3182505187988,1492.9252499389647,1556.1377029418945,1594.2755920410154,1698.1449966430664,1758.9403900146483,1776.292984008789,1798.2366027832031,1818.839193725586,1839.8103942871094,1883.9951934814453,1915.1687911987303,2021.148181152343,2493.229636962891,13496.440994262695,94.40083946206762,92.18400573730469,71.4429931640625,76.88966632080079,78.29465789794922,80.61089172363282,81.8699951171875,86.88800811767578,91.09199829101563,92.18400573730469,93.51701049804689,94.5720001220703,95.498388671875,97.14699096679686,109.84590606689426,124.03498840332031,166.74113903809817,13115.797988891602,2,"[0, 0, 0]"


==> data/Raspi/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,12.529516092936198,12.509002685546875,10.759002685546875,10.804904678344727,11.21802261352539,11.828414154052735,11.944892883300781,12.221736907958984,12.407598876953125,12.509002685546875,12.629995727539063,12.76439971923828,12.925994873046875,13.277105712890625,13.298805236816406,13.477755584716796,13.496869186401367,13.498992919921875,2.441933441162109,2.4629974365234375,1.9260101318359375,1.9369835052490234,2.035743865966797,2.1471099853515625,2.183197021484375,2.3097457885742188,2.407598876953125,2.4629974365234375,2.4810028076171875,2.517994689941406,2.5812011718750005,2.6877044677734374,2.8150177001953125,2.859793853759766,2.869881362915039,2.871002197265625,667.4039169311524,645.2714920043945,631.4559936523438,631.4669076080322,631.5651332092285,633.7675918579101,635.5048110961914,639.5699844360352,643.1529998779297,645.2714920043945,649.5046112060547,661.2851028442383,670.54521484375,700.4930053710938,745.6273818969726,953.1961209106433,1137.2253295593296,1157.6730194091797,517.9295155843099,512.6510009765625,479.3100128173828,479.8420733337402,484.630617980957,493.9509902954102,495.9254898071289,500.262752532959,507.6463928222656,512.6510009765625,517.4529998779296,520.9901000976563,522.8641967773438,525.3973953247071,530.2000457763671,693.2011619567863,806.9610005950948,819.6009826660156,40.2602170308431,36.43498992919922,32.61000061035156,32.73136401367187,33.82363464355468,35.0808967590332,35.380601501464845,36.09274673461914,36.214804077148436,36.43498992919922,36.710202026367185,37.06040954589844,37.4139892578125,39.0637939453125,40.54299697875976,137.75119781494112,179.57222824096755,184.21900939941406,32.66795069376628,29.7135009765625,27.629013061523438,27.630132995605468,27.64021240234375,28.252083587646485,28.568516540527344,29.093002319335938,29.415216064453126,29.7135009765625,29.92540588378906,30.503501892089844,30.917987060546874,31.423085021972657,31.82705154418945,108.27649581909148,158.3763571624765,163.94300842285156,1381.9636993408203,1352.2900009155273,1300.5780029296875,1300.7287474975585,1302.0854486083986,1310.0640487670898,1318.0821029663086,1330.6845016479492,1348.0184020996094,1352.2900009155273,1359.2361968994142,1375.031001281738,1408.0019989013672,1454.1352966308596,1492.609691619873,1830.0056248474095,2234.5442590789867,2279.4929962158203,1273.23304977417,1243.4574966430664,1195.021987915039,1195.2001681671143,1196.803790435791,1206.136287689209,1212.903204345703,1225.1339950561523,1238.9641876220703,1243.4574966430664,1249.6855957031248,1267.792790222168,1281.4852111816406,1347.4916976928712,1383.6903938293456,1720.356579742429,2123.8629498443674,2168.696990966797,108.73064956665038,106.82200622558594,102.44400024414062,102.44936854553222,102.49768325805664,103.99525833129883,104.47770080566406,105.4749984741211,106.19479064941407,106.82200622558594,107.33580017089844,108.00471801757813,109.072998046875,110.50350036621094,125.3740913391113,142.32089035034176,145.44848002624516,145.79598999023438,2,"[0, 0, 0]"
10,10.649533276487453,10.611007690429688,7.4629974365234375,7.473944702148438,8.060321044921876,8.821609497070312,9.147003173828125,9.852005004882812,10.294985961914062,10.611007690429688,10.870803833007812,11.166604614257814,11.499398803710937,12.055987548828124,12.914993286132814,14.129911499023438,16.18254797363305,18.906997680664062,2.258183997644384,2.259002685546875,1.5369873046875,1.548546875,1.6660797119140625,1.79599609375,1.9260070800781248,2.092987060546875,2.1850128173828125,2.259002685546875,2.31500244140625,2.387994384765625,2.482000732421875,2.592010498046875,2.68499755859375,2.8520050048828125,3.050024780273449,3.1849822998046875,602.9030369600443,598.1780090332031,447.86500549316406,464.92245031738287,485.594507446289,505.20139465332034,515.7046051025391,574.4950103759766,590.1004028320312,598.1780090332031,606.2633819580078,617.3301940917969,632.8296051025391,649.56201171875,678.9035797119141,787.669339599609,2420.1719051513687,2438.176010131836,455.2209717197763,450.2159881591797,326.3109893798828,336.8944532470703,357.4808776855469,372.01820373535156,387.48459777832034,430.718017578125,443.74639892578125,450.2159881591797,458.13159484863286,469.3422149658203,487.8756042480469,519.1380096435547,544.8973907470704,624.9510717773437,754.2280728759791,783.8620147705078,35.139654876759096,33.48200988769531,23.093017578125,24.8373623046875,26.255718994140626,27.443008422851562,28.259783935546878,32.072998046875,33.0369873046875,33.48200988769531,34.031594848632814,34.59560852050781,35.44339599609375,37.07318420410156,38.6469970703125,91.76359069824208,146.73112109375012,147.92401123046875,27.45697161795079,26.222000122070312,17.980987548828125,19.388499755859375,20.631112060546876,21.51839599609375,22.499603271484375,25.055984497070312,25.870013427734374,26.222000122070312,26.593002319335938,27.103192138671876,27.89579467773438,29.15438842773438,30.296209716796877,82.77391967773431,106.16710803222838,127.16499328613281,1227.3114370712506,1221.6159973144531,895.2859954833984,937.4179666748047,987.3369561767578,1013.5662017822266,1045.5919982910157,1180.5980072021484,1206.782192993164,1221.6159973144531,1239.5377990722657,1261.8188018798828,1291.5194030761718,1346.369790649414,1404.8100006103516,1597.1421643066396,3371.499672851566,3415.3309936523438,1133.6283524486623,1128.302001953125,825.3430023193359,864.569949584961,910.6096667480468,934.6527954101563,964.4451965332032,1091.2840118408203,1114.9024047851562,1128.302001953125,1142.4533996582031,1164.1266052246094,1192.1569885253907,1245.078192138672,1298.111004638672,1488.4136462402337,3266.7907133789104,3312.0180053710938,93.68308462258825,91.33299255371094,69.9429931640625,72.28623681640624,74.72403381347657,78.25799560546875,81.15040893554686,87.44400024414062,89.92940673828124,91.33299255371094,93.06559753417969,95.28881225585937,98.42119445800782,106.75040588378907,120.31719970703128,146.66086791992174,155.7081954345703,155.8310089111328,2,"[0, 0, 0]"
20,10.867707901063564,10.85198974609375,7.35198974609375,8.030201385498048,8.703359985351563,9.166893005371094,9.574005126953125,10.204002380371094,10.611007690429688,10.85198974609375,11.110992431640625,11.3699951171875,11.692788696289064,12.1300048828125,12.53619384765625,13.217958374023436,14.494145416259848,21.5,2.01124133390907,2.0,1.259002685546875,1.2639316101074218,1.4290698242187498,1.5920089721679687,1.68499755859375,1.8329925537109375,1.944000244140625,2.0,2.0739898681640625,2.14801025390625,2.239990234375,2.35198974609375,2.4629989624023434,2.6469879150390625,2.7368711853027374,2.7770233154296875,574.3661614184109,576.9759979248047,393.2730255126953,425.2838723144531,472.4834173583984,493.073908996582,506.88339538574223,532.4020233154297,563.4593811035156,576.9759979248047,586.9005981445313,596.7108154296875,607.5226043701173,627.5213958740235,644.2256866455076,728.9713766479491,1980.6536182253085,2472.324996948242,431.21540276744116,434.3470001220703,292.6090087890625,299.45750912475586,351.88884643554684,364.20691680908203,372.255404663086,390.80999755859375,427.52142028808595,434.3470001220703,441.7466003417969,449.6988067626953,459.2912017822266,483.65098571777344,506.8668029785156,543.0228189086914,748.5830132751482,751.4920043945312,34.16539393261478,33.83299255371094,22.164993286132812,22.498587249755857,27.351176452636718,28.334906005859377,29.032598876953124,30.509506225585938,33.169812011718754,33.83299255371094,34.42680358886719,35.04678955078125,35.702392578125,36.78078918457032,37.96390380859375,78.49493652343727,134.0379579467775,215.75698852539062,25.40962179182395,25.277008056640625,17.739990234375,18.309490509033203,20.392427062988283,21.27791290283203,21.813793945312497,23.165992736816406,24.763385009765624,25.277008056640625,25.740802001953124,26.147994995117188,26.629986572265626,27.277999877929688,28.00261993408203,43.20740783691358,88.37532388305691,92.05502319335938,1167.7082880660098,1173.5239868164062,802.4909973144531,843.0364034729004,969.135698852539,998.5009963989258,1023.8704040527343,1074.0149993896484,1151.6202056884765,1173.5239868164062,1196.8675994873047,1220.7565979003907,1246.5929962158204,1280.937600708008,1320.4933059692382,1450.0164370727532,2895.2041268617895,3420.4239959716797,1078.0355291452636,1082.8040008544922,736.0300140380859,776.4052173156738,894.459880065918,919.9987136840821,942.9011993408203,990.2940063476562,1063.5296112060546,1082.8040008544922,1104.2390014648438,1127.2756072998045,1152.2606079101563,1185.4343994140625,1219.2053939819334,1340.1410968017574,2800.4611791994366,3307.8330078125,89.67275892074622,88.94400024414062,66.37001037597656,66.51395977783203,74.34208068847656,76.93580627441406,78.56920776367187,83.0829849243164,87.19120483398437,88.94400024414062,90.24001770019531,91.7694091796875,94.02481384277344,98.63199462890627,110.83710327148435,128.18324188232413,158.06613348388854,190.46200561523438,2,"[0, 0, 0]"
30,10.157381974257431,9.962997436523438,7.055999755859375,7.145090759277344,7.897401580810547,8.499349975585938,8.827584838867189,9.383750915527344,9.741012573242188,9.962997436523438,10.184982299804688,10.406997680664062,10.703994750976562,11.1669921875,11.629989624023438,12.99953384399414,65.81739060974199,74.38798522949219,2.145971149593205,2.110992431640625,1.25799560546875,1.296842987060547,1.517997283935547,1.6859893798828125,1.77801513671875,1.925994873046875,2.0370025634765625,2.110992431640625,2.18499755859375,2.259002685546875,2.35198974609375,2.48199462890625,2.5926452636718746,2.796530914306641,3.070075027465843,48.944000244140625,581.5078091889749,582.9565048217773,410.82798767089844,445.4509405975342,473.9271800231934,499.43837585449216,511.95179290771483,548.8767471313477,570.5641784667969,582.9565048217773,590.7928009033203,600.2719055175781,618.052603149414,643.3290954589843,665.1008964538574,750.3767727661132,840.1249367828505,1098.5440063476562,431.9841003087692,436.23600006103516,277.9409942626953,305.5416372528076,333.926124420166,366.31630401611324,374.8107025146484,403.31550216674805,428.84059448242186,436.23600006103516,441.4065979003906,446.2368988037109,454.0427947998047,478.32630767822263,501.68260955810547,571.5561450195312,691.3868942565925,1155.9129943847656,32.33963115906818,32.51802062988281,21.314987182617188,23.098893142700195,25.737831420898438,27.191646575927734,28.02991485595703,30.610992431640625,31.994778442382817,32.51802062988281,33.01620178222656,33.500013732910155,34.09200439453125,35.05429382324218,36.04870147705078,40.90699050903321,94.4008952941899,96.94398498535156,25.03649397845908,24.962501525878906,17.593017578125,18.50356295776367,20.09138198852539,21.19130935668945,21.796005249023438,23.647735595703125,24.56978454589844,24.962501525878906,25.297183227539065,25.68499755859375,26.18560791015625,26.96231384277344,27.96229782104492,33.698559722900384,89.86761170959757,155.16497802734375,1176.8836110185234,1183.4869918823242,840.1020050048828,872.6408371276855,952.7466529846192,1006.09984664917,1035.9018936157227,1114.0154991149902,1161.4800018310548,1183.4869918823242,1196.372802734375,1217.3902969360352,1245.2679901123047,1280.6661056518556,1324.9110534667968,1491.0661752319336,1679.370549606444,7127.236999511719,1083.171387759122,1092.0059967041016,771.0289916992188,804.4615927124023,874.4705664062501,927.7508377075195,953.4678085327149,1026.6227569580078,1071.9549865722656,1092.0059967041016,1105.1136016845703,1122.650405883789,1151.9097991943358,1181.7815017700195,1220.1640907287597,1380.5201593017578,1525.3771337585988,1977.7750091552734,93.71222325940153,89.12899017333984,67.92601013183594,68.41172848510742,74.05501510620117,77.72728958129883,79.93789367675781,84.99874877929688,87.82660217285157,89.12899017333984,90.22098083496094,91.61001281738281,93.83060607910156,100.45519104003907,117.20756225585932,138.92886062622068,178.29951448060797,5417.810989379883,2,"[0, 0, 0]"
40,9.911478528237431,9.739990234375,6.3889923095703125,7.055653747558594,7.847683715820311,8.388893127441406,8.666000366210938,9.128997802734375,9.464004516601562,9.739990234375,9.980987548828125,10.251202392578124,10.611007690429688,11.074008178710939,11.44500732421875,12.406997680664062,57.949462829591724,81.18400573730469,2.1928811599212183,2.1289825439453125,1.3700103759765625,1.4070043640136718,1.5380096435546875,1.7013031005859376,1.795989990234375,1.9270172119140625,2.0550079345703125,2.1289825439453125,2.186004638671875,2.259002685546875,2.3520050048828125,2.48199462890625,2.5919952392578125,2.81500244140625,3.002796752929701,98.68399047851562,574.4285334438122,578.0489959716797,364.21800231933594,451.5269075622558,480.0001791381836,495.7076934814453,508.4731903076172,527.6795043945312,566.0906158447266,578.0489959716797,588.5265991210938,599.4383911132812,609.544808959961,631.5228088378907,657.5522232055664,725.5351074218748,974.1608692932862,2300.7330017089844,422.357142362012,429.1439971923828,252.01600646972656,282.0994992370605,355.5934274291992,366.3387939453125,372.90980529785156,382.5790023803711,419.60579223632817,429.1439971923828,435.9913970947266,442.09839782714846,448.7760009765625,466.6869934082032,490.70219268798826,556.3533691406249,652.3698546447788,707.7890014648438,32.325291701250755,31.647003173828125,18.331008911132812,20.734554626464842,26.061844177246094,26.869882202148435,27.328588867187502,28.41698455810547,30.46300048828125,31.647003173828125,32.3699951171875,32.944000244140625,33.591400146484375,34.57359924316407,35.70399627685546,89.38077575683593,121.44659292602736,146.48098754882812,25.39735386321759,24.722015380859375,13.94500732421875,18.112589202880862,20.6300048828125,21.498202514648437,21.86978454589844,22.796485900878906,23.981982421875,24.722015380859375,25.260009765625,25.73999938964844,26.259017944335938,27.04119262695313,27.743589782714842,79.11456359863281,110.62957904052735,116.166015625,1156.9645931217308,1169.5049896240234,724.5099945068359,861.6773607788086,975.1723495483399,1004.3214965820312,1021.6331970214844,1059.0535049438477,1144.921401977539,1169.5049896240234,1191.0379974365235,1209.0975952148438,1232.9714050292969,1276.2157989501952,1325.5853897094728,1432.8527233886707,1753.3533415223028,3165.020004272461,1066.6126810584512,1078.228988647461,667.2700042724609,792.0060278015137,900.351725769043,925.850700378418,942.6851959228516,975.3955078125,1056.899395751953,1078.228988647461,1097.0616027832032,1114.7944000244142,1135.8470001220703,1178.1207885742188,1222.8783874511719,1298.1816430664057,1652.815435516446,3050.4660034179688,90.35191206327957,88.59100341796875,57.14799499511719,67.6877116394043,74.5626937866211,76.86730194091797,78.07278747558594,80.54549407958984,86.77719421386719,88.59100341796875,89.8330047607422,90.98059692382813,92.68499755859375,102.90580444335943,122.19309082031249,159.17807220458963,231.41818383789519,284.4399871826172,2,"[0, 0, 0]"
50,9.219895365043483,9.091995239257812,6.795989990234375,7.001856079101563,7.5,7.8699951171875,8.074005126953125,8.498992919921875,8.833999633789062,9.091995239257812,9.31500244140625,9.593606567382812,9.926010131835938,10.44500732421875,10.925994873046875,12.687720947265623,14.795188598632821,39.777008056640625,1.9321173458030554,1.9250030517578125,1.2030181884765625,1.29599072265625,1.4250030517578125,1.5370025634765625,1.610992431640625,1.7410125732421875,1.8520050048828125,1.9250030517578125,1.98199462890625,2.055999755859375,2.1479949951171875,2.2599945068359375,2.388986206054687,2.592994995117188,2.8493184814453203,3.1660003662109375,541.7558307791585,535.3280029296875,427.7179870605469,451.9426435546875,458.8099725341797,466.7432098388672,474.0875885009766,495.8839874267578,508.2608337402344,535.3280029296875,560.6804046630859,569.4011871337891,580.7903961181642,600.9566040039062,626.1340118408203,720.7278656005859,2294.3533883058303,3164.9120178222656,405.30312178509473,391.9580078125,299.4969940185547,315.99153125,350.1151568603516,357.8365997314453,364.86260986328125,374.552001953125,380.7775970458984,391.9580078125,421.391812133789,431.0135955810547,438.54779663085935,449.61900024414064,458.7607940673828,525.2981616210938,690.5080422363488,950.0279846191406,29.17661699024174,28.222000122070312,20.203994750976562,22.794786376953127,24.73828125,25.500006103515624,25.865615844726562,26.64599609375,27.370013427734374,28.222000122070312,29.717596435546874,30.51899108886719,31.203408813476564,32.03620300292969,32.94401245117187,37.2511279296875,132.24720288086107,134.12899780273438,23.065365399404133,22.444000244140625,17.759017944335938,18.124209594726565,19.389467773437502,20.074395751953126,20.426019287109373,21.111007690429688,21.7579833984375,22.444000244140625,23.535995483398438,24.238992309570314,24.797393798828125,25.498992919921875,26.195797729492185,30.35567016601562,110.08069836426151,128.36801147460938,1092.7964768051593,1083.0439910888672,852.8990020751953,895.2096853027343,940.1340838623047,959.2310028076172,971.0722045898438,1002.5639953613281,1026.8188018798828,1083.0439910888672,1137.7660034179687,1152.6505889892578,1171.7292022705078,1202.3470001220703,1242.5393920898437,1429.4271569824218,2928.050539550886,4321.529998779297,1010.4529476647457,999.7850036621094,787.3070068359375,826.7489067382812,870.1559936523438,886.5499908447266,897.5236053466797,927.1009979248047,948.8455963134766,999.7850036621094,1053.1441986083985,1066.185400390625,1082.4743927001953,1111.3999938964844,1145.9843963623046,1325.5078051757812,2850.7708275147575,4205.438003540039,82.34352914041361,80.38800048828125,65.59199523925781,66.77790539550782,68.64598327636719,71.25798645019532,72.57278747558594,74.62802124023438,76.76258850097656,80.38800048828125,83.83280334472657,85.96199951171874,87.55500793457031,92.08041076660157,103.94398498535156,119.06387145996094,136.5238082275392,221.94100952148438,2,"[0, 0, 0]"
60,9.084726187514859,8.98101806640625,6.0919952392578125,6.918387359619141,7.371002197265625,7.758003997802734,7.9810028076171875,8.406997680664062,8.740997314453125,8.98101806640625,9.258987426757812,9.555007934570312,9.8330078125,10.277008056640625,10.656090545654294,11.444015502929688,13.701631469726827,33.777008056640625,2.082137485115876,2.055999755859375,1.3329925537109375,1.4027779235839843,1.574005126953125,1.6849906921386717,1.740997314453125,1.8889923095703125,2.0,2.055999755859375,2.1300048828125,2.204010009765625,2.2960052490234375,2.4250030517578125,2.5189971923828125,2.7220001220703125,3.0214083862304744,26.686004638671875,525.461050900182,506.3005142211914,345.6439971923828,429.23389173889166,442.96440719604493,460.8989433288574,471.44168853759766,490.5827522277832,500.6434020996094,506.3005142211914,517.6548156738281,553.758903503418,576.8137969970703,589.8224899291993,596.5113403320313,637.5548252868649,880.3774701996001,8214.521011352539,390.1940537980071,375.0895004272461,219.81199645996094,303.53529960632324,319.2973258972168,334.68155364990236,354.4276977539062,367.4174995422363,371.89219665527344,375.0895004272461,381.73699340820315,403.5396026611328,437.9505950927734,444.8063110351562,448.94755096435546,479.01019256591786,574.8634435730004,667.8819885253906,29.511440064949603,28.63050079345703,18.01800537109375,22.58519497680664,24.371174926757813,26.60278244018555,27.003485107421874,27.7030029296875,28.259002685546875,28.63050079345703,29.241204833984376,30.61099853515625,31.925994873046875,33.22200012207031,33.970639801025385,35.40503234863281,41.60556376647955,151.906005859375,23.258528238078355,22.72301483154297,14.814987182617188,17.96799528503418,19.393064270019533,20.667561340332032,21.14821014404297,21.832012176513672,22.350997924804688,22.72301483154297,23.259594726562497,24.073985290527343,25.054977416992188,26.092010498046875,26.76765747070312,29.919173736572258,34.90773338317877,50.8330078125,1062.652792875564,1020.7394943237305,660.7519989013672,851.0730816345215,892.3963549804687,938.1743080139161,958.5436065673828,994.3365020751953,1009.4858093261719,1020.7394943237305,1046.9362030029297,1116.516094970703,1169.4839996337892,1193.522201538086,1209.1682968139648,1274.2873376464843,1563.9040319061833,9121.679000854492,979.5919366738478,942.1744918823242,605.8639831542969,785.4251429290771,825.3463218688964,864.3854888916017,883.8150985717773,917.8607559204102,932.9010040283204,942.1744918823242,962.1481903076171,1029.5595016479492,1080.0253784179688,1103.8399963378906,1115.0798042297363,1174.9932228088376,1440.5365165710487,8967.087997436523,83.06085620171626,77.70301055908203,54.88801574707031,64.7846593170166,68.63008209228515,71.8699951171875,73.51799163818359,75.22101974487305,76.52479858398438,77.70301055908203,80.91819763183594,86.11071166992187,88.09200744628906,90.85101165771485,102.08110885620117,119.96316284179683,158.66508448792163,4148.399017333984,2,"[0, 0, 0]"
70,9.150401420023904,8.852005004882812,6.6289825439453125,7.091354522705078,7.369538879394531,7.81500244140625,8.019012451171875,8.405998229980469,8.686004638671875,8.852005004882812,9.037002563476562,9.27801513671875,9.6300048828125,10.240005493164062,10.666004943847657,11.601734008789062,57.63535147094822,87.61100769042969,1.8605849921908635,1.7779998779296875,1.22198486328125,1.2477277221679688,1.3879934692382814,1.4820098876953125,1.5370025634765625,1.6479949951171875,1.739990234375,1.7779998779296875,1.8339996337890625,1.9069976806640625,1.9999847412109375,2.1299896240234375,2.239990234375,2.4444564819335937,27.174599060082627,51.03599548339844,524.4257031200948,513.5500030517578,416.45799255371094,437.3603084411621,453.2312051391601,466.9965026855469,474.6803894042969,493.2619934082031,505.92120666503905,513.5500030517578,525.8679962158203,540.4676025390625,557.4573822021484,588.7115875244141,604.3138015747071,656.6001412963867,740.2042813415541,1156.6920166015625,380.5906123199638,368.34800720214844,265.7560119628906,304.45512017822267,320.0323114013672,346.66919403076173,351.9475952148438,358.97750091552734,364.84759521484375,368.34800720214844,372.74420166015625,383.50659484863286,409.88758850097656,434.12500305175786,442.28409576416016,485.59150146484376,583.1997358398451,734.4550018310547,28.645913282847705,27.795989990234375,19.277999877929688,22.30174087524414,24.648089599609374,25.77701416015625,26.204000854492186,26.907989501953125,27.426010131835938,27.795989990234375,28.184005737304688,28.704022216796876,29.517993164062503,30.739602661132814,31.672398376464848,67.9949609375,79.18413217163163,118.99800109863281,22.48030761999049,21.906997680664062,17.166000366210938,18.03930657958984,19.547732543945312,20.29601593017578,20.6669921875,21.22198486328125,21.647994995117188,21.906997680664062,22.18499755859375,22.537783813476562,23.074005126953125,23.999008178710938,24.876419067382816,31.817388000488286,76.19842465210552,117.92498779296875,1054.5480844736373,1033.8410034179688,791.4179992675781,862.9052532653809,934.1676965332031,955.5970001220703,968.3407989501952,998.9520034790039,1017.0928039550781,1033.8410034179688,1051.0028076171875,1067.1920013427734,1100.3589935302734,1184.5570068359375,1212.2217971801758,1291.9955886840821,1532.6199601440585,9717.003997802734,967.1535227551116,948.8040008544922,727.4550018310547,793.7642767333984,856.3249740600586,876.9937057495117,887.7277984619141,916.2125015258789,934.3606048583985,948.8040008544922,966.4114013671874,982.3929931640625,1010.6257904052735,1090.398193359375,1114.1324005126953,1191.184164123535,1393.4484874267632,1763.0920104980469,87.39456171852576,80.46197509765625,63.96299743652344,69.22983605957032,72.58478454589843,74.78418426513672,76.0,78.20399475097656,79.55460205078126,80.46197509765625,81.57301330566406,84.443798828125,91.72919921875001,104.69459838867188,117.66600036621094,131.51253356933594,177.01537432861352,8426.406997680664,2,"[0, 0, 0]"
80,8.581073935848508,8.18499755859375,6.2220001220703125,6.4629974365234375,6.871818237304688,7.2409820556640625,7.425997924804688,7.777008056640625,8.018997192382812,8.18499755859375,8.333999633789062,8.517990112304688,8.740005493164062,9.074993896484374,9.500015258789062,12.283216857910194,52.423654632569146,62.295989990234375,2.20128910620804,2.128997802734375,1.48101806640625,1.5764048156738282,1.6858233642578124,1.813995361328125,1.871002197265625,1.9820098876953125,2.0739898681640625,2.128997802734375,2.167999267578125,2.2230072021484375,2.2969970703125,2.4069976806640625,2.4820098876953125,2.7039974975585936,40.441600555419924,44.96299743652344,528.2414106256072,522.9940032958984,390.3479919433594,447.89064776611326,471.047565612793,481.48439178466793,490.0491943359375,507.5220031738281,516.25478515625,522.9940032958984,532.5721862792968,541.6845947265625,549.5602111816406,560.7301818847657,576.4476852416991,649.9599972534187,840.4752026977872,2633.655014038086,380.5404887269759,373.45899963378906,241.53399658203125,296.0946137084961,329.82459381103513,353.0727005004883,356.4808013916015,363.20848846435547,369.5880096435547,373.45899963378906,377.5509857177734,390.33300170898434,402.6023986816407,411.306396484375,419.71519622802737,479.184115600586,563.2629077148505,691.5290069580078,28.28792705757281,27.3330078125,18.259994506835938,22.257166442871092,24.402946166992187,25.665008544921875,26.01800537109375,26.59349822998047,27.037017822265625,27.3330078125,27.647003173828125,27.998992919921875,28.455191040039068,29.314987182617188,30.629011535644533,66.39789916992189,74.72141879272525,105.57099914550781,22.492167507173882,21.888015747070312,14.943984985351562,18.00908987426758,19.383948974609375,20.351976013183595,20.685211181640625,21.276992797851562,21.666000366210938,21.888015747070312,22.127993774414062,22.3699951171875,22.68599853515625,23.222796630859378,24.053292846679682,58.35478118896491,67.2925317382827,115.12698364257812,1052.7993574035513,1046.7469940185547,729.0280151367188,885.974279876709,957.431838684082,996.7118927001953,1007.469403076172,1022.5899963378906,1036.4842041015625,1046.7469940185547,1054.5285949707031,1062.724801635742,1072.7388000488281,1095.5498046875,1125.335205078125,1310.7611941528337,1539.4997497863965,3508.8099975585938,970.3443569593863,965.3400115966797,675.5470123291016,819.301819732666,883.5621374511719,909.1642990112305,922.9193969726563,943.2200012207031,955.0630035400391,965.3400115966797,974.4183929443359,982.0322021484374,991.2028045654297,1009.18779296875,1041.3247009277343,1198.5092175292968,1440.2542243957569,3413.439987182617,82.45500044416495,76.61100769042969,53.48100280761719,65.86544311523437,69.85081939697265,72.24180603027344,73.38719177246094,74.96099853515625,75.94401550292969,76.61100769042969,77.38801574707031,78.50680847167968,82.68400573730469,109.67759704589844,116.22789916992184,136.935072631836,174.48929232788223,378.19801330566406,2,"[0, 0, 0]"
90,8.754733518526509,8.593002319335938,6.2220001220703125,6.681182495117188,7.1563623046875,7.556002807617188,7.7960052490234375,8.147994995117188,8.425003051757812,8.593002319335938,8.777008056640625,8.964004516601562,9.203994750976562,9.573599243164063,9.958605957031253,11.832992553710938,48.71775280761773,52.07301330566406,1.9138446914493983,1.8889923095703125,1.240997314453125,1.3330078125,1.4629974365234375,1.574005126953125,1.647979736328125,1.759002685546875,1.8330078125,1.8889923095703125,1.944000244140625,2.0,2.074005126953125,2.18499755859375,2.277008056640625,2.4629974365234375,2.6654160156250377,44.36900329589844,500.3307775554193,494.73500061035156,363.2929992675781,437.11679736328125,453.3919689941406,460.6059906005859,466.1019989013672,478.21800231933594,490.1420074462891,494.73500061035156,498.68620605468755,503.9869903564453,513.4010040283204,536.6159973144531,552.5077880859376,626.8751519775392,987.6256947022381,4848.964004516602,368.14557274421986,365.385009765625,245.16400146484375,297.6051431884765,315.730400390625,327.8879974365234,339.28880310058594,355.75498962402344,362.6989990234375,365.385009765625,367.8999969482422,370.9364013671875,375.77680664062495,400.1574005126953,416.3430084228516,468.67578613281273,527.3805347900433,2170.3820037841797,28.0107770611941,27.574005126953125,17.776992797851562,22.585932373046873,24.264757690429686,25.757998657226562,26.185012817382812,26.852996826171875,27.313995361328125,27.574005126953125,27.85198059082031,28.130996704101562,28.517990112304688,29.203994750976562,30.050588989257815,36.54924438476564,76.18403198242208,89.83099365234375,21.830464099440302,21.462982177734375,15.5,17.91305224609375,18.92444091796875,19.702194213867188,20.1300048828125,20.796005249023438,21.204010009765625,21.462982177734375,21.72198486328125,21.998992919921875,22.332015991210938,22.868997192382814,23.572006225585938,29.962005615234375,73.97483752441858,102.20298767089844,1003.2520263286622,994.4150085449219,704.1219940185547,855.7098277587891,897.5536010742187,925.4857940673828,938.5854034423828,965.5820007324219,986.3148040771484,994.4150085449219,1002.1739959716797,1013.9887969970704,1034.4735870361328,1058.658187866211,1090.9768035888674,1252.269758911133,1661.438916870139,6178.781005859375,928.9861696702494,921.6749877929688,650.2339935302734,789.8792370605469,829.8331164550782,857.67919921875,870.0643981933594,893.7109985351562,914.1857971191406,921.6749877929688,928.6081939697265,937.5746032714843,957.3853912353516,980.9444030761719,1011.8365966796874,1161.9588842773437,1568.9951040039155,5341.272994995117,74.2658566584127,71.719970703125,53.88800048828125,62.77698046875,64.70344604492188,66.2772216796875,67.48099365234376,69.94401550292969,71.0739990234375,71.719970703125,72.38800048828125,73.22001342773437,74.48100280761719,81.04680480957032,97.93579406738282,113.30408264160157,137.28887561035782,1639.7039947509766,2,"[0, 0, 0]"
100,9.230780783354756,9.072982788085938,6.592010498046875,7.0370997619628906,7.5550079345703125,8.0,8.240789794921875,8.628997802734375,8.906005859375,9.072982788085938,9.222000122070312,9.408004760742188,9.629013061523438,9.999008178710938,10.51800537109375,12.148749999999982,51.49024609375116,99.86801147460938,1.799687518313549,1.7779998779296875,1.0930023193359375,1.14801025390625,1.3510128784179687,1.4630126953125,1.519012451171875,1.6479949951171875,1.722015380859375,1.7779998779296875,1.8339996337890625,1.906982421875,1.9810028076171875,2.0930023193359375,2.2039947509765625,2.407012939453125,2.679494323730522,2.740997314453125,531.9017028058039,523.9920196533203,355.8090057373047,389.08172555541995,432.9712860107422,461.00830688476566,469.2672119140625,493.37198638916016,506.8262054443359,523.9920196533203,542.5539916992187,554.5285949707031,567.0284027099609,581.4695983886719,620.0914245605467,748.1550186157226,1006.5810962830236,4027.3829956054688,375.32976566132686,368.2349853515625,231.1999969482422,287.89077618408203,307.1769400024414,344.1194137573242,349.8614044189453,358.7919921875,365.2207946777344,368.2349853515625,370.787387084961,374.04998779296875,379.601806640625,416.5456024169922,432.77649688720703,484.23856170654284,665.7475391235539,4274.843002319336,28.087571936721663,27.832977294921875,18.481002807617188,21.932307800292968,23.442288208007813,25.943998718261717,26.444989013671876,27.128990173339844,27.573016357421874,27.832977294921875,28.12799072265625,28.442010498046876,28.8330078125,29.519012451171875,31.68769073486327,34.74208251953122,55.89023419190027,116.33099365234375,22.163319127523305,22.0,14.499008178710938,17.42962261962891,18.702879638671877,20.20128936767578,20.649002075195312,21.35198974609375,21.759002685546875,22.0,22.240017700195313,22.517590332031247,22.86900939941406,23.481002807617188,24.75898895263672,27.795052795410154,32.307458709717395,109.23800659179688,1045.7373411444723,1031.8180084228516,685.9530029296875,794.4301252746583,862.2571994018555,946.7797027587891,962.5037963867187,999.8274993896484,1017.9476013183594,1031.8180084228516,1048.3431915283204,1063.3582000732422,1079.0285949707031,1106.342999267578,1227.911302185058,1383.2695837402339,1868.1741551821497,8452.761001586914,968.512827833044,955.281005859375,630.6930084228516,733.2213816223144,795.5946923828125,873.8760055541992,889.1127960205079,925.5690002441406,942.511395263672,955.281005859375,971.1483917236328,985.6622009277344,1001.0404113769531,1022.7769927978516,1131.1798034667952,1289.9868106079095,1782.821023742935,8369.724990844727,77.22451331142832,74.92599487304688,53.48200988769531,60.87820343017578,66.08991882324219,69.2948989868164,70.81280517578125,73.09049224853516,74.2030029296875,74.92599487304688,75.60878295898438,76.48100280761719,77.85140991210938,88.94659423828125,100.13061065673827,114.15327789306626,127.09514883423063,251.84799194335938,2,"[0, 0, 0]"


==> data/Raspi/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,12.59266637166341,11.935001373291016,10.165992736816406,10.192248168945312,10.428547058105469,10.73909797668457,11.177995300292968,11.494503021240234,11.807200622558593,11.935001373291016,12.036402893066406,12.172698974609375,12.259002685546875,12.404693603515625,12.615700149536133,31.264957580566257,54.39319345092816,56.96299743652344,2.5367001851399738,2.5100021362304688,2.1110000610351562,2.1153654632568357,2.154654083251953,2.18499755859375,2.2392036437988283,2.402498245239258,2.4816055297851562,2.5100021362304688,2.5812042236328123,2.629302978515625,2.7086013793945316,2.833100128173828,2.853854751586914,3.067158508300781,3.107508544921876,3.1119918823242188,585.2942994435629,564.2250022888184,495.95799255371094,498.14305776977534,517.8086447143555,540.6809398651122,544.4803977966309,549.36399269104,557.4087966918946,564.2250022888184,573.0065979003906,596.7207977294921,608.2154022216797,650.8070007324219,683.0281017303466,809.2224088287344,965.1776379165678,982.5059967041016,525.4974997202555,509.03000259399414,425.9770050048828,428.7400925979614,453.60788093566896,474.1761531829834,479.4105010986328,493.6055030822754,503.53100280761714,509.03000259399414,535.5009994506836,547.4061950683594,553.1196044921875,581.3220993041992,591.7486583709716,663.7907379913325,736.704473579408,744.8059997558594,41.27688433329264,37.70349884033203,31.68499755859375,31.93846231842041,34.21964515686035,36.10914993286133,36.31541366577149,37.15125846862793,37.52939910888672,37.70349884033203,38.50699920654297,38.690007019042966,39.106797790527345,39.59989700317383,42.75039482116689,119.56698318481432,140.6891011199955,143.03600311279297,29.78808314005534,29.537002563476562,26.516998291015625,26.55092311096191,26.856246490478515,27.94589500427246,28.0881950378418,28.70250129699707,29.270802307128903,29.537002563476562,29.702403259277347,29.997499847412108,30.355192565917967,30.80160598754883,31.55869331359863,39.7099150848388,49.71979903411883,50.832008361816406,1314.224283472697,1301.409999847412,1084.7460021972656,1094.0339589920043,1177.6255701446535,1243.9793529510498,1255.2032012939453,1280.007246017456,1291.6243988037108,1301.409999847412,1308.3019958496093,1320.9220024108886,1342.790803527832,1366.3936973571779,1378.4469448089599,1680.8332365417464,1949.9780196991014,1979.8829956054688,1196.9861331939696,1184.3745002746582,993.3219985961914,999.7124068374633,1057.226081008911,1132.9334957122803,1138.7083930969238,1155.9472465515137,1177.8188034057616,1184.3745002746582,1190.2774002075196,1201.6125991821289,1218.6264053344726,1250.9817016601562,1266.5050003051758,1572.2919907379132,1838.0251013259935,1867.5510025024414,117.23815027872722,105.84100341796875,91.42400360107422,91.86880468749999,95.87201446533203,101.11549835205078,101.61680603027344,103.04424858093262,104.79559631347657,105.84100341796875,107.33260345458984,112.70399475097656,124.00139617919922,153.29699935913087,169.16505508422844,210.89198524475094,216.4881990737916,217.11000061035156,2,"[0, 0, 0]"
10,10.384057506943375,9.888999938964844,7.111000061035156,7.381555236816407,7.874562072753906,8.407000732421874,8.774200439453125,9.221992492675781,9.647994995117188,9.888999938964844,10.074803161621093,10.36999969482422,10.703994750976562,11.266395568847658,12.576200866699224,14.252995910644529,67.71688049316519,80.72200012207031,2.1953351376287653,2.0369949340820312,1.3880081176757812,1.3995537719726563,1.5023593139648437,1.6473953247070312,1.7365997314453125,1.8880081176757812,1.9820022583007812,2.0369949340820312,2.0919952392578125,2.1489990234375,2.2399978637695312,2.3519973754882812,2.4620025634765623,2.6835507202148428,49.490005187988416,51.05500030517578,536.2302347944288,531.10400390625,393.8650131225586,394.7429606323242,419.0221560668945,438.56220092773435,464.0682037353515,502.01200103759766,521.1897964477539,531.10400390625,542.4598007202148,553.3370010375977,573.8526046752929,598.0522003173828,615.230598449707,703.7673532104491,1542.8374770508658,2515.5249938964844,441.0177421883018,439.60599517822266,298.53299713134766,323.0329729614258,346.5035568237305,366.9810043334961,388.81359405517577,414.42100524902344,426.6908020019531,439.60599517822266,447.347004699707,457.94219970703125,470.3756042480469,490.20139465332034,509.32340393066414,616.6175216674806,820.430310546891,1003.6730041503906,34.50446020167058,32.925994873046875,23.092002868652344,23.925572204589844,26.96352478027344,27.91480255126953,29.136196899414063,31.516998291015625,32.462196350097656,32.925994873046875,33.51419677734375,34.15879211425781,35.06179962158203,36.51380004882813,38.11800079345703,85.31152526855466,96.64940924072266,96.73999786376953,26.003677656302116,24.961997985839844,17.943992614746094,18.776958923339844,19.989368896484375,20.98139190673828,22.179603576660156,23.73999786376953,24.48539581298828,24.961997985839844,25.384613037109375,25.80680694580078,26.47019500732422,27.86999053955078,29.066392517089845,69.5082385253905,113.9003530883829,159.95999908447266,1145.196658355262,1140.3929977416992,843.322998046875,876.683955078125,913.4949188232422,956.1885986328125,1004.6653945922851,1096.875,1124.6562042236328,1140.3929977416992,1157.0080032348633,1180.1453948974608,1202.0591995239258,1244.6955993652346,1293.4209991455077,1475.1505197143538,2478.9659425049576,3341.4029998779297,1050.3355074852755,1047.4500045776367,742.0640029907227,793.0338594360352,834.634234313965,877.2256011962891,922.3809921264649,1004.8400039672852,1030.842802429199,1047.4500045776367,1062.2986007690429,1081.0121978759764,1105.5940002441407,1140.3150009155274,1185.07440032959,1362.027922058102,2368.342973877028,3229.4400024414062,94.8611508699865,88.68500518798828,70.37000274658203,70.55057232666016,72.2049560546875,74.81379852294921,78.85140686035156,84.38800048828125,87.05859985351562,88.68500518798828,90.23880615234374,92.48679962158204,100.15839843750001,122.07259826660157,139.45799865722657,177.471156311035,214.05044616699377,231.9980010986328,2,"[0, 0, 0]"
20,9.464458775383415,9.148002624511719,6.351005554199219,6.6909799499511715,7.194897613525391,7.870002746582031,8.20379638671875,8.647998809814453,8.944992065429688,9.148002624511719,9.351004028320313,9.591995239257812,9.907000732421876,10.5,11.277100372314454,12.965075683593742,57.21528749084487,71.18499755859375,2.4609998933011337,2.3330001831054688,1.5569992065429688,1.6151431121826172,1.7262391662597656,1.944000244140625,2.0370025634765625,2.1669998168945312,2.2600021362304688,2.3330001831054688,2.4069900512695312,2.4619979858398438,2.5448013305664077,2.6669998168945312,2.7779998779296875,2.977755584716796,50.701456542968856,55.572998046875,512.4727305787034,497.27099609375,384.8100051879883,388.6936090393067,397.6963652038574,425.56529235839844,447.88480834960933,475.5954895019531,489.22039489746095,497.27099609375,507.52379760742184,522.0414047241211,538.6305969238282,564.204801940918,593.1341011047363,686.4649583435057,2461.0904130249187,2890.7980041503906,417.7058105280988,411.30999755859375,280.2009963989258,319.87909202575685,333.3035986328125,346.3608947753906,366.46620178222656,397.78149795532227,406.0878021240235,411.30999755859375,417.51380462646483,426.96840362548824,439.60179901123047,464.9531951904297,493.7920028686523,561.3435809326168,1044.1209463653859,1175.468002319336,31.282377347875755,30.816009521484375,20.407997131347656,23.945279220581053,24.949020233154297,25.9989013671875,27.254595947265624,29.675498962402344,30.35199737548828,30.816009521484375,31.22179412841797,31.74099426269531,32.39580078125,33.59199676513672,35.35569763183593,69.28319824218707,86.2038049774171,91.53699493408203,24.998811679555317,24.462997436523438,18.22100830078125,18.74890481567383,19.722001495361326,20.82939376831055,21.888800048828124,23.481502532958984,24.133404541015626,24.462997436523438,24.797003173828124,25.165600585937497,25.759797668457033,26.704200744628906,28.594390869140604,54.45065338134711,77.67848602294958,90.74099731445312,1086.741311778193,1072.0419998168945,817.1380004882812,844.6884175262451,869.1563203430176,909.2479057312012,966.036003112793,1025.8390045166016,1054.238397216797,1072.0419998168945,1091.4606018066406,1109.4973999023437,1135.108203125,1181.829800415039,1250.74580078125,1444.301197204587,3705.987497268704,3753.2870025634766,998.3851888029178,984.8949890136719,746.9349975585938,776.1879897613526,796.036554260254,833.3173980712891,884.2600021362305,941.1919975280762,965.7842041015625,984.8949890136719,1002.7655975341796,1019.3505935668945,1041.157403564453,1088.582601928711,1140.1566970825186,1339.6069151306126,3604.648355850245,3654.325996398926,88.3561229752751,83.11199951171875,66.7020034790039,66.99712829589843,69.29499954223633,72.34360580444337,76.86900177001954,79.95249938964844,81.9241958618164,83.11199951171875,84.71738891601562,87.31399536132812,92.19880065917968,112.86919708251955,126.72510986328122,148.7528005981445,175.4394912261988,180.0709991455078,2,"[0, 0, 0]"
30,9.15107302232222,8.980995178222656,5.480995178222656,6.245460289001465,7.119458999633789,7.647352981567383,7.938895416259767,8.426753997802734,8.759002685546875,8.980995178222656,9.185203552246094,9.425895690917969,9.722004699707032,10.222000122070312,10.826705932617184,12.537608642578125,50.098175521850806,55.85199737548828,2.3048418713854506,2.2589950561523438,1.259002685546875,1.4696800231933593,1.6934605407714844,1.8519973754882812,1.944000244140625,2.0919952392578125,2.1850051879882812,2.2589950561523438,2.3140029907226562,2.371009063720703,2.462005615234375,2.5739974975585938,2.678398513793943,2.880011291503906,9.122242393503342,57.944000244140625,489.8128010266787,483.05101013183594,276.5540084838867,338.0933844604492,389.80279663085935,412.36760215759284,428.1478057861328,458.8794975280762,474.0224014282226,483.05101013183594,491.3394027709961,500.3641975402832,513.3285934448243,537.2456062316894,560.3485511779784,645.1092278289793,2853.9581054916835,3078.915008544922,398.820279839751,396.4970016479492,205.40499877929688,264.2210467071533,307.3397428131103,331.2152046203613,343.6766052246094,383.7142505645752,391.72959899902344,396.4970016479492,402.07321014404295,407.1801986694336,418.23699951171875,447.75739364624025,471.594051361084,535.8677814483642,636.9182085342641,1017.1569976806641,31.659692029416302,31.186500549316406,16.8699951171875,20.072311767578125,24.989931488037108,26.278349685668946,27.092002868652344,29.88974952697754,30.759002685546875,31.186500549316406,31.64820251464844,32.128997039794925,32.685003662109374,33.57400741577148,34.93705139160156,78.13788513183593,104.5023419570924,130.07500457763672,24.14060708248254,23.907005310058594,12.944999694824219,15.412940437316895,19.00834259033203,20.136006927490236,20.945396423339844,22.759746551513672,23.536000061035153,23.907005310058594,24.295997619628906,24.71940002441406,25.20419921875,25.931107330322263,27.012053298950192,32.80809692382812,82.66536211395393,97.7959976196289,1041.6307337253124,1033.156997680664,568.8280029296875,722.4770460968017,837.5687065887452,878.9155014038085,906.4972038269043,992.3517456054688,1018.3905960083007,1033.156997680664,1051.4935974121095,1070.9325958251952,1100.552801513672,1143.752001953125,1187.6548999786376,1315.898438873291,3648.6540178528253,3892.204002380371,955.8892948720362,947.935001373291,518.6620025634766,660.547910484314,767.1696359252929,802.7345989227294,830.6795013427734,910.2377490997314,934.3798004150391,947.935001373291,964.9162002563477,981.8925025939942,1009.0681991577148,1047.8012962341309,1089.968550491333,1214.7248915863038,3546.023691658062,3787.5390014648438,85.74143885327624,82.66600036621094,50.165992736816406,61.443800971984864,69.13746437072754,72.51860046386719,74.7580062866211,79.53674697875977,81.55480041503907,82.66600036621094,83.89240264892578,85.66310806274414,88.47439575195312,99.85751113891601,114.6834030151367,138.40150581359865,189.76596985626534,210.99600219726562,2,"[0, 0, 0]"
40,9.104411977194722,8.833992004394531,6.185997009277344,6.505647003173829,7.044216766357422,7.519004058837891,7.814796447753906,8.314994812011719,8.629005432128906,8.833992004394531,9.01800537109375,9.241004943847656,9.537002563476562,9.947607421875006,10.592995452880858,12.601263275146476,60.74030010986386,116.44400024414062,2.04817308564321,2.0190048217773438,1.2780075073242188,1.3783192291259767,1.5,1.6300048828125,1.7220001220703125,1.8700027465820312,1.9629989624023438,2.0190048217773438,2.0920028686523438,2.1490020751953125,2.2399978637695312,2.356202697753911,2.4629974365234375,2.6411558532714823,2.8812365722656317,33.7969970703125,488.1042469676864,487.86499786376953,377.16300201416016,383.78561332702634,397.9058917236328,414.50758590698246,426.22399444580077,461.106502532959,476.90540008544923,487.86499786376953,495.0453918457031,501.54139709472656,512.7569931030273,539.2721954345703,558.3496940612794,647.6029415893554,907.6396384735385,2554.156997680664,392.5939049558495,398.2000045776367,255.01599884033203,286.0595907440186,306.61459564208985,337.43539505004884,343.4959945678711,358.5605010986328,391.7251953125,398.2000045776367,402.4289978027344,407.08019866943357,413.2696044921875,431.4985946655274,453.773095703125,522.1431588745113,736.3388515778105,974.1180038452148,30.784259491154483,30.62999725341797,21.905006408691406,23.740378555297852,24.96300033569336,25.834007263183594,26.48100128173828,28.834003448486328,30.14899444580078,30.62999725341797,31.036791992187503,31.499996948242188,32.11839599609375,33.12920379638672,34.594801330566405,41.55234069824218,96.2065429840117,135.07199096679688,23.27947130942257,23.018997192382812,17.222999572753906,17.708805435180665,18.556002655029296,19.351004791259765,19.962802124023437,21.500503540039062,22.628997802734375,23.018997192382812,23.387998962402342,23.813601684570315,24.240005493164062,24.981002807617188,25.946901702880854,34.089720153808585,100.74788854980548,123.73899841308594,1030.2387499087852,1036.4140014648438,787.6579971313477,804.6158218688965,843.0886160278321,880.7683952331544,900.3608016967773,970.128002166748,1018.5852035522462,1036.4140014648438,1048.859001159668,1064.8765991210937,1090.9657974243164,1126.3094024658203,1166.140599822998,1311.0157574462887,1783.0966435394353,3660.533004760742,945.9144677869508,952.9890060424805,723.8610000610352,736.4770072479248,773.4835025024414,808.8014030456543,826.8500030517579,888.711498260498,933.9970062255859,952.9890060424805,964.319204711914,977.3183975219727,998.2257949829102,1035.7317947387698,1070.3666030883787,1209.392021179199,1668.2878205719096,3531.570999145508,84.32428212183429,81.8499984741211,62.498992919921875,65.92585931396485,68.40637802124023,70.84830627441406,72.57379150390625,78.64700317382812,80.83220520019532,81.8499984741211,82.72100677490235,83.92500762939453,86.37599487304688,98.6356033325196,113.67529983520507,137.8359356689453,173.8522468414312,180.01700592041016,2,"[0, 0, 0]"
50,8.46547875191596,8.444000244140625,5.704002380371094,6.279845581054688,6.703998336791992,7.074999618530272,7.3700004577636715,7.852748870849609,8.259002685546875,8.444000244140625,8.648002624511719,8.852005004882812,9.09100341796875,9.469096374511722,9.881701278686526,11.065072860717777,12.62825849151613,29.40599822998047,1.918559735215555,1.9249954223632812,1.1479949951171875,1.2950921173095704,1.3889999389648438,1.5359981536865235,1.604895782470703,1.7589950561523438,1.8699951171875,1.9249954223632812,1.9810028076171875,2.0380012512207033,2.1110076904296875,2.2220001220703125,2.31500244140625,2.491011352539066,2.6461969833374095,2.8339920043945312,468.0561610895192,473.0030059814453,312.20098876953125,355.76926139068604,373.9681098175049,395.68125267028813,406.9709983825684,430.4489994049072,459.37098693847656,473.0030059814453,483.0152008056641,492.26549530029297,498.73559722900393,509.81069488525395,524.5354976654053,572.9013027191168,1269.5136487961634,2553.8779907226562,378.3973043521871,388.54200744628906,219.14500427246094,268.3360647277832,310.72480789184567,324.2202541351318,330.3236030578613,343.03274726867676,379.76999816894534,388.54200744628906,394.99959564208984,399.97509765625,404.40260314941406,411.6304016113281,421.2946041107178,480.1376406860354,575.2377570877129,839.2119979858398,27.52984456189974,27.92599868774414,16.81501007080078,19.551854652404785,22.82352897644043,23.573987579345705,24.086193084716797,25.17974853515625,27.18059387207031,27.92599868774414,28.479997253417967,28.92499542236328,29.44300079345703,30.184303283691406,30.981002807617188,34.76906356811524,52.144239845276076,128.406005859375,22.039849489066857,22.33300018310547,13.906997680664062,16.006802207946777,18.110943679809573,18.850997924804688,19.259002685546875,20.278749465942383,21.792791748046874,22.33300018310547,22.759996032714845,23.14789657592773,23.554591369628906,24.165995025634768,24.907997131347656,28.465228805542008,35.51292514038141,44.48200225830078,986.9086630112856,1004.1365013122559,621.5299987792969,729.0438892822266,820.1547815704346,845.5652477264405,862.8239974975586,902.2490005493164,984.3927947998047,1004.1365013122559,1022.0693969726562,1037.206298828125,1048.9879989624023,1072.8617027282717,1097.0762992858886,1210.7950391387944,2013.5762073975775,3249.572998046875,906.4071979798044,924.0084953308105,568.9930038452148,667.151182220459,752.4063697052002,775.4732498168945,790.4185028076172,828.082498550415,904.3526062011719,924.0084953308105,938.9037948608399,954.1269012451172,965.0256042480469,983.6527938842773,1007.9580474853517,1115.5246408844014,1908.318990387074,3159.759002685547,80.50146503148116,80.23899841308594,52.53699493408203,60.77925581359863,65.68291824340821,68.38924255371094,70.02589645385743,73.7027587890625,78.75780334472657,80.23899841308594,81.38798675537109,82.45930480957031,84.11060028076172,88.43110504150391,100.38674812316896,115.3600146484375,135.05308168029939,192.49700164794922,2,"[0, 0, 0]"
60,8.53313229234786,8.48199462890625,5.055000305175781,6.217579650878906,6.7030029296875,7.1660003662109375,7.444007873535156,7.925994873046875,8.277992248535156,8.48199462890625,8.704002380371094,8.927001953125,9.222000122070312,9.611007690429688,10.102001190185547,11.128997802734375,12.428279037475642,13.629997253417969,1.92697659054318,1.9080047607421875,1.072998046875,1.2881637573242186,1.427001953125,1.5380020141601562,1.6110076904296875,1.75799560546875,1.8519973754882812,1.9080047607421875,1.9810028076171875,2.0370025634765625,2.11199951171875,2.2399978637695312,2.3425025939941406,2.5568992614746096,2.7478379058838076,15.185005187988281,458.3359950958228,459.73600006103516,279.2760009765625,352.92366905212407,379.7256019592285,387.9949951171875,395.4959945678711,419.98550033569336,441.7929916381836,459.73600006103516,474.06800079345703,485.8090057373047,494.19898986816406,506.52999114990234,519.6694946289062,572.644096374512,1355.6630258182315,2081.140998840332,374.8494142638952,380.86600494384766,203.81299591064453,274.869495010376,300.646696472168,322.88550186157227,327.6439971923828,339.37600326538086,351.2370071411133,380.86600494384766,394.9769973754883,401.51399993896484,407.08799743652344,415.14400482177734,431.8005027770996,490.5070014953614,613.2118575286904,716.4539947509766,28.88816225306627,29.019004821777344,15.055007934570312,21.112667922973632,23.909703826904295,24.69400405883789,25.147003173828125,26.0364990234375,27.128990173339844,29.019004821777344,29.85100555419922,30.371002197265625,30.925003051757812,31.64899444580078,32.58300018310547,39.16090469360354,83.48048271179204,161.70101165771484,22.629697398794068,22.500999450683594,12.906997680664062,16.821929092407228,18.42610855102539,19.203495025634766,19.59400177001953,20.5,21.55400848388672,22.500999450683594,23.222000122070312,23.759002685546875,24.277999877929688,24.981002807617188,25.602001190185547,30.7011962890625,75.41060714721681,86.77500915527344,976.3194657413079,985.2469940185547,564.5859985351562,734.5639096832275,816.3535972595215,835.3695030212402,850.5449981689453,889.4710006713867,935.9339981079102,985.2469940185547,1017.0810012817383,1038.302001953125,1056.561996459961,1083.395004272461,1111.5425033569336,1209.6746002197265,2145.9584514621533,2820.134002685547,895.1633778944694,903.8419952392578,517.1790008544922,674.7979485321044,747.7575004577636,766.2774963378906,778.5270004272461,815.4904975891113,854.525993347168,903.8419952392578,932.6359939575195,953.0079956054688,969.4139938354492,992.4150009155273,1019.127498626709,1116.3954010009766,1996.5369187168271,2729.004997253418,81.15608784683856,81.20201110839844,47.40699768066406,59.76596115112305,66.70479583740234,68.5369987487793,70.27799987792969,73.32350158691406,78.40599822998047,81.20201110839844,82.9439926147461,84.25701141357422,85.8699951171875,89.4439926147461,100.50899505615234,117.84539947509765,142.55993820190452,212.4980010986328,2,"[0, 0, 0]"
70,7.944843887735442,7.7220001220703125,5.6490020751953125,5.914391250610352,6.259002685546875,6.6110076904296875,6.796001434326172,7.166999816894531,7.4640045166015625,7.7220001220703125,7.982002258300781,8.297000885009766,8.6669921875,9.111000061035156,9.647245407104492,10.878101730346676,46.981136054994046,57.425994873046875,1.8301541282016274,1.7779998779296875,1.1110076904296875,1.18499755859375,1.313995361328125,1.4260025024414062,1.5,1.6110000610351562,1.7040023803710938,1.7779998779296875,1.8519973754882812,1.927001953125,2.01800537109375,2.1469993591308594,2.2410049438476562,2.443446350097656,2.7346081161499103,43.519004821777344,447.8161656053051,431.8480033874512,341.32799530029297,360.27551689147947,368.4117462158203,381.5802536010742,390.20949935913086,407.495756149292,423.1439971923828,431.8480033874512,455.7899932861328,474.2074851989746,492.80799865722656,511.1710014343262,534.7062530517578,580.8003471374509,1123.9921645736813,2573.063995361328,369.2468055483395,361.3745002746582,262.2740020751953,279.0435722732544,293.5155490875244,318.9967441558838,324.8849983215332,334.0517520904541,342.66200256347656,361.3745002746582,377.62500762939453,394.0135040283203,406.58799743652344,423.310001373291,450.37774658203125,485.4594455718992,580.9661887741095,653.7710037231445,27.87857692672968,26.259502410888672,19.889999389648438,21.09680507659912,22.999546813964844,24.0,24.369998931884766,25.056753158569336,25.719993591308594,26.259502410888672,27.2760009765625,29.240509033203125,30.33300018310547,31.27899932861328,32.0932502746582,67.16130065917967,80.67180194854774,138.64700317382812,21.598652728442428,20.610000610351562,16.53900146484375,16.794425888061525,17.899348449707034,18.586997985839844,18.963008880615234,19.55500030517578,20.110992431640625,20.610000610351562,21.40898895263672,22.777000427246094,23.519004821777344,24.239990234375,24.9422550201416,32.90344276428218,71.0291921997073,78.53499603271484,956.5731190470406,926.5449981689453,728.7320022583008,772.495527305603,804.9380962371827,829.7217483520508,845.6564979553223,878.2397499084473,902.1929931640625,926.5449981689453,957.1549987792969,1017.0804977416992,1059.3209991455078,1095.8950004577637,1120.524248123169,1201.0141998291015,1800.1914445495734,3421.66300201416,876.3151988247538,849.9904975891113,664.6959991455078,701.1587934875488,734.8066513061524,759.4074993133545,774.0095024108887,803.3925037384033,825.2860107421875,849.9904975891113,875.9709930419922,932.5355033874512,971.8220062255859,1003.6000022888184,1029.3394947052002,1102.083151245117,1687.7388078689582,3320.515998840332,80.25792022228678,74.59199523925781,62.50000762939453,64.1084239578247,66.03600311279297,67.85174751281738,68.9435043334961,71.1830062866211,72.85100555419922,74.59199523925781,80.03699493408203,83.73999786376953,85.79600524902344,97.0364990234375,113.67574882507324,134.20179481506344,168.92514156341724,178.07300567626953,2,"[0, 0, 0]"
80,7.796625339663468,7.611000061035156,5.7960052490234375,6.038435363769531,6.408003234863282,6.741004943847656,6.9080047607421875,7.2400054931640625,7.463996887207031,7.611000061035156,7.7949981689453125,7.999000549316406,8.278007507324219,8.906997680664062,9.480995178222656,11.192402648925775,12.812555541992205,13.776992797851562,1.81765418079889,1.7959976196289062,1.1289901733398438,1.2220001220703125,1.3699951171875,1.4990005493164062,1.5550003051757812,1.6659927368164062,1.7410049438476562,1.7959976196289062,1.8519973754882812,1.9079971313476562,2.0,2.11199951171875,2.2220001220703125,2.4630050659179688,2.7711605834961657,2.9449996948242188,418.25550264637434,412.9769973754883,348.9769973754883,364.6517205810547,372.2434020996094,381.73699951171875,385.9209976196289,395.42100524902344,405.7000045776367,412.9769973754883,417.1060028076172,421.14200592041016,427.6999969482422,453.49500274658203,487.6429977416992,534.418601989746,1033.7848422243014,2238.4360122680664,339.4832737184467,334.4779968261719,275.6080017089844,278.78739990234374,289.0883987426758,307.31099700927734,322.6990051269531,327.6080017089844,331.885009765625,334.4779968261719,336.9039993286133,339.6260070800781,344.31099700927734,361.625,401.73600006103516,439.75760345458986,551.084520874024,748.8069915771484,25.604986743743062,25.222007751464844,20.18500518798828,20.711964111328125,22.329600524902343,23.611000061035156,24.01799774169922,24.611000061035156,24.98200225830078,25.222007751464844,25.481002807617188,25.795997619628906,26.222000122070312,27.444000244140625,30.05499267578125,32.67060089111328,35.25484039306668,43.50000762939453,19.64838533902633,19.31501007080078,14.722000122070312,15.584317932128906,17.05159912109375,17.983001708984375,18.313003540039062,18.777000427246094,19.093002319335938,19.31501007080078,19.537994384765625,19.7969970703125,20.185997009277344,21.388992309570312,23.074005126953125,26.248197937011714,31.378080444336085,46.03699493408203,885.5159087185783,871.7120056152344,739.4359970092773,760.9969247436524,790.0424041748047,819.1199951171875,829.0270004272461,844.1389999389648,861.8420028686523,871.7120056152344,878.4899978637695,886.4900054931641,902.5080032348633,957.2300033569336,1038.7840042114258,1133.9716018676759,1681.5800357058408,3190.647994995117,812.6064279680528,800.9160003662109,676.2880020141602,695.9053222656249,722.9144027709962,750.8239974975586,761.5270004272461,775.1579971313477,790.3980102539062,800.9160003662109,807.2309951782227,813.5459976196289,826.3429946899414,876.9709930419922,952.1380004882812,1040.0136016845702,1587.0100042727229,3081.833999633789,72.90948075052557,70.05500030517578,62.18500518798828,63.24288513183594,64.68160400390624,65.97998809814453,66.77699279785156,68.2229995727539,69.3499984741211,70.05500030517578,70.77699279785156,71.8699951171875,74.4429931640625,84.59199523925781,94.83200073242188,106.9136077880859,121.45484527587966,134.46100616455078,2,"[0, 0, 0]"
90,7.612833904682569,7.371002197265625,5.3889923095703125,6.05004541015625,6.315442199707031,6.5930023193359375,6.759002685546875,7.036994934082031,7.240997314453125,7.371002197265625,7.517997741699219,7.68499755859375,7.88900146484375,8.277999877929688,8.813995361328125,11.51900146484375,52.62978198242315,67.16700744628906,1.8282487420373612,1.813995361328125,1.128997802734375,1.2779998779296875,1.4074417114257813,1.5360031127929688,1.5920028686523438,1.6850051879882812,1.759002685546875,1.813995361328125,1.8520050048828125,1.9249954223632812,1.9820022583007812,2.0930023193359375,2.186004638671875,2.371002197265625,2.6110000610351562,2.9069976806640625,413.829134128801,408.84800720214844,314.7179946899414,346.5152022094727,373.12531127929685,379.0213989257812,382.8732040405273,392.8299865722656,402.3768035888672,408.84800720214844,413.54999389648435,418.17540130615237,425.3651977539063,445.1796005249024,474.8270034790039,552.6935189819336,771.7565154419583,1244.7260055541992,343.0839515211348,335.23699951171875,184.5709991455078,280.9593617553711,295.8430416870117,319.4039993286133,322.92240142822266,328.0329895019531,332.7739990234375,335.23699951171875,337.6259994506836,341.34779205322263,351.52140045166016,378.4219940185547,396.9431945800781,461.79260253906295,545.1189646606643,697.7880020141602,26.55960997709613,25.7030029296875,14.999008178710938,21.364588623046874,22.988357849121094,23.980996704101564,24.388999938964844,24.999000549316406,25.42599945068359,25.7030029296875,25.980397033691403,26.315000915527342,26.777000427246094,27.769201660156256,29.70400695800781,57.86628082275672,82.0861049804711,731.4360046386719,19.875126170510104,19.27800750732422,14.020004272460938,16.029878112792968,17.38999420166016,17.945994567871093,18.239395141601562,18.72100830078125,19.05500030517578,19.27800750732422,19.53699493408203,19.8137939453125,20.16599426269531,20.944996643066403,22.70440673828125,30.278725585937515,64.53814642334001,67.27800750732422,886.0712690705969,871.5830001831055,606.1959991455078,744.855999633789,801.7613198852539,821.4832000732422,830.6940002441406,846.2490005493164,863.4643981933593,871.5830001831055,880.5270004272461,891.8193984985351,914.5930007934571,943.5999984741211,1005.2211944580079,1176.4914010620118,1480.5448499145882,2026.8649978637695,812.788904444262,800.2129974365234,551.27099609375,678.7829739379883,734.0729592895508,753.3907928466797,762.0576019287109,776.1020050048828,791.7680023193359,800.2129974365234,808.1210021972656,817.5090087890625,837.152799987793,865.1823959350586,919.8328033447266,1081.7725567626953,1354.1181583252162,1913.5330047607422,73.28236462633495,69.7030029296875,54.016998291015625,62.34769268798828,64.70188354492187,66.23999786376953,66.94400024414062,68.12899780273438,69.072998046875,69.7030029296875,70.35200500488281,71.25900268554688,73.03520202636719,87.89500427246097,97.12459869384766,116.96544555664065,148.9326519165042,213.84800720214844,2,"[0, 0, 0]"
100,8.253643341739952,7.888999938964844,5.294990539550781,6.093871475219727,6.592974853515625,6.944000244140625,7.130003356933594,7.499000549316406,7.739997863769531,7.888999938964844,8.055006408691407,8.251596069335928,8.517997741699219,8.981002807617188,9.555999755859375,11.9997604370117,52.99387918091095,176.2760009765625,1.5862623403298697,1.4810028076171875,0.9080047607421875,1.0207678527832031,1.18499755859375,1.2400054931640625,1.2599945068359375,1.3699951171875,1.4260025024414062,1.4810028076171875,1.5189971923828125,1.5930023193359375,1.6669998168945312,1.7970046997070312,1.9260025024414062,2.2400178527832026,40.29739114379953,88.31399536132812,449.38880629194705,439.80899810791016,271.3290023803711,320.7932740478516,357.78397293090825,379.4523010253906,387.69300079345703,405.54050064086914,424.05659637451174,439.80899810791016,453.1373992919922,465.10400390625,480.1487976074219,504.9598022460938,585.4471046447753,686.9598748779296,1212.403114044226,2206.6719970703125,346.2199813760212,335.32899475097656,203.64600372314453,262.74836022949216,280.12315994262696,299.7304931640625,318.643798828125,326.59749603271484,331.70360260009767,335.32899475097656,339.2917984008789,346.15500335693355,373.08740386962893,394.3713973999023,412.25479888916016,462.3513012695311,717.416414749146,1028.6330032348633,27.255473842267463,26.534996032714844,16.501007080078125,20.65349060058594,22.333999633789062,24.647895050048827,25.106600952148437,25.814002990722656,26.240997314453125,26.534996032714844,26.83300018310547,27.18500518798828,27.721995544433597,29.18499755859375,31.81510772705078,37.07659744262689,93.8153981018187,177.2010040283203,21.029734408704936,20.480003356933594,12.925994873046875,15.944000244140625,17.51665084838867,18.830413818359375,19.222000122070312,19.81500244140625,20.204002380371094,20.480003356933594,20.739793395996095,21.05500030517578,21.48200225830078,22.590394592285158,24.741004943847656,29.89009246826169,70.61587330627526,125.08899688720703,928.1916788654418,909.9489974975586,559.9540023803711,688.8866267395019,761.3878561401367,824.7839965820312,840.7396011352539,874.6259956359863,896.7795989990234,909.9489974975586,923.8343978881836,939.8830032348633,960.922999572754,1007.1404022216797,1146.4201988220211,1300.3528579711915,2045.1364987182644,2894.697006225586,853.7339016010105,837.5059967041016,511.5469970703125,630.931854019165,695.7814134216308,755.9302047729492,770.6924041748047,803.5620002746582,825.0144027709962,837.5059967041016,849.7613998413085,864.3873977661133,883.3281951904297,927.0673934936524,1059.0710990905761,1205.7117747497557,1943.6706359558118,2806.4580001831055,74.45777726443131,70.2770004272461,48.407005310058594,55.74461915588379,62.422762908935546,65.31300277709961,66.2218002319336,68.01799392700195,69.35120544433593,70.2770004272461,71.18399810791016,72.32519989013672,75.61720428466798,92.99819946289062,101.1609962463378,126.16547393798825,162.97663298034922,225.36800384521484,2,"[0, 0, 0]"


==> data/Raspi/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,12.938697814941406,11.305992126464844,10.128997802734375,10.128998703002928,10.129006805419923,10.293190002441406,10.688202667236329,10.962749481201172,11.200592041015625,11.305992126464844,11.5072021484375,11.647300720214844,11.799392700195312,12.063299560546875,13.065947341918926,56.18727668762204,60.65192316436776,61.14799499511719,2.406552251180013,2.4075088500976562,1.9810028076171875,1.9876107788085937,2.04708251953125,2.1110076904296875,2.1489013671875,2.259014129638672,2.3264007568359375,2.4075088500976562,2.4404037475585936,2.5,2.5560012817382813,2.6885986328125,2.7608604431152344,2.923706893920898,2.9932701950073257,3.0009994506835938,618.939868036906,599.0195007324219,532.2900085449219,533.8633016662598,548.0229397583007,566.1154579162597,572.5126007080079,579.8492622375488,586.9588043212891,599.0195007324219,618.4036056518555,632.5673950195312,652.5179962158204,666.5322875976562,708.133260345459,848.4070474243156,983.4961017761256,998.5059967041016,469.92836481730143,460.53150177001953,393.0509796142578,393.368872543335,396.2299089050293,425.0488929748535,432.56380157470704,451.2530040740967,458.4945922851563,460.53150177001953,467.02720336914064,485.8943054199219,506.5307891845703,512.9413024902344,517.4444507598877,553.3512608337401,580.2448276214604,583.2330017089844,37.514600626627605,36.092010498046875,31.574005126953125,31.67996853637695,32.63363922119141,34.41289138793945,34.83009796142578,35.292259216308594,35.83720397949219,36.092010498046875,36.377192687988284,36.647997283935545,36.96659851074219,38.247503662109374,39.765005493164054,71.08737731933569,110.27306420898508,114.62702941894531,29.20341618855794,28.657485961914062,24.702987670898438,24.79473403930664,25.620451354980467,26.861601257324217,27.223202514648438,27.736251831054688,28.31060791015625,28.657485961914062,29.10060729980469,29.232708740234376,29.46600341796875,29.72109375,30.165551757812498,46.42886878967272,66.29198050689733,68.49899291992188,1287.0698337554932,1285.4925003051758,1119.8929901123047,1122.635369277954,1147.3167817687988,1209.3285957336425,1227.996898651123,1255.8414993286133,1273.2061950683594,1285.4925003051758,1297.9207977294923,1307.5225067138672,1313.4320068359375,1327.7054077148437,1351.0459991455077,1523.9944602966298,1699.546247787479,1719.052001953125,1170.9314997355143,1172.0130043029785,993.8399963378906,997.91087840271,1034.548816986084,1099.833757019043,1114.18738861084,1131.906997680664,1158.8187988281252,1172.0130043029785,1176.074203491211,1189.7260986328124,1203.7994018554687,1219.9010910034178,1229.3542930603026,1415.150998458861,1588.3632008895906,1607.609001159668,116.13833401997884,108.00749969482422,99.66401672363281,99.69906237792969,100.01447326660156,100.9009391784668,101.84260406494141,104.22500038146973,107.02140197753907,108.00749969482422,108.9876007080078,113.78179550170896,125.42101440429688,147.61220550537112,157.9699180603027,178.5010812377929,188.53062570190448,189.64501953125,2,"[0, 0, 0]"
10,10.823697646067451,10.334014892578125,7.2410125732421875,7.567500854492187,8.130517578125,8.729196166992187,9.092999267578124,9.68499755859375,10.1110107421875,10.334014892578125,10.610992431640625,10.944000244140625,11.295989990234375,11.970394897460938,12.911401367187501,14.201563720703124,59.665030883789285,62.27699279785156,2.254728646113955,2.240997314453125,1.51800537109375,1.528943359375,1.65096923828125,1.8329925537109375,1.9260101318359375,2.074005126953125,2.1850128173828125,2.240997314453125,2.31500244140625,2.371002197265625,2.46298828125,2.596401977539063,2.714804077148438,2.9439849853515625,3.0402229003906327,3.128997802734375,554.5021777223484,549.8839874267578,352.1060028076172,391.73847204589845,440.21301940917965,458.20179443359376,478.78399353027345,518.9199981689453,538.40380859375,549.8839874267578,560.3743896484375,574.1050109863281,588.0848022460938,613.6141845703125,634.2477996826173,688.2455670166015,1941.4652517090362,2537.636016845703,450.25200331113217,444.36500549316406,312.1630096435547,331.86707653808594,354.02063232421875,368.69200134277344,398.2100036621094,423.5690002441406,436.17219848632817,444.36500549316406,458.85400390625,472.1535919189453,485.0898040771485,499.6635925292969,514.5005981445313,573.5760607910156,862.5411324462942,921.9329986572266,33.5331393838516,32.25801086425781,22.258987426757812,22.708910766601562,25.893261108398438,26.78460693359375,27.666015625,30.832015991210938,31.767205810546876,32.25801086425781,32.717419433593754,33.325216674804686,34.09859924316406,35.737384033203135,37.78099670410157,84.29123779296857,110.21006945801062,142.5349884033203,25.714878627232142,24.666961669921875,17.073989868164062,17.782936645507814,19.695316162109375,20.573391723632813,21.32919616699219,23.629989624023438,24.296005249023438,24.666961669921875,25.088595581054687,25.499612426757814,26.07341613769531,27.677996826171878,29.5300048828125,71.90058715820305,135.2264014892582,139.57301330566406,1174.3680707057708,1172.4300079345703,811.0460052490234,835.2979002685547,969.9680389404297,991.017999267578,1017.0391998291016,1135.0050048828125,1159.101007080078,1172.4300079345703,1185.6702026367188,1203.889599609375,1230.1956024169922,1274.309994506836,1304.7689941406252,1495.0194860839808,2971.044885131873,3398.9029998779297,1077.0806253367457,1075.375991821289,746.0460052490234,767.3369525146484,878.925767211914,909.0886016845703,932.4442138671875,1041.9130096435547,1061.0614074707032,1075.375991821289,1088.3390014648437,1103.5609954833985,1124.9159942626954,1164.3486114501954,1198.2778045654297,1383.7396459960903,2858.13851269535,3292.7739868164062,97.28744536902516,91.49900817871094,65.0,67.96094775390625,74.25395812988282,77.2112030029297,81.15420227050781,87.86900329589844,89.96539001464843,91.49900817871094,93.0276123046875,95.62400512695312,104.42479858398438,124.77900695800784,141.4910095214844,157.1896289062499,213.97455895996177,223.3870086669922,2,"[0, 0, 0]"
20,9.655539633897213,9.296005249023438,5.8889923095703125,6.576517547607422,7.3331863403320305,7.777006530761718,8.167007446289062,8.667007446289062,9.05499267578125,9.296005249023438,9.537002563476562,9.795989990234375,10.111007690429688,10.740997314453125,11.316802978515623,13.969125366210926,60.688988525391,64.4630126953125,2.1113010747595045,2.0179901123046875,1.110992431640625,1.4260101318359375,1.5179928588867186,1.6489044189453126,1.7410125732421875,1.871002197265625,1.9629974365234375,2.0179901123046875,2.055999755859375,2.128997802734375,2.2039947509765625,2.3152008056640625,2.4278076171874985,2.7557769775390613,41.590415527351304,57.222015380859375,518.4682277588691,510.10498046875,342.18101501464844,375.93901068115235,416.7814990234375,430.3133041381836,451.09081726074214,483.41100311279297,499.1868041992188,510.10498046875,521.0675903320313,536.4087982177734,554.0163970947266,576.6121978759766,605.2669998168943,695.4027737426758,1448.666283813601,2795.802001953125,420.423488075563,420.6619873046875,231.84999084472656,306.7389894714355,330.29315490722655,350.3642120361328,362.07400207519527,392.11499786376953,412.2545928955078,420.6619873046875,425.9364044189453,433.65439758300784,445.90220031738284,468.4724060058594,494.48610229492186,577.366425476074,922.0209507751524,1118.0240020751953,32.03419309370434,31.926025390625,16.722015380859375,20.839000885009767,25.23937072753906,26.593807983398438,27.347601318359377,30.277992248535156,31.408206176757812,31.926025390625,32.387997436523435,32.85100708007812,33.387411499023436,34.337197875976564,35.61269073486328,66.35424377441385,88.29400366210952,88.81300354003906,25.239287216023797,24.55401611328125,13.720993041992188,18.376932281494142,19.87945465087891,20.759002685546875,21.388015747070312,23.305503845214844,24.240191650390624,24.55401611328125,24.908599853515625,25.31600341796875,25.829397583007815,26.74320068359375,27.96672668457031,72.69394927978512,102.89258605957316,152.9239959716797,1096.2476456777497,1092.8760070800781,663.1220092773438,811.6112014770508,879.9380294799805,926.672901916504,953.2886047363281,1035.7934951782227,1075.3804016113281,1092.8760070800781,1115.2241912841796,1134.5980010986327,1159.7830047607422,1200.8638000488281,1244.048094177246,1456.615284729,2565.3186873475292,3914.7140045166016,1007.9320368528171,1005.9329986572266,611.4739990234375,743.9431875915527,808.5072882080078,847.4460021972656,876.4822082519531,950.3505020141602,987.6118011474609,1005.9329986572266,1022.7357971191407,1045.0395965576172,1065.3284057617188,1101.375210571289,1144.618095397949,1349.5753482055616,2450.9804265137886,3812.4940185546875,88.31560882493254,85.01699829101562,51.64801025390625,65.38525988769531,69.61169311523437,72.97651062011718,75.19940185546875,80.19349670410156,83.48019409179688,85.01699829101562,86.10560913085936,88.25801086425781,91.55079956054689,107.46138610839844,121.55440521240229,146.3907412719726,179.36806533813515,186.84999084472656,2,"[0, 0, 0]"
30,9.612026520105667,9.388999938964844,6.1300048828125,6.819062515258789,7.5269863891601565,8.09235305786133,8.388992309570312,8.888748168945312,9.22198486328125,9.388999938964844,9.591995239257812,9.83288116455078,10.148004150390626,10.666000366210938,11.067340850830075,12.528599548339844,47.26177626038535,135.4429931640625,2.1947786488058245,2.1299896240234375,1.1669921875,1.2665253448486329,1.5550079345703125,1.7230072021484375,1.8157119750976562,1.9810028076171875,2.074005126953125,2.1299896240234375,2.2030029296875,2.259002685546875,2.3330078125,2.444000244140625,2.555642700195312,2.8510060119628906,10.976111328137717,58.27799987792969,505.2159761783881,495.8089904785156,292.97698974609375,347.8925010070801,405.21783264160155,424.5002799987793,439.4166885375976,477.4472312927246,488.3954132080078,495.8089904785156,504.7981872558594,512.3458938598633,525.460205078125,551.7565979003906,578.2666511535645,678.4186581420897,2661.825390060508,3041.8159942626953,414.456633002211,412.75450134277344,223.73899841308594,272.05843493652344,323.2639254760742,347.6470947265625,357.26979064941406,398.1562385559082,407.2285919189453,412.75450134277344,417.70280151367183,424.8650039672852,437.1317962646484,465.37579345703125,483.75089035034176,539.9499909973144,733.101412185669,794.2310028076172,30.36867485211525,30.07299041748047,16.499984741210938,19.525621810913087,23.668839416503907,25.221990203857423,26.09270477294922,28.683990478515625,29.60578308105469,30.07299041748047,30.49920654296875,30.90790557861328,31.498992919921875,32.62898712158203,34.147647857666016,40.38914749145508,123.70653778076877,154.85101318359375,24.20012311398725,23.980018615722656,13.238998413085938,16.08410758972168,19.08287582397461,20.431949615478516,21.234202575683593,22.92050552368164,23.609783935546876,23.980018615722656,24.389007568359375,24.75901641845703,25.32478942871094,26.24200439453125,27.401048278808595,32.80388595581054,68.85263980102552,145.40499877929688,1074.7899774989007,1068.6909942626953,605.9190063476562,719.0085466461181,861.8621946716308,907.3846549987793,938.5721008300782,1026.779499053955,1048.7208099365234,1068.6909942626953,1084.3241912841797,1101.6960006713866,1126.8305938720705,1170.8586959838867,1223.0470527648924,1355.1808891296387,3622.5837444611025,3845.2330017089844,986.0482123156131,977.5999908447266,555.0120086669922,658.9427216796875,787.554956817627,829.564356994629,857.7458038330078,943.9107513427734,961.7251892089844,977.5999908447266,993.9140045166016,1010.651284790039,1034.6658081054688,1072.4199005126952,1125.0660591125488,1253.4710777282712,3514.9282955170033,3741.7530059814453,88.74176518328778,85.68399047851562,50.90699768066406,60.06582496643066,70.33024673461915,74.80063018798828,77.23998565673827,81.88249969482422,84.35100708007812,85.68399047851562,87.03999938964844,88.72089233398438,91.3882080078125,103.97980804443358,119.27145309448238,138.635665435791,186.19422766113348,234.88600158691406,2,"[0, 0, 0]"
40,9.167271881916816,8.925994873046875,6.5540008544921875,6.664759521484375,7.099208374023437,7.555006408691406,7.865606689453125,8.370506286621094,8.740985107421874,8.925994873046875,9.147003173828125,9.368997192382812,9.611007690429688,10.05499267578125,10.443093872070312,11.894990539550767,59.28128988647485,127.18400573730469,2.1600120641404166,2.165985107421875,1.444000244140625,1.5527666931152344,1.6669921875,1.795989990234375,1.871002197265625,2.01800537109375,2.110992431640625,2.165985107421875,2.2220001220703125,2.277008056640625,2.3330078125,2.444000244140625,2.51800537109375,2.68499755859375,2.8459150085449414,3.0000152587890625,495.3737692619846,497.38600158691406,337.81300354003906,370.84802685546873,398.0898522949219,419.93907928466797,436.34739990234374,469.5435028076172,486.9476013183594,497.38600158691406,505.4220092773437,512.4324035644531,521.1577911376953,539.5910095214845,557.8779891967773,653.1288235473631,817.3311462097571,2042.7039947509766,404.3643454113374,408.29298400878906,281.4219970703125,318.9299725341797,336.3555877685547,343.48958129882817,349.7333984375,390.5240020751953,403.59280090332027,408.29298400878906,412.181802368164,416.17418518066404,422.5816070556641,446.6742065429688,463.9483810424805,528.9049569702147,652.4766303100721,803.1610107421875,30.15296174034128,30.332000732421875,20.907012939453125,22.58858575439453,24.741008911132813,25.61089324951172,26.184796142578126,28.42601776123047,29.907211303710938,30.332000732421875,30.740017700195313,31.185012817382812,31.66741027832031,32.4072021484375,33.33299255371094,38.82986572265621,83.78594494629043,92.25900268554688,23.76935414419452,23.4639892578125,16.7039794921875,18.46852145385742,19.13683166503906,19.943998718261717,20.407791137695312,22.221481323242188,23.1349853515625,23.4639892578125,23.791802978515626,24.12899169921875,24.563418579101565,25.24520263671875,26.05411376953125,33.58163452148435,136.19934896850606,142.44400024414062,1052.606049697582,1061.2689971923828,742.7900085449219,807.9090224609375,866.0122470092774,900.6280059814453,921.8772094726562,1007.2044982910156,1043.323989868164,1061.2689971923828,1073.1832000732422,1089.1022033691406,1111.9498077392577,1144.468197631836,1176.13018951416,1323.996139526367,1707.9152861938671,3043.2520141601562,964.9877145039151,972.8809814453125,677.9210052490234,738.5953323364258,794.1269998168946,822.9614837646485,844.482000732422,924.3815078735352,955.4138031005859,972.8809814453125,985.3915893554688,997.8167999267578,1017.7727905273438,1049.3837921142579,1076.4486175537108,1218.325602722167,1587.872771209752,2950.957000732422,87.61833519366688,85.44300842285156,60.53700256347656,67.78813537597657,71.01966369628906,74.0304962158203,75.7587890625,81.25849914550781,84.3916015625,85.44300842285156,86.4070068359375,87.47379760742187,89.13600158691406,97.87580566406255,117.37818756103515,139.01779479980465,228.65219830322891,459.71800231933594,2,"[0, 0, 0]"
50,8.590380049643262,8.55499267578125,6.2039794921875,6.463861694335938,6.8606396484375,7.241403198242187,7.5189971923828125,8.019012451171875,8.3699951171875,8.55499267578125,8.740997314453125,8.962982177734375,9.203994750976562,9.629989624023438,10.037002563476562,11.260245971679687,12.602127075195355,13.537017822265625,2.1157954570386166,2.1100006103515625,1.425994873046875,1.48285888671875,1.5930023193359375,1.739990234375,1.813995361328125,1.962982177734375,2.05499267578125,2.1100006103515625,2.1660003662109375,2.222015380859375,2.3140106201171875,2.425994873046875,2.5196075439453125,2.750352172851562,3.0180845947265666,3.204010009765625,468.35242995390075,472.17999267578125,362.2369842529297,371.18606469726564,381.0147473144531,397.7250213623047,410.4659942626953,432.1790008544922,463.3955932617187,472.17999267578125,479.84338684082036,487.7091888427734,495.94301452636716,510.87261352539065,530.6390014648438,616.3201544189453,1132.979206298851,2816.0809936523438,385.4190007826272,391.20001220703125,269.16400146484375,292.09333410644535,312.6733648681641,333.60400390625,340.5112030029297,353.5150146484375,372.01039123535156,391.20001220703125,400.08420104980473,406.78479919433596,413.18779907226565,421.781201171875,435.0098175048828,493.79103454589836,576.0527447509775,1360.1329956054688,28.713775434584726,29.1669921875,21.016983032226562,22.187637207031248,24.03675048828125,24.722412109375,25.2365966796875,26.35101318359375,28.31419982910156,29.1669921875,29.66700439453125,30.146585083007814,30.62999572753906,31.406997680664062,32.18458557128906,36.25923950195312,47.10880883789106,138.03500366210938,22.85989139165281,23.18499755859375,17.2760009765625,17.99521032714844,19.167476196289062,19.740997314453125,20.147811889648438,21.072998046875,22.51800537109375,23.18499755859375,23.6099853515625,23.962997436523438,24.352395629882814,24.998980712890624,25.57361755371094,29.817700195312497,34.819616943359435,45.24000549316406,996.631579996211,1008.7110137939453,745.0099945068359,797.0701328125,835.4813641357422,860.5314025878906,876.5648010253906,918.0279998779297,983.6189910888672,1008.7110137939453,1024.1481964111329,1039.7701934814454,1056.4107971191406,1085.5988006591797,1122.928594970703,1297.7332348632813,1833.6914038086268,3418.574005126953,916.0512730694473,928.3419952392578,678.5489959716797,728.7090982666016,767.0371197509766,790.409600830078,805.1913970947265,840.7869873046875,903.7246032714844,928.3419952392578,942.5346038818359,956.6786102294922,971.7267913818359,996.4699951171876,1030.8480010986327,1198.688759765625,1739.2259577637046,3328.7039947509766,80.58030692676358,79.46099853515625,61.666015625,64.67584045410156,66.77696044921876,68.88699951171876,70.32840270996094,74.51699829101562,77.96119689941406,79.46099853515625,80.92498779296875,82.29499816894531,84.05500793457031,89.74359436035157,103.33599853515624,115.93488159179688,134.73030053711028,176.8689727783203,2,"[0, 0, 0]"
60,9.22055047306409,8.908004760742188,6.498992919921875,6.8530359497070314,7.261879577636719,7.720994567871094,7.944000244140625,8.350982666015625,8.667007446289062,8.908004760742188,9.185006713867187,9.54919281005859,9.907009887695313,10.352003479003907,10.693101501464842,11.590014648437498,55.73792219543472,73.24000549316406,2.0513244020476047,2.01800537109375,1.25799560546875,1.3149995574951172,1.480987548828125,1.610992431640625,1.6850128173828125,1.8339996337890625,1.94500732421875,2.01800537109375,2.0919952392578125,2.1660003662109375,2.259002685546875,2.389007568359375,2.5000068664550783,2.701022338867185,3.036384292602567,42.51799011230469,474.1435085548809,463.0039978027344,361.0509948730469,371.27601535034177,388.63918807983396,402.43748474121094,416.21468658447264,436.90199279785156,449.8917999267578,463.0039978027344,479.3945831298828,496.33459930419923,520.5975982666016,545.5045913696289,566.7006149291992,599.3299064636227,858.8991901245188,1929.8489990234375,382.3780512574587,370.68949127197266,267.40399169921875,280.93951542663575,307.7247959899902,324.598454284668,337.1278930664063,347.49675369262695,355.8362060546875,370.68949127197266,388.48839416503904,405.6831970214844,420.6439971923828,446.97520446777344,467.90064544677733,498.7082489013671,685.7433405609131,1625.9640045166016,30.58252023574813,28.296005249023438,21.259002685546875,21.866619735717773,24.559049377441404,25.851998138427735,26.279600524902346,27.074993133544922,27.759002685546875,28.296005249023438,29.499993896484376,31.203697204589844,32.351794433593746,33.62901306152344,35.25844192504883,80.01884689331052,108.20234370422435,175.88800048828125,24.41923386852989,22.72100067138672,16.9630126953125,18.11761897277832,19.85805419921875,20.944000244140625,21.27811279296875,21.864990234375,22.315408325195314,22.72100067138672,23.406997680664062,24.869003295898438,25.628994750976563,26.385408020019533,27.128443908691406,68.75049499511715,80.76541055297884,116.38800048828125,1005.6704451329811,971.5354995727539,741.8809967041016,770.0365574493409,828.3654417419433,868.1509483337402,899.1417007446289,929.7855033874512,953.8780059814453,971.5354995727539,1000.2367980957031,1071.846905517578,1116.561996459961,1147.9624877929687,1165.6336555480957,1236.7864608764644,1554.7401946411335,2965.356002807617,922.7951887917294,893.193000793457,680.3260040283203,706.5168538665771,760.7791302490234,792.9662506103516,823.3299865722656,852.3880043029785,875.3125915527344,893.193000793457,916.3969909667968,980.5478942871093,1023.5552062988281,1058.6295074462892,1072.6704452514648,1136.0628797912595,1437.4020156402644,2859.1529998779297,82.87525634125173,77.2120132446289,61.55499267578125,63.18302955627441,66.72716827392578,70.54645080566407,71.88991241455078,73.76000213623047,75.25799560546875,77.2120132446289,81.23239135742188,85.4437026977539,87.42500305175781,100.88621368408204,117.74205474853514,138.10096542358397,169.66758401489633,205.5540008544922,2,"[0, 0, 0]"
70,8.627957742514141,8.350997924804688,6.1850128173828125,6.450392150878906,6.7878875732421875,7.2220001220703125,7.444984436035156,7.8339996337890625,8.147994995117188,8.350997924804688,8.593002319335938,8.906997680664062,9.260009765625,9.777999877929688,10.222003936767578,11.201650238037104,55.33300239562989,65.86898803710938,1.7807666508838385,1.7419967651367188,1.1490020751953125,1.2033397674560549,1.2970123291015625,1.420745849609375,1.4629974365234375,1.5919952392578125,1.686004638671875,1.7419967651367188,1.81500244140625,1.8889923095703125,1.980987548828125,2.0930023193359375,2.2039947509765625,2.425994873046875,2.6972561645507893,40.5,455.79713670784884,439.56800079345703,364.70001220703125,369.8877019500733,386.1223564147949,395.37950897216797,402.34749603271484,419.51375579833984,432.7530212402344,439.56800079345703,453.77198791503906,478.2070007324219,500.8830108642578,519.4200057983398,533.1467628479004,578.1611038208007,1081.6679210662885,2169.8260040283203,373.8261207706672,355.11649322509766,269.2380065917969,290.50338592529295,304.4249038696289,330.4034996032715,334.42249298095703,342.71800231933594,350.3109893798828,355.11649322509766,371.9399871826172,395.5965118408203,412.8840026855469,427.05001068115234,457.5782585144043,490.4211524963376,612.7523047638091,1363.781005859375,28.94775911511578,27.297019958496094,21.110000610351562,22.231456604003906,24.095158386230466,25.3330078125,25.74097442626953,26.370010375976562,26.889007568359375,27.297019958496094,27.852005004882812,29.71251678466797,31.333984375,32.33250427246094,33.128997802734375,70.69826126098624,87.40809341430734,147.09100341796875,21.95833123507469,20.795989990234375,16.0369873046875,16.799049148559572,18.239998626708985,18.99901580810547,19.352005004882812,19.961990356445312,20.426986694335938,20.795989990234375,21.31298828125,22.610984802246094,23.722991943359375,24.537017822265625,25.16598892211914,41.051196289062354,77.68990608215373,140.90501403808594,972.862544123682,936.5909957885742,760.5839996337891,785.6248750305176,831.1496536254883,853.8932456970215,867.7125015258789,901.2120018005371,921.1750030517578,936.5909957885742,962.8219909667969,1019.1455001831055,1073.4509887695312,1114.895004272461,1144.2600021362305,1209.1585502624512,1828.5643964386722,2996.0390014648438,890.9380722221046,856.4715118408203,691.1759948730469,715.1233629608154,758.0987922668457,782.2229995727539,794.1940002441406,824.8137512207031,842.9160003662109,856.4715118408203,880.7490081787109,933.3505096435547,984.3769989013672,1020.6460037231445,1052.2749862670898,1109.468350219726,1726.7936419678404,2905.2630004882812,81.92447190157748,76.7034912109375,65.99900817871094,66.97630104064942,69.05625457763672,70.51800155639648,71.46199798583984,73.77800750732422,75.51800537109375,76.7034912109375,79.6090087890625,85.71150207519531,88.38899230957031,93.96250915527344,112.75825500488281,133.3092964172363,166.42476974487542,228.0540008544922,2,"[0, 0, 0]"
80,8.330671293538972,7.740997314453125,6.0369873046875,6.225116912841797,6.5558212280273445,6.8520050048828125,7.0369873046875,7.35150146484375,7.5919952392578125,7.740997314453125,7.9069976806640625,8.093008422851563,8.35198974609375,8.866595458984378,9.518003845214842,42.4989956665039,48.48171340942395,95.40701293945312,1.982044349803996,1.85198974609375,1.2960052490234375,1.3354748229980469,1.4629946899414064,1.5550079345703125,1.61199951171875,1.7220001220703125,1.7969970703125,1.85198974609375,1.907012939453125,1.9630035400390624,2.0550079345703125,2.16700439453125,2.277008056640625,2.4999874877929686,39.982941223144906,41.53700256347656,431.831176292514,427.1820068359375,353.6439971923828,367.1217710266113,376.978423461914,384.7776153564453,391.6287841796875,407.9770050048828,421.8984069824219,427.1820068359375,432.27161254882816,439.61438903808596,450.6055969238281,472.69500427246095,498.9500106811522,554.7596762084961,832.404002838146,1227.3209991455078,350.09981498890875,344.55198669433594,264.60699462890625,290.4043756408691,296.35026397705076,301.27669525146484,307.3155975341797,334.31199645996094,340.8443939208984,344.55198669433594,348.273193359375,354.9780029296875,373.8031982421875,389.63580627441405,410.1790863037109,447.8015100097658,527.9438858642602,569.10400390625,26.24824817514129,25.944015502929688,19.112014770507812,21.21155487060547,23.067344665527344,24.148109436035156,24.574020385742188,25.221023559570312,25.665005493164063,25.944015502929688,26.223007202148438,26.555999755859375,26.981988525390626,27.870010375976562,30.24191589355469,33.15448669433595,38.49695178222658,101.64601135253906,21.044747120888946,20.813980102539062,16.166015625,17.31639630126953,18.05664978027344,18.909703063964844,19.449221801757812,20.157508850097656,20.574002075195313,20.813980102539062,21.055987548828124,21.3330078125,21.70400390625,22.532400512695315,24.390792846679688,28.67283935546876,32.87664144897546,50.035003662109375,915.3132117536155,903.8230133056641,759.1209869384766,788.9640746154785,798.3050155639648,819.9054092407226,843.8681945800781,877.9434967041016,895.5088043212891,903.8230133056641,914.4966003417969,931.0820007324219,948.0564056396483,984.9438049316407,1060.0360992431638,1161.8742352294926,1441.4909380493261,1981.3659973144531,839.536702220796,830.0270080566406,690.1780090332031,719.6030368041993,728.192579650879,747.4577072143554,773.0019958496093,803.2125091552734,822.6865875244141,830.0270080566406,838.8834014892577,853.2575988769531,871.7750030517578,902.8184051513672,974.1425827026367,1066.9796191406251,1332.6672009887884,1883.8669891357422,75.77650953281965,73.05499267578125,62.480987548828125,64.49809893798827,66.25558044433595,67.79599151611329,68.94300842285156,70.94402313232422,72.31399536132812,73.05499267578125,73.79500122070313,74.88800048828125,77.05359497070313,88.13898315429688,98.77700653076171,111.24340209960941,144.15094195556793,259.958984375,2,"[0, 0, 0]"
90,7.949213817866162,7.7960052490234375,5.6110076904296875,6.0189971923828125,6.35143310546875,6.7400054931640625,6.94500732421875,7.334014892578125,7.628997802734375,7.7960052490234375,7.9810028076171875,8.18499755859375,8.444000244140625,8.871002197265625,9.481858825683593,11.206513366699209,27.490501052865525,64.61099243164062,2.0475875006781683,2.0,1.425994873046875,1.4825414733886717,1.6110076904296875,1.7030029296875,1.7599945068359375,1.8709869384765625,1.94500732421875,2.0,2.055999755859375,2.128984069824219,2.2039947509765625,2.3149871826171875,2.4069976806640625,2.6110076904296875,2.8591230010986513,47.35198974609375,417.5300625529984,405.2365036010742,295.2919921875,359.66822177124027,369.64037399291993,379.03299179077146,383.1313995361328,392.23699951171875,399.1063995361328,405.2365036010742,413.16200256347656,421.8202178955078,433.46519470214844,460.03009643554685,483.596611022949,568.6106852722162,1135.0630961608895,1961.4229736328125,346.7122958047049,337.9134979248047,231.64500427246094,281.5097298736572,304.6680065917968,320.4627052307129,323.8590972900391,329.56549072265625,334.5321990966797,337.9134979248047,342.17819519042973,347.07471313476566,360.5693878173828,381.80090026855464,403.2537963867187,463.49404891967765,557.2324034271337,940.4349975585938,26.633004269730648,25.962997436523438,17.574005126953125,21.602857559204104,23.16699005126953,24.240999603271483,24.59198455810547,25.240741729736328,25.686999511718753,25.962997436523438,26.259994506835938,26.608979797363283,27.073995971679686,28.073989868164062,30.454463958740202,36.00403228759764,95.44745574951688,143.99801635742188,20.10990876036805,19.628997802734375,14.259994506835938,16.24163227844238,17.471322479248045,18.167166900634765,18.481979370117188,19.018997192382812,19.389205932617188,19.628997802734375,19.869003295898438,20.14799652099609,20.55538330078125,21.44500274658203,23.35287628173828,30.119272003173798,64.38650216674827,127.24101257324219,895.9388872094313,877.33349609375,633.3450012207031,760.2538162078857,809.111544342041,825.9169921875,833.0006057739258,849.6352500915527,865.179608154297,877.33349609375,889.0100067138671,901.3050933837891,922.3087982177735,965.6828994750977,1029.13430557251,1209.2606307983397,1793.741141143802,4296.955001831055,820.9820727063463,803.7695007324219,576.0120086669922,693.4684573211671,740.3526545715332,757.8629913330078,764.1032989501953,779.0982513427734,791.8061889648437,803.7695007324219,815.1399963378907,826.0117095947265,845.0177917480469,886.2040985107421,944.188311767578,1113.3668185424795,1691.4536304473902,2699.731002807617,74.95681450308487,71.22249603271484,54.833984375,62.628545852661134,64.63616607666016,66.11271438598632,67.07909393310547,68.94401168823242,70.35019226074219,71.22249603271484,72.18479919433594,73.27611541748047,75.45018920898438,87.90309906005858,98.2413597106933,115.76925704956054,142.40253372192427,3009.5419921875,2,"[0, 0, 0]"
100,8.007724695652968,7.8520050048828125,5.7769927978515625,5.98111279296875,6.574005126953125,6.962003326416015,7.14801025390625,7.480987548828125,7.7039947509765625,7.8520050048828125,8.017193603515624,8.2030029296875,8.426986694335938,9.0,9.574005126953125,10.889022521972656,12.377390396118196,156.7209930419922,1.9037200562404233,1.8700103759765625,1.2599945068359375,1.3331864471435548,1.462005615234375,1.5739898681640625,1.6290130615234375,1.739990234375,1.81500244140625,1.8700103759765625,1.925994873046875,1.998992919921875,2.0739898681640625,2.186004638671875,2.2970123291015625,2.5009922790527344,2.826761169433607,63.944000244140625,446.9696701515225,427.79151916503906,296.31201171875,326.0759998779297,362.0854960632324,385.9199905395508,390.4109115600586,400.685489654541,416.18100891113284,427.79151916503906,447.6095886230469,464.0852905273438,479.3904052734375,504.72269439697266,605.9144485473631,676.2777891540527,1289.5595701294235,1722.3519897460938,359.2957267598583,346.4214859008789,226.718994140625,274.18631199645995,288.545881652832,328.4933120727539,332.4352996826172,338.2549934387207,342.8479888916016,346.4214859008789,351.00060729980464,357.5501022338867,395.32179260253906,408.74140472412114,419.6826934814453,481.5884103393553,607.2930101470959,756.9910125732422,26.929267090083968,26.14850616455078,16.779006958007812,20.686660171508787,21.905887603759766,24.555020904541017,24.961990356445312,25.517990112304688,25.92498779296875,26.14850616455078,26.42498779296875,26.740020751953125,27.202987670898438,29.018009948730466,31.701985168457032,36.81672698974607,89.14932757568393,122.81401062011719,21.311418039754166,20.794998168945312,13.8699951171875,16.369981338500978,17.481017608642578,19.240003204345705,19.610011291503906,20.166000366210938,20.555007934570312,20.794998168945312,21.037002563476562,21.369883728027343,21.795989990234375,22.88800048828125,25.073149108886717,29.72100799560547,73.78585443115365,137.83200073242188,940.2319352377357,921.6200103759766,612.4940032958984,707.7361499633789,764.91148727417,844.3310455322265,853.1648986816406,881.1240005493164,908.4273986816406,921.6200103759766,933.0858001708984,947.2669982910156,968.8560028076172,1027.4479934692383,1179.6017005920407,1280.3484600830077,2104.900018905653,6985.626998901367,864.4175267931124,848.7964935302734,561.0870056152344,648.1823264923096,700.4296426391602,775.149755859375,783.4860076904297,808.0237464904785,836.3499938964844,848.7964935302734,859.42060546875,872.3952041625976,891.8344024658203,943.8283996582031,1093.5249961853026,1180.8803350830076,1940.2059784546136,2422.0469970703125,75.81440844462324,71.85099792480469,51.40699768066406,58.8781222076416,63.77700759887695,67.56876220703124,68.4067153930664,69.90699768066406,71.072998046875,71.85099792480469,72.77799987792969,74.03701629638672,76.58480529785157,87.16530151367188,96.77195892333981,113.52641860961906,142.31943708801276,5649.068008422852,2,"[0, 0, 0]"


==> data/Raspi/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,15.50965092976888,14.360504150390625,11.98101806640625,11.987565719604492,12.046494598388673,12.296047973632813,12.772499084472656,13.665996551513672,14.207208251953125,14.360504150390625,14.470199584960938,14.672404479980468,14.763397216796875,15.191986083984375,15.48470230102539,49.28031509399386,92.74372975158771,97.572998046875,2.893549346923828,2.8889999389648438,2.332000732421875,2.334242401123047,2.3544174194335934,2.499164581298828,2.5918960571289062,2.7217369079589844,2.8191986083984375,2.8889999389648438,2.9597930908203125,3.0369873046875,3.1003997802734373,3.2256988525390624,3.277058410644531,3.315726928710937,3.3645682983398446,3.3699951171875,3886.2635831197103,3953.9505004882812,3513.084991455078,3513.1461746063233,3513.6968229675294,3515.6473953247073,3523.9771835327147,3589.5309867858887,3944.2617950439453,3953.9505004882812,4011.321798706055,4020.533712768555,4029.523815917969,4044.638417053223,4051.1412750244144,4516.383970031735,5110.496499420176,5176.509002685547,1070.2109479268393,1069.5694961547852,939.3400115966797,941.0422204742431,956.3621003723144,971.204458618164,971.7433074951172,1018.8574981689453,1046.020397949219,1069.5694961547852,1072.082601928711,1073.750392150879,1078.4453887939453,1086.4599975585936,1140.034344482422,1684.6241738891558,2378.26841409303,2455.3399963378906,53.4245849609375,49.72150421142578,39.25897216796875,39.2655234222412,39.32448471069336,39.45736312866211,40.06930084228516,44.31049728393555,47.87718811035156,49.72150421142578,50.85539245605469,51.986314392089845,52.79501037597656,53.448596191406246,56.80754318237299,189.92750747680614,267.63935261535784,276.2740020751953,41.711150360107425,39.86998748779297,33.683990478515625,33.73319825744629,34.17606826782227,34.60914306640625,35.1601058959961,37.01774978637695,39.447000122070314,39.86998748779297,40.44479675292969,40.726994323730466,41.13419799804687,41.40970306396485,42.68459320068356,114.61950393676757,114.94393281555176,114.97998046875,5201.567348988851,5315.266998291016,4686.606994628906,4686.6594460754395,4687.131509094238,4690.504751586914,4699.503094482421,4863.138500213623,5293.126403808594,5315.266998291016,5326.013800048828,5331.775694274902,5342.610003662109,5355.885894775391,5382.930348968506,6469.437355346672,7734.755129272484,7875.345993041992,5070.013466644287,5173.917503356934,4576.514984130859,4576.5816553192135,4577.181696014404,4581.158842468261,4589.284608459473,4745.9782371521,5135.29819946289,5173.917503356934,5195.227410888672,5205.250903320312,5215.2609985351555,5228.986405944824,5240.676388549805,6348.244003601067,7636.237606842064,7779.348007202148,131.5538823445638,118.92449951171875,95.99798583984375,96.55642152404785,101.58234268188477,107.82085800170898,108.28330078124999,115.2902603149414,118.56939697265625,118.92449951171875,120.29920349121095,121.4875015258789,140.70998535156252,200.1554962158203,202.91310119628903,210.7661181640625,212.29060412597659,212.45999145507812,2,"[0, 0, 0]"
10,13.924014863513765,14.091995239257812,10.185012817382812,10.286534790039063,10.577058715820312,11.581594848632811,12.440399169921875,13.223007202148438,13.796005249023438,14.091995239257812,14.347589111328125,14.572991943359375,14.858798217773437,15.24440612792969,15.592599487304687,16.433760986328117,19.879029052734783,24.574005126953125,2.7500570262789923,2.760009765625,1.9069976806640625,1.9635430908203126,2.0385223388671876,2.266204833984375,2.38800048828125,2.6100006103515625,2.704010009765625,2.760009765625,2.8159942626953125,2.889007568359375,2.9803924560546875,3.074005126953125,3.166009521484375,3.277984619140625,3.410564697265628,3.444000244140625,3849.8509424519657,3978.654998779297,2919.612991333008,2935.6343887939456,3010.399037475586,3057.692596435547,3496.023989868164,3688.5270080566406,3942.184002685547,3978.654998779297,3994.850393676758,4006.8987976074222,4022.2607971191405,4050.9442108154294,4103.433401489257,4461.870720825186,5878.682547119185,6389.847015380859,1058.7586817498668,1089.4870147705078,763.6019897460938,795.3408125,821.5082739257813,875.7632110595703,960.3252014160157,1031.8209991455078,1084.9533996582031,1089.4870147705078,1092.8453979492188,1095.3866058349608,1097.7421966552733,1101.5640014648438,1108.3446014404296,1225.3849902343745,1899.802741943448,2919.574981689453,43.09105605953824,44.29600524902344,31.871002197265625,32.02726049804688,32.789312744140624,35.307000732421876,38.163204956054685,41.68499755859375,43.794393920898436,44.29600524902344,44.628808593749994,45.036599731445314,45.35039672851562,45.93660888671875,46.4364013671875,51.0893096923828,55.515033203125014,55.739990234375,37.67563051621511,38.406005859375,28.64801025390625,29.019502929687498,30.016847534179686,31.292398071289064,34.1251953125,36.61201477050781,38.039407348632814,38.406005859375,38.718603515625,39.01801452636718,39.36981201171875,39.85578918457031,40.314013671875,43.087449951171855,59.081221679689236,79.05401611328125,5125.716702716495,5286.619003295898,3957.4129943847656,3970.7664968261715,4042.494920043945,4091.5608001708983,4657.731405639648,5001.660003662109,5251.064810180664,5286.619003295898,5306.945388793945,5320.97080078125,5341.329797363282,5369.692199707031,5410.943194580078,5886.649683837877,7955.494596435687,9564.399993896484,5006.0503826673785,5164.19499206543,3863.414993286133,3877.3321221923825,3948.766241455078,3996.5099975585936,4548.694808959961,4879.919982910156,5129.014382934571,5164.19499206543,5183.180404663086,5196.394808959961,5216.561996459961,5243.07180480957,5290.316604614258,5719.010976562489,7835.469979370257,9435.863998413086,119.66632004911676,121.33200073242188,90.75897216796875,91.80597607421875,93.07443969726562,95.24239501953124,106.46161193847657,116.96101379394531,120.50182189941407,121.33200073242188,121.99440307617188,122.64760742187501,123.30259399414062,124.48399353027344,149.28739318847659,155.9950408935547,190.41967504883263,242.19998168945312,2,"[0, 0, 0]"
20,13.234219670784679,12.943984985351562,9.61199951171875,9.770994415283203,10.302653198242187,10.90531005859375,11.240997314453125,12.129997253417969,12.610995483398439,12.943984985351562,13.203994750976562,13.517990112304688,13.852407836914063,14.315994262695312,14.795991516113283,16.39468383789062,86.09129119873431,106.49798583984375,2.585615375571998,2.555999755859375,1.7030029296875,1.7447029418945312,1.9820098876953125,2.056013488769531,2.1670196533203123,2.3700103759765625,2.48199462890625,2.555999755859375,2.6300018310546878,2.72159423828125,2.8149871826171875,2.907208251953125,3.0001129150390624,3.2377438354492174,3.784133697509839,36.704010009765625,3566.9026000576005,3537.93798828125,2775.466018676758,2787.5596635437014,2969.923848876953,3044.328797912598,3074.613391113281,3413.355499267578,3497.498016357422,3537.93798828125,3600.3995910644535,3731.5509948730464,3918.3034118652345,3996.0916046142574,4039.3169021606445,4182.753132019043,5121.815460144173,6967.0050048828125,995.6523106413067,999.3389892578125,705.1589965820312,712.9457658081055,784.4243658447266,811.6733047485351,821.4865997314454,943.7004852294922,975.4874053955078,999.3389892578125,1025.2830047607422,1057.1798004150387,1096.4975982666015,1124.7122009277343,1154.3615020751954,1173.26782623291,1350.8671666565238,2421.5989990234375,41.34055891029164,40.11100769042969,26.500015258789062,26.585996856689455,31.930217285156253,33.70200805664062,35.77337951660156,38.27899932861328,39.313201904296875,40.11100769042969,41.654998779296875,43.369598388671875,44.445013427734374,45.42940673828125,46.35279846191406,57.05374969482419,117.69586206054727,273.4400177001953,35.74861059900773,34.704010009765625,25.72198486328125,26.034778656005862,28.750898742675783,29.905198669433595,30.554989624023435,33.361000061035156,34.27900695800781,34.704010009765625,35.241006469726564,36.49899597167969,37.944393920898435,38.874200439453126,39.412384033203125,81.36052154541008,151.94164611816683,242.2379913330078,4765.20139219489,4721.553009033203,3641.6219940185547,3652.174179779053,4004.800287475586,4050.3810974121093,4077.964599609375,4615.2760009765625,4689.737606811524,4721.553009033203,4787.639996337891,5039.300408935547,5248.153201293945,5323.560009765624,5368.731399536133,5526.495046997067,7528.421494385111,8035.04899597168,4655.463915254563,4611.59001159668,3560.2339935302734,3570.787336425781,3889.2418942260747,3955.761785888672,3983.29260559082,4508.277992248535,4581.220419311523,4611.59001159668,4678.971200561523,4921.697802734375,5126.644604492188,5200.810006713867,5244.516299438476,5395.138093566893,7389.7472245181625,7945.013000488281,109.73747694032714,107.24000549316406,80.31498718261719,81.28712420654297,88.74329986572265,91.75789489746094,93.05220947265624,103.60049438476562,105.96100158691407,107.24000549316406,108.60260314941405,116.33160705566405,119.702001953125,121.83540039062501,133.4622863769531,151.19778869628905,185.63119354248397,257.1999969482422,2,"[0, 0, 0]"
30,12.971601618316782,12.7030029296875,9.389007568359375,9.750870529174804,10.296471405029298,10.852352142333984,11.259002685546875,12.074996948242188,12.4820068359375,12.7030029296875,12.88800048828125,13.093002319335938,13.388992309570312,13.875407409667968,14.444000244140625,15.88276428222656,72.64611877441466,78.05499267578125,2.520630105749353,2.5179901123046875,1.6099853515625,1.6118477630615233,1.8974548339843749,2.074346923828125,2.2039947509765625,2.3520050048828125,2.4440155029296875,2.5179901123046875,2.574005126953125,2.6300048828125,2.7050018310546875,2.7970123291015625,2.9069976806640625,3.0740646362304687,3.26273640441895,29.869003295898438,3523.0941942140653,3512.925506591797,2715.6190032958984,2729.6233176727296,2964.1112098693848,3028.24408493042,3084.761590576172,3453.329242706299,3494.3660003662108,3512.925506591797,3539.706024169922,3597.5600830078124,3661.530795288086,3841.6089935302734,3966.506703948975,4152.837399749756,4610.847773941061,5324.222015380859,980.5343265946293,970.2955017089844,695.9930114746094,704.3118597869873,769.0977516174316,814.3505615234376,865.9677963256836,950.2127532958984,963.3191986083984,970.2955017089844,976.530404663086,1013.8154983520508,1044.529592895508,1094.1351928710938,1109.804705810547,1166.3472743225097,1317.5560207214446,2316.4019927978516,42.35603993898862,40.92499542236328,27.96099853515625,28.32544578552246,32.27301055908203,34.18498229980469,36.234614562988284,39.5317497253418,40.36558532714844,40.92499542236328,41.8510009765625,43.796897888183594,45.31400451660156,47.060786437988284,49.978507995605455,89.33513183593749,120.15721534729018,122.83200073242188,36.04889789597813,35.222511291503906,25.739990234375,26.570527282714842,28.951900939941403,30.51800537109375,31.463404846191406,34.31401062011719,34.88800048828125,35.222511291503906,35.593194580078126,36.09200897216797,37.62139892578125,39.57399444580078,40.40106353759765,56.143697052001635,122.2760747985847,137.1279754638672,4708.952073671085,4682.40299987793,3611.906005859375,3619.999839096069,3965.806856536865,4025.210697937012,4084.066098022461,4629.446502685547,4660.913803100586,4682.40299987793,4716.808999633789,4775.8154006958,4950.917401123047,5161.536097717285,5297.318943786621,5427.744029998779,6035.185857742342,7942.600997924805,4597.525690367727,4573.886497497559,3519.2039947509766,3536.11424458313,3856.6395307922367,3929.065048980713,3983.755307006836,4518.331001281738,4551.469985961914,4573.886497497559,4604.288403320313,4666.463790893555,4828.81139831543,5037.335002136231,5175.023811340332,5303.931885681152,5923.864836776761,7831.177001953125,111.42638330335741,107.89700317382812,79.99899291992188,80.4827123260498,90.07375442504883,93.67794418334961,96.35349731445314,105.37749862670898,106.98099975585937,107.89700317382812,108.79960632324219,110.3302001953125,119.4610076904297,123.09130096435547,137.38071212768554,168.50399124145508,201.61128173828578,223.48001098632812,2,"[0, 0, 0]"
40,12.721848028416808,12.739990234375,9.649002075195312,9.794200317382813,10.414593505859376,10.98189697265625,11.277996826171876,12.035995483398438,12.519012451171875,12.739990234375,12.92498779296875,13.110015869140625,13.350997924804688,13.689404296875004,14.0,14.888624877929686,73.72347076416186,80.05398559570312,2.4569876632909398,2.4260101318359375,1.6670074462890625,1.740439910888672,1.8889923095703125,2.0359954833984375,2.092010498046875,2.277008056640625,2.371002197265625,2.4260101318359375,2.4955841064453117,2.572998046875,2.6300201416015625,2.740997314453125,2.8330078125,3.0,3.1697975158691536,63.42500305175781,3452.29215161338,3504.383987426758,2759.615982055664,2927.458554901123,2959.227348632812,3008.767791748047,3055.7909973144533,3368.1540145874023,3480.5780029296875,3504.383987426758,3520.606399536133,3542.927993774414,3602.3876037597656,3693.435809326172,3755.026594543457,4080.032778015135,4525.883527679466,5699.432998657227,960.1879107423276,960.2299957275391,714.5839996337891,770.8848823852538,795.6404760742187,819.9646133422851,827.101010131836,918.7019958496094,945.0549957275391,960.2299957275391,969.8040130615234,979.6177978515625,1017.7657958984375,1089.9864013671875,1130.0073120117188,1168.7734973144532,1217.249649444586,6150.352981567383,41.5754026793808,40.68498229980469,29.000015258789062,31.756849853515625,33.04421203613281,34.13000335693359,34.846804809570315,38.98100280761719,40.03699035644531,40.68498229980469,41.2778076171875,42.44398498535156,44.90599060058594,46.6137939453125,48.075904846191406,79.7836184692371,114.64970349121131,129.2559814453125,35.230107637837854,34.75798034667969,26.18499755859375,28.160861328125,29.303692321777344,30.129905700683594,30.741802978515626,33.222511291503906,34.29600524902344,34.75798034667969,35.16600036621094,35.57359924316407,36.240997314453125,38.74020080566406,39.81419372558594,80.67328948974594,106.13161694336014,111.70402526855469,4614.142172669132,4665.983001708984,3624.2539978027344,3958.922882232666,3991.6531195068355,4025.191590881348,4061.2299987792967,4543.400505065918,4646.949600219727,4665.983001708984,4686.141192626953,4715.0263946533205,4784.318399047852,5015.2565948486335,5102.341302490235,5416.127117614746,6003.9117643127665,10734.392990112305,4504.464408364634,4557.131011962891,3540.7740020751953,3867.1109048461913,3897.304968261719,3931.188005065918,3965.7905914306643,4428.133003234863,4537.570004272461,4557.131011962891,4576.764379882813,4603.653594970703,4674.107592773437,4891.172409057617,4976.89249420166,5294.020310668945,5874.579082641624,10590.671997070312,109.67776430449851,107.01701354980469,82.74000549316406,89.27364532470703,91.50682678222657,93.64701843261719,94.71659851074219,102.5354995727539,105.75900268554688,107.01701354980469,108.05500488281251,109.30659484863281,115.99120483398437,123.56499938964845,138.28719940185542,174.76876678466795,199.9054187622085,207.79299926757812,2,"[0, 0, 0]"
50,12.409423592912443,12.111007690429688,9.666000366210938,9.759962890625,10.25799560546875,10.64801025390625,10.944000244140625,11.426986694335938,11.856198120117188,12.111007690429688,12.352005004882812,12.610015869140625,12.870993041992186,13.185012817382812,13.482009887695312,15.811564331054656,55.568582275390646,62.906982421875,2.602776386965373,2.5189971923828125,1.77801513671875,1.9088682861328126,2.019004516601562,2.1299957275390624,2.2030181884765625,2.35198974609375,2.4629974365234375,2.5189971923828125,2.592010498046875,2.6670074462890625,2.759002685546875,2.889007568359375,2.9820098876953125,3.1485260009765623,32.266025634766116,45.42498779296875,3292.19505614834,3319.8290100097656,2924.852005004883,2937.172104003906,2959.6164215087892,2985.3782012939455,3002.9359924316404,3058.6290283203125,3183.5387908935545,3319.8290100097656,3423.464797973633,3474.753802490234,3506.3972045898436,3533.8291900634767,3569.9290161132812,3762.8681506347657,4026.0588457031263,9077.313003540039,914.8493274252077,916.8219909667969,758.4159851074219,762.9511895751954,782.0052777099609,812.7789978027345,817.933804321289,826.3980102539062,875.2147979736328,916.8219909667969,956.5513977050781,967.4516021728516,978.3764007568359,1017.7468048095704,1031.579605102539,1102.5553271484373,1154.5204801025404,2027.6959991455078,38.5994587739048,38.49897766113281,32.03700256347656,32.094730834960934,32.61915893554688,33.535986328125,34.185009765625004,36.40699768066406,37.85198974609375,38.49897766113281,38.98100280761719,39.48100280761719,40.11000061035156,41.187780761718756,43.29140319824218,47.71511474609374,102.64612841796988,141.68397521972656,33.31078957432253,33.09202575683594,27.720993041992188,28.2065068359375,28.915157470703125,29.72198486328125,30.162600708007815,30.998977661132812,31.944015502929688,33.09202575683594,33.75898742675781,34.313995361328125,34.796411132812494,35.49900817871094,36.43741149902344,40.083121337890624,92.87433032226586,141.14700317382812,4398.6544709523105,4506.184005737305,3906.9510040283203,3929.5858565673825,3962.134006958008,3994.8348083496094,4019.179797363281,4068.282012939453,4206.29580078125,4506.184005737305,4600.986791992187,4639.267797851562,4664.408996582031,4693.386401367188,4739.522195434571,5076.713389892579,5391.277920043956,10295.315994262695,4293.966831901653,4397.759994506836,3811.489013671875,3834.4437623291014,3866.39299621582,3898.1475982666016,3922.3687957763673,3970.449996948242,4106.4196105957035,4397.759994506836,4491.358612060547,4530.491409301758,4553.888003540039,4581.920794677734,4629.601599121093,4950.929120483399,5268.621301757822,10201.281021118164,104.6876390506573,105.44198608398438,85.20201110839844,88.77052294921874,91.93363830566406,93.83979797363281,94.68400268554687,96.01800537109375,97.77699584960938,105.44198608398438,107.31300354003906,108.22159423828126,109.18338928222656,115.99779052734382,124.01661071777343,139.27623779296874,169.92468847656468,208.7940216064453,2,"[0, 0, 0]"
60,11.706703734422906,11.444992065429688,9.406997680664062,9.548201904296874,9.963109893798828,10.389007568359375,10.610113525390625,10.981002807617188,11.277008056640625,11.444992065429688,11.629989624023438,11.852005004882812,12.11199951171875,12.481883239746093,12.832992553710938,13.979008636474607,47.02967799377491,53.66600036621094,2.319461414221076,2.2599945068359375,1.4990081787109375,1.7038196716308593,1.8330078125,1.94500732421875,2.0189971923828125,2.11199951171875,2.204010009765625,2.2599945068359375,2.31600341796875,2.3889923095703125,2.4629974365234375,2.555999755859375,2.6660003662109375,2.8330061340332033,10.172278762828558,43.99900817871094,3160.616249492761,3091.610496520996,2693.9129943847656,2720.5740588378903,2958.9149349975582,2993.5492416381835,3009.076811218262,3040.217254638672,3066.966195678711,3091.610496520996,3129.7732055664064,3186.936901855469,3321.7887939453126,3394.3461944580076,3514.2435218811033,3738.2210597229005,4174.447423889215,5886.613021850586,868.7345294131812,856.8690032958984,695.3240203857422,706.4010277252197,756.834379272461,772.8124000549317,796.7495040893555,813.731014251709,824.7191925048828,856.8690032958984,865.7865997314453,874.8377990722656,946.6995910644531,999.5597152709961,1014.7446495056153,1050.3856842041012,1113.3102335205103,2802.3179931640625,38.15945879284757,37.12901306152344,27.406005859375,28.350238830566404,32.09617630004883,33.20399475097656,33.79771881103515,34.92600631713867,36.276998901367186,37.12901306152344,37.89900512695313,38.68501281738281,39.64701843261719,40.9630111694336,42.44388427734375,88.0426591491699,113.1519972229062,152.24000549316406,33.022804768613355,31.370506286621094,24.482009887695312,26.200226318359377,28.503185882568356,29.53754653930664,29.907110595703124,30.537002563476562,31.05499267578125,31.370506286621094,31.759017944335938,32.60999603271485,34.36900024414062,35.35200500488281,36.202450561523435,82.28786468505858,93.08135940551765,190.1639862060547,4212.884857590026,4102.366500854492,3535.1419982910156,3580.089471572876,3948.6030686950685,3997.5273399353027,4015.5656967163086,4047.061996459961,4076.0135955810547,4102.366500854492,4142.927999877929,4197.028903198242,4502.560595703125,4565.7464996337885,4643.3965492248535,5033.776721038817,5519.65943371585,8637.598999023438,4114.559207616047,4004.9980087280273,3454.4210052490234,3498.476480621338,3855.6784436035155,3904.0110008239744,3922.733596801758,3952.5172386169434,3979.585397338867,4004.9980087280273,4047.813009643555,4101.026501464844,4396.338397216798,4457.03060760498,4539.962345123291,4911.321151275634,5374.9912125549745,8530.674011230469,98.3256499739784,94.03600311279297,74.99800109863281,80.29023304748534,86.9479885864258,89.61989517211913,91.16499481201173,92.62899780273438,93.44441223144531,94.03600311279297,94.85201416015624,101.0062042236328,104.97999267578126,107.51688537597656,118.15564422607423,135.62158798217772,161.59868885803243,211.64599609375,2,"[0, 0, 0]"
70,11.912170665870576,11.480995178222656,9.629989624023438,9.87638702392578,10.202996063232423,10.555999755859375,10.758003234863281,11.091995239257812,11.332000732421875,11.480995178222656,11.6300048828125,11.831985473632812,12.055999755859375,12.444511413574219,12.833255767822266,13.97594985961912,66.12858642578149,98.75698852539062,2.2564716566802168,2.1669921875,1.464019775390625,1.704010009765625,1.813988494873047,1.907989501953125,1.962982177734375,2.05499267578125,2.1119842529296875,2.1669921875,2.222991943359375,2.295989990234375,2.3520050048828125,2.4629974365234375,2.5739898681640625,2.740012359619141,21.2599481964234,93.94297790527344,3094.8495134155723,3058.842483520508,2714.988006591797,2752.849441833496,2948.915034484863,2994.833995819092,3009.509475708008,3034.4484901428223,3049.519989013672,3058.842483520508,3069.979995727539,3082.6575088500977,3106.8679962158203,3237.099998474121,3420.4125061035156,3546.9074523925783,4026.4710328674328,4352.79899597168,824.1493092021119,816.3050003051758,701.5840148925781,707.8930762481689,756.2880027770996,765.2462539672852,773.5089950561523,802.8057403564453,811.6380004882812,816.3050003051758,820.0460052490234,823.0454940795898,826.3790130615234,873.7480010986328,955.288761138916,1013.3302581787109,1103.107785186768,2600.0980072021484,36.85612964892847,34.88799285888672,26.61199951171875,27.83575523376465,31.269451141357422,32.35001754760742,32.8699951171875,33.70298767089844,34.370025634765625,34.88799285888672,36.38801574707031,37.59100341796875,38.444000244140625,39.720001220703125,42.2962532043457,94.07988891601559,110.7028746032721,212.14498901367188,32.74390635915149,31.61199951171875,25.944000244140625,27.020410537719727,28.88045196533203,29.852005004882812,30.27851104736328,30.93850326538086,31.3699951171875,31.61199951171875,31.8699951171875,32.165008544921875,32.61097717285156,34.44401550292969,36.12825012207031,89.2728546142578,124.91191513062819,210.4600067138672,4102.662265763576,4048.8310012817383,3614.679000854492,3621.9696755218506,3946.6031005859377,3979.6694946289062,3991.5350036621094,4017.6875,4036.561996459961,4048.8310012817383,4061.820999145508,4079.015495300293,4107.6719970703125,4265.846504211426,4579.616004943848,4713.223901367187,5298.3724661255,7631.684997558594,4002.767500948315,3950.1375045776367,3486.27099609375,3535.348596496582,3846.6248931884766,3881.587001800537,3894.388511657715,3919.5217628479004,3938.5079956054688,3950.1375045776367,3963.7859954833984,3980.275993347168,4009.7659912109375,4169.263496398926,4472.612247467041,4609.003145599365,5169.16564102173,7106.082000732422,99.89476481526133,94.5270004272461,81.55499267578125,82.11451889038085,88.49090576171875,89.91975784301758,90.7590103149414,92.96099472045898,94.03599548339844,94.5270004272461,95.01899719238281,95.6830062866211,98.03500366210938,116.4054946899414,137.97075271606445,159.46664199829087,198.57217926025578,2982.1119995117188,2,"[0, 0, 0]"
80,11.650274760889191,11.111007690429688,9.093017578125,9.703097290039063,9.995763244628908,10.333999633789062,10.5,10.796005249023438,10.999990844726563,11.111007690429688,11.240005493164062,11.3699951171875,11.535995483398438,11.777998352050782,12.019012451171875,14.089631195068248,70.26792083740243,82.05499267578125,2.5296739670574455,2.407501220703125,1.777008056640625,1.888080825805664,2.0179901123046875,2.128997802734375,2.18499755859375,2.2830162048339844,2.3520050048828125,2.407501220703125,2.4629974365234375,2.5189971923828125,2.592987060546875,2.6850128173828125,2.777984619140625,2.925994873046875,55.81490684509278,63.906005859375,3056.537331882493,3049.5925064086914,2712.1329956054688,2766.5249394683838,2917.8074952697752,2970.576862335205,2992.988516235351,3020.605983734131,3038.814001464844,3049.5925064086914,3060.157809448242,3070.9720092773437,3083.936798095703,3102.7029022216793,3128.940726470947,3453.6641403198228,3832.786416626028,8239.082992553711,830.4108481078765,824.0730056762695,700.2129974365234,710.330624130249,763.7393600463868,774.3239898681641,795.7366012573242,813.2669982910156,819.3121948242188,824.0730056762695,828.2305908203125,832.5827056884766,864.0232055664062,875.2100051879884,879.8600578308105,945.3795559692377,995.8774475402837,2136.3259887695312,36.515054323691075,34.79448699951172,26.88800048828125,28.083841918945314,31.166000366210938,32.09204559326172,32.629991149902345,33.498992919921875,34.20201110839844,34.79448699951172,35.5000244140625,36.128997802734375,36.70399475097656,37.59100341796875,39.36436767578123,91.0556715393066,96.70458789062621,114.29499816894531,32.220155592088574,30.962997436523438,25.888992309570312,26.410623413085936,28.477591247558596,29.388993072509763,29.74101409912109,30.349990844726562,30.739974975585938,30.962997436523438,31.239990234375,31.482025146484375,31.796005249023438,32.313002014160155,33.16694259643555,86.73838348388672,97.23505772399959,136.3149871826172,4069.159501476205,4059.256004333496,3621.7330017089844,3635.5800105895996,3931.902815704346,3989.8770492553713,4005.9015106201173,4031.418502807617,4049.765396118164,4059.256004333496,4068.8580017089844,4079.0800018310547,4091.301986694336,4111.681695556641,4138.802392578124,4597.296236114493,4890.585458587654,11277.121994018555,3969.863338634096,3961.4609985351562,3504.7530059814453,3556.323543136597,3836.0455558776857,3881.2421028137205,3903.3504028320312,3931.7164916992188,3950.9776000976562,3961.4609985351562,3971.4069915771483,3981.7043029785154,3994.0990112304685,4013.6323013305664,4040.426498413086,4487.85518585205,4791.006573074359,10480.595001220703,99.29616284210914,91.90650177001953,77.40599060058594,78.52453024291992,86.09161834716798,88.10803756713868,88.99810028076172,90.31500244140625,91.31499328613282,91.90650177001953,92.57201538085937,93.4429931640625,95.16759948730468,139.60730895996096,149.81301040649416,169.8570184326172,203.50749673462883,796.5269927978516,2,"[0, 0, 0]"
90,11.43814048381767,11.332992553710938,9.500015258789062,9.660405776977539,10.055999755859375,10.410567474365234,10.629013061523438,10.962997436523438,11.18499755859375,11.332992553710938,11.444992065429688,11.591995239257812,11.740997314453125,11.98199462890625,12.18499755859375,13.121827392578119,49.974910552979,68.68400573730469,2.3066043110636922,2.2230072021484375,1.7039947509765625,1.7400054931640625,1.8413088989257813,1.98199462890625,2.0370025634765625,2.1110076904296875,2.1840057373046875,2.2230072021484375,2.2960052490234375,2.3509979248046875,2.406005859375,2.5,2.5749969482421875,2.7220001220703125,3.3200417022705384,107.6829833984375,3028.3716635022843,3022.777503967285,2682.781997680664,2792.687853805542,2901.97428604126,2956.552439880371,2970.781689453125,2995.275764465332,3012.7962127685546,3022.777503967285,3033.552993774414,3043.4629974365234,3054.573196411133,3072.2956878662108,3094.0092529296876,3420.3694537353504,3709.8697381744437,4499.908996582031,821.8626596607687,815.9250030517578,691.6210021972656,707.985282546997,763.1893939208985,783.331559753418,788.8358001708984,804.3365020751953,811.7310028076172,815.9250030517578,820.302212524414,827.0261856079102,851.0335998535156,864.2749099731445,870.6684432983399,914.7209393310543,970.8032346191426,2239.1019897460938,34.522763963729616,33.739990234375,26.832992553710938,27.961521835327147,31.3699951171875,32.147003173828125,32.51799011230469,33.07301330566406,33.46402282714843,33.739990234375,33.98100280761719,34.2961166381836,34.74001159667969,35.980690002441406,37.66684341430664,46.44070053100568,97.66193952941919,135.14601135253906,30.953547135059967,30.425979614257812,25.0,26.332539291381835,27.692872161865232,28.775990295410157,29.184982299804688,29.796005249023438,30.202975463867187,30.425979614257812,30.665985107421875,30.88998565673828,31.2030029296875,31.647994995117188,32.09300231933594,53.807430725096374,91.00170074462925,104.16500854492188,4026.47660371029,4016.7105026245117,3587.5489959716797,3671.8717260131834,3922.104197845459,3962.080307006836,3975.2537002563477,3994.64599609375,4008.803009033203,4016.7105026245117,4024.988998413086,4034.5800018310547,4046.2769927978516,4066.5689010620117,4092.766491699219,4529.852530822751,4804.862365478524,6923.785995483398,3929.4553790567243,3920.656494140625,3505.531997680664,3579.870994644165,3822.284966888428,3864.189807128906,3877.5082824707033,3898.040496826172,3912.437603759766,3920.656494140625,3928.6893951416014,3938.1010971069336,3949.063995361328,3968.1257934570312,3993.988998413086,4429.275455017087,4707.451227127083,6825.416000366211,97.02122465356604,94.07400512695312,78.20199584960938,81.79454490661621,88.29303619384766,90.20214920043946,91.27498779296874,92.77699279785156,93.62800598144531,94.07400512695312,94.49979248046876,94.99811401367188,95.62799072265625,99.80828552246095,119.33183898925782,148.66169128417962,182.2568227081303,198.8870086669922,2,"[0, 0, 0]"
100,11.786371058764116,11.295989990234375,9.072998046875,9.537002563476562,10.018005065917968,10.427015686035157,10.629989624023438,10.94500732421875,11.166000366210938,11.295989990234375,11.426010131835938,11.566601562499992,11.740997314453125,12.000015258789062,12.240997314453125,14.544825439445917,70.16349499511847,125.75799560546875,2.5016489874869023,2.389007568359375,1.739990234375,1.889104766845703,2.018005065917969,2.128997802734375,2.1670074462890625,2.277984619140625,2.333984375,2.389007568359375,2.4440155029296875,2.5179901123046875,2.573995971679688,2.6669921875,2.759002685546875,2.9260101318359375,41.79660714721733,80.47999572753906,3117.9783078737973,3102.8570098876953,2703.9550170898438,2829.95040322876,2959.674587707519,3010.365898132324,3031.5507873535153,3064.701515197754,3086.967169189453,3102.8570098876953,3120.4878051757814,3138.924584960938,3163.612612915039,3204.259002685547,3250.730403137207,3543.4037197875973,3926.4320111694597,7470.478988647461,821.1564031758256,818.1959991455078,699.3269958496094,713.5273683166504,762.8252490234376,775.4494018554688,789.7330017089844,800.5279998779297,814.1623992919922,818.1959991455078,821.9359893798828,825.3429870605469,830.8140106201172,860.8097991943359,878.3637985229493,946.5926528930662,1012.4245084228604,2114.2750091552734,37.79184686498459,36.572021484375,27.832992553710938,29.464761962890623,31.87001007080078,32.85189208984375,33.33399963378906,34.22200012207031,35.239990234375,36.572021484375,37.388989257812504,38.017578125,38.64799499511719,39.54039916992187,40.594715881347646,94.16686859130856,137.526855560303,149.166015625,32.183992304866834,31.129013061523438,25.649002075195312,27.192334991455077,28.480982666015624,29.40701141357422,29.814987182617188,30.461990356445312,30.8690185546875,31.129013061523438,31.389007568359375,31.686004638671875,32.05400695800781,32.573001098632815,33.24098358154297,82.40011260986302,134.69347833253187,193.14598083496094,4123.012768441604,4105.718002319336,3550.186996459961,3748.599247039795,3977.0665591430666,4012.570999145508,4030.6556091308594,4063.199996948242,4088.870602416992,4105.718002319336,4122.569396972656,4142.06999206543,4167.757995605469,4211.390396118164,4260.59109954834,4676.549180297843,5057.626871063245,8642.691009521484,4023.3985702657255,4007.2559967041016,3469.6319885253906,3665.016138977051,3854.1462634277345,3906.6900039672855,3928.0419921875,3963.701011657715,3990.2225952148438,4007.2559967041016,4024.6412017822267,4043.952200317383,4069.778009033203,4113.255187988281,4163.2305908203125,4579.1213421630855,4962.654231384315,8542.710998535156,99.61419817587844,94.14598083496094,77.62799072265625,79.76524960327149,86.8506378173828,89.0333038330078,89.94479370117188,91.51699829101562,93.12899780273438,94.14598083496094,94.906982421875,95.64798889160156,96.6654083251953,119.13180236816405,148.94400024414062,174.11394165039047,204.32223007202265,240.05401611328125,2,"[0, 0, 0]"


==> data/Raspi/profiling/connext_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.430839618959361,7.443999290466309,5.2039995193481445,5.44933432006836,5.815000534057617,6.2039995193481445,6.4990002632141115,7.03700065612793,7.2960004806518555,7.443999290466309,7.573999404907227,7.704000473022461,7.870999336242676,8.11099910736084,8.371000289916992,9.017029256820678,12.039329392433443,72.59099960327148,4.205873396796217,4.0920000076293945,2.6110000610351562,2.964940341949463,3.2230004978179934,3.4809999465942383,3.6100006103515625,3.8339996337890625,3.9999990463256836,4.0920000076293945,4.185000419616699,4.2960004806518555,4.425999641418457,4.611000061035156,4.759000778198242,5.111000061035156,5.827665153503431,499.9930000305176,757.9349419478707,754.6725001335144,536.4180002212524,574.6521846694945,587.18054063797,605.3943002223969,640.93409948349,716.4002506732941,736.1549995422363,754.6725001335144,772.376201248169,786.4843001365662,803.0161991119385,835.2394995689392,865.6415502548217,1016.0442398262021,2401.3683431043746,2499.4949989318848,468.8790232856065,468.23350048065186,317.27299976348877,374.62933462524416,382.435240650177,394.9324496269226,402.9196996688843,456.9372510910034,464.8222002029419,468.23350048065186,472.1081995010376,477.43520107269285,487.05440044403076,517.2850996971131,533.5091506958008,603.1849892711638,721.4636823053361,3874.565999984741,31.021828642201136,30.83300018310547,21.5939998626709,24.02084401226044,24.760001125335695,25.647001123428346,26.42599935531616,29.869999885559082,30.51799964904785,30.83300018310547,31.148000717163086,31.48099985122681,31.898600769042975,32.6659987449646,33.79614958763123,51.14844929695096,124.54067805767119,147.57100009918213,78.09746622093078,76.83300018310547,57.7189998626709,62.605452619552615,63.79536950111389,65.88445019721985,68.08600044250488,74.86999988555908,76.18500022888183,76.83300018310547,77.5722002029419,78.42500019073486,79.6279993057251,81.81940031051636,85.75699915885926,134.42958073616023,198.9233823785813,1220.091999053955,1433.6078466693468,1438.9850001335144,1004.576000213623,1130.8173224534987,1152.1924700737,1183.1493503570557,1232.4626997947694,1386.2217500209808,1419.9135995864867,1438.9850001335144,1456.1430006027222,1475.2530002593994,1498.6523998260498,1537.6466998100282,1578.3786503314973,1873.3520100402827,3328.6222127781043,9174.70000076294,1347.5699731123648,1352.4594993591309,942.0029993057251,1058.8221230068207,1079.600330438614,1107.8779006958007,1155.3364000320435,1300.9504992961884,1333.8972005844116,1352.4594993591309,1369.6285999298095,1386.5880002975464,1409.8090000152588,1447.794900035858,1487.3848496913909,1768.8379310035696,3224.9608086042545,7880.611000061035,86.03787355698222,84.86999940872192,62.57300090789795,69.58570700454712,71.1834309387207,72.90685062408447,74.44300079345703,83.18399930000305,84.31300067901611,84.86999940872192,85.46120014190674,86.20200061798096,87.29499969482421,90.47280063629151,110.40265064239497,129.03667894363403,169.33206761074078,1294.0890007019043,2,"[0, 0, 0]"
5,13.117311327389988,12.88900089263916,9.927001953125,10.945152696609497,11.59108946800232,11.98044981956482,12.16800012588501,12.516999244689941,12.741000175476074,12.88900089263916,13.055999755859375,13.241998958587647,13.536000442504882,14.184998607635498,14.833999633789062,16.037000484466553,60.40698604394845,86.7760009765625,7.228182689203399,7.128999710083008,5.574000358581543,5.778162828445435,6.092000093460083,6.38800048828125,6.536999702453613,6.796999931335449,6.998999214172364,7.128999710083008,7.259000778198242,7.390000343322754,7.579000091552731,7.88800048828125,8.185550022125245,8.980910863876343,11.048995903015635,77.92400074005127,1462.0164638992158,1431.097499847412,1173.1310014724731,1317.0460097198486,1353.3871401309966,1366.9769983291626,1375.0256006240845,1397.945250749588,1421.3086000442504,1431.097499847412,1442.205600166321,1466.019199371338,1490.5610010147095,1562.8505990982055,1654.626149559021,1965.1872304153435,2943.7696594772724,9149.276999473572,900.1189254503679,880.1339993476868,725.5430002212524,752.155323726654,825.9610100841522,860.764999294281,864.9320009231568,871.0785000324249,876.4601989746094,880.1339993476868,885.6232006072999,910.102098941803,923.4695989608765,952.1296990394593,1019.0765503406524,1106.1495295333862,1199.8566699409498,1825.1200017929077,54.85991949725667,53.57399940490723,43.20500087738037,48.263159235954284,50.85334939956665,51.6104495048523,51.998898887634276,52.71999955177307,53.22200164794922,53.57399940490723,53.96199989318848,54.444000244140625,55.20639991760254,57.572201347351076,63.05670065879823,78.11317000389096,123.113003898622,181.23799991607666,141.37192560329214,137.68200063705444,116.33199882507324,128.92266498088836,131.25852911949158,132.9614511489868,133.86629905700684,135.59099984169006,136.82960052490233,137.68200063705444,138.68299942016603,139.92530040740968,142.16400070190429,153.07939882278447,164.2290997505188,198.10929099082932,242.71567934513115,313.55099964141846,2793.62801097927,2744.696499824524,2261.222999572754,2493.0993227357862,2633.930260353088,2653.1216503620144,2668.1401001930235,2705.738750219345,2726.0603998184206,2744.696499824524,2763.0078002929686,2781.860800457001,2819.7326000213625,2979.7659999847415,3121.2152501106266,3664.921119890212,4574.914011925726,10957.376999855042,2578.712728466726,2530.8475008010864,2084.1539993286133,2317.952145652771,2430.1829996967317,2448.1269998550415,2460.034999847412,2497.6462502479553,2516.581799888611,2530.8475008010864,2551.585800361633,2570.091899013519,2603.2806003570554,2749.690099143982,2890.7822494506836,3405.9300809192605,4254.741494444854,10757.97200012207,214.9152825125442,205.79300022125244,170.645001411438,185.32467016887665,199.02015105247497,200.79399967193604,201.81099977493284,203.46000003814697,204.810599899292,205.79300022125244,207.07880020141602,209.60730018615723,225.1657983779907,244.4029990196228,252.30245089530945,292.9076881980895,336.2513530368843,4719.295000076294,4,"[0, 0, 82, 83, 84, 85, 86, 87, 0, 0]"
7,18.67324664756993,18.4610013961792,13.999001502990723,14.556240550994872,17.018999595642093,17.44500026702881,17.68320083618164,18.03700065612793,18.29599952697754,18.4610013961792,18.610000610351562,18.777000427246094,18.981000900268555,19.31399917602539,19.74000015258789,21.777841529846178,70.32882390213024,106.57299995422363,11.109769021738034,10.907000541687012,8.315999984741211,9.185988471984864,9.68499900817871,10.07300090789795,10.240999221801758,10.556000709533691,10.777000427246094,10.907000541687012,11.03700065612793,11.1850004196167,11.368998527526855,11.61200122833252,11.887000465393065,12.852480430603027,70.95797664642622,188.33199977874756,2188.84136231462,2164.909001350403,1743.839997291565,1819.554316696167,2071.854320526123,2092.844800758362,2103.3084003448485,2132.0620012283325,2151.665800857544,2164.909001350403,2180.6691984176637,2197.888801574707,2219.7616004943848,2263.6572023391727,2314.3082006454465,2837.241079597472,3909.7923501243663,9105.93300151825,1356.0992590234473,1340.5710010528564,1077.9460000991821,1114.22023588562,1309.050119628906,1322.8316005706788,1325.873999977112,1331.181999206543,1336.1828006744386,1340.5710010528564,1354.6154005050657,1371.8113998413087,1379.6456001281738,1390.0861986160278,1414.207399749756,1569.1843609237662,1681.4696425361662,1934.7110013961792,81.69758400160006,80.68699836730957,62.33299732208252,66.56463458633422,77.40451862335206,78.43639945983887,78.9790002822876,79.7760009765625,80.34999828338623,80.68699836730957,81.05499935150146,81.46139945983887,81.9795991897583,82.97999935150146,84.46199989318848,125.62620075225828,148.1166161651619,175.18299865722656,207.59682605704964,204.68200016021729,165.70000171661377,175.37425999450684,197.00676124572755,199.43340072631835,200.47899932861327,202.423002243042,203.77599983215333,204.68200016021729,205.60599918365477,206.701997756958,208.14400081634523,211.36779861450196,242.64700107574458,259.70848079681394,303.3124626235963,362.8090019226074,4218.284776972322,4176.213000297546,3378.170000076294,3491.626695373535,4074.5652798843385,4102.085000038147,4114.842999649048,4140.140999794006,4161.898000717163,4176.213000297546,4192.657999992371,4216.5607997894285,4246.9050001144415,4300.021999168396,4361.561999702453,5231.625919761657,9241.606503506451,19408.739000320435,3864.018047066025,3833.3099994659424,3101.841000556946,3201.2033395538333,3729.81963973999,3760.6820001602173,3774.485599708557,3799.255000114441,3819.822200012207,3833.3099994659424,3847.5543979644776,3866.2517993927004,3893.9069997787474,3943.0978006362916,3998.789998626709,4810.9998004150275,5843.240842025795,10880.055000305176,354.26672990629737,336.6800003051758,273.67899799346924,279.3775837020874,328.0691990661621,330.69899959564214,332.0172006607056,334.0900011062622,335.6070001602173,336.6800003051758,337.86599922180176,339.678999710083,352.2943988800049,383.5613986968994,420.0750009536743,449.05067935943566,590.0643907509035,14865.04999923706,6,"[0, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 0, 0, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44]"
9,24.783851356632766,24.277000427246094,18.46200180053711,18.962032985687255,21.71626024246216,23.073999404907227,23.33299865722656,23.777000427246094,24.09200096130371,24.277000427246094,24.46299934387207,24.683000564575195,24.92699909210205,25.333999633789062,25.85199956893921,49.086199321746825,78.31523400497508,116.99899959564209,14.721900088982633,14.405999183654785,11.15000057220459,11.611612016677856,12.851340599060059,13.464001655578613,13.68299903869629,14.019000053405762,14.259000778198242,14.405999183654785,14.539400863647462,14.704002189636231,14.889999389648438,15.184999465942383,15.480299091339111,17.111999187469483,64.83106036758426,128.2750015258789,2928.882683005882,2910.03000164032,2337.1680011749268,2350.0256365470887,2659.572638568878,2821.3036992073057,2838.280200386047,2870.1605010032654,2892.5940006256105,2910.03000164032,2924.754999542236,2940.8530002594,2967.378602600098,3007.3844007492066,3057.0699979782103,3655.203340988158,5564.883014953834,9002.459000587463,1827.9991738100534,1830.992000579834,1454.087999343872,1467.6486427402497,1627.86485994339,1785.2639008522033,1789.8502006530762,1797.75,1807.7435981750489,1830.992000579834,1840.1388000488282,1845.43780002594,1851.3075998306276,1864.223999595642,1883.204499912262,2040.9622598075866,2438.2789315414557,5123.960001945496,111.03929695170481,109.11100196838379,84.10699939727783,85.61373356437683,96.56181970596313,106.25290136337281,106.96100082397462,107.97999906539917,108.664599609375,109.11100196838379,109.5743989944458,110.10700149536132,110.7779993057251,112.07299900054932,117.90030097961426,159.4423190689087,199.19945588493422,1018.4089984893799,283.7841416697909,278.20000171661377,225.96099948883057,230.18574195861817,252.87288007736205,271.05269899368284,272.68140106201173,275.21799993515015,277.1259986877442,278.20000171661377,279.42079944610595,281.0317974090576,283.60779972076415,313.16559696197515,324.9327988624573,353.9619215202331,469.3261982192995,3277.9689989089966,5674.104353768981,5647.656000137329,4549.282000541687,4588.6786477947235,5111.8234599685675,5541.905199623108,5565.302000045776,5603.814500331879,5630.482200241089,5647.656000137329,5667.57680015564,5688.684799575805,5717.077799797058,5768.673199844361,5825.416400432587,6714.423940200806,9025.283841600489,18361.72500038147,5191.211046883047,5167.017002105713,4154.97500038147,4187.861611883163,4693.168639450074,5064.515999889374,5085.535199928283,5125.950500965118,5150.867600440979,5167.017002105713,5184.774399375916,5205.682600975037,5233.272399520874,5282.040400123597,5336.839400577544,6205.747040843963,8503.014968755804,15357.398999214172,482.893306885935,468.04900074005127,376.753999710083,382.58090022468565,427.71578035354617,458.01100168228146,459.7702005386352,462.7900004386902,465.41899986267094,468.04900074005127,480.8726007461548,488.8069999694824,504.826399230957,524.4032005310058,537.0204988479614,577.2847598266595,705.9576813468947,6066.5019998550415,8,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 0, 0, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0]"
11,30.83856052169397,30.70199966430664,22.53600025177002,23.146436416625978,24.147718658447264,26.7776008605957,29.202001571655273,30.035999298095703,30.461001205444337,30.70199966430664,30.92700157165527,31.16699981689453,31.462000846862793,31.888999176025393,32.312001609802245,35.488480453491185,84.1164952545168,125.96199798583984,18.174048168176526,18.034997940063477,13.6850004196167,14.125824028015137,14.942717933654786,16.333597946166993,16.945998191833496,17.534998893737793,17.83300018310547,18.034997940063477,18.20600242614746,18.40599822998047,18.631000518798828,18.962799263000488,19.26700191497802,20.301598434448238,66.15670232391415,178.14600086212158,3643.6022657712356,3643.724994659424,2915.63800239563,2932.288726654053,2983.5434028625486,3280.1885990142823,3536.8777969360353,3598.2980012893677,3626.8177984237673,3643.724994659424,3660.3384008407593,3679.739599990845,3705.123601913452,3746.7516014099124,3793.685596847534,4385.449160461425,9618.429791687153,12162.191999435425,2255.7054272287446,2274.7990007400513,1771.6590003967285,1817.213053970337,1830.679479675293,1996.757600402832,2218.5897987365724,2243.8559999465942,2254.598398399353,2274.7990007400513,2286.0770000457765,2293.2423984527586,2300.1332000732423,2314.916801261902,2332.914001083374,2450.718481636047,3226.5936084672417,7648.699999809265,135.28986118624528,133.92399883270264,102.83200168609619,103.63491832733153,106.50104206085204,116.54579963684083,130.07200088500977,132.44399642944336,133.3889986038208,133.92399883270264,134.48120193481446,135.08720016479492,135.77560119628907,137.05400047302246,139.94180011749268,185.36496013641354,226.73293743896807,4826.965000152588,343.1427829693067,341.2159996032715,273.0140018463135,276.6714688034058,282.02364048004154,308.90719871521,332.353798866272,337.42100048065186,339.8109987258911,341.2159996032715,342.66019954681394,344.27179794311525,346.5320001602173,353.3471965789795,386.32859897613525,404.4060391998291,525.9739682541057,2588.7400045394897,7036.212440492509,7061.339999198914,5669.916000366211,5704.578968536377,5782.365640182496,6267.126600265503,6902.681000328064,7006.3049993515015,7041.2153997421265,7061.339999198914,7082.182601165772,7106.367199897766,7138.518400001526,7189.240399932862,7246.653200340271,8041.115759735102,15161.958015381111,24595.62300014496,6426.752945845403,6447.79499912262,5175.092998504639,5207.069287223816,5277.543279571533,5735.51660041809,6303.835999107361,6397.35000038147,6428.920801544189,6447.79499912262,6466.674799728393,6488.480400085449,6517.525800323487,6565.121002197266,6619.103999328613,7410.6337610626215,14091.614510208627,23223.145999908447,609.4594946471061,599.4369983673096,482.0840015411377,485.503574432373,493.2722805023193,542.6522008895874,587.9984014511108,594.0819988250732,597.0470005035401,599.4369983673096,603.3453987121582,621.0616012573242,641.0011987686157,654.6926021575928,669.0189983367919,704.5157597732543,805.937625183113,2363.615001678467,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 0, 0]"
13,34.373200297214716,35.14799690246582,25.6510009765625,26.30707977294922,27.05600051879883,27.945003509521484,28.77899932861328,31.74000358581543,34.48200225830078,35.14799690246582,35.57400131225586,35.94499969482422,36.35000038146973,36.87199592590332,37.40699577331543,60.841206741333096,88.522844085695,111.88500022888184,20.093207633287957,20.147003173828125,15.019998550415039,15.666918258666993,16.32000160217285,16.977998733520508,17.463998794555664,18.851001739501953,19.79400062561035,20.147003173828125,20.427997589111328,20.719999313354492,21.01799964904785,21.44300079345703,21.779001235961914,23.53279800415041,72.26064102173046,104.36700057983398,4249.917644398616,4337.955997467041,3489.005002975464,3521.841602096558,3555.5622013092043,3622.6689987182617,3692.413003921509,4024.6490001678467,4293.01300239563,4337.955997467041,4366.253999710083,4394.43200302124,4426.155990600586,4469.899002075195,4519.842998504639,5142.215401458747,14656.979757539153,29302.028997421265,2612.9065296415984,2701.4260025024414,2103.728000640869,2153.137598266602,2185.0799980163574,2202.1160011291504,2258.503999710083,2458.46600151062,2666.9060020446777,2701.4260025024414,2729.8130016326904,2740.8859996795654,2749.0909996032715,2763.386999130249,2787.4969997406006,2919.6068004608164,6170.774763488857,14058.704998016357,156.0058262829361,160.3340015411377,122.4789981842041,124.56931678771971,126.42480087280273,128.49399757385254,130.906005859375,145.20000076293945,158.4590015411377,160.3340015411377,161.36999702453613,162.32999420166016,163.2909984588623,165.0890064239502,173.88499641418457,215.11060180664063,279.18380271913077,599.4539966583252,393.0583659015663,400.16100692749023,319.552001953125,323.7915209197998,328.0833988189697,333.9029998779297,341.5860023498535,374.21699714660645,396.6790065765381,400.16100692749023,402.60700035095215,404.93700218200684,407.73299407958984,419.5490016937256,449.8070011138916,476.84080657958987,760.2582776641891,1235.0750007629395,8185.297189825593,8429.954999923706,6840.327001571655,6868.106121063232,6898.731799316406,6969.39999961853,7075.139999389648,7734.907999038696,8344.269998550415,8429.954999923706,8469.768999099731,8506.212999343872,8545.80299949646,8604.748001098633,8672.413999557495,9403.265398788453,24191.640881119292,45768.92300033569,7466.35477415522,7690.593002319336,6202.3009967803955,6243.272962112427,6293.678596878051,6354.9850025177,6445.815000534058,7049.62099647522,7601.576002120972,7690.593002319336,7728.093000411987,7758.390998840332,7793.591997146606,7845.241003036499,7902.422996520996,8644.597001266484,23347.759236984435,44876.43500518799,718.9424156703733,723.9009914398193,558.8790016174316,588.47219871521,593.8461975097656,600.5649948120117,619.2689990997314,679.209997177124,719.4349994659424,723.9009914398193,727.6370010375977,733.7079982757568,763.5630054473877,788.39599609375,821.3599967956543,871.6215988159183,1050.4152400970704,9675.101001739502,12,"[0, 0, 0, 0, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 0, 166, 0]"
15,38.53623294699458,37.444003105163574,30.927000045776367,31.366915922164914,32.24677017211914,33.01599779129028,33.46299743652344,34.40800142288208,35.944003677368165,37.444003105163574,39.12900352478027,40.89450054168701,42.35120239257813,43.37340316772462,44.09155015945434,70.5036480140686,96.38553570747499,117.14500427246094,23.896851961649507,23.314001083374023,18.75800323486328,19.566844074249268,20.13506185531616,20.737998771667478,21.129001426696775,21.85399627685547,22.647999954223632,23.314001083374023,24.13720169067383,24.887300872802733,25.55500030517578,26.241999244689943,26.777002334594727,32.71483860015874,79.00757378768938,153.57200050354004,4754.797951169284,4647.25900554657,4111.460996627808,4128.757156618118,4149.7780594825745,4195.553548526764,4225.266897583007,4303.007255077362,4495.311999893189,4647.25900554657,4815.326000213623,4976.449498367309,5098.972002029419,5184.808503532409,5249.791149806977,6060.421281929017,26227.78326766915,54530.237997055054,2868.1495104653964,2815.045495033264,2480.3180027008057,2534.3900391635893,2544.755324687958,2554.0002990722655,2562.95659942627,2615.2777457237244,2709.0619998931884,2815.045495033264,2930.1128009796143,3049.604302215576,3147.407796859741,3207.9001995086674,3230.038250350952,3321.5783092498777,6288.23627439507,20075.924001693726,170.89921870550612,166.56200504302979,145.0900001525879,146.1914270915985,147.37615139007568,148.81145162582396,149.7949996948242,152.38650035858154,159.59900093078613,166.56200504302979,174.7922019958496,182.55540523529052,188.81120605468752,192.03660373687745,195.421297454834,238.0277828979492,321.47419405176305,1336.5559921264648,447.45810251546766,438.59649562835693,382.6110076904297,386.02244264793393,389.4607493972779,393.5304495811463,396.0848974227905,404.33375310897827,423.6514015197754,438.59649562835693,453.70719871521,469.0604948043823,481.51539840698246,490.8108016967774,515.0751010894776,560.6159673690796,1498.0767877369015,12304.164009094238,9107.483989017415,8924.931499481201,8013.943000793457,8040.373481071472,8071.145758914948,8112.476449680329,8144.954600906372,8244.083500385284,8611.75719985962,8924.931499481201,9277.085400390624,9599.570999908447,9882.894999313354,10012.953398704529,10098.111700153351,11020.146209774019,41477.69499121171,67685.35400009155,8303.737867764297,8139.099997520447,7300.5830001831055,7313.7052724132545,7356.236177711487,7390.350647544861,7418.075299453735,7515.8357491493225,7849.319798660277,8139.099997520447,8452.99339942932,8752.812501907349,9006.569004058838,9136.047398376466,9216.793900108336,10191.266871414186,37726.28676139486,62902.60599899292,803.7461212531167,787.2510023117065,688.1390037536621,692.06430235672,697.811222114563,702.9699980735779,708.2077022552489,732.923999786377,761.6984004974365,787.2510023117065,815.733402633667,845.079800415039,863.9889980316162,892.7327018737792,915.8865550041198,962.4485385894775,1272.4635234108223,30183.673002243042,14,"[0, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 139, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 0, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 0, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 0, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 0]"
17,41.36935160077565,39.6089973449707,35.63100051879883,36.365002155303955,36.98100280761719,37.66749668121338,38.0369987487793,38.721001625061035,39.25499725341797,39.6089973449707,40.05600357055664,40.79699516296387,42.64800262451172,46.60899543762207,48.78649711608887,72.47849750518799,104.46674633026515,585.9930000305176,25.02839823221874,24.18400001525879,21.240997314453125,21.62449836730957,22.083497047424316,22.62799644470215,22.924001693725586,23.48100185394287,23.89200210571289,24.18400001525879,24.533998489379883,24.982999801635742,25.850997924804688,27.499996185302734,28.656503677368164,38.2680025100708,78.85574722290175,101.49700164794922,5258.430818855897,4916.002998352051,4670.230003356934,4701.646747589111,4728.797002792358,4764.073498725891,4788.899000167847,4833.935503959656,4877.154003143311,4916.002998352051,4986.150999069214,5170.614002227783,5495.945007324219,5905.753000259399,6229.228494644165,7791.403000831604,41938.24249458327,61523.30199432373,3088.925832628354,2979.4060020446777,2831.0539989471436,2838.667998790741,2900.830500602722,2910.2194995880127,2915.8310012817383,2936.5065031051636,2960.8449993133545,2979.4060020446777,3000.2020015716553,3047.624000549316,3217.341999053955,3475.1370010375977,3624.21199798584,3901.6214962005615,6337.314250469294,8614.768997192383,181.70435102353653,173.068998336792,163.14800453186035,165.59049940109253,167.34750270843506,168.7009973526001,169.4460163116455,170.9250078201294,172.07200050354004,173.068998336792,174.44100761413574,179.18599891662598,192.71899604797363,211.0349998474121,218.01800537109375,254.2285032272339,312.22975158691906,771.5450038909912,486.26685122783607,464.6630001068115,432.7340030670166,438.5952467918396,447.0045051574707,451.5204963684082,453.45299530029297,457.4060001373291,461.17700576782227,464.6630001068115,471.77100372314453,492.73599433898926,510.78599548339844,544.8639965057373,568.8920030593872,634.7615022659302,931.7605009079247,4389.7929973602295,9951.894642322628,9424.018999099731,9167.171001434326,9177.026998996735,9206.003499984741,9238.466500282288,9262.356000900269,9313.437999725342,9370.631000518799,9424.018999099731,9526.203001022339,9824.382999420166,10445.171001434326,11215.975999832153,11705.237999916077,13362.521499633789,49919.091999054275,71460.85000038147,9081.725603568619,8578.443000793457,8324.644002914429,8347.08474779129,8380.27350139618,8415.253005027771,8435.661001205444,8482.745999336243,8531.048999786377,8578.443000793457,8677.382005691528,8963.137001037598,9536.719999313354,10210.806001663208,10692.630497932434,12442.534997940063,48105.89950513904,70366.77200126648,870.1690387540103,843.1360034942627,728.105001449585,775.9317517280579,796.1284999847412,804.2384977340698,807.0069961547852,813.0665006637573,826.415002822876,843.1360034942627,855.1920032501221,881.173999786377,915.4899959564209,972.0619964599609,1008.1244964599609,1099.1300039291382,1827.996746540086,10406.302001953125,16,"[0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 134, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 0, 0, 0, 0, 0, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 0, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 0]"
19,45.2000144458409,44.14499855041504,38.944997787475586,39.412292694091796,40.72071884155273,41.79299697875976,42.27600212097168,43.12900257110596,43.75900459289551,44.14499855041504,44.53580017089844,44.9919979095459,45.59100341796875,46.77720069885254,49.11200084686278,79.5995159149168,108.9003084945744,826.8200016021729,28.455500100420764,27.648996353149414,23.99799919128418,24.528155773162844,25.292679328918457,25.943000602722165,26.297800064086914,26.90599536895752,27.3529972076416,27.648996353149414,27.926999664306642,28.29400062561035,28.692401123046878,29.519001770019532,30.743304061889642,51.8723469924926,86.7601945228672,771.3949966430664,6203.699007821905,5901.62300491333,5435.534999847412,5453.629200557709,5522.843956184387,5586.2094984054565,5638.849592208862,5729.847498893738,5812.9767955780035,5901.62300491333,6038.321199798584,6179.843194198608,6402.7037998199485,6972.680200958252,7548.913198089599,9507.184987945553,26492.599031426616,44485.08700180054,3491.22095058807,3439.8229999542236,3262.7890014648438,3285.598537712097,3320.4505615997314,3348.8439018249514,3365.8377990722656,3397.6575031280518,3423.6659980773925,3439.8229999542236,3459.286396789551,3483.557801818847,3527.2987995147705,3634.929399108887,3825.075595283508,4295.775580940245,5856.498830383345,8058.64999961853,204.82200877882366,200.2919979095459,183.73799514770508,185.91475745010376,189.60456966400147,192.47800617218016,194.09260749816895,196.84700107574463,198.9219997406006,200.2919979095459,201.75459594726564,203.49799690246584,206.10819549560546,219.19480361938474,237.33669719696042,260.3344380569457,439.7541739311448,1997.6170082092285,554.3820383610481,546.8079986572266,473.1619987487793,486.4334983940125,499.5453405380249,512.7927005767822,519.7198013305664,531.0104999542236,540.6430042266845,546.8079986572266,552.8255989074707,559.6786006927491,570.6114028930665,594.2472053527832,622.1887939453125,698.4220846939085,960.9987585411383,1993.5060138702393,11526.437688343098,11201.479000091553,10597.246000289917,10634.793118003845,10690.002019195557,10749.104800224304,10798.48819999695,10947.001000404358,11076.950799179078,11201.479000091553,11309.659600830078,11417.084400558471,11670.492199325563,12401.959800338745,13323.79159965515,15479.942598876947,40279.42427208762,51852.76799964905,10527.779520096108,10219.732992172241,9624.870000839233,9666.6508192482,9729.315578804015,9794.971898460388,9843.230197525025,9974.62700176239,10099.677599716188,10219.732992172241,10334.968599700927,10452.331201171874,10693.694398498536,11391.248200988768,12230.785099601744,14353.550220031733,33762.712391934016,50029.36199951172,998.6581682469892,966.5249977111816,849.6569995880127,873.1165278320314,899.3583030319214,918.4942052841186,928.5478034973145,944.1844968795776,956.1785903930664,966.5249977111816,979.1304000854492,992.6199993133546,1013.5911979675294,1045.7442028045655,1076.2292022705078,1170.0625788497919,5757.129762517542,28723.725999832153,18,"[0, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 0, 0, 0, 0, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 0, 0, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 0, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 0]"
21,51.53816680261761,50.48500442504883,43.128997802734375,44.24992092132568,45.96037609100341,47.29330043792724,47.978998565673834,49.18699932098389,49.99799728393555,50.48500442504883,51.036000442504886,51.59120216369629,52.336398696899415,53.55200080871582,54.963401794433594,87.93911628723144,151.2495168647854,809.6569919586182,32.26471333893136,31.371002197265625,26.036001205444336,26.841266185760496,27.92500289916992,28.944998359680174,29.518599319458005,30.334996223449707,30.96399726867676,31.371002197265625,31.77599983215332,32.18520088195801,32.70279655456543,33.51700019836426,34.37000484466553,60.261142272949215,103.99922667312734,915.8569984436035,8131.384641733302,7785.486999511719,6589.035995483398,6691.076839027404,6840.602926559448,6986.362405014038,7076.245400619507,7349.043500900269,7627.782803344727,7785.486999511719,7939.325203704833,8211.286795043945,8532.25460510254,9187.05019683838,9925.232094573974,12485.542367858885,51624.901547014524,84786.43599319458,4021.4137490397857,3954.112995147705,3706.466999053955,3734.1424997749327,3786.333904571533,3828.8428998947147,3852.0244018554686,3895.4495000839233,3931.2382038116457,3954.112995147705,3980.876801300049,4013.2786022186283,4063.4120014190676,4158.477399063111,4348.1091979980465,5175.307982254028,9639.953569217738,31615.360996246338,231.54147204592869,226.64299964904785,201.49399948120117,203.93366717910766,209.2653973388672,213.91269817352295,216.90359802246093,221.26450538635254,224.57000350952148,226.64299964904785,228.74980239868165,231.25559921264647,235.06880416870115,245.42099723815923,262.78640213012693,303.04162258148193,888.7736368714691,2284.3369903564453,632.8171777720062,623.5640048980713,510.90298652648926,524.9561983604431,546.6888469314575,568.2774059295655,581.3684036254883,601.0294952392578,614.3868041992187,623.5640048980713,632.4532001495361,642.6174041748046,656.1577968597412,678.6957954406739,704.4562013626098,818.7978215789794,1808.1433857957259,6926.081003189087,14220.456875255908,13762.187000274658,12690.257999420166,12730.495897850036,12830.287939224243,12973.902800369262,13069.47799987793,13423.044500350952,13644.137599945068,13762.187000274658,13943.264399337768,14244.07139930725,14524.100600814818,15255.461600112918,16236.007000541687,19475.05337997436,69105.69604440601,103421.44999885559,13100.959920732572,12661.907997131348,11510.603002548218,11583.050619808197,11736.143041419982,11879.409499549865,11964.750198364258,12294.292003631592,12535.960597610474,12661.907997131348,12834.218003082275,13142.321806335449,13425.227195739746,14152.27260169983,15094.290200042724,18207.631778678893,67359.70768798351,91464.34599685669,1119.4969545233373,1104.7439994812012,917.1570014953613,954.2773230667115,989.4955178070069,1022.267000579834,1040.3720012664794,1069.4595003128052,1091.891397857666,1104.7439994812012,1119.2927986145019,1134.6038021087647,1154.1113983154298,1184.9955966949465,1213.3178005218506,1328.815440483093,2389.9476765176387,21624.656993865967,20,"[0, 0, 0, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 0, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 0, 0, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 0, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 0, 0, 0, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 0]"
23,56.569276548698376,55.42250633239746,46.05499458312988,48.45601412773132,50.38614559173584,51.789247035980225,52.54549980163574,53.77975130081177,54.81400108337402,55.42250633239746,56.03700256347656,56.702999114990234,57.51900100708008,58.94199752807617,60.64700174331665,93.7570508003235,171.50154411316467,680.75,37.01703257043147,36.05649948120117,29.182998657226562,30.724235496520997,32.01990003585815,33.16099834442139,33.79599857330322,34.86900520324707,35.5890007019043,36.05649948120117,36.48299980163574,36.980499267578125,37.60999870300293,38.60000801086426,39.64799880981445,71.41805276870731,115.90911073684875,1373.1499996185303,10146.535785703314,9597.67149734497,7746.305999755859,8003.595927257537,8213.374348163605,8453.002249240875,8634.213499069214,9066.590749263763,9375.046001434326,9597.67149734497,9861.276996612549,10143.64749622345,10582.672006607056,11335.50500202179,12127.447748661041,16531.145005512273,79647.40247894435,110929.44801521301,4560.573492515262,4460.394499778748,4158.891996383667,4194.298729705811,4250.257147693635,4306.956743717194,4335.841501235962,4391.089754104614,4432.700996398926,4460.394499778748,4491.681999206543,4531.236498832703,4587.087999343872,4718.06799697876,5080.205746173859,6099.838997077949,16032.542520075458,36358.47500038147,261.4858025729977,255.31199741363525,220.2410011291504,227.3033889770508,233.8868914604187,239.69574880599976,243.14500427246094,248.87074661254883,252.84799575805664,255.31199741363525,258.23900413513184,261.5534973144531,266.314001083374,277.6980047225952,293.91499614715576,349.2101978302005,1170.8969594955583,1521.9429988861084,721.8026133064493,708.3595018386841,569.863000869751,582.6126185989381,611.3936033248901,640.1927466392517,654.378005027771,679.8527607917786,696.918004989624,708.3595018386841,719.6760005950928,732.8439998626709,748.4869995117188,774.6285037994385,807.1427493095398,1097.0561004638676,2266.4036043834953,5842.962995529175,17045.401846038094,16383.064999580383,14740.53100013733,14837.520446081162,15045.54344921112,15255.163000583649,15421.53900051117,15869.182499885559,16124.937000274658,16383.064999580383,16619.173000335693,16893.78950023651,17355.441999435425,18204.05900001526,19304.276749134064,24855.98545103076,101831.13196026848,132862.3330001831,15783.984003217152,15149.284502029419,13451.934999465942,13569.762023191452,13795.357249069215,14015.83724975586,14176.694499969482,14631.070001602173,14901.19299697876,15149.284502029419,15393.339000701904,15675.978996276855,16136.325006484985,16979.008502960205,17983.917005062103,23522.147152614605,94492.57247803698,121677.01499938965,1261.4178428209407,1225.8734998703003,1003.3380012512207,1037.0047417831422,1087.5272969245912,1126.4680032730103,1149.3259973526,1184.5215039253235,1209.928997039795,1225.8734998703003,1242.8930015563965,1263.2519979476929,1288.0599975585938,1334.5004997253418,1381.130500793457,1704.5424969673188,7140.2774018766795,35604.00400543213,22,"[0, 0, 115, 116, 117, 118, 119, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 58, 59, 60, 61, 62, 63, 196, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 0, 0, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 120, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 211, 0, 0, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 0, 187, 188, 189, 190, 191, 192, 193, 194, 195, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 507, 508, 509, 510, 511, 512, 513, 0, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 524, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580, 581, 582, 583, 0, 0, 0, 0, 0, 584, 585, 586, 587, 588, 589, 590, 591, 592, 593, 594, 595, 596, 597, 598, 599, 600, 601, 602, 603, 604, 605, 606, 607, 608, 609, 610, 611, 612, 613, 614, 615, 616, 617, 618, 619, 620, 621, 622, 623, 624, 625, 626, 627, 628, 629, 630, 631, 632, 633, 634, 635, 636, 637, 638, 639, 640, 641, 642, 643, 644, 645, 646, 647, 648, 649, 650, 651, 652, 653, 654, 655, 656, 657, 658, 659, 660, 661, 662, 663, 664, 665, 666, 667, 668, 669, 670, 671, 672, 673, 674, 675, 676, 677, 678]"


==> data/Raspi/profiling/connext_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.514241692432618,8.5,6.054996490478516,6.370907348632813,6.852001190185547,7.4450012207031255,7.851997375488281,8.185001373291016,8.38800048828125,8.5,8.628997802734375,8.75899887084961,8.908000946044922,9.166001129150391,9.462999725341795,10.11151596069336,11.070533203125022,40.683998107910156,5.031935368103448,5.036998748779297,3.6290016174316406,3.833912048339844,4.137640533447265,4.443997955322266,4.575004577636719,4.797000885009766,4.944999694824219,5.036998748779297,5.128997802734375,5.2220001220703125,5.31500244140625,5.444999694824219,5.592998504638672,5.926518402099609,6.347497650146501,10.463001251220703,1461.8367825361422,1441.871997833252,1194.4120025634766,1211.1691183166504,1270.6813618469237,1374.3815956115723,1404.438796234131,1421.9470024108887,1434.005802154541,1441.871997833252,1451.3093978881836,1463.2169998168945,1475.5571975708008,1541.5980010986334,1613.3067993164063,1823.52548248291,2884.251473358209,3233.1669998168945,648.9129772743032,640.621997833252,452.8470001220703,458.40142999267573,528.1316390991211,581.6901985168457,604.7078025817871,619.9740028381348,633.5479965209961,640.621997833252,663.670403289795,671.7731986999511,681.3300003051759,692.1590003967285,727.603199005127,802.990559387207,880.8451511535668,1315.652000427246,37.00334800177224,35.277000427246094,23.147998809814453,23.71110614013672,28.737801818847657,32.36240081787109,33.499000549316406,34.33399963378906,34.888999938964844,35.277000427246094,35.77879943847656,36.37100067138672,37.277000427246094,38.6661994934082,42.066402435302734,90.46491790771483,131.83076400757514,145.4050064086914,197.60562954655865,188.3120002746582,156.05399703979492,158.1108610534668,166.5493214416504,181.08980026245118,183.7576026916504,185.94200134277344,187.42300109863282,188.3120002746582,189.44179992675782,191.07199935913087,207.5724014282227,239.52000122070314,244.2609992980957,260.2096360778809,351.46465631103854,406.77299880981445,2460.639039419643,2441.564998626709,1926.3859977722168,2022.5696890563966,2099.015359802246,2269.3488006591797,2356.2840003967285,2409.3250007629395,2431.7394020080565,2441.564998626709,2454.461799621582,2474.9019996643065,2497.983000946045,2584.456000518799,2721.6324005126953,2921.411362457275,3998.5669258728126,5145.201999664307,2358.9049144193123,2341.010997772217,1838.2760009765625,1940.2145720825195,2012.3486373901367,2179.930800628662,2256.185799407959,2307.8079986572266,2330.5695991516113,2341.010997772217,2351.9882011413574,2371.9217987060547,2394.895797729492,2482.660398101807,2612.3631996154786,2811.461800689697,3917.7487996215987,5028.831996917725,101.7341250003303,100.0739974975586,73.57400131225586,75.30186413574219,85.50763946533203,87.83140258789064,96.72100372314452,98.79499816894531,99.62800216674805,100.0739974975586,100.49900436401367,100.99759979248046,101.62839813232421,112.70119934082031,125.98320388793945,143.02340377807616,161.214089996338,207.49699783325195,2,"[0, 0, 0]"
5,16.477977704430387,16.075000762939453,12.943000793457031,13.276006973266602,13.740997428894042,14.147153091430663,14.38800048828125,14.887999534606934,15.51739501953125,16.075000762939453,16.536997985839843,16.90610466003418,17.27700424194336,17.944699859619142,18.849297714233398,30.642549858093098,71.64278261947683,92.09099960327148,9.152295309440115,8.944000244140625,7.147998809814453,7.280214786529541,7.593542137145995,7.892402458190919,8.054996490478516,8.388999938964844,8.722999572753906,8.944000244140625,9.148002624511719,9.351001739501953,9.574998474121093,9.88900375366211,10.184844970703125,11.000003700256348,53.0132289009098,74.31500244140625,2920.509836741675,2930.2634983062744,2555.3420066833496,2589.3003341026306,2627.6555389404293,2648.7355434417723,2661.3869007110598,2731.2702531814575,2852.768201446533,2930.2634983062744,2979.4404067993164,3041.5283004760745,3071.8064018249515,3160.7807033538816,3260.3494506835937,3560.3927231216417,4416.897460685737,4960.352005004883,1224.4749741243143,1238.6800022125244,1001.5819969177246,1062.3443334465028,1076.755053024292,1089.3085479736328,1096.4873031616212,1134.7984981536865,1186.9089973449707,1238.6800022125244,1255.7043968200683,1289.3035949707032,1297.8337997436524,1339.266603088379,1397.0196544647217,1507.1699207305908,1656.8331656455994,1868.1269989013672,67.05372703059535,67.96349906921387,53.148006439208984,56.42505923843383,57.42553916931152,58.203995323181154,58.73899688720703,60.184003829956055,63.1718017578125,67.96349906921387,69.37080001831055,70.0947052001953,70.90740127563475,75.27160606384278,80.25600376129151,99.66267417907713,147.95554543304516,198.2770004272461,367.37728503540893,371.0160026550293,328.4970016479492,331.51665378570556,333.8470264053345,336.31215724945065,338.0397022247314,344.487753868103,360.9289947509765,371.0160026550293,373.79199981689453,376.0340007781982,378.7379905700684,398.16350135803225,411.02340278625485,476.12442604064944,508.1247753105181,541.6230010986328,4871.6049424182875,4911.898500442505,4314.043998718262,4351.846275356293,4381.250090065002,4415.772397041321,4445.840701293945,4536.004998207092,4697.732602691651,4911.898500442505,4975.7110000610355,5080.66000289917,5118.001200866699,5312.885098266605,5517.234847259521,5835.876918373108,6890.825784446744,7749.839000701904,4605.046095945863,4637.225496292114,4090.5640029907227,4119.808330745697,4148.50614151001,4180.164548110962,4207.8024967193605,4295.049245834351,4456.841799163819,4637.225496292114,4689.617600250244,4805.1574012756355,4840.353604125977,5025.971998977663,5173.770300674439,5544.4371023178055,6572.932950992624,7423.5100021362305,266.55884647242397,269.8304958343506,199.70199966430664,225.1832176628113,229.77513832092285,232.07015228271484,233.23700180053712,235.49774646759033,249.5386001586914,269.8304958343506,272.41859741210936,274.2011070251465,282.18280029296875,311.5325046539307,331.79534912109364,387.39452945709183,446.1384427452111,491.2719955444336,4,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44]"
7,23.413409454335618,22.201997756958008,16.815994262695312,19.85194797515869,20.333999633789062,20.720996856689453,20.962499618530273,21.443249702453613,21.833003997802734,22.201997756958008,22.850997924804688,24.008499145507812,24.94400405883789,25.89800453186035,27.310246467590332,31.544750213623047,91.23182716369851,108.8120002746582,13.370553537937322,12.797500610351562,10.759998321533203,11.092991161346434,11.499255180358887,11.801998138427734,12.001502990722656,12.333000183105469,12.610004425048828,12.797500610351562,13.093997955322266,13.536001205444336,13.980003356933594,14.480001449584961,15.036750793457031,16.234752655029297,83.20592060089592,153.5349998474121,4243.4603318354975,4108.142002105713,3615.7729988098145,3874.1583539962767,3953.2605018615723,3976.7869958877563,3987.5230026245117,4014.6770009994507,4069.1590003967285,4108.142002105713,4212.871002197266,4392.141498565674,4474.3569984436035,4563.42099571228,4839.429495811462,5087.585494995117,6888.765992069453,12632.228996276855,1790.1813743349267,1709.4160022735596,1389.5399932861328,1574.1571464538574,1635.197003364563,1643.2802467346191,1647.610496520996,1659.186752319336,1693.6470069885254,1709.4160022735596,1751.3129959106445,1874.4880027770996,1913.589988708496,2009.3194980621338,2162.7892541885376,2266.025252342224,2550.1198252678037,2973.3190002441406,98.41363321292975,91.29499816894531,73.62800979614258,80.99712371826172,86.36750316619873,87.42325401306152,87.97100257873535,89.05400848388672,90.20199203491211,91.29499816894531,97.20500183105469,103.58099746704102,106.53599166870117,110.91600227355957,123.09549903869629,163.54200077056885,233.9004941940354,261.387996673584,546.4370981015988,537.6049995422363,469.6989974975586,497.06935234069823,503.44724559783936,506.2564992904663,507.9575004577637,511.3647575378418,516.4939918518066,537.6049995422363,554.3249931335449,561.5764961242676,569.6030044555664,618.4640007019043,628.8512506484985,677.455246925354,764.2772306442413,1029.6189994812012,7140.918206850898,6858.229000091553,5901.990001678467,6418.662875080108,6632.882251739502,6666.820999145508,6690.484498977661,6735.134748458862,6809.67200088501,6858.229000091553,6962.014999389648,7514.690998077393,7583.439998626709,7732.92200088501,8311.708750724792,8655.9732503891,9968.095552158416,15654.824001312256,6715.276400477226,6464.070501327515,5577.195999145508,6063.556446552277,6242.206999778748,6270.732998847961,6292.054002761841,6338.701008796692,6410.3070068359375,6464.070501327515,6560.747997283936,7045.202501296997,7117.32799911499,7265.426496505737,7827.987996101379,8144.029495239258,9564.109958648776,15232.36600112915,425.64180637367184,408.81950187683105,324.794002532959,351.01002464294436,378.1747465133667,380.9265022277832,382.2739963531494,384.81449699401855,388.4029998779297,408.81950187683105,429.5140037536621,444.4019947052002,457.2729911804199,504.9099979400635,524.5904951095581,578.8282442092896,657.7312665939382,809.7320022583008,6,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20]"
9,30.730415712133926,29.684001922607422,23.759994506835938,24.40743948364258,26.833067321777346,27.590302658081058,27.945995330810547,28.572498321533203,29.110000610351562,29.684001922607422,30.833002471923827,31.666001892089845,32.59380187988281,33.57439956665039,34.512305068969724,39.17618141174317,108.52300766754531,136.60799407958984,17.574101468673923,17.12900161743164,13.99899673461914,14.721222686767579,15.277064208984374,15.777996063232422,16.016002655029297,16.446504592895508,16.814004516601564,17.12900161743164,17.534596252441403,17.998995208740233,18.46200485229492,18.998401641845703,19.46170845031738,21.015978622436524,62.12678538513231,188.38700485229492,5702.624306845277,5536.4659996032715,4949.106002807617,5083.274448303223,5254.665977554321,5308.788603210449,5331.750805664062,5392.597002029419,5455.005195617676,5536.4659996032715,5776.696997833252,5907.739800262451,6031.748800659179,6166.348393249512,6257.305499267578,6848.104770431519,7744.71302004245,20344.669994354248,2410.661827130535,2299.916004180908,1938.8079986572266,2037.3179778289796,2120.686784057617,2194.1428985595703,2203.7536010742188,2237.0080013275146,2258.4387992858883,2299.916004180908,2515.352803039551,2563.5880012512207,2590.822001647949,2667.3159980773926,2735.067296218872,2947.392809448242,3060.634445732121,3286.7369995117188,130.94595163622526,125.52099609375,99.61000061035156,103.45679644012452,113.69916976928711,116.94400138854981,117.64719009399414,119.1090030670166,120.59240036010743,125.52099609375,135.73980102539062,138.4053970336914,140.38880767822266,142.43820266723634,156.9214012145996,195.6958174133301,254.95490447998094,408.27298736572266,726.684334011858,729.5279922485352,644.0079917907715,654.0362179031373,669.750246810913,675.9161003112793,678.3636016845703,682.6414966583252,691.7935974121094,729.5279922485352,742.4748031616211,750.4889999389649,756.1684036254883,787.1276016235352,813.748101425171,880.4084027099609,955.7057849273682,1063.8420104980469,9603.471697063593,9227.937999725342,8135.748001098633,8472.320775489807,8752.71231994629,8923.731401443481,8956.997800445557,9030.570501327515,9107.014398956298,9227.937999725342,9876.671000671387,10085.890198516845,10193.041002655029,10336.747200775146,10448.578899383545,11610.241339874266,12617.870354202307,24607.33699798584,9019.220936804702,8668.944999694824,7673.161003112793,7973.899103446961,8229.844476165772,8385.47289466858,8414.492401123047,8486.169496536255,8560.433403015137,8668.944999694824,9267.197202301026,9476.868592071532,9566.771801757814,9703.695801544189,9814.530593109132,10867.36889907837,11885.321010376018,24047.2320022583,584.2507602588894,579.6970062255859,462.58699798583984,483.67388610839845,515.5899464416503,527.0223945617677,529.2462005615234,533.1049919128418,556.826001739502,579.6970062255859,595.689601135254,608.6664031982422,622.3818008422852,652.5209968566894,681.6815025329588,746.5160540008545,889.1588814544742,1001.7459983825684,8,"[0, 0, 21, 22, 23, 24, 25, 0, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 0, 0]"
11,36.80136104812197,35.630001068115234,29.462997436523438,30.56980150985718,31.88136573791504,32.695699310302736,33.29599800109863,34.46274757385254,35.204002380371094,35.630001068115234,36.166998291015624,37.16780586242676,38.93899841308594,40.24090156555176,40.87764263153076,59.08985084533651,130.3239240493784,180.62700271606445,20.473878066187783,19.798004150390625,16.55600357055664,17.12667707824707,17.537989463806152,18.183547973632812,18.50099296569824,19.109999656677246,19.534992218017578,19.798004150390625,20.12999725341797,20.572998046875,21.167994689941406,21.8674919128418,22.316898345947266,26.33176612854003,113.52378268051542,184.99600219726562,6979.359988830216,6844.172504425049,5937.836006164551,6300.638410049439,6438.467939071656,6518.790400123597,6574.246894836426,6711.106509208679,6798.534006500244,6844.172504425049,6905.756805419922,7162.3264972686775,7401.282996368408,7523.587795639038,7613.457742500305,7794.347580375671,10744.403763615186,14902.091999053955,2903.2381310821575,2837.1780014038086,2336.8969917297363,2527.9124534034727,2620.0437603378296,2671.1369518280026,2697.479996871948,2760.1092529296875,2797.120198822022,2837.1780014038086,2870.860398101807,3010.179200744629,3103.501609039307,3206.7220962524416,3272.214800453186,3375.4333074951173,3589.850459972394,3656.583995819092,157.0629072255743,149.99949645996094,120.23800659179688,131.91234664916993,137.54691303253173,141.0452438354492,142.6702880859375,146.25874519348145,148.552400970459,149.99949645996094,152.23820037841796,163.4750015258789,167.78799743652345,173.0894989013672,186.1546083450317,233.33845615386963,313.5339587326058,379.97900390625,887.8547473498373,873.66650390625,785.452995300293,809.0502225761413,822.8303208160401,831.6409971237183,837.4745018005372,847.283504486084,855.2702026367188,873.66650390625,897.1682083129882,911.0084022521972,924.4683975219726,955.5666011810303,980.3201950073242,1059.351727218628,1199.0766049766578,1547.240005493164,11713.953529948976,11441.717000961304,9879.061000823975,10531.463085987092,10780.33578098297,10925.513398742676,11023.689000320435,11285.033497810364,11389.65,11441.717000961304,11516.110601043702,12076.530201339721,12499.06539993286,12720.783100128174,12866.530900382995,13064.167838668824,15597.983752426942,20732.87200164795,10984.791013602095,10739.57850074768,9302.975006103516,9883.711913944244,10118.029585914612,10251.532900047303,10341.252503585816,10570.813999176025,10683.947798919678,10739.57850074768,10808.655795288087,11345.739500045776,11699.042794036866,11908.027200317383,12067.475101852417,12252.423654441835,14899.631483212146,19985.343997955322,729.162516346881,709.7895030975342,576.085994720459,621.8310807037353,641.5368520355224,657.7216514587402,668.2936023712158,682.6132507324219,698.2388061523438,709.7895030975342,734.8199981689453,757.3921039581298,777.3704017639161,808.230298614502,843.7192018508911,907.5104550552369,971.9937744827364,1106.3939895629883,10,"[0, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 0, 0, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175]"
13,41.48841734972045,40.77649688720703,33.33400344848633,34.46044694137573,37.27969188690186,38.25764617919921,38.759608840942384,39.61199760437012,40.29419784545898,40.77649688720703,41.315799713134766,41.87099151611328,42.367190551757815,42.943001174926756,43.42535400390625,69.28273372650108,136.53002727128737,173.88800048828125,24.130214218521893,23.407493591308594,20.37000274658203,20.863158390045164,21.481532745361328,22.04810028076172,22.296993255615234,22.79499912261963,23.167996215820313,23.407493591308594,23.66799545288086,23.908000946044922,24.185001373291016,24.610697174072264,24.96300010681152,65.78437927246092,102.06309967422511,144.92499923706055,8068.516653352762,8050.585500717163,7107.152984619141,7365.972808620452,7645.671571159362,7746.907255935669,7806.519602966308,7911.336754798889,8003.3122085571285,8050.585500717163,8098.303609466553,8150.366092300415,8204.650798797607,8289.736088562013,8361.42383480072,8779.643187103266,10240.6893018877,36592.326011657715,3281.98030609978,3265.73650932312,2781.819999694824,2816.9110614852902,3086.304798698425,3137.1113962173463,3168.4518978118895,3202.755247116089,3236.7856033325197,3265.73650932312,3307.441201782227,3334.147497177124,3371.2185943603517,3416.064208602905,3444.436349105835,3552.1076482391354,3842.6722764626597,6512.366004943848,176.19063614733574,173.46450424194336,142.58798599243164,145.9720704689026,162.55453258514405,165.92565383911133,167.46199111938478,169.73925304412842,171.5906074523926,173.46450424194336,176.28919754028323,178.1829990386963,179.8015930175781,182.2567077636719,190.12854213714598,232.23104309082015,317.4929013023448,348.21900177001953,1010.0748993222102,1001.88649559021,924.1740036010742,931.9364493598938,966.3708010101318,973.690746498108,978.597897720337,986.565752029419,994.8805938720703,1001.88649559021,1007.5588020324708,1015.2133979797363,1031.073194885254,1053.4580062866212,1077.7622972488402,1142.8389929580676,1281.345429649374,1433.2009925842285,13449.581217282192,13404.963500976562,11853.315998077393,12056.869803283691,12779.121940307617,12934.25504837036,13025.202299118042,13208.359749794006,13327.24699935913,13404.963500976562,13525.169802093505,13624.979498672485,13703.829999542235,13793.99770050049,13877.957000732422,14467.002900314328,16061.547521890476,47145.0299987793,12602.38112649033,12561.037498474121,11150.250995635986,11335.407851161955,11968.522014846802,12126.444149398803,12212.756697463989,12375.842245101929,12486.909799957275,12561.037498474121,12670.830193328857,12763.224397659302,12844.940203857423,12933.610697555543,13013.740298080444,13605.344200210566,15107.150838474365,44978.29600906372,847.2000907918612,833.1844997406006,703.0650024414062,735.1042768325806,771.9846819305419,786.4099998474121,794.2167026519776,809.3935012817383,827.1180053710937,833.1844997406006,840.6123970031739,857.307693862915,877.6449920654297,900.5558948516846,924.8662506103516,999.508398361206,1129.8455029792822,13609.680995941162,12,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 0, 0, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 0, 86, 87, 88, 89, 90, 91]"
15,48.637443319008995,46.96299743652344,40.05500030517578,40.90108248138428,43.20705474853516,44.60979423522949,45.08780288696289,45.943002700805664,46.573997497558594,46.96299743652344,47.51840591430664,48.40599670410157,49.44299392700195,50.27700119018555,50.94300155639649,93.14614860534687,165.6037258987432,872.0999984741211,28.238569019836447,27.574012756347656,23.590999603271484,24.532843772888185,25.48748405456543,26.06869773864746,26.352796936035155,26.90599822998047,27.31599655151367,27.574012756347656,27.815997314453124,28.14600601196289,28.526599884033203,29.037207031250002,29.46610336303711,58.96506729126094,111.76911026002735,200.6259994506836,9412.25775106364,9346.296012878418,8359.212997436523,8508.95608530426,8897.357198791504,9028.451907348634,9086.559813690186,9205.286500930786,9291.494602966308,9346.296012878418,9422.796406555177,9502.02840423584,9579.599809265135,9671.175191497803,9767.16840019226,10412.792463150025,17713.72189358699,43470.79999923706,3795.607926456599,3762.3619995117188,3246.4409942626953,3260.6498316345214,3528.553463897705,3623.8291011810306,3653.9812004089354,3698.03800201416,3738.6465980529783,3762.3619995117188,3796.8313888549806,3869.6857986450195,3911.086399078369,3971.5377967834474,4003.929303359985,4133.607233123782,4975.873195808908,7371.447006225586,204.3556037306908,198.64599227905273,168.49799728393555,170.49231632995605,186.57236923217775,191.0143997192383,192.90660400390627,195.20249938964844,196.99880142211913,198.64599227905273,201.3832015991211,207.0347900390625,210.2754035949707,214.22180252075196,240.1378032684326,277.85020462036175,359.75647610473703,671.2330017089844,1193.4436623879433,1182.1189880371094,1088.3969955444336,1105.4593495788574,1134.7944960784912,1145.4300029754638,1149.8142021179199,1157.8284912109375,1168.1030075073243,1182.1189880371094,1189.6152030944825,1197.8855979919433,1214.8128021240234,1242.1708030700684,1268.0517002105712,1372.3566720581057,2291.4189764024627,6176.850002288818,15662.871217570186,15521.977001190186,14000.736000061035,14079.665592956542,14813.42675956726,15060.977397918701,15184.673600006105,15343.478500366211,15450.826000213623,15521.977001190186,15616.27500076294,15884.504799652099,16024.522200775145,16152.390799713135,16254.551499938963,17053.61485839844,29320.567539705306,54224.22200012207,14682.54095597772,14549.579998016357,13093.840003967285,13185.0018667984,13883.97877304077,14127.047397613525,14229.519403076172,14378.86950302124,14483.084394836425,14549.579998016357,14644.117602539061,14872.21739807129,15008.665803527832,15130.799601745606,15240.72049331665,16103.455415267948,28137.97160257922,53134.16000366211,980.3302615924664,972.9880065917969,818.9150085449219,830.5252872085571,891.8129006195068,911.3598072052002,920.6668067932128,935.9325008392334,956.4323974609375,972.9880065917969,981.9839904785157,995.4288002014159,1022.9709999084472,1060.1095985412599,1094.0319065093993,1152.3939343261723,1288.70374170689,2059.2889976501465,14,"[0, 0, 14, 15, 16, 0, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 0, 0, 0, 0, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 0, 0]"
17,52.90513382571346,51.74299621582031,43.592018127441406,44.1178402709961,44.97080535888672,47.019004821777344,49.14800262451172,50.57201385498047,51.295005798339844,51.74299621582031,52.27700424194336,53.09100341796875,54.9219970703125,56.222999572753906,57.07200622558594,92.65280151367192,146.7091475677495,236.6999969482422,31.609786479300613,30.923995971679688,26.539005279541016,26.96194366455078,27.799600982666014,28.83099365234375,29.46200180053711,30.168991088867188,30.64800262451172,30.923995971679688,31.242996215820312,31.646018981933594,32.24100112915039,32.83500671386719,33.27798843383789,36.52219619751007,113.85162956237824,534.806999206543,10562.148754731877,10505.89200592041,9476.0299949646,9515.361794281007,9587.591596221924,9889.231986999512,10192.047012329102,10350.398002624512,10448.26600265503,10505.89200592041,10570.369995117188,10658.689998626709,10808.278022766113,10906.979988098145,10980.679996490479,11568.031598663332,23850.196581650016,37569.65700531006,4243.544344878372,4210.4659996032715,3691.748996734619,3693.9997946166995,3707.9328063964845,3865.953998565674,4049.4509925842285,4138.598003387451,4182.227001190186,4210.4659996032715,4242.927997589111,4300.559005737305,4423.241004943848,4511.41100692749,4548.518005371094,4666.45079574585,6630.667754593312,15180.242000579834,226.9157808537835,221.1590118408203,188.73600006103516,190.19674835205078,192.12059936523437,198.92998504638672,212.29801177978516,217.79800033569336,219.83000946044922,221.1590118408203,223.31200408935547,229.51399993896484,237.47899627685547,242.01599502563477,263.4960136413574,295.84660415649415,463.5944844819353,1166.4850044250488,1340.151163113863,1329.059009552002,1229.8790168762207,1233.8838933563231,1241.3302192687988,1277.3170127868652,1295.1460037231445,1306.3940048217773,1316.4280014038086,1329.059009552002,1344.0210037231445,1352.6150093078613,1363.7390060424805,1393.8119926452637,1418.0069961547852,1512.1892036437994,2225.005028381506,5640.563991546631,17560.288123749804,17437.10300064087,15820.695999145508,15846.450940170289,15912.606599426268,16279.95000076294,16941.570999145508,17261.56900024414,17375.789001464844,17437.10300064087,17507.32500076294,17706.451999664303,18111.576000213623,18266.926998138428,18344.535999298096,19017.334999084473,36951.63096199415,52153.49700164795,16457.274963882912,16342.026000976562,14743.600006103516,14811.560702667237,14921.691202545166,15264.038009643555,15879.993995666504,16168.490997314453,16279.523006439209,16342.026000976562,16406.54100036621,16586.020992279053,16949.1669921875,17107.145992279053,17180.293006896973,17826.29078979493,35767.44609718672,50174.390995025635,1103.013159866893,1099.0779991149902,943.2129898071289,947.1308470153808,955.0789993286132,997.1159973144531,1034.1350021362305,1059.6540069580078,1082.4679908752441,1099.0779991149902,1115.2999992370605,1130.8930015563965,1150.6729927062988,1180.7070007324219,1212.6529960632324,1277.6808013916016,1639.3561958314265,2109.770008087158,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 0, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 0, 118, 119, 0, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 0, 0]"
19,57.116461515605494,56.53700637817383,47.517005920410156,48.4301788520813,49.55764522552491,50.430259704589844,51.07249450683594,52.908246994018555,55.90501022338867,56.53700637817383,57.05600357055664,57.59300231933594,58.46199035644531,61.92350387573242,63.93850231170654,97.37085342407227,141.30438358307663,156.03300857543945,34.824675334635664,34.38499641418457,30.239994049072266,30.622543754577634,31.092993354797365,31.647241592407227,32.12750244140625,33.14825439453125,33.99699783325195,34.38499641418457,34.721988677978516,35.07500076293945,35.55500793457031,36.38900566101074,37.4015007019043,58.031004524230816,110.8291350936891,122.42300415039062,11574.833006079718,11598.155492782593,10661.420997619629,10692.385298175812,10723.137449645996,10793.060500144958,10862.632997512817,11160.208483695984,11516.921001434326,11598.155492782593,11674.970016479492,11745.46050453186,11830.116989135742,12116.880996704102,12407.140991210938,13037.778299713136,22034.22573692329,32894.678020477295,4579.106472131281,4607.722501754761,4139.724014282227,4144.323149375916,4157.211744117737,4173.499997138977,4199.348011016846,4345.288240432739,4563.595993041992,4607.722501754761,4638.425998687744,4667.824010848999,4709.46199798584,4898.828498840332,5107.854239463806,5283.167797088623,6946.0256713867275,13500.376010894775,240.7523516048995,240.51800918579102,211.2939910888672,211.727075881958,213.24970245361328,215.15073108673096,216.44400596618652,222.90649604797363,238.36798477172852,240.51800918579102,242.10699081420898,243.80350494384766,246.70199584960938,268.0600051879883,282.12451553344727,308.53350067138655,450.9849265861721,569.0319900512695,1492.075455620516,1478.3984966278076,1395.3749885559082,1397.0885465431213,1401.8193979263306,1408.8942527770996,1414.6320037841797,1448.5839853286743,1471.1649856567383,1478.3984966278076,1487.1059951782227,1508.704999923706,1533.6099967956543,1576.5094966888428,1606.939248085022,1704.280644607544,2113.803954162622,4533.109973907471,19178.418345443486,19288.471000671387,17749.027000427246,17814.763694725036,17862.687050247194,17924.191250801086,17979.552499771118,18341.611748695374,19162.324001312256,19288.471000671387,19371.804000854492,19444.163999557495,19558.541999816895,20190.09999847412,20797.24449825287,21453.09000072479,32591.253315067617,51036.847999572754,17978.708422286654,18072.52300262451,16612.15199279785,16633.39097383499,16714.617153167725,16809.292749404907,16861.664501190186,17219.269260406494,17964.91700363159,18072.52300262451,18153.410999298096,18218.328002929688,18326.149005889893,18921.724994659424,19493.04825592041,20126.829300308225,31336.772529926566,49425.55499649048,1199.7099231568297,1192.6509990692139,1064.564998626709,1073.0173022651672,1077.4676488876344,1083.3242473602295,1094.0884895324707,1144.1662454605103,1182.302001953125,1192.6509990692139,1212.0239906311035,1232.7165069580078,1260.8959922790527,1294.6149997711182,1331.728253364563,1423.0343500137326,1597.54080034257,1811.811996459961,18,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 0, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 0, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 0, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 0, 0, 0, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 0, 0]"
21,61.61553263724474,59.14400863647461,52.87299346923828,53.41489158630371,54.16540489196777,55.146995544433594,55.72100067138672,56.85150718688965,57.96400451660156,59.14400863647461,60.88798904418945,62.60900115966796,64.10999298095703,66.64599990844727,70.12649726867676,97.70548820495628,164.43763149261824,1545.7180061340332,39.639026392672044,37.31401443481445,32.9640007019043,33.47431621551514,34.1785961151123,34.85000228881836,35.224002838134766,35.999990463256836,36.70499801635742,37.31401443481445,38.03900146484375,38.85200500488281,39.85100173950195,41.42599105834961,43.481510162353516,74.94729690551802,121.95158687592516,3123.3490104675293,13192.204339885402,12946.993000030518,11850.044017791748,11871.397953605652,11936.286406707764,12033.680492401123,12120.504989624023,12303.243999481201,12622.442001342773,12946.993000030518,13154.322994232178,13391.973003387451,13924.665004730225,14302.308010101318,14648.49349784851,17462.986000442514,35893.075242157036,50201.08401107788,5091.022223117076,5011.92399597168,4619.983005523682,4623.363347511291,4643.0198028564455,4662.193996429443,4683.9999923706055,4786.796001434326,4909.756000518799,5011.92399597168,5115.608005523682,5235.157997131348,5371.431991577148,5516.767002105713,5683.555500030518,6383.443708419812,9657.279183235347,15577.184001922607,265.9983790895647,257.82801818847656,236.7569923400879,237.36102214813232,238.94289779663086,240.7830047607422,242.0130157470703,245.16399574279785,251.62699127197266,257.82801818847656,265.3870048522949,272.6129951477051,281.2530059814453,294.90099716186523,312.57848930358887,360.74240379333514,792.8933441925187,896.1740074157715,1694.4293028433285,1668.7749938964844,1528.6510124206543,1534.0585536193848,1541.0849983215332,1548.2194995880127,1554.3149871826172,1587.8870010375977,1635.442008972168,1668.7749938964844,1701.3560104370117,1737.810977935791,1783.089012145996,1856.2559814453125,1917.0224933624268,2199.5971981048583,2925.4441588212167,3581.567985534668,21650.59073439164,21285.059997558594,19684.505001068115,19761.040962448118,19833.596500015257,19906.659999847412,19971.076000213623,20213.831998825073,20887.638999938965,21285.059997558594,21610.85199737549,22143.605003356934,22809.967002868652,23387.442001342773,24030.805500030518,27862.637498474163,51305.62678871189,68181.2379989624,20344.90880396529,20005.96300125122,18487.35699081421,18545.55187778473,18608.49409675598,18680.01749229431,18743.369007110596,18979.63299369812,19626.194004058838,20005.96300125122,20304.503005981445,20790.568992614746,21472.576000213623,21990.740005493164,22651.328992843628,26523.950796127356,48297.41946193766,65668.59700393677,1305.6819304263536,1278.910011291504,1167.536994934082,1175.72591381073,1186.6572967529296,1200.4480018615723,1206.0259895324707,1227.848497390747,1255.370994567871,1278.910011291504,1308.3930053710938,1335.4269943237305,1368.1299858093262,1417.0020065307617,1467.083999633789,1605.633313751222,2647.337736015597,11405.734001159668,20,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 0, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 0, 0, 0, 0, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 0, 193, 194, 195, 196, 197, 0, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 0]"
23,71.44193913593988,67.94300270080566,58.333003997802734,59.51869119644165,60.64970817565918,62.024497985839844,62.83249855041504,64.81326103210449,66.66500091552734,67.94300270080566,69.55399703979492,71.47250366210938,73.92398834228516,77.75900459289551,83.11899280548096,120.53195018768325,575.2573001099668,1262.4869956970215,45.21094585370414,43.66700744628906,36.84999465942383,37.180746936798094,38.178042602539065,39.483503341674805,40.16550254821777,41.51625156402588,42.795005798339844,43.66700744628906,44.66199493408203,45.86899375915527,47.500003814697266,50.10148620605469,53.42574882507324,84.23874454498298,138.48325723650225,219.99898529052734,16838.087566632792,16321.853004455566,14500.924995422363,14872.071332244874,15264.682456207274,15549.206994056702,15737.961009979248,16011.983510017395,16196.009017944336,16321.853004455566,16489.748985290527,16803.272998809814,17307.54999923706,18119.30549430847,19063.60174369812,24043.89189186097,52011.57722700177,68454.87001037598,6120.48030387299,6001.344997406006,5453.02600479126,5507.278814601898,5575.761303901672,5668.2455043792725,5727.9989948272705,5838.049740791321,5932.335990905762,6001.344997406006,6072.687007904053,6181.407497406006,6313.443008422852,6532.8489990234375,6809.545506477356,8101.558951950075,11840.00912960068,35675.29999923706,312.85413665657865,302.16600608825684,263.2980041503906,264.3104136276245,269.00304756164553,274.23149013519287,277.6085205078125,285.1937494277954,294.7720184326172,302.16600608825684,310.90601348876953,320.231481552124,332.0889892578125,351.1649913787842,370.31774139404297,436.7999425888064,1111.7481851769708,2394.1190071105957,2180.968050118089,2151.7789974212646,1729.5480117797852,1837.1745446777345,1903.5030897140502,1966.392996788025,2005.6589889526367,2071.850266456604,2118.327003479004,2151.7789974212646,2182.9369926452637,2219.586492538452,2265.569999694824,2340.962995529175,2440.8959970474243,2798.2272939682007,4392.328677254633,14345.273990631104,27067.258865266973,26250.66900062561,24781.779998779297,24923.779694499968,25264.52400093079,25585.015501976013,25692.119998931885,25887.35874938965,26068.449001312256,26250.66900062561,26630.626998901367,27129.686498641968,27606.85599899292,28852.129999160767,30144.10399913788,36906.5808998108,70884.0238476437,101456.88600158691,25569.042942270094,24774.547004699707,23123.48500442505,23363.76258178711,23748.2584526062,24113.29200363159,24247.93349456787,24447.88175201416,24623.020000457764,24774.547004699707,25105.83399963379,25611.762002944946,26103.35799407959,27243.010501861572,28556.278008461,35369.896850967416,68944.17762480397,96529.51999282837,1498.2159229968788,1464.4799900054932,1246.7080001831055,1275.57738861084,1300.4239492416382,1337.0292530059814,1357.0860004425049,1401.6060056686401,1438.278003692627,1464.4799900054932,1499.5779991149902,1536.8330078125,1583.5709991455078,1662.0270042419434,1733.7660055160522,1967.9241968154906,2913.538417987824,4927.366008758545,22,"[0, 0, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 0, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 0, 0, 0, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/profiling/cyclonedds_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.2068325904753605,7.092498779296875,4.426025390625,5.1659880676269525,5.5739453125,6.019012451171875,6.334014892578125,6.7220458984375,6.94500732421875,7.092498779296875,7.222015380859375,7.3699951171875,7.5369873046875,7.795989990234375,8.055999755859375,8.907522277832026,53.71140509033225,62.16497802734375,1.2007125449125866,1.18499755859375,0.574981689453125,0.7977640686035156,0.832977294921875,0.94500732421875,1.074005126953125,1.110992431640625,1.14801025390625,1.18499755859375,1.222015380859375,1.259002685546875,1.2969970703125,1.38800048828125,1.4630126953125,1.6300048828125,1.8502402648925826,2.350982666015625,653.1088465924887,650.2534942626953,442.9029846191406,506.7727190856933,526.2457180786132,566.7044006347656,605.5857055664062,622.8260192871094,638.9525878906251,650.2534942626953,659.6239990234376,668.2682678222657,680.6039916992188,702.4929901123047,720.7089599609375,827.2372109985339,1706.6044918212908,2029.552001953125,319.8526916754132,319.6179656982422,215.53500366210938,256.3196189880371,267.63664947509767,277.2667709350586,282.73260498046875,298.94576263427734,312.4410034179688,319.6179656982422,326.4960021972656,331.6639038085938,337.4776184082031,355.03328247070317,371.6071716308594,416.17747589111303,516.1169396667481,767.9010009765625,26.52083423748373,26.110992431640625,16.75897216796875,20.293125762939454,21.443491210937502,22.408015441894534,23.75798645019531,25.09295654296875,25.723016357421876,26.110992431640625,26.47998046875,26.834014892578125,27.315594482421876,27.980987548828125,28.704014587402344,62.72270538330013,76.67239300537112,160.77493286132812,6.93446828530006,6.815032958984375,4.760009765625,5.133467407226563,5.4819949340820315,5.871028137207031,6.129965209960938,6.498992919921875,6.703973388671875,6.815032958984375,6.944000244140625,7.074005126953125,7.222015380859375,7.426971435546875,7.628997802734375,8.354239501953106,50.803416656494264,58.16497802734375,1096.8011951640458,1092.489013671875,759.3070068359375,886.121778717041,911.2085427856446,959.2254653930664,1008.4346954345704,1052.642478942871,1080.507794189453,1092.489013671875,1106.2962036132812,1124.6142852783203,1142.3549865722657,1166.722103881836,1194.794255065918,1392.6395501708978,2389.8769327087452,7312.2969970703125,1014.8243859260737,1012.5260009765625,704.6600036621094,819.6966902770996,842.8010202026367,888.7621154785156,934.7019073486329,972.4765167236328,999.5093872070313,1012.5260009765625,1024.0495971679688,1040.3579895019532,1060.13017578125,1082.1860717773438,1108.5905868530274,1289.3357864379875,2280.7490547485377,2609.5469665527344,81.97680923797218,77.07301330566406,53.14801025390625,62.76256289672851,64.18499603271485,66.03600616455078,73.0855926513672,75.24027252197266,76.3690185546875,77.07301330566406,77.79599609375,78.74089965820312,80.30680541992189,103.1714080810547,117.4991226196289,129.6018795776363,170.16332043457084,6027.440002441406,2,"[0, 0, 0]"
5,13.387425433313542,12.683990478515625,10.017974853515625,10.723623352050781,11.110904541015627,11.535980224609375,11.740997314453125,12.1109619140625,12.426422119140625,12.683990478515625,13.092987060546875,14.074688720703126,14.720977783203125,15.183990478515625,15.536970520019532,16.430946960449226,61.262312652589586,99.97900390625,2.276268240815311,2.148040771484375,1.5369873046875,1.7089560852050782,1.795989990234375,1.8330245971679688,1.87103271484375,1.980987548828125,2.074005126953125,2.148040771484375,2.260028076171875,2.426025390625,2.555999755859375,2.704010009765625,2.832977294921875,3.0749566650390623,3.4725257263184113,88.88699340820312,1271.8578157731756,1209.6260375976562,946.010009765625,1105.2676687011717,1121.1096444702148,1133.3324645996095,1143.1008117675783,1165.2617950439453,1188.0666076660157,1209.6260375976562,1270.8671997070312,1362.6572998046875,1403.9280090332031,1445.0571502685548,1485.9140335083007,1601.325230407715,2185.541262237559,3507.4649658203125,713.1063248852876,685.5025024414062,575.8080444335938,619.4319881591797,630.5278338623046,642.0057754516602,648.3298217773438,661.0300216674805,671.8269958496094,685.5025024414062,710.8931945800782,749.9873107910156,785.6649963378907,803.4539642333984,823.9924545288086,864.8960586547852,992.3022980651903,4208.921051025391,50.72027836359416,47.48150634765625,40.092987060546875,43.018213623046876,43.996458740234374,44.85096893310547,45.296966552734375,46.111968994140625,46.83396606445312,47.48150634765625,48.924584960937494,52.259405517578124,55.758740234375004,57.127276611328135,58.18546752929687,98.76294219970704,138.04964950561526,176.2020263671875,13.099956565050412,12.556991577148438,9.517059326171875,10.573206298828126,11.015531311035158,11.368943786621095,11.573028564453125,11.964042663574219,12.296051025390625,12.556991577148438,12.90899658203125,13.536956787109375,14.240936279296875,14.793481445312509,15.148037719726563,15.947453613281253,63.089000549316545,98.22097778320312,2266.986672529795,2154.959487915039,1816.4819946289062,2009.2743856201173,2025.6763256835936,2046.6564529418947,2061.1270141601562,2097.03475189209,2129.8528076171874,2154.959487915039,2239.1733947753905,2418.5400970458986,2506.5826110839844,2563.763525390625,2603.951754760742,2787.5616973876968,3453.965010284466,8319.730987548828,2064.4480692612365,1962.5449981689453,1651.7609558105469,1833.959300048828,1847.0535345458984,1865.4359146118163,1878.0379974365235,1904.8280410766602,1935.1654174804687,1962.5449981689453,2040.4576049804687,2200.260711669922,2283.5507995605467,2335.8660247802736,2374.260682678223,2553.7286288452156,3217.1819948120665,7904.714996337891,202.53860326855886,193.5269775390625,159.75900268554688,173.12169076538086,175.75787719726563,178.02736816406252,179.46363220214846,182.22100067138672,185.3677917480469,193.5269775390625,208.87958984375,216.75703125,220.92479248046874,230.0692565917969,249.51519775390625,276.8894686889649,323.90336370849667,415.0159912109375,4,"[0, 0, 2, 3, 4, 0, 5]"
7,17.902518464013582,17.68499755859375,14.092041015625,15.948330444335937,16.3887890625,16.75897216796875,16.94603271484375,17.27801513671875,17.536041259765625,17.68499755859375,17.834625244140625,18.01800537109375,18.240020751953125,18.647015380859376,19.29539794921875,21.683997802734375,57.643636596681034,140.46099853515625,2.9052626556602377,2.8160400390625,2.055999755859375,2.5560020751953125,2.62896728515625,2.6650634765624996,2.68402099609375,2.7230224609375,2.794952392578125,2.8160400390625,2.8699951171875,2.925994873046875,2.999969482421875,3.11199951171875,3.260009765625,3.74126220703125,4.400429809570377,44.38897705078125,1799.8121349039056,1780.4810180664062,1447.9869995117188,1701.774424682617,1717.8578356933594,1731.8484008789062,1741.1301879882812,1756.6110229492188,1770.221368408203,1780.4810180664062,1790.352392578125,1801.2960021972656,1816.2020080566408,1848.107196044922,1911.048388671875,2192.0989758300766,2680.2077512207093,6468.566009521484,1055.7267590940676,1045.822998046875,826.4170532226562,968.2718734130859,997.6150744628906,1013.5963867187501,1019.3523742675782,1029.1939697265625,1037.8428100585938,1045.822998046875,1055.186212158203,1066.0630187988281,1076.7255249023438,1092.5585998535157,1110.0254211425781,1252.572807617187,1361.2411970215041,1908.1279296875,72.0106686229119,70.94400024414062,54.945953369140625,66.87229638671876,67.92498046875,68.73805541992188,69.18501586914061,70.01602172851562,70.57403564453125,70.94400024414062,71.31497192382812,71.74020385742188,72.31396484375,73.33237915039062,75.31460571289062,109.18153930664059,143.334614013679,217.27297973632812,18.072520778468316,17.794952392578125,14.8289794921875,15.63403125,16.308657226562502,16.66497802734375,16.907073974609375,17.31304931640625,17.6109619140625,17.794952392578125,17.96295166015625,18.164190673828124,18.407928466796875,18.81240234375,19.31679077148437,22.120401611328116,63.06842272949266,103.96298217773438,3275.986997000811,3247.2630004882812,2605.011016845703,3129.657149291992,3155.833668212891,3173.4562072753906,3187.419403076172,3217.873992919922,3236.9257873535153,3247.2630004882812,3258.022003173828,3271.373992919922,3292.181396484375,3342.884600830078,3428.7768005371095,3953.2966809082027,4314.292695068364,8203.175994873047,2966.4298645190274,2943.823028564453,2360.5679626464844,2840.1769343261717,2861.1930041503906,2875.4545959472653,2886.711810302734,2914.229034423828,2933.541607666016,2943.823028564453,2952.932592773437,2963.6223876953127,2978.070599365234,3011.0210144042967,3105.077178955078,3582.493305664062,3948.090678344733,7870.659973144531,309.55713248178324,299.14398193359375,244.44305419921875,287.3149801025391,290.16824707031253,292.40501708984374,293.68095703125,296.052001953125,297.8670166015625,299.14398193359375,300.69281616210935,303.44020385742186,322.7795593261719,347.97880859375005,362.2823547363281,396.34291870117187,439.02234472656437,470.4749755859375,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18]"
9,24.013641951266568,23.64703369140625,17.51904296875,19.026193756103517,22.035618896484376,22.518951416015625,22.759042358398435,23.1839599609375,23.4639892578125,23.64703369140625,23.83197021484375,24.0350341796875,24.25897216796875,24.629974365234375,25.16261444091796,28.04967681884765,95.77294689941479,181.44100952148438,4.196634931740472,4.128997802734375,2.59197998046875,3.130074951171875,3.667061157226563,3.7769775390625,3.8509521484375,3.963043212890625,4.0579833984375,4.128997802734375,4.186004638671875,4.259033203125,4.350982666015625,4.498016357421875,4.62799072265625,5.037051696777343,24.915276885988824,55.05499267578125,2404.6185763920203,2386.123977661133,1884.6869812011719,1941.6556486206055,2314.213739624023,2334.95867767334,2343.4383087158203,2361.2726974487305,2376.241979980469,2386.123977661133,2396.802276611328,2408.5164794921875,2425.6100219726563,2467.04111328125,2509.7562179565425,2838.207988586426,3474.278698852547,9877.60400390625,1420.5617323651477,1411.0875091552734,1049.6530151367188,1152.7016795349123,1339.572230834961,1380.429490661621,1386.4856414794922,1396.6852798461914,1404.3562622070312,1411.0875091552734,1421.2225952148438,1431.7431640625,1441.0864013671876,1452.9432312011718,1468.2601272583008,1600.633999633789,2219.1487799988245,5583.553039550781,98.76076856326301,97.4229736328125,75.25888061523438,79.67102883911133,93.93636962890625,95.07713470458984,95.57396240234374,96.44578552246094,97.0531982421875,97.4229736328125,97.79700927734375,98.22299499511719,98.79332275390625,99.70201721191405,101.27362365722655,140.55503356933593,187.58744116211392,471.9380187988281,24.495690740821857,24.18499755859375,18.33203125,19.82100424194336,22.34674591064453,22.927896118164064,23.186322021484372,23.648033142089844,23.981964111328125,24.18499755859375,24.387969970703125,24.608978271484375,24.888031005859375,25.295980834960936,25.684811401367188,28.556830139160148,69.98849322509805,281.9031066894531,4405.84502275009,4378.343994140625,3496.4089965820312,3585.417410858154,4287.835997314453,4317.4425598144535,4329.218496704101,4352.1407470703125,4367.492205810547,4378.343994140625,4390.68480834961,4405.104898071289,4426.428619384766,4473.208316040039,4524.039953613281,5139.695155639648,6345.847805175937,17086.083984375,3976.64704494426,3952.710494995117,3130.2449951171875,3225.206189697266,3872.0942361450197,3897.1639709472656,3908.5587249755863,3929.3244705200195,3943.9119934082028,3952.710494995117,3962.509765625,3973.75608215332,3992.1138122558596,4036.089514160156,4087.532487487793,4639.96110961914,5674.911137756531,14202.296966552734,429.1979778058296,419.2279815673828,334.4410095214844,361.4106022949219,402.14101348876954,406.71799621582034,408.7712860107422,412.3050003051758,415.4031921386719,419.2279815673828,431.69874877929686,436.6233184814453,442.2183837890625,456.50757751464846,470.3003646850586,509.5874304199219,691.6510357971389,2883.7870178222656,8,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0]"
11,29.62872836703346,29.202987670898438,21.219970703125,22.000648345947265,27.461488037109376,28.03937530517578,28.277996826171876,28.70501708984375,29.01800537109375,29.202987670898438,29.387976074218752,29.6090087890625,29.8700439453125,30.296295166015625,30.825425720214838,36.82230133056634,79.95859497070317,192.99795532226562,5.58437755625084,5.500030517578125,3.68194580078125,3.8175748291015625,4.962982177734375,5.118562316894532,5.202017211914063,5.333038330078125,5.442962646484375,5.500030517578125,5.573974609375,5.64898681640625,5.743011474609375,5.905975341796875,6.037994384765625,6.407029113769531,41.004594909673344,57.33294677734375,2991.0634881630144,2966.1835174560547,2352.547088623047,2383.2157087402343,2888.1680416870117,2914.487989807129,2922.9769897460938,2940.3379516601562,2956.6690063476562,2966.1835174560547,2977.0883178710938,2991.2056915283206,3009.468572998047,3046.1776123046875,3096.637142944336,3454.5509872436514,4497.739619567962,22954.39599609375,1767.7366541605147,1758.1105194091797,1383.8000183105469,1398.4808618469237,1652.25714263916,1731.358624267578,1736.6116973876956,1745.5749130249023,1752.5515563964843,1758.1105194091797,1766.2066345214844,1778.1830596923828,1787.8725402832033,1798.5542938232422,1813.479754638672,1965.3928341674805,2633.09244757082,6924.428955078125,122.45070824799714,120.83203125,91.13003540039062,95.14859756469727,116.85781494140625,118.14795989990233,118.7586669921875,119.73800659179688,120.40399169921875,120.83203125,121.25702514648438,121.71593627929687,122.314013671875,123.38554992675782,125.65757904052734,165.92158569335933,205.37122323608702,1095.3399353027344,31.832043052350404,31.33294677734375,23.3719482421875,24.915916595458985,29.130019226074218,29.815354919433595,30.12700500488281,30.705047607421875,31.093017578125,31.33294677734375,31.57501220703125,31.847866821289063,32.14801025390625,32.64692993164063,33.18561401367188,37.29572326660149,76.27238732910176,1141.8370361328125,5496.321651150941,5458.906997680664,4339.158996582031,4359.641184783935,5372.621731262207,5399.623937988281,5411.827606201172,5431.15673828125,5447.110992431641,5458.906997680664,5473.0035949707035,5490.402404785156,5513.74341430664,5554.670712280274,5615.748504638672,6250.996291503906,8238.954461914376,30408.446990966797,4948.295999547161,4918.782501220703,3904.291961669922,3937.612476959229,4838.624538269043,4863.3469161987305,4875.696194458007,4895.653022766113,4909.673828125,4918.782501220703,4928.230236816406,4939.856784057617,4957.027825927735,4998.376983642578,5051.739326477051,5646.7202661132815,7627.151679077452,25953.252014160156,548.0256516037795,530.1624603271484,415.96002197265625,421.36167504882815,514.0504183959961,519.261326599121,521.1987243652344,524.6069641113281,527.5679809570313,530.1624603271484,542.3079345703125,557.5662200927734,569.6435913085938,586.4680938720703,598.8017227172851,638.0621054077146,780.7038735351784,10678.891998291016,10,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 0]"
13,35.48564534930964,34.84893798828125,25.33203125,25.891320800781248,27.597412109375,33.261016845703125,33.72100830078125,34.277984619140625,34.645965576171875,34.84893798828125,35.073974609375,35.315948486328125,35.630035400390625,36.1290283203125,36.8330078125,61.28541870117197,90.3475372314463,1364.5769348144531,6.397631452757147,6.33197021484375,3.99798583984375,4.237221069335938,4.8330139160156245,5.77996826171875,5.907958984375,6.110015869140625,6.240997314453125,6.33197021484375,6.407989501953125,6.50103759765625,6.627960205078125,6.778961181640625,6.925994873046875,7.279614257812501,31.03611999512551,181.27496337890625,3600.9801087023866,3563.18701171875,2765.5069885253906,2811.384545288086,2957.0528076171877,3490.9620361328125,3505.7379760742188,3533.1300048828125,3552.297088623047,3563.18701171875,3575.498992919922,3589.4039916992188,3608.18408203125,3646.647003173828,3702.4830627441406,4134.753039550782,9983.051904907581,42406.00289916992,2129.2471177792195,2124.3679809570312,1654.8539733886719,1667.4486242675782,1760.7629943847655,2077.165008544922,2089.9820251464844,2103.183135986328,2114.1830139160156,2124.3679809570312,2135.2940368652344,2143.8660278320312,2153.3838806152344,2170.1640625,2200.7189331054688,2365.267242431641,3379.777711181663,6859.560028076172,146.32453721544906,144.3131103515625,109.85397338867188,111.24070739746094,116.25457153320313,140.53707885742188,141.6500244140625,142.95993041992188,143.81097412109375,144.3131103515625,144.84805297851562,145.4219970703125,146.18600463867188,147.9429931640625,162.37112426757812,194.56597900390625,297.8837176513778,1082.1719970703125,37.46336757810067,36.9639892578125,26.39105224609375,28.30509826660156,30.475042724609374,35.111968994140625,35.592010498046875,36.223175048828125,36.685089111328125,36.9639892578125,37.239013671875,37.516937255859375,37.888885498046875,38.48199462890625,39.1119384765625,67.9785827636719,100.46071472168322,141.57489013671875,6622.33559285056,6577.2659912109375,5175.946014404297,5200.177331542969,5419.474395751953,6471.341003417969,6496.451995849609,6532.376983642578,6559.969024658203,6577.2659912109375,6593.654022216797,6614.356994628906,6640.857025146484,6685.708984375,6770.3380126953125,7492.900415039065,19254.86314026049,52418.940002441406,5955.8984080772225,5916.921966552734,4632.470001220703,4687.107597045899,4894.882830810547,5827.0870361328125,5848.8270263671875,5879.550933837891,5902.31201171875,5916.921966552734,5932.0479736328125,5947.827087402344,5968.159973144531,6010.808990478516,6085.012023925781,6761.772595214845,15575.860855103809,47789.39501953125,666.4371847733373,654.4730224609375,500.4210205078125,506.21975280761717,537.65361328125,627.9949951171875,631.2329406738281,636.9910278320312,643.6609802246094,654.4730224609375,662.0309753417969,673.2720642089844,685.8260192871094,706.3439636230469,722.3809509277344,767.7656677246097,1305.2260400390976,27937.17498779297,12,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 0, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 0, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77]"
15,40.362134155578865,40.405029296875,28.946014404296875,29.407569763183595,30.333682250976562,32.844085693359375,36.284783935546876,39.59001159667969,40.1139892578125,40.405029296875,40.66599731445312,40.944976806640625,41.29522705078125,41.79600830078125,42.46135559082031,68.2337664794925,104.98323669433903,419.1799011230469,7.4534109794864865,7.31396484375,4.520965576171875,4.666076293945313,5.057005004882813,5.7406463623046875,6.462048339843751,7.017974853515625,7.20357666015625,7.31396484375,7.409039306640626,7.530798339843752,7.6510009765625,7.8340087890625005,8.016275024414062,8.332062988281251,49.832260498046935,860.8250427246094,4136.337000865793,4162.5880126953125,3239.0040588378906,3267.831557373047,3306.114934082031,3537.112414550781,3836.6289611816405,4123.40998840332,4148.8269714355465,4162.5880126953125,4177.333843994141,4193.291827392579,4211.234619140625,4244.370550537109,4308.031396484375,4872.731470336914,11371.426072387727,22132.552032470703,2450.998862491,2477.9380493164062,1930.8330078125,1941.3291153564455,1963.5097467041016,2097.011038208008,2269.682861328125,2452.2525024414062,2466.9311584472657,2477.9380493164062,2489.0742065429686,2498.3918579101564,2507.7928771972656,2525.852191162109,2551.138262939453,2727.8439843750007,4130.760255004892,7668.400054931641,167.89744178192927,168.28009033203125,127.68603515625,128.7945980834961,131.01576721191407,139.71881408691405,151.91421508789062,166.40650939941406,167.65609741210938,168.28009033203125,168.8669677734375,169.55282592773438,170.40491333007813,171.99862060546877,183.30503845214844,220.9879211425782,310.2499459228588,789.5650329589844,44.023904599658245,44.110015869140625,32.718994140625,33.611963439941405,35.236127319335935,37.46471252441406,40.54715576171875,43.10896301269531,43.77898559570312,44.110015869140625,44.44598388671875,44.79591064453125,45.18302001953125,45.816931152343756,46.518243408203126,61.18515625000014,98.4612884521485,145.62893676757812,7621.063169401422,7688.6610107421875,6029.029998779297,6052.950995605468,6109.231026611328,6513.626110839843,7071.215405273437,7637.207504272461,7671.105603027343,7688.6610107421875,7707.205218505859,7727.038006591797,7751.945385742188,7794.133807373047,7886.349694824219,8708.857831420904,17837.36928472974,39226.315002441406,6847.072754873446,6913.132995605469,5426.3699951171875,5448.348452087403,5494.399597778321,5860.232760620117,6354.378948974609,6872.020004272461,6899.265057373046,6913.132995605469,6926.631372070313,6941.428826904296,6959.814654541016,6998.859191894531,7076.992962646484,7862.177726440431,15970.487462097253,28197.59701538086,773.9904145279758,762.1400451660156,580.4179382324219,588.8615832519531,598.8539141845704,651.6347412109375,710.9962951660157,748.1959838867188,753.9546020507812,762.1400451660156,786.2670654296876,795.6055908203125,803.665850830078,823.4534057617188,842.354296875,887.6385357666021,1284.6788159180348,23629.828979492188,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 0, 96, 97, 98, 99, 100, 101, 102]"
17,44.181432728784145,45.64703369140625,32.834014892578125,33.49480242919922,34.203812255859376,35.10986328125,36.02000732421875,40.5364990234375,44.72137451171875,45.64703369140625,46.14482421875,46.554962158203125,47.0169677734375,47.66820068359375,48.293157958984374,74.04774658203127,102.83015527343817,174.88601684570312,8.132701740433967,8.295928955078125,5.2030029296875,5.48159375,5.814381713867187,6.19969482421875,6.51796875,7.3874664306640625,8.0570068359375,8.295928955078125,8.465814208984375,8.630035400390625,8.797955322265626,9.036956787109375,9.2409423828125,9.701941528320312,55.458471740726054,97.14797973632812,4725.421623019435,4676.062927246094,3618.239013671875,3681.0860630493166,3708.4286816406247,3749.682244873047,3836.7375671386717,4247.786544799805,4612.073748779297,4676.062927246094,4698.814056396484,4720.413745117187,4743.303240966797,4781.825146484375,4846.147705078124,5868.496968994161,90130.78103637727,120865.5610961914,2714.681789833958,2812.5619201660156,2143.980010986328,2191.588831604004,2231.2316516113283,2258.2493377685546,2310.1116455078127,2544.5485076904297,2778.326678466797,2812.5619201660156,2829.0003967285156,2846.3592041015627,2858.9390075683596,2877.4730224609375,2908.192465209961,3073.8119702148438,6472.629857851394,15334.785064697266,182.46523402179437,188.3699951171875,143.68106079101562,144.53352832031248,146.49285583496095,149.06900329589843,152.12298583984375,168.72190856933594,185.50042724609375,188.3699951171875,189.5158203125,190.47142944335937,191.64849853515625,193.45986328125002,201.30150756835934,240.95364624023443,617.3612190552062,1089.1889343261719,49.048287041551355,49.978973388671875,37.197906494140625,37.97729254150391,39.21540466308594,40.662966918945315,41.662384033203125,45.646392822265625,49.09025268554687,49.978973388671875,50.50291748046875,51.01853637695312,51.589910888671874,52.368212890624996,53.239996337890624,85.40043457031257,114.02250555420024,163.16107177734375,8581.635582239458,8706.52001953125,6846.113983154297,6862.755824951171,6896.190462646485,6965.864993286133,7079.996600341797,7860.798004150391,8558.658612060546,8706.52001953125,8736.020013427735,8761.51260986328,8790.756408691406,8837.06019897461,8920.76989135742,10154.954362792969,97344.59903613599,137541.7010192871,7723.931068385958,7816.491973876953,6116.197967529297,6165.838009765625,6199.862780151368,6254.717276000976,6354.218377685547,7066.9735107421875,7684.801818847657,7816.491973876953,7844.127410888672,7865.43173828125,7887.929187011719,7926.889782714844,8004.355618286132,9206.465358276382,95283.4956115732,136602.28704833984,857.7045138535003,867.4950256347656,670.9750061035156,675.5483529052734,683.838364868164,703.2602905273437,725.1634094238282,797.0184783935547,859.718994140625,867.4950256347656,882.7616271972656,897.7376159667969,913.5174255371094,935.068408203125,955.0071166992187,1004.2207617187503,2426.048615783801,11868.486999511719,16,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 0, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 0, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 0, 119, 0, 0, 0]"
19,48.095394248872466,47.64848327636719,37.704925537109375,38.146401977539064,38.906389770507815,39.73881530761719,40.29601135253906,41.870033264160156,45.141027832031256,47.64848327636719,50.15223999023437,52.150875854492185,53.16409912109375,54.14595336914063,54.94425506591797,84.58274963378906,111.39498178100777,487.10601806640625,8.586536894425995,8.482025146484375,5.906036376953125,6.072873565673828,6.388031005859375,6.704035949707031,6.891705322265625,7.429191589355469,8.01898193359375,8.482025146484375,8.9474365234375,9.314053344726561,9.610003662109374,9.907022094726562,10.14619903564453,10.61061981201172,57.64141714477646,82.94400024414062,5079.488795968168,4902.253005981445,4032.2919921875,4157.951708801269,4179.564889221191,4208.839450073242,4238.517263793945,4388.174789428711,4686.2,4902.253005981445,5105.1138916015625,5262.843218994141,5319.868218994141,5372.931457519531,5446.066453552246,6862.279745788581,77329.96429481346,128281.40106201172,2932.7967432008604,2932.0475006103516,2354.5299682617188,2479.770979888916,2520.6075076293946,2536.8585525512694,2550.8475830078123,2636.4852600097656,2807.1549865722654,2932.0475006103516,3063.43359375,3171.1824707031246,3211.8290100097656,3239.61545715332,3265.693911743164,3499.410501403809,6763.864741638731,20474.737060546875,197.11324786979287,196.29302978515625,161.97900390625,163.6276152648926,165.35802551269532,167.27577209472656,168.5442626953125,174.11670684814453,186.77598876953124,196.29302978515625,206.07620849609376,213.34790649414063,216.3787902832031,219.0154296875,222.6819854736328,265.23922821044926,691.1979114075317,1638.4100646972656,53.59554826036854,52.705108642578125,42.25994873046875,43.2198949584961,44.388399047851564,45.4279296875,46.146646118164064,47.97931671142578,50.574005126953125,52.705108642578125,55.055120849609374,56.55406494140625,57.593176269531256,58.71849975585937,59.688723754882815,90.64451995849609,122.65375491333346,1205.3009948730469,9263.423735929844,9069.540512084961,7711.105010986328,7760.673363891601,7795.922714843749,7835.818070983887,7867.538687133789,8132.906753540039,8679.207586669922,9069.540512084961,9467.465588378906,9794.928204345702,9886.930596923828,9966.034716796876,10045.785363769532,11650.402565002449,86370.63974988752,138912.5899963379,8319.67626644249,8144.558517456055,6941.6849365234375,6959.947151916504,6999.724610595703,7041.14087524414,7065.328063964844,7301.516731262207,7795.866979980468,8144.558517456055,8503.659045410157,8791.442837524415,8879.179595947266,8944.842422485352,9011.592945861816,10580.949393310548,85199.3908652132,132450.67303466797,943.7474694873557,923.6380157470703,749.8259582519531,761.0279149475098,769.2706198120118,780.1648071289063,795.2561248779298,832.7192306518555,885.3248657226563,923.6380157470703,963.0329467773438,983.43759765625,1005.9982299804688,1036.9540100097656,1065.1950698852538,1138.0684051513674,9990.721163210519,22641.468017578125,18,"[0, 0, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 0, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153]"
21,49.665282027972054,46.87103271484375,41.11004638671875,41.738992431640625,42.5547412109375,43.31394653320312,43.79393920898437,44.702972412109375,45.7076416015625,46.87103271484375,49.02044677734375,51.85062255859375,54.97904663085937,58.59602661132813,60.10142211914062,80.48686157226548,109.92286474609642,220.10794067382812,9.120765221953738,8.6510009765625,6.943939208984375,7.106765014648438,7.295657958984375,7.590039062500001,7.7417358398437495,8.072998046875,8.4049072265625,8.6510009765625,8.982080078125,9.502545166015624,10.16602783203125,10.81702880859375,11.182568359375,11.952106933593747,58.91468347168089,87.66494750976562,5283.005217861085,5019.927978515625,4582.175048828125,4616.662711914062,4640.097233886719,4662.531622314453,4682.108190917968,4728.713928222656,4821.6295715332035,5019.927978515625,5224.9571533203125,5417.494580078125,5719.891790771484,6056.357232666016,6250.305120849609,7721.462286376947,26985.903213623173,37210.15997314453,3079.4429084022563,2932.4119873046875,2726.5640563964844,2762.631009155273,2787.9409509277343,2799.793786621094,2809.6150512695312,2837.209991455078,2876.786181640625,2932.4119873046875,3057.098840332031,3218.046374511718,3380.6544128417972,3541.4768493652346,3605.0693786621096,3777.35421508789,4980.328529052976,14472.772003173828,206.92397382836626,194.25198364257812,178.72109985351562,180.09236901855468,182.3482824707031,183.96901855468752,184.9932067871094,187.00006103515625,189.5509765625,194.25198364257812,203.05382080078124,215.28643798828125,227.92864990234375,239.12242431640627,244.20039672851556,284.67461791992173,651.9899666748948,3063.0570373535156,55.02954236757087,52.51898193359375,45.22479248046875,46.74259423828126,47.75283569335937,48.6119384765625,49.222729492187504,50.370025634765625,51.42789916992187,52.51898193359375,54.27800903320312,56.79652099609375,59.810394287109375,62.549072265625,64.23123779296874,89.60646240234371,118.38822033691572,793.5580749511719,9692.920483452515,9236.578002929688,8619.162017822266,8641.286892211914,8666.241789550782,8692.103802490234,8714.339196777344,8770.695007324219,8899.839782714844,9236.578002929688,9571.786401367188,9997.694189453125,10553.103607177736,11157.708984375,11341.419396972655,13099.790108642563,39401.722328613825,48371.22799682617,8683.187689709204,8291.475982666016,7711.475982666016,7737.1124766845705,7760.938133544922,7792.629010009766,7811.238012695313,7858.876037597656,7978.441815185548,8291.475982666016,8599.919989013672,8960.201202392578,9478.333782958985,10004.949145507811,10190.386419677734,11780.797510986322,31684.140435669477,42121.60202026367,1009.7327937433109,949.2789916992188,840.2620239257812,853.476616821289,866.0689282226563,875.4546752929688,883.6393798828125,904.6129760742188,929.9441772460938,949.2789916992188,979.6966979980468,1026.5956665039062,1081.5357910156251,1138.4248168945312,1177.06181640625,1276.9289929199215,8590.147179199936,34496.47702026367,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 0, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 0, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211]"
23,52.65590533673477,50.070953369140625,45.1849365234375,45.99014312744141,46.86995880126953,47.57626953125,48.04932861328125,48.869956970214844,49.556713867187504,50.070953369140625,50.760076904296874,52.276876831054686,55.702178955078125,61.14634094238281,64.86279602050782,85.2605676269531,110.32182229614335,123.18600463867188,9.663952541416773,9.20404052734375,7.70391845703125,7.870668426513672,8.135285949707033,8.387980651855468,8.534945678710937,8.815017700195312,9.038726806640625,9.20404052734375,9.4092041015625,9.702850341796873,10.243127441406251,11.283255004882815,11.910296630859374,12.926446533203125,47.71068472290233,136.22097778320312,5797.471441704849,5336.742980957031,5081.243011474609,5094.74740536499,5115.977833557129,5143.631549072265,5163.4032531738285,5204.642539978027,5257.35619506836,5336.742980957031,5521.541766357423,5816.121243286133,6186.507733154297,6665.570947265624,7138.297631835936,9301.879555053689,33308.28759399602,49821.54391479492,3292.861239614598,3154.7169494628906,3009.1890258789062,3041.3765973510745,3064.9916113281247,3076.885528564453,3086.0949615478517,3108.438232421875,3132.5004943847657,3154.7169494628906,3188.215185546875,3275.068048095703,3474.962072753906,3742.8648742675778,3890.4428894042962,4274.076307067864,6320.077817871591,8274.987976074219,221.79317285332192,207.89903259277344,197.71893310546875,198.26996002197268,200.39243499755858,201.96106719970703,202.86610412597656,204.70252227783203,206.32705078125,207.89903259277344,211.41095581054685,220.2364318847656,236.31721801757817,252.9222625732422,264.1751083374023,299.46673431396465,810.3590836181922,8538.816040039062,60.46676136192264,57.59246826171875,51.7020263671875,52.62512573242187,53.496018676757814,54.55776519775391,55.11101379394531,56.130027770996094,57.020050048828125,57.59246826171875,58.410021972656246,59.92234802246093,63.037158203125,68.20199279785156,71.43678588867186,97.83070343017566,173.23695889282834,815.4469909667969,10492.764658077662,9816.297500610352,9475.114013671875,9503.458902282715,9523.258995056152,9554.415405273438,9577.391403198242,9632.89225769043,9706.126184082032,9816.297500610352,10065.450616455077,10515.795611572266,11122.487005615236,12014.52029724121,12590.559912109373,14869.165041198703,46654.56068960656,59643.246002197266,9434.912473412844,8813.876037597656,8498.778106689453,8515.599659210206,8543.56683807373,8578.727519226075,8597.90640258789,8642.466567993164,8707.827606201172,8813.876037597656,9049.80259399414,9480.771542358398,10036.008117675781,10803.397338867188,11360.349403381346,13555.085688476516,41266.37277847562,56099.098052978516,1057.8521846648187,1009.7690582275391,921.35595703125,932.8190001831056,944.491975402832,952.4332931518554,958.4530944824219,975.6632614135742,994.1867614746094,1009.7690582275391,1031.605419921875,1056.927035522461,1107.039373779297,1191.5426147460937,1250.3456817626952,1353.4156375122063,2866.534079650999,31917.345001220703,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 0, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 0, 0, 0, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 0, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232]"


==> data/Raspi/profiling/cyclonedds_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.324726759077643,8.3330078125,5.7769775390625,5.963847900390625,6.249639892578125,6.574993896484375,6.8517700195312505,7.332977294921875,7.889007568359375,8.3330078125,8.665765380859375,9.055999755859375,9.444989013671876,9.90802001953125,10.20299072265625,10.6665234375,11.166972900390626,11.6290283203125,1.787106332250328,1.777984619140625,1.055999755859375,1.09197998046875,1.204010009765625,1.332977294921875,1.406982421875,1.519012451171875,1.689233398437501,1.777984619140625,1.852020263671875,1.980987548828125,2.074005126953125,2.1852172851562504,2.313995361328125,2.462498779296875,2.6110854492187543,2.759002685546875,2377.5511194456208,2420.563995361328,1604.2769775390625,1755.453741455078,1898.4752734375002,1914.9626281738283,1923.2511840820314,1946.7550354003906,2384.359826660156,2420.563995361328,2445.855017089844,2636.8017700195314,2857.5768127441406,2883.674420166016,2905.3842346191404,3024.655698242187,3657.167992919922,3723.1399841308594,521.0161753173107,530.8269958496094,374.4220275878906,402.3016901855469,409.87139282226565,433.5503784179688,440.38377685546874,452.3279724121094,489.1166015625,530.8269958496094,547.9487976074219,571.2669921875,590.2747863769531,602.0706115722656,610.9557861328125,648.8548510742187,809.5509719238313,912.5829772949219,33.37232775514577,36.1099853515625,21.6669921875,24.427695068359373,25.09348388671875,25.8134033203125,26.2397705078125,27.09295654296875,31.573223876953126,36.1099853515625,36.887969970703125,37.4805908203125,38.00001220703125,38.64619140625,39.2960205078125,45.59571533203124,66.29612524414097,67.8499755859375,9.290360042563263,9.739990234375,6.1090087890625,6.429547119140625,6.7779833984375,7.203961181640625,7.40802001953125,7.85198974609375,8.70419921875,9.739990234375,10.05501708984375,10.27703857421875,10.5,10.777984619140625,11.0,11.436405029296875,34.41319628906274,36.907989501953125,3049.162327702298,3118.9630126953125,2148.7529907226562,2380.7029680175783,2446.0081982421875,2474.2854064941407,2489.940997314453,2522.3780212402344,3055.1564086914063,3118.9630126953125,3160.6025878906253,3386.8339904785153,3613.9977966308593,3651.4491943359376,3683.415594482422,3762.0537683105467,4582.369695556645,4761.092010498047,2951.3418156519683,3010.6309814453125,2076.5870056152344,2289.2097380371097,2366.014602050781,2394.4055786132812,2409.7975952148436,2440.72998046875,2951.2834106445316,3010.6309814453125,3051.8607849121095,3278.2197875976562,3507.536407470703,3542.5506103515627,3573.9318115234373,3648.1538696289062,4467.208953857425,4641.7039794921875,97.82051205032964,104.79598999023438,72.16598510742188,74.05030102539062,77.51746704101562,78.51798706054687,79.12899780273438,80.61001586914062,94.09495239257814,104.79598999023438,105.86898803710938,106.73219604492186,107.81301879882812,109.3546142578125,113.83157348632811,139.953603515625,155.07886303710953,166.55398559570312,2,"[0, 0, 0]"
5,16.836675536146927,16.851486206054688,12.29595947265625,12.836407470703126,13.35143310546875,13.740997314453125,14.036996459960937,14.704010009765625,16.22122802734375,16.851486206054688,17.277008056640625,17.68499755859375,18.2030029296875,18.92596435546875,19.425865173339844,20.36183288574219,91.01183752441655,123.44400024414062,3.047355260861531,3.0550079345703125,1.870025634765625,2.1298294372558595,2.314971923828125,2.4429977416992186,2.5009765625,2.665985107421875,2.925018310546875,3.0550079345703125,3.130035400390625,3.220098876953125,3.35198974609375,3.5000213623046874,3.628997802734375,3.833577575683594,4.233085723877015,73.2039794921875,4649.220824082484,4784.38703918457,3037.6689453125,3748.6874826965336,3846.960463256836,3873.1561584472656,3891.109121704101,3985.2330474853516,4625.7772216796875,4784.38703918457,4829.961376953125,4894.863339233398,5330.357611083984,5391.276840209961,5428.67329864502,5508.787451782227,5900.791447784426,6094.537994384766,1112.8460490644056,1140.7730102539062,862.3039855957031,922.0426915893555,939.5152117919922,955.2919006347656,964.9494812011719,985.5702590942383,1118.4573913574218,1140.7730102539062,1158.1280212402344,1193.6091033935545,1219.1039916992188,1243.0199768066407,1254.0849075317383,1292.098907775879,1405.0987212219277,2064.065948486328,65.64506030489989,65.48049926757812,43.240997314453125,50.819387023925785,52.57401397705078,53.518009948730466,54.034951782226564,55.20299530029297,64.09139404296874,65.48049926757812,66.62479858398437,68.83386840820312,72.71098022460939,77.36968078613282,78.90516357421875,119.1217535400391,153.27265698242263,245.88497924804688,18.0568645241696,17.925491333007812,13.2940673828125,13.928213317871094,14.46195770263672,14.945037841796875,15.221612548828125,15.906730651855469,17.388958740234376,17.925491333007812,18.3330078125,18.9439453125,20.09178466796875,20.99867858886719,21.462982177734375,22.32563751220703,89.28291690064148,93.59103393554688,6131.309589110286,6312.350509643555,4170.412994384766,5082.065545837403,5125.637827148437,5162.298408508301,5187.314413452148,5262.16374206543,6130.979022216798,6312.350509643555,6357.646405029296,6425.746411132812,6976.753607177734,7047.364602661133,7104.361196899414,7202.524743347169,7905.913106140244,14187.182983398438,5865.652828772967,6044.094497680664,3970.970001220703,4861.835193511963,4899.186994018555,4936.108001708984,4961.765698242188,5037.597747802734,5868.72660522461,6044.094497680664,6089.656604003906,6153.76231994629,6676.105413818359,6748.172302246094,6796.803848266602,6885.648385314942,7290.16384506226,8089.366027832031,265.6567603373183,257.9140167236328,199.4429931640625,213.06402911376952,215.9234371948242,218.3525817871094,220.6374267578125,226.09497833251953,252.92720947265624,257.9140167236328,263.0074462890625,276.7385284423828,293.61578979492185,305.83152770996094,333.1985244750976,373.87439727783226,406.09886706543034,9138.35400390625,4,"[0, 0, 2, 3, 4]"
7,23.09477721759707,21.740966796875,16.68597412109375,17.388996490478515,19.5179150390625,20.092494201660156,20.387969970703125,20.907012939453125,21.3685546875,21.740966796875,22.54354858398437,23.931103515624994,24.720983886718752,25.999169921875,27.935441589355463,39.65561218261844,85.99100070190606,113.25799560546875,4.428976256711826,4.24200439453125,2.873016357421875,3.2926390380859374,3.5180291748046875,3.68499755859375,3.795013427734375,3.964019775390625,4.128997802734375,4.24200439453125,4.40802001953125,4.610992431640625,4.81500244140625,5.12994384765625,5.398793029785152,5.757968444824219,31.249478942875026,75.77700805664062,6496.390105986834,5987.086013793945,4752.2760009765625,4889.166877380371,5568.885584716797,5823.971188354492,5854.831430053711,5897.866744995117,5942.829632568359,5987.086013793945,6482.792407226562,6959.645956420898,7037.280462646484,7760.545999145507,8362.908406066894,8496.894221801758,8779.143130371194,9668.696990966797,1617.2411172720101,1560.1110076904297,1340.3919372558594,1362.9692263793945,1408.4320150756837,1445.1264480590821,1455.7215454101563,1485.2489700317383,1525.7923889160156,1560.1110076904297,1639.1103820800781,1703.818029785156,1797.3747619628907,1856.3573181152344,1888.59914855957,1928.6682690429689,2045.6909506531006,2462.6730346679688,94.01454534115999,85.75650024414062,71.81597900390625,72.13038522338867,79.65553161621094,81.29548645019531,81.98104553222657,83.16427612304688,84.28001708984375,85.75650024414062,94.3413818359375,99.77529602050781,103.68496704101562,114.24827575683594,117.9329879760742,159.4664233398439,189.34036886596712,240.88800048828125,26.341940858770773,24.647491455078125,19.2559814453125,20.811712646484377,22.167046508789063,22.778440856933592,23.069659423828128,23.634765625,24.130072021484374,24.647491455078125,25.9079833984375,27.05404357910156,27.932025146484378,30.29703369140625,32.0096725463867,59.706579284667974,107.50802435302991,134.75704956054688,8669.149005392323,8006.959487915039,6550.829010009766,6724.033567199706,7517.846419067383,7828.655558776855,7857.945404052734,7911.118751525879,7958.7464050292965,8006.959487915039,8703.392596435546,9314.66510925293,9405.799017333984,10270.10128173828,10937.693893432617,11091.201340942383,11646.350481933594,12144.817993164062,8261.511462933084,7624.983535766602,6233.128967285156,6402.421773040772,7120.015265808105,7457.34440460205,7482.181579589844,7537.414993286133,7581.725006103516,7624.983535766602,8292.242755126954,8878.725283813477,8974.872229003906,9793.303564453125,10433.66989440918,10587.49873046875,11050.41336657717,11632.751953125,407.6375424592391,402.48553466796875,313.8480224609375,316.83774862670896,351.78361907958987,356.4569976806641,358.3859191894531,362.4952926635742,375.909375,402.48553466796875,416.930810546875,422.14154052734375,446.4001892089844,482.12579040527345,495.5499526977536,569.2706436157227,654.8366111755553,743.6019897460938,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7]"
9,29.748004184623476,28.479034423828125,23.00103759765625,23.66652435302734,24.55635681152344,25.628997802734375,26.3699951171875,27.479995727539062,28.09197998046875,28.479034423828125,29.0350341796875,30.22198486328125,31.147003173828125,32.01904296875,32.72251892089844,65.44512023925763,131.59823364258028,139.68304443359375,5.733428612749634,5.464080810546875,3.592987060546875,4.114189453125,4.505825805664062,4.7590179443359375,4.908966064453125,5.16802978515625,5.351043701171875,5.464080810546875,5.61199951171875,5.759002685546875,5.926025390625,6.16497802734375,6.3330078125,6.62904052734375,79.99928741455504,119.10806274414062,8202.371199318066,7926.942077636719,6234.647064208984,6351.791914367675,7021.835171508789,7289.273986816406,7429.72705078125,7784.711990356445,7867.0360107421875,7926.942077636719,8166.383056640625,8572.062042236328,8997.44692993164,9192.872039794922,9366.515975952148,9545.722750854491,9668.639270019532,17419.496978759766,2087.1425452111225,2074.697967529297,1715.6289672851562,1767.001330871582,1849.5841033935549,1889.551528930664,1908.572021484375,1991.7920227050781,2039.9580078125,2074.697967529297,2104.3470458984375,2148.4920349121094,2219.5480041503906,2279.917022705078,2319.333480834961,2397.5117919921877,2500.8983145141615,2769.449005126953,117.45691082085057,112.8499755859375,85.88800048828125,94.05427825927734,101.04723815917968,103.76744079589844,105.86904907226562,109.71202087402344,111.31198120117188,112.8499755859375,117.53591918945312,122.22103881835938,125.75796508789062,128.44403076171875,130.87644958496094,182.27441101074206,222.74707366943366,248.47698974609375,32.89042337858728,32.016937255859375,25.112030029296875,26.9206201171875,28.456182861328127,29.406494140625,29.96099853515625,30.83203125,31.48004150390625,32.016937255859375,32.646026611328125,33.5189208984375,34.316986083984375,35.222015380859375,35.81449890136719,63.951956176756724,119.56441955566504,124.14700317382812,11028.035024413257,10659.835998535156,8567.713012695312,8733.059081115722,9582.622207641602,9854.401000976562,10025.38101196289,10531.90200805664,10608.503021240234,10659.835998535156,10992.221008300781,11526.695983886719,12058.484985351562,12226.52099609375,12435.647994995117,12601.460705566404,12907.681260681176,25252.56900024414,10475.342511526,10138.083953857422,8097.476989746094,8290.614157104492,9064.196600341798,9355.72201538086,9517.886993408203,10004.481964111328,10084.751007080078,10138.083953857422,10442.91195678711,10962.570983886719,11465.660034179688,11634.877990722656,11830.729476928711,11982.575610351561,12150.682708129892,19799.726959228516,552.6925128872581,538.2530212402344,434.31005859375,453.85336517333985,472.2702331542969,486.2254943847656,496.9000244140625,507.3459930419922,515.4920043945312,538.2530212402344,555.9740295410156,570.0499877929688,580.6950378417969,611.8619995117188,640.4359893798828,689.5738220214835,1046.5729165649986,15653.47998046875,8,"[0, 0, 0, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 0, 17, 0]"
11,34.21757793710627,33.33209228515625,27.87200927734375,29.003670043945313,30.1520263671875,30.870025634765625,31.335113525390625,32.148040771484375,32.9239501953125,33.33209228515625,33.760040283203125,34.18499755859375,34.665985107421875,35.334991455078125,36.2230224609375,69.1038024902344,129.9279937744166,168.532958984375,6.513004326970322,6.314971923828125,4.68402099609375,5.2030419921875,5.40819091796875,5.66497802734375,5.7969970703125,6.036956787109375,6.203948974609375,6.314971923828125,6.425018310546875,6.53802490234375,6.6669921875,6.85205078125,7.001922607421875,7.4068115234375,81.64001037597893,97.99600219726562,9596.637228406687,9601.531921386719,8066.904968261719,8205.099182739257,8771.064984130859,8911.615051269531,9016.132019042969,9299.982940673828,9465.259033203125,9601.531921386719,9748.457977294922,9857.233978271484,9930.863006591797,10035.936981201172,10180.471984863281,10723.804235839843,11515.29870910647,18530.721099853516,2474.167922514,2478.0069885253906,2223.010009765625,2272.0004656982424,2314.3215576171874,2339.6739807128906,2362.1199951171875,2417.4340209960938,2453.9139404296875,2478.0069885253906,2493.5260009765625,2508.3390502929688,2523.8780212402344,2563.4140014648438,2612.895050048828,2745.0170043945323,3093.2580865478585,3319.218963623047,136.4933187515678,134.57101440429688,118.85098266601562,121.2844189453125,125.741064453125,128.25506591796875,129.66497802734375,131.71902465820312,133.23788452148438,134.57101440429688,136.2210693359375,137.38995361328125,138.56997680664062,141.1630859375,148.1669921875,184.8374145507813,248.93920471191538,394.5910339355469,39.45000765111343,38.980987548828125,33.83197021484375,34.83570251464844,36.05879516601563,36.908935546875,37.315093994140625,38.053009033203125,38.59100341796875,38.980987548828125,39.313934326171875,39.686004638671875,40.077056884765625,40.760040283203125,41.5369873046875,48.45239868164136,104.71034606933931,133.79498291015625,12948.201749931066,12912.234985351562,11150.162994384766,11269.530085449218,11978.871997070313,12159.670013427734,12276.890014648438,12617.385986328125,12799.346984863281,12912.234985351562,13118.455017089844,13252.509002685547,13325.656005859375,13439.468994140625,13672.91000366211,14367.191412353517,15341.29002136238,23152.279022216797,12287.479059587446,12249.852966308594,10526.893005371094,10698.699647827149,11341.326794433595,11514.84701538086,11627.728973388672,11975.505981445312,12147.8349609375,12249.852966308594,12438.333984375,12578.73794555664,12655.755981445312,12762.31103515625,12984.473907470703,13644.264837646484,14564.813189697326,22335.161071777344,660.72269034362,649.6390075683594,568.8660583496094,590.3066766357422,603.7761779785156,613.030029296875,620.3619995117188,634.2320251464844,643.7169799804688,649.6390075683594,658.0850830078125,671.6959838867188,686.6380615234375,709.8050537109375,741.2140808105469,804.4747680664063,922.81768249513,1257.2239074707031,10,"[0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27]"
13,40.50826174266152,39.16554260253906,32.147979736328125,34.20550512695312,35.7579379272461,36.68455810546875,37.14814147949219,38.05475616455078,38.685009765625,39.16554260253906,39.685003662109374,40.622476196289064,41.4439697265625,42.333981323242185,42.97227630615234,77.29766784667956,131.1897671813971,594.2519836425781,7.599642314125659,7.4810028076171875,5.848968505859375,6.128210601806641,6.353142089843749,6.720552062988281,6.870028686523438,7.147979736328125,7.35198974609375,7.4810028076171875,7.610577392578126,7.743716430664063,7.908966064453125,8.149017333984375,8.331919860839843,8.6109619140625,49.81520840454265,102.7579345703125,11147.849111235317,11005.804962158203,9129.515991210938,9221.098047607422,10223.185502929688,10470.730140686035,10560.889749145508,10816.001777648926,10936.183782958984,11005.804962158203,11117.603381347657,11448.83132019043,11689.343194580078,11818.8916015625,11901.587251281737,12107.200718994141,16787.74997290097,27366.30404663086,2933.4395113231967,2907.429977416992,2559.9720458984375,2597.156219818115,2742.014091491699,2771.1342056274416,2796.703057861328,2837.2892990112305,2875.8055725097656,2907.429977416992,2950.40478515625,2991.1822204589844,3017.2182128906247,3117.1267730712893,3195.4661056518553,3250.1688961791992,3664.9282325745403,4402.261047363281,160.36378502307502,156.111572265625,132.2740478515625,135.04351989746092,147.2996597290039,149.98138580322265,151.2227844238281,153.18262481689453,154.7768127441406,156.111572265625,158.03680419921875,162.43436279296873,165.4380310058594,168.42305908203124,180.74643096923828,232.10213684082015,284.61057629395015,289.79193115234375,46.52173455429584,45.5904541015625,39.760955810546875,40.486308349609374,42.24819488525391,43.312974548339845,43.775027465820315,44.557762145996094,45.16801147460937,45.5904541015625,46.05360107421875,46.688375854492186,47.44307861328125,48.29480590820313,48.94340209960937,80.2160638427734,134.29447845459072,227.57199096679688,15120.960523496427,14904.636993408203,12572.81298828125,12692.503421417237,13978.694030151368,14277.578756713867,14394.53670349121,14737.148254394531,14844.58119506836,14904.636993408203,15030.183026123046,15458.820709228516,15860.402801513672,15962.571710205078,16043.61190032959,16239.964458007811,21279.290612884746,34124.350982666016,14336.282046192671,14127.626495361328,11904.800994873047,12027.606365112304,13225.177872009277,13521.309230041505,13641.626501464843,13966.876525878906,14075.816839599609,14127.626495361328,14242.695825195311,14660.505404663085,15048.837298583983,15150.640673828124,15233.789096069337,15409.413574218748,20514.756937225706,32645.960021972656,784.678477303757,775.3330383300781,662.43701171875,668.0950052795409,716.9638223266602,728.5588119506835,736.5523712158204,749.5267105102539,761.517236328125,775.3330383300781,784.046630859375,794.1027954101562,819.1845825195312,850.2071472167969,881.0820541381836,955.8329696655271,1049.7758355407718,1478.3909606933594,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0, 0, 0, 29, 30, 31, 32, 33, 34, 35, 36]"
15,46.08676637811176,44.46299743652344,36.610015869140625,36.77889053344726,38.026264343261715,40.794061279296876,42.14692687988281,43.333961486816406,44.05499267578125,44.46299743652344,44.926055908203125,45.55729370117187,47.18696899414063,48.70301208496093,49.58377990722656,78.36998168945306,137.0870090637228,1897.8809814453125,8.97135587013374,8.78656005859375,6.8890380859375,6.9801171875,7.368987426757813,7.8874359130859375,8.129974365234375,8.445014953613281,8.648040771484375,8.78656005859375,8.926965332031251,9.07501220703125,9.277984619140625,9.554940795898437,9.79558868408203,10.222558898925781,58.104247192389224,98.14602661132812,12781.662282011388,12525.010559082031,10398.295013427734,10471.461025848388,10596.469221191406,11581.837190246582,11938.839657592775,12330.565132141113,12453.050006103516,12525.010559082031,12596.09324951172,12698.362603759764,13267.701599121094,13778.293356323242,13863.165858459473,14081.122213134764,69330.06758484601,109681.28805541992,3349.719964527195,3319.0690155029297,2968.4429931640625,2995.791909240723,3023.8885342407225,3135.147038269043,3205.0302673339843,3264.9464569091797,3299.7129882812496,3319.0690155029297,3349.442724609375,3400.0432495117184,3459.42099609375,3509.745053100586,3526.1731246948243,3694.4250186157224,5618.908486663962,18349.417877197266,180.5432712878211,176.96249389648438,151.36795043945312,152.0151165161133,154.6938916015625,165.68873138427733,171.258740234375,174.3017807006836,175.90697021484374,176.96249389648438,178.23875122070314,180.92223205566404,187.98486938476563,192.3933807373047,196.47072601318354,242.1887051391596,333.2358485412599,737.6559143066406,52.45864645747815,51.7039794921875,42.998992919921875,44.60237466430664,45.73818145751953,48.03848114013672,49.443048095703126,50.59430694580078,51.27962646484375,51.7039794921875,52.187469482421875,52.81696472167968,53.85762329101563,55.15064392089844,56.03971252441406,80.33179718017561,134.8494260559121,163.18804931640625,17326.92838054075,17011.925506591797,14557.946014404297,14610.762218811036,14700.732477416992,15896.181889343263,16379.077282714843,16856.037757873535,16962.101593017578,17011.925506591797,17069.97098388672,17204.66520385742,17956.8633972168,18542.72998046875,18635.610633850098,18932.459069824214,76213.01745777103,129617.9049987793,16419.44228653213,16115.317016601562,13746.12094116211,13805.299095245362,13889.763879394532,15048.369166564942,15481.298941040039,15958.50690460205,16064.158264160156,16115.317016601562,16166.936645507812,16301.69600830078,17027.02620239258,17587.34540710449,17678.54366607666,17985.593404846193,75128.93085013554,128493.82696533203,907.4860940086236,900.6744537353516,772.1949768066406,774.1398519287109,787.7957730102539,834.5589569091796,855.8490173339844,872.4012832641602,886.0372253417969,900.6744537353516,914.5114196777345,927.3860809326172,940.1061828613282,970.5877868652343,998.6345230102538,1061.285573120117,1566.401177154635,2529.393035888672,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 0, 0]"
17,48.97751044201595,48.203033447265625,39.964019775390625,40.511033630371095,41.31205749511719,42.31470489501953,42.907501220703125,45.679725646972656,47.648101806640625,48.203033447265625,48.72198486328125,49.221466064453125,50.07403564453125,52.63758850097656,54.38823699951172,87.63968658447266,168.48178787231492,478.6429443359375,9.720091973581622,9.5369873046875,7.371917724609375,7.645654296875,7.928466796875,8.252754211425781,8.481979370117188,9.035057067871094,9.368011474609375,9.5369873046875,9.703094482421875,9.887985229492188,10.11199951171875,10.426040649414062,10.723281860351562,11.3089599609375,80.81986083984911,121.5369873046875,13903.853687573504,13937.361114501953,12012.08901977539,12047.788495635985,12100.755729675293,12166.542701721191,12239.292434692383,13087.303810119629,13828.865966796875,13937.361114501953,14004.30697631836,14080.129043579102,14222.859985351562,15117.948028564453,15758.210021972656,16521.65340423584,55111.51768952043,82650.85388183594,3729.357528901869,3721.8270111083984,3347.6419677734375,3373.960587310791,3414.039291381836,3450.7902450561523,3480.4299926757812,3586.8259658813477,3687.195037841797,3721.8270111083984,3744.2310485839844,3777.825408935547,3832.969940185547,3958.933563232422,4059.6305389404297,4377.347831726074,6680.643795776569,8442.76596069336,200.5307726398591,199.01705932617188,173.03408813476562,174.21777267456056,176.10728454589844,178.12299346923828,179.26353454589844,188.8997039794922,197.34994506835938,199.01705932617188,200.34793090820312,201.8308868408203,205.571044921875,219.44253540039062,228.09302520751953,282.13629150390625,504.78684997560725,734.1011352539062,58.25309086871403,57.787017822265625,49.99798583984375,50.66214828491211,51.57500457763672,52.55426788330078,53.294525146484375,55.25801086425781,57.14404296875,57.787017822265625,58.313934326171875,58.90745544433594,59.703857421875,61.77095031738281,63.57429504394531,89.75672149658203,143.4965431213383,205.79006958007812,18962.44010707896,19040.428482055664,16712.606018066406,16733.236795806886,16784.095260620117,16859.21026611328,16935.065994262695,17943.08624267578,18938.023010253906,19040.428482055664,19095.390991210938,19162.58448791504,19322.351013183594,20495.79002380371,21344.35800933838,22428.84049987793,62338.78937683838,91342.041015625,17950.692682399545,18015.478958129883,15762.11703491211,15794.538096618653,15858.622283935547,15933.89444732666,16009.09797668457,16977.900245666504,17915.385009765625,18015.478958129883,18070.755950927734,18136.088485717773,18295.679077148438,19421.116455078125,20226.150268554688,21293.17123413086,61117.890184789976,87893.84393310547,1011.7474246794178,1002.7665100097656,874.1730651855469,880.6004684448242,891.1197280883789,902.8697967529297,919.1449584960938,963.5368499755859,990.283935546875,1002.7665100097656,1016.4510192871094,1036.2365112304688,1060.5410461425781,1093.4659729003906,1127.475486755371,1209.1802444458008,2618.0690834045827,3518.438995361328,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72]"
19,53.829065589494604,52.441497802734375,44.832977294921875,45.291812133789065,46.494972229003906,47.51795959472656,48.1500244140625,49.419227600097656,51.0390625,52.441497802734375,53.647064208984375,54.87054443359375,56.22100830078125,58.2060546875,61.877723693847656,89.7577133178711,148.19691467285475,180.5909423828125,10.485841863898822,10.205490112304688,8.16802978515625,8.573069763183595,8.797698974609375,9.123939514160156,9.323516845703125,9.697746276855469,10.017059326171875,10.205490112304688,10.406982421875,10.628005981445312,10.887054443359375,11.296005249023438,11.646499633789062,12.968711853027344,79.29835662841842,104.12704467773438,18225.323394877938,15004.758041381836,13547.40707397461,13575.760655975342,13612.113037109375,13678.196479797363,13741.200561523438,14036.431228637695,14443.043884277344,15004.758041381836,15561.695892333984,15777.85952758789,16140.820129394531,16810.676986694336,17556.335792541504,180056.5915222168,367395.7267997778,401667.5840148926,4167.192928693627,4079.5330505371094,3795.3409423828125,3814.2679298400876,3850.76847076416,3882.9620056152344,3902.6180419921875,3940.8307571411133,4002.5609741210938,4079.5330505371094,4163.764862060547,4225.893463134766,4288.055023193359,4385.352035522461,4515.115509033203,5547.412757873535,10976.010925299575,30100.456970214844,223.37859447028046,216.8094940185547,192.66400146484375,195.0628204345703,196.99427032470703,198.86134338378906,199.99752807617188,202.42498779296875,208.051025390625,216.8094940185547,222.33102416992188,225.87855529785156,229.90982055664062,239.75950622558594,258.20130920410156,329.71756744384766,807.5667831421117,6358.866058349609,68.97899595896403,62.015869140625,54.976043701171875,55.76946334838867,56.71592712402344,57.66502380371094,58.33552551269531,59.459999084472656,60.794952392578125,62.015869140625,63.386962890625,64.40611267089844,65.52001953125,67.50843811035156,70.97710418701172,112.5438003540039,176.46115798950606,15426.251983642578,23867.200721166468,20530.76300048828,18844.67300415039,18861.245571136475,18905.11199951172,18979.29599761963,19034.226013183594,19395.25425720215,19842.17901611328,20530.76300048828,21312.51300048828,21494.90850830078,21965.003997802734,22690.34700012207,23588.567237854004,191959.42125701904,377683.3145103488,410952.875,22749.1888214542,19449.546478271484,17799.57196044922,17826.677279663083,17860.892547607422,17926.332748413086,17982.675003051758,18341.48574066162,18777.710998535156,19449.546478271484,20175.432098388672,20358.01348876953,20804.167938232422,21535.22998046875,22388.169944763184,189867.89698791504,376377.55443573324,409093.30697631836,1118.0118997122652,1095.320556640625,983.3200073242188,988.6877983093261,999.7143020629883,1010.7214736938477,1018.7270812988281,1048.2579956054688,1073.4129943847656,1095.320556640625,1114.489990234375,1134.5334777832031,1153.6160583496094,1190.6969451904297,1232.7052688598633,1399.3179779052734,4778.441764069615,17696.44598388672,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 18, 19, 20, 21, 22, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 52, 53, 54, 55, 56, 57, 58, 59, 0, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68]"
21,59.727845169957654,57.38902282714844,50.885009765625,51.27888598632812,52.366866455078124,53.445883178710936,54.048956298828124,55.418792724609375,56.53660278320312,57.38902282714844,58.589562988281244,59.92943115234375,61.925201416015625,64.72704162597657,68.32111663818361,100.30534393310553,156.18302740479226,465.7540283203125,12.401221431902986,11.240493774414062,9.093994140625,9.508247833251954,9.804440002441407,10.241339111328125,10.443951416015626,10.794731140136719,11.055938720703125,11.240493774414062,11.443023681640625,11.686001586914063,11.979998779296874,12.445260620117187,12.993025207519533,14.823157043457035,76.86930209350669,2590.927001953125,22273.629556001124,16888.103073120117,15332.389038085938,15389.683694274903,15512.726490478515,15770.996621704102,15931.778799438476,16355.158020019531,16635.449102783205,16888.103073120117,17388.163610839845,17894.551818847656,18513.260089111325,19618.14820556641,20602.637219238284,288366.3950640878,455695.3054622567,508858.3069152832,4719.759474103454,4573.249496459961,4264.147003173828,4280.170601501465,4335.438937072754,4386.661772155761,4418.213314819336,4476.9072265625,4527.970983886718,4573.249496459961,4624.889129638672,4688.01872253418,4777.71996459961,4922.508154296875,5081.995768737794,6397.880962829593,25273.934266816308,39310.84701538086,250.511392280237,236.64434814453125,213.96206665039062,218.00645437622072,220.01495208740235,223.42859954833983,225.1592590332031,228.99103546142578,233.00108642578124,236.64434814453125,240.82919311523438,246.12945861816408,254.07665405273437,266.7339233398438,293.7299865722657,363.9212615966802,1535.875154510799,11737.649047851562,71.58082154065653,68.13204956054688,59.38287353515625,60.63146981811523,62.37716400146485,63.64705352783203,64.42676086425782,66.00000762939453,67.29669189453125,68.13204956054688,69.07493286132814,70.462890625,72.11064453124999,75.1395751953125,80.12630462646484,114.55686737060599,191.33896884156331,3605.031036376953,28631.298019326365,22981.585006713867,21321.087005615234,21369.510420227052,21483.71368774414,21798.530158996582,22001.68078918457,22440.837516784668,22716.19279785156,22981.585006713867,23681.473205566406,24143.169384765624,24992.534393310547,26200.64711303711,27154.102934265138,295620.81617889495,477758.1603719507,539368.3549804688,27387.61031052733,21793.77507019043,20152.823974609375,20190.75394885254,20326.96472869873,20604.426110839842,20809.200479125975,21267.259796142578,21531.345916748047,21793.77507019043,22453.955920410157,22910.013986206053,23732.174060058594,24878.92538146973,25874.598057556155,294175.1205026254,476299.31968344364,534558.5820922852,1243.6877087990335,1205.5859832763672,1088.5780334472656,1097.1556345825197,1111.631749572754,1129.2793045043945,1140.6272888183594,1167.4432067871094,1190.4804626464843,1205.5859832763672,1224.0601989746094,1243.3178497314452,1272.2588256835938,1315.3170989990235,1360.6467239379883,1592.7352209472658,8387.344695892547,15077.738983154297,20,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 0, 0]"
23,68.7270216716941,64.7764892578125,56.719970703125,57.797881317138675,59.59154510498047,60.746009826660156,61.44294738769531,62.833038330078125,63.94696044921875,64.7764892578125,65.70401000976562,66.88645935058594,68.74197387695312,72.60997009277344,87.89424896240234,125.95996856689453,488.4315750122446,1374.1330261230469,13.073033310009532,12.444976806640625,10.444000244140625,10.497560119628906,10.88824462890625,11.313148498535156,11.537506103515625,11.924903869628906,12.242034912109375,12.444976806640625,12.665069580078125,12.908004760742188,13.223052978515625,13.8145751953125,14.517997741699219,17.04644775390625,88.07876205444438,633.8220825195312,27987.041767540162,20236.53549194336,18044.705047607422,18279.678729248048,18534.68344116211,18824.637519836426,19091.056518554688,19670.782707214355,19967.758056640625,20236.53549194336,20748.741973876953,21194.59898376465,21963.005889892578,23148.659454345703,24860.540351867676,329122.877784729,570773.5861671503,675190.6030883789,5400.002171358016,5215.586013793945,4720.163970947266,4822.900361633301,4912.963188171387,4993.760452270508,5036.828552246094,5113.786346435547,5175.958953857422,5215.586013793945,5259.288909912109,5310.529022216797,5380.936065673828,5552.347015380859,6012.250762939453,8786.11775970459,26094.189279938244,35411.244873046875,282.2370167938879,265.78196716308594,238.43597412109375,242.22094192504883,245.17993927001953,249.6474151611328,252.20254516601562,257.1247024536133,262.087158203125,265.78196716308594,270.32696533203125,275.6995391845703,284.45703125,303.2455291748047,337.0352783203125,418.5754623413086,1971.1187782288043,12213.086059570312,81.81710281424219,76.57603454589844,65.720947265625,66.99742889404297,68.62850952148438,70.70417022705078,71.83334350585938,73.92906951904297,75.5699462890625,76.57603454589844,77.82992553710938,79.27749633789062,81.40908813476562,85.22343444824219,95.18147277832031,137.85330200195312,248.83155593878564,7184.762969970703,35236.145650085324,27221.26499938965,24940.50601196289,25227.77930831909,25460.676010131836,25726.667991638184,26041.501510620117,26617.587005615234,26910.869995117188,27221.26499938965,27789.490020751953,28240.280502319336,29092.380981445312,30439.197998046875,32255.092498779297,339970.17974090576,615458.9201614443,692451.0400085449,33832.89811348801,25885.31854248047,23626.413940429688,23902.371277618407,24135.24845123291,24402.119010925293,24710.342498779297,25286.819190979004,25578.684020996094,25885.31854248047,26435.101104736328,26893.13902282715,27762.65591430664,29051.670471191406,30783.836135864258,338232.22118377686,599070.8003982559,690869.594909668,1403.247536597314,1340.5285034179688,1181.4279479980469,1193.8273956298826,1221.2626571655273,1252.3406448364258,1267.6145324707031,1299.2068252563477,1324.2070007324219,1340.5285034179688,1357.0929260253906,1378.522476196289,1408.5159606933594,1461.5750122070312,1525.7225799560547,2005.6227416992188,10343.21918487565,38510.766021728516,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 0, 0, 59, 60, 61, 62, 63, 64, 65, 66, 0, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 0, 0]"


==> data/Raspi/profiling/fastrtps_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.253643341739952,7.888999938964844,5.294990539550781,6.093871475219727,6.592974853515625,6.944000244140625,7.130003356933594,7.499000549316406,7.739997863769531,7.888999938964844,8.055006408691407,8.251596069335928,8.517997741699219,8.981002807617188,9.555999755859375,11.9997604370117,52.99387918091095,176.2760009765625,1.5862623403298697,1.4810028076171875,0.9080047607421875,1.0207678527832031,1.18499755859375,1.2400054931640625,1.2599945068359375,1.3699951171875,1.4260025024414062,1.4810028076171875,1.5189971923828125,1.5930023193359375,1.6669998168945312,1.7970046997070312,1.9260025024414062,2.2400178527832026,40.29739114379953,88.31399536132812,449.38880629194705,439.80899810791016,271.3290023803711,320.7932740478516,357.78397293090825,379.4523010253906,387.69300079345703,405.54050064086914,424.05659637451174,439.80899810791016,453.1373992919922,465.10400390625,480.1487976074219,504.9598022460938,585.4471046447753,686.9598748779296,1212.403114044226,2206.6719970703125,346.2199813760212,335.32899475097656,203.64600372314453,262.74836022949216,280.12315994262696,299.7304931640625,318.643798828125,326.59749603271484,331.70360260009767,335.32899475097656,339.2917984008789,346.15500335693355,373.08740386962893,394.3713973999023,412.25479888916016,462.3513012695311,717.416414749146,1028.6330032348633,27.255473842267463,26.534996032714844,16.501007080078125,20.65349060058594,22.333999633789062,24.647895050048827,25.106600952148437,25.814002990722656,26.240997314453125,26.534996032714844,26.83300018310547,27.18500518798828,27.721995544433597,29.18499755859375,31.81510772705078,37.07659744262689,93.8153981018187,177.2010040283203,21.029734408704936,20.480003356933594,12.925994873046875,15.944000244140625,17.51665084838867,18.830413818359375,19.222000122070312,19.81500244140625,20.204002380371094,20.480003356933594,20.739793395996095,21.05500030517578,21.48200225830078,22.590394592285158,24.741004943847656,29.89009246826169,70.61587330627526,125.08899688720703,928.1916788654418,909.9489974975586,559.9540023803711,688.8866267395019,761.3878561401367,824.7839965820312,840.7396011352539,874.6259956359863,896.7795989990234,909.9489974975586,923.8343978881836,939.8830032348633,960.922999572754,1007.1404022216797,1146.4201988220211,1300.3528579711915,2045.1364987182644,2894.697006225586,853.7339016010105,837.5059967041016,511.5469970703125,630.931854019165,695.7814134216308,755.9302047729492,770.6924041748047,803.5620002746582,825.0144027709962,837.5059967041016,849.7613998413085,864.3873977661133,883.3281951904297,927.0673934936524,1059.0710990905761,1205.7117747497557,1943.6706359558118,2806.4580001831055,74.45777726443131,70.2770004272461,48.407005310058594,55.74461915588379,62.422762908935546,65.31300277709961,66.2218002319336,68.01799392700195,69.35120544433593,70.2770004272461,71.18399810791016,72.32519989013672,75.61720428466798,92.99819946289062,101.1609962463378,126.16547393798825,162.97663298034922,225.36800384521484,2,"[0, 0, 0]"
5,16.262859931118125,16.371002197265625,11.798004150390625,12.33906036376953,12.833000183105469,13.351997375488281,13.720993041992188,14.944992065429688,16.07380065917969,16.371002197265625,16.62999725341797,16.88800048828125,17.18499755859375,17.611997985839842,18.12939910888672,21.09115692138672,64.64382861328134,114.0360107421875,3.5083795219107095,3.4810104370117188,2.1479873657226562,2.3700939941406247,2.537001953125,2.7580078125,2.8889999389648438,3.18499755859375,3.371002197265625,3.4810104370117188,3.574005126953125,3.667401123046875,3.7786010742187504,3.9449996948242188,4.091998291015625,4.445087280273437,42.1163053894187,53.81401062011719,944.3268005506327,943.7440032958984,633.2299957275391,741.3838343200683,756.2382015991211,771.465005493164,802.5289978027344,897.4140090942383,927.5308166503906,943.7440032958984,970.9895935058594,988.5382019042969,1007.6488098144531,1044.384390258789,1076.7178009033203,1222.7326089477535,1924.2083794555708,3490.8580017089844,774.7738631182892,789.0249938964844,524.7890014648438,594.0824612731933,630.2495007324219,646.9271942138671,657.2278045654298,721.6370010375977,779.410595703125,789.0249938964844,796.1765975952148,804.1513916015625,820.2578094482421,851.9289916992187,870.9090026855467,976.4949172973631,1438.0475350647023,2081.284996032715,54.82018519441776,55.27699279785156,35.850990295410156,42.886994110107416,44.09300109863281,45.20398864746094,46.05360107421875,50.38700866699219,54.51801147460938,55.27699279785156,55.86901092529297,56.41360473632812,57.053985595703125,58.092002868652344,59.51699981689453,104.1543487548828,159.09874002075227,247.88400268554688,43.97108531221271,44.38600158691406,29.61101531982422,34.305874145507815,35.758995056152344,36.797201538085936,37.5552001953125,40.814002990722656,43.776005554199216,44.38600158691406,44.88999938964844,45.35200805664063,45.850990295410156,46.64899444580078,47.60980072021484,82.3446670532226,116.30768548584001,162.81200408935547,2042.7692904138182,2089.5989990234375,1397.849998474121,1635.436672729492,1669.8652426147462,1719.9598037719727,1759.1007995605469,1906.583999633789,2061.5074005126953,2089.5989990234375,2109.5439987182617,2133.2323989868164,2159.331402587891,2193.101203918457,2240.193997192383,2712.491401062007,3462.1456755371264,8408.471000671387,1837.6631736285813,1880.7139892578125,1238.297004699707,1467.7087203369142,1498.3765283203124,1543.7041976928713,1579.7909957885743,1717.3999938964844,1850.3809951782227,1880.7139892578125,1898.3647994995117,1916.4235946655274,1941.8039962768555,1975.3749969482421,2016.007600402832,2457.140876770019,3164.7837997131396,5775.859992980957,205.10611678523694,203.55200958251953,151.81199645996094,160.57624783325195,165.5720056152344,169.008203125,171.31199798583987,193.4980010986328,201.60800018310545,203.55200958251953,205.23699340820312,207.5887969970703,212.35999908447266,246.40920715332032,255.30798797607423,295.18379455566406,396.0108244628925,2632.6110076904297,4,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0]"
7,22.6791494183769,21.94500732421875,17.86998748779297,19.42930661010742,20.074005126953125,20.555003356933593,20.8320068359375,21.316993713378906,21.720204162597657,21.94500732421875,22.222984313964844,22.649598693847658,23.54400177001954,24.980996704101564,26.315199279785155,28.425310058593748,75.00361450195425,281.62500762939453,4.532374116926182,4.443000793457031,3.2399978637695312,3.4440682067871093,3.6306817626953123,3.8509902954101562,3.9629974365234375,4.1670074462890625,4.3330078125,4.443000793457031,4.538002014160156,4.666007995605469,4.831993103027344,5.092994689941406,5.332986450195312,5.77864990234375,7.178264434814697,61.59199523925781,1295.3661167863213,1257.8150024414062,981.931022644043,1146.6126153564453,1171.6517608642578,1185.2997940063476,1193.983399963379,1219.8709869384766,1247.5296127319336,1257.8150024414062,1271.181396484375,1299.106004333496,1346.4514053344733,1463.5752075195312,1526.0550018310546,1691.3849124145504,2228.180416137703,6479.777992248535,1084.0420666347522,1044.411994934082,829.2100067138672,968.3187498168945,997.3722030639649,1014.6602081298829,1019.8712005615234,1027.042007446289,1034.1139938354493,1044.411994934082,1069.2246139526367,1087.5143966674805,1125.1949966430666,1225.4856018066407,1269.1274017333983,1371.3615579223633,1597.8909017028834,4676.231002807617,75.26098608424586,72.33198547363281,52.368995666503906,66.66432299804687,68.59335174560547,69.6864028930664,70.18279418945312,71.12899780273438,71.83299407958984,72.33198547363281,72.97518768310547,74.09180450439453,77.99978790283203,84.1461898803711,88.29620666503905,118.54740570068356,160.0022459106456,237.10499572753906,58.945509363269665,56.83300018310547,45.31599426269531,52.472369781494145,53.567888793945315,54.42600555419922,54.90379180908203,55.759002685546875,56.422209167480474,56.83300018310547,57.38700866699219,58.315617370605466,60.79280242919922,65.17019195556641,68.25800018310547,97.86684631347654,137.00520431518603,184.05399322509766,2847.7750282193315,2758.5910034179688,2245.0599975585938,2592.416129974365,2631.3340798950194,2657.236596679688,2682.31360168457,2715.5169982910156,2741.3573989868164,2758.5910034179688,2778.3305999755858,2817.063397216797,2995.228001403809,3179.754800415039,3330.808198547363,3537.682519836424,4436.048619110242,9588.050003051758,2540.8262024038922,2459.2620010375977,2001.2500076293945,2306.9703820495606,2346.511589050293,2368.943797302246,2385.869212341309,2424.50399017334,2442.3722030639647,2459.2620010375977,2477.904997253418,2510.2348022460938,2674.3910049438477,2846.2898040771483,2973.034991455078,3170.581372375488,4024.468233093424,9063.185997009277,306.94882581543936,292.2169952392578,239.88599395751953,274.0351590576172,278.3286749267578,281.44839935302736,282.9387939453125,285.83099365234375,288.62499237060547,292.2169952392578,307.4388168334961,314.8486038208008,327.392594909668,348.0691940307617,362.32800445556643,401.20768707275386,483.040731536868,558.0279846191406,6,"[0, 0, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0]"
9,29.41875885757176,28.796005249023438,23.611000061035156,26.018089645385743,26.877720489501954,27.406983184814454,27.686012268066406,28.185497283935547,28.555007934570312,28.796005249023438,29.05499267578125,29.332987976074218,29.758995056152344,30.924789428710938,32.498985290527344,36.713621673583965,76.79560591125536,175.60899353027344,6.407654615342568,6.297004699707031,4.739990234375,5.296718856811524,5.462001190185546,5.66811294555664,5.797004699707031,6.035980224609375,6.1869964599609375,6.297004699707031,6.4069976806640625,6.5200042724609375,6.683990478515625,6.923797607421875,7.131004333496094,7.704583282470703,44.41488084411634,65.77801513671875,1687.4980731252683,1664.291000366211,1315.9069900512695,1552.1974452667237,1583.4451068115236,1596.6465034484863,1604.6260070800781,1628.4570045471191,1653.3417953491212,1664.291000366211,1674.865802001953,1690.713784790039,1712.3589950561523,1772.2604080200194,1865.7493156433106,2172.3884375,2733.928323211673,11774.522003173828,1438.3051547603302,1410.5909957885742,1100.4820098876953,1306.7114563598632,1356.719850769043,1381.9271095275878,1386.854391479492,1393.7765045166016,1400.8845962524413,1410.5909957885742,1431.6670120239257,1440.3370010375975,1451.5741973876952,1490.866796875,1581.3260986328123,1741.9056675720212,2369.3715160828215,9561.884010314941,99.75976601259293,97.59200286865234,76.01599884033203,90.84415669250488,93.81341125488282,94.94101028442383,95.44219665527343,96.40701293945312,97.12779388427734,97.59200286865234,98.0702133178711,98.61140441894531,99.38520812988281,102.10039672851563,113.62970352172852,146.05339523315428,184.41996199035717,802.0619964599609,77.72974969818756,76.03701782226562,60.98301696777344,71.07399882507325,72.68499633789062,73.66510009765625,74.18499755859375,74.99999618530273,75.6310028076172,76.03701782226562,76.48098754882812,76.99997100830078,77.74100952148437,80.05160827636719,87.94301300048828,119.76596252441405,161.7127417297369,677.6410064697266,3748.9704886926793,3696.5970001220703,2895.477005004883,3528.098684509277,3574.090518951416,3608.6535018920895,3628.9527984619144,3658.3285026550293,3682.825799560547,3696.5970001220703,3709.663200378418,3727.9919998168943,3757.7294021606444,3855.3497970581057,4160.735198974609,4554.1068409729,5990.5237733613985,19336.69400024414,3339.119157069293,3293.93399810791,2582.6469955444336,3133.594196395874,3183.2436996459965,3209.532006835938,3228.4225952148436,3258.001495361328,3279.9121948242187,3293.93399810791,3306.184004211426,3319.2870010375977,3341.694999694824,3438.7192092895507,3705.741290283202,4069.2289633178707,5491.312963241885,18384.43000793457,409.8513316233861,395.45599365234375,312.8300094604492,379.4438939208984,382.4812557983398,386.10600357055665,387.82599792480465,390.72600173950195,393.29100036621094,395.45599365234375,399.5950057983398,417.4093994140625,433.0964050292969,443.8759872436524,459.704995727539,506.9488619995117,609.8188927307191,3219.0100021362305,8,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 51, 52, 53, 54, 55]"
11,37.86184881720816,36.99749755859375,27.944000244140625,30.351234214782714,34.79713172912597,35.499000549316406,35.814015960693354,36.35199546813965,36.75779266357422,36.99749755859375,37.22759857177734,37.519996643066406,37.87059478759765,38.53599548339844,39.67864608764648,74.97549003601075,121.12327873992952,287.92301177978516,7.896779701649429,7.7230072021484375,5.7949981689453125,6.128515808105469,6.778077468872071,7.03735466003418,7.18499755859375,7.443014144897461,7.611000061035156,7.7230072021484375,7.849998474121094,7.980003356933594,8.130012512207031,8.35198974609375,8.5380069732666,9.000907669067383,53.17802372741722,104.34999084472656,2110.1885391595997,2085.764995574951,1642.8300094604492,1703.218041343689,2003.3329672241211,2018.0504055023193,2027.096898651123,2055.4692764282227,2074.788189697266,2085.764995574951,2099.249002075195,2116.905787658691,2139.358805847168,2183.5612930297852,2231.908359146118,2704.373594818115,3752.28866833515,11523.00698852539,1793.603917302209,1785.641990661621,1385.5179901123047,1411.7533715972902,1727.6835884857178,1743.10534324646,1747.3665000915526,1755.605749130249,1766.2358032226562,1785.641990661621,1794.6641983032225,1801.2504051208496,1811.023387145996,1842.7181983947753,1876.7455688476562,2030.4249319458013,2689.8389772186297,8774.234016418457,124.03733778698307,122.29399871826172,87.14898681640625,94.90727059173584,118.21807991027832,119.46070594787597,120.05500030517578,121.09199333190918,121.81200408935547,122.29399871826172,122.79499206542968,123.33391494750975,124.06998138427734,125.4082992553711,129.60151214599597,171.60726379394538,213.81948896789626,379.0130157470703,99.40737914531114,97.81300735473633,72.61100006103516,79.22276110076905,93.90701293945312,95.1486946105957,95.77499923706054,96.7039852142334,97.40701293945312,97.81300735473633,98.2572052001953,98.79399795532225,99.45999298095703,100.69999923706055,104.09081306457517,146.16272033691408,185.3954285659794,251.97998809814453,4703.11511267803,4662.325500488281,3660.302001953125,3808.959623725891,4556.135410614013,4582.327248764038,4598.555200958252,4627.950246810913,4648.576599121094,4662.325500488281,4678.495404052735,4699.092797851563,4726.827597045898,4781.753202056885,4840.742351531982,5620.646259460451,7837.07320636006,23460.049995422363,4172.995801912961,4140.277492523193,3255.602005004883,3355.4734063339233,4030.8409030151365,4063.93415184021,4079.3457038879396,4105.9932498931885,4127.871598815917,4140.277492523193,4152.524188232422,4167.236289978027,4199.289596557617,4250.804704284668,4299.771444702148,5038.0402420806895,7150.897546837019,14593.483001708984,530.1193107650696,513.9460144042969,404.6999969482422,415.52097469329834,495.864861907959,500.1473083496094,501.9739990234375,505.6597385406494,509.1607955932617,513.9460144042969,528.5337997436524,540.2373992919921,548.9751983642578,558.3873054504395,578.8046558380126,612.6525579833984,820.6458668289306,10182.305000305176,10,"[0, 0, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 0, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 0, 86, 87, 88, 89]"
13,43.40414990056543,42.387996673583984,31.185012817382812,34.10720834350586,40.019430007934574,40.79654998779297,41.148094177246094,41.73998832702637,42.127993774414065,42.387996673583984,42.64701538085937,42.96069259643555,43.33380126953125,44.09490737915039,45.94230041503906,85.36636619567871,122.07080250549402,338.7379913330078,9.385619529524826,9.20599365234375,6.7770233154296875,7.549106033325195,8.19723388671875,8.500999450683594,8.647994995117188,8.889984130859375,9.091987609863281,9.20599365234375,9.317008972167969,9.445014953613281,9.611000061035156,9.835006713867188,10.075000381469726,10.634522247314452,56.47368436431901,80.46098327636719,2519.442086978,2494.428508758545,1950.677993774414,2045.658146209717,2397.7522932434085,2419.1101486206053,2431.0495933532716,2463.8444843292236,2481.305212402344,2494.428508758545,2509.5032012939455,2525.3436950683595,2543.6838150024414,2592.209303283691,2640.6223457336423,3221.9913394165037,4504.096707954529,10043.016036987305,2160.8758276398357,2147.886501312256,1663.6220016479492,1715.3166470642088,2073.238042449951,2099.676099014282,2104.231201934814,2113.0367431640625,2136.388018798828,2147.886501312256,2154.5089950561523,2161.062693786621,2175.5463897705076,2208.895288848877,2252.9467094421384,2565.8315488433836,3704.1948467408556,10780.094985961914,150.19463393613148,147.85199737548828,112.57202911376953,115.38461986541748,142.58550186157225,144.50110511779786,145.27698669433593,146.44574737548828,147.33201904296874,147.85199737548828,148.42159118652344,149.10902709960936,149.99598693847656,152.01799621582032,161.98821411132812,199.09427452087402,257.4902982177834,442.9609909057617,117.60317903353875,115.47698593139648,90.60699462890625,94.25170417022706,110.95579223632812,112.55355186462403,113.16400146484375,114.20198440551758,114.96400451660156,115.47698593139648,115.95799713134765,116.50069808959961,117.27499542236329,118.93849639892579,129.37529487609862,164.68444564819336,207.24983850860613,886.3769683837891,5641.483459843139,5595.738998413086,4418.458999633789,4521.677176963806,5464.847203216553,5504.130001449585,5522.837599182129,5555.16575050354,5579.432194519043,5595.738998413086,5611.731803894043,5632.417902374267,5663.17559967041,5724.586296844483,5827.854646682739,6738.556698532104,9232.911661460967,17719.817001342773,5000.905497017597,4958.238998413086,3894.0960006713867,4019.8380833206174,4833.524532928466,4876.6596942901615,4892.990812683105,4923.696990966797,4945.403408813477,4958.238998413086,4973.358801269532,4990.704004669189,5016.039595031738,5076.766397094727,5164.461155700683,6027.29894607544,8521.147831230177,16413.927001953125,640.5779628255426,632.6574935913086,492.916015625,520.3909747848511,599.8892771911621,605.8250087738038,608.5850952148437,613.1605110168457,618.2689926147461,632.6574935913086,647.056999206543,655.226912689209,663.1467956542969,684.7272155761718,701.2413898468018,746.3161324310304,968.9959595565906,1586.4240188598633,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 0, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125]"
15,51.858533792904765,50.9269905090332,37.96599578857422,39.303952804565434,42.83776229858398,48.83205070495605,49.405998992919926,50.11225128173828,50.62999725341797,50.9269905090332,51.22200012207031,51.55400085449219,51.998802185058594,52.81598663330078,54.42323188781738,89.73645545959472,124.1547177200367,810.0800170898438,10.572056053700136,10.315013885498047,7.278007507324219,7.665600280761718,8.553827285766602,9.461997985839844,9.665985107421875,9.980995178222656,10.185981750488281,10.315013885498047,10.46099853515625,10.610992431640625,10.79498748779297,11.057006072998046,11.32995147705078,11.976207351684568,59.67376718902787,542.5099868774414,2921.9453613773385,2892.5174980163574,2255.0660095214844,2281.094263771057,2479.788766479492,2806.47043838501,2824.3487129211426,2859.3737506866455,2878.826208496094,2892.5174980163574,2908.5149887084963,2924.7654121398928,2947.599833679199,3002.1070953369144,3080.6800422668457,3805.0915895080566,5418.236719848814,14099.496047973633,2527.319467612192,2507.6900024414062,1933.364028930664,1944.258215385437,2078.7875298309327,2451.0418857574464,2460.955397033691,2473.5409927368164,2497.494207763672,2507.6900024414062,2514.4218032836916,2522.0580093383787,2537.2526000976563,2578.198673248291,2665.188465118408,3392.567335510254,5239.111327888539,7294.680000305176,175.25044886657653,172.9040298461914,131.94296264648438,132.66390845489502,141.5948699951172,168.59363708496096,169.87328567504883,171.40525817871094,172.32899475097656,172.9040298461914,173.51500396728517,174.20100173950195,175.1860092163086,177.85012512207032,192.61964149475094,226.67521766662597,324.26420193483426,1131.9850006103516,137.64416891946377,135.50747680664062,103.75798797607422,105.39800143432618,114.03788162231446,131.66208839416504,132.75807571411133,134.1272487640381,134.9573806762695,135.50747680664062,136.05101470947267,136.6629951477051,137.59000549316406,140.0737075805664,150.94308471679688,185.94148452758787,269.99398930359047,1226.7819900512695,6587.651063337394,6532.338996887207,5118.728004455566,5144.874158851623,5547.939862213135,6416.805850601196,6447.936798858643,6488.136001586914,6514.328201293945,6532.338996887207,6550.550402832031,6571.802202606201,6604.049401855469,6680.622399902344,7200.135097122192,7936.865977554319,11925.59814463835,18524.51300048828,5824.590036622176,5772.915000915527,4514.306991577148,4543.109190788269,4908.868041534423,5667.1289337158205,5695.367983245849,5733.636487960815,5757.388996887207,5772.915000915527,5789.631004333496,5808.478499603271,5836.655003356934,5907.183304595947,6336.200337982177,7082.685163192748,10887.806980133473,17669.581016540527,763.0610267152177,756.4545021057129,576.0859909057617,582.1006504516602,627.5898288726806,723.4749481201172,727.4161193847656,734.456506729126,749.2570007324218,756.4545021057129,763.5204010009766,774.1818992614745,784.7215942382812,807.8742980957031,826.5612037658692,902.1904685974121,1657.1606430741242,3045.4970169067383,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 0, 0]"
17,59.25882479087258,58.23999786376953,42.86798858642578,44.569748992919926,46.07201080322265,53.760009765625,56.31201171875,57.33301544189453,57.92400360107422,58.23999786376953,58.58899688720703,58.980995178222656,59.48198699951172,60.60798645019531,63.31398010253906,103.85780334472656,147.145667877201,772.2120208740234,12.767257806282974,12.647994995117188,8.887008666992188,9.28871841430664,10.010206604003907,11.405014038085938,11.813995361328125,12.239021301269531,12.498985290527344,12.647994995117188,12.814010620117188,12.980995178222656,13.184013366699219,13.477989196777344,13.736991882324219,14.462394714355469,58.81357894897482,64.88700866699219,3333.7954901796297,3313.695999145508,2576.930992126465,2595.198784942627,2661.5257934570313,3092.8500061035156,3237.1209716796875,3277.64200592041,3298.3770065307617,3313.695999145508,3328.41796875,3345.8630447387695,3373.6640243530273,3430.1590118408203,3511.674003601074,4275.874798583982,6562.270253143329,14431.737007141113,2869.464823073443,2863.292999267578,2173.339988708496,2210.6935217285154,2257.557388305664,2625.5969772338867,2804.9829711914062,2831.5160064697266,2855.7029876708984,2863.292999267578,2870.018020629883,2878.833999633789,2896.9420013427734,2933.777000427246,3028.792984008789,3748.7973831176755,5265.719422912605,8503.534004211426,198.6938034250272,197.4239959716797,148.79501342773438,150.41690551757813,153.55578002929687,177.97402954101562,193.27400970458984,195.53501892089844,196.74098205566406,197.4239959716797,198.0909881591797,198.8860092163086,200.0149917602539,203.0540008544922,229.86600494384766,250.03540954589843,378.33671249389727,1067.3939895629883,153.846852951948,152.35203552246094,117.35000610351562,117.91085678100586,121.19299926757813,140.49701690673828,148.8730010986328,150.72198486328125,151.77295684814453,152.35203552246094,152.96097564697266,153.70000457763672,154.64197540283203,157.60698699951172,170.73600006103516,202.43477172851556,293.1277519226077,1029.375991821289,7493.626131801999,7468.254005432129,5834.515998840332,5854.237274780274,5953.151203918457,6949.853004455566,7370.680999755859,7421.975997924805,7450.420997619629,7468.254005432129,7489.3280029296875,7516.568000793457,7553.845001220703,7629.232002258301,8092.764999389648,9043.603198242186,13170.334220581462,19818.66600036621,6627.827052227203,6604.506988525391,5140.192008972168,5168.459203033447,5252.652206420898,6133.623992919922,6514.710998535156,6562.952003479004,6589.023002624512,6604.506988525391,6620.209999084473,6640.839004516602,6674.929985046387,6748.224990844727,7123.571983337402,8066.298397827138,12195.500780945173,18686.79399871826,865.7990795747959,860.2470092773438,657.4520034790039,662.1837937927246,685.9973907470703,793.2509994506836,826.8800048828125,836.2649765014648,848.3209991455078,860.2470092773438,871.6209945678711,880.2100067138672,893.5619964599609,924.5040130615234,947.4109954833984,1023.8010009765621,1834.7951770019877,2500.449981689453,16,"[0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 0, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 0, 0, 0, 0]"
19,65.27271644576467,64.97900009155273,47.51899719238281,48.92744123840332,50.271922225952146,53.83205108642578,58.08650131225586,63.720001220703125,64.5540054321289,64.97900009155273,65.3712173461914,65.83201599121094,66.3875961303711,67.42430725097657,69.56532249450683,110.27067893981935,213.9787875289942,631.0469970703125,14.246544404942657,14.018997192382812,10.186996459960938,10.366510391235352,10.8699951171875,11.760414505004881,12.592000579833984,13.481000900268555,13.832000732421875,14.018997192382812,14.203004455566406,14.391886901855468,14.629989624023438,14.943008422851562,15.243653869628904,16.285133972167976,65.87613390351075,417.23400115966797,3689.3587764589724,3699.0050201416016,2886.113983154297,2896.9532518692017,2941.185467681885,3137.072968673706,3361.4177841186524,3655.6907653808594,3683.927767944336,3699.0050201416016,3713.695611572266,3731.599074554443,3754.631994628907,3811.7103973388676,3948.6528705596916,4814.365335540773,9615.012722328609,16344.528015136719,3196.1101038483976,3212.5125007629395,2471.449996948242,2487.5971905059814,2504.6240175628664,2643.304154586792,2863.547418212891,3172.132255554199,3200.6233963012696,3212.5125007629395,3220.752604675293,3229.9581977844236,3245.4187927246094,3280.6076011657715,3423.841487121582,4409.285982208252,8320.241258201679,16877.68598175049,220.5722927707759,220.9624900817871,163.01202392578125,167.0893360824585,169.878570022583,178.87891349792483,194.69599304199218,218.29726028442383,220.1108139038086,220.9624900817871,221.80939788818358,222.69900512695312,223.88504028320312,227.43649368286134,257.8675453186034,277.85663558959965,570.2582756806066,2282.639045715332,172.62138201272643,173.1104965209961,132.3699951171875,134.28830922698975,136.53843185424805,143.68864784240725,154.77777252197268,170.77951431274414,172.3328155517578,173.1104965209961,173.86801452636718,174.68302536010742,175.86600646972656,179.11031036376954,191.7054767608642,223.70814865112305,334.6262023925788,513.8629913330078,8330.860089011414,8365.816993713379,6526.043998718262,6542.379262687683,6615.941106567383,7030.538348388672,7522.872896575928,8305.141750335693,8345.591395568848,8365.816993713379,8388.709600830078,8416.4594039917,8459.58579864502,8559.722300720216,9126.843004226683,10401.834488906867,20477.240724174833,29535.91399383545,7358.181815941579,7392.302974700928,5754.960998535156,5787.850046218872,5845.673013534546,6219.500401687623,6647.914093780517,7337.26150894165,7374.255603027344,7392.302974700928,7410.809197998047,7431.734992980957,7464.0993972778315,7548.306018066407,8074.680706405639,9263.423996810916,18374.612734429564,27735.696990966797,972.6782730698338,966.4505004882812,736.2680053710938,741.3194246520997,753.5014837646485,809.0035041809082,871.878207397461,941.526741027832,952.0617935180665,966.4505004882812,977.9919860839843,992.5798927307129,1009.0071914672851,1035.2903152465822,1067.4674571990968,1156.800739593506,3481.562338119534,10961.321006774902,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 0, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 0, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 0, 0]"
21,71.06771658030699,71.4050178527832,53.72496795654297,54.398859329223626,55.44356498718262,57.18485527038574,58.90070419311523,65.63398933410645,70.46203308105468,71.4050178527832,71.97921142578124,72.51488571166992,73.11160430908203,74.25929336547851,76.5391429901123,117.9988508605957,350.74896564493065,3100.512985229492,14.87769052796079,14.740989685058594,10.334983825683594,10.65984871673584,11.304700164794923,11.905997085571288,12.37440185546875,13.703241348266602,14.462988281249999,14.740989685058594,14.98201141357422,15.223887634277343,15.518983459472656,15.8903076171875,16.257997894287108,17.636032714843758,67.57612973022933,785.0430068969727,4269.645036885493,4066.891025543213,3209.5509719848633,3219.842338699341,3242.8221282196046,3322.434657287598,3454.4175140380858,3818.79549407959,4038.9823699951176,4066.891025543213,4088.4123977661134,4110.427090454102,4136.153393554688,4196.4022239685055,4510.29750137329,5954.693201751715,82009.67051404441,345898.5650024414,3522.534061185123,3553.2490005493164,2730.093994140625,2758.71525844574,2776.8310242462157,2828.3370517730714,2923.3606117248537,3283.994504928589,3521.302803039551,3553.2490005493164,3566.7222091674807,3578.9317123413084,3600.336587524414,3644.974680328369,3877.4230884552,5678.025889587414,18438.623199517377,23172.772972106934,236.15483458685176,242.59849166870117,181.26197814941406,183.89645030975342,186.20057968139648,189.90047492980958,195.6880958557129,221.83474922180176,240.64039459228516,242.59849166870117,243.90697021484374,245.09370193481445,246.66559600830078,250.7876907348633,277.3768939971923,304.59198310852054,649.7600523224664,1294.983985900879,186.44996762671795,189.92650604248047,146.24298095703125,147.12249658203126,149.498215713501,152.5755271911621,156.97430419921875,174.9595184326172,188.2903793334961,189.92650604248047,191.057421875,192.1637954711914,193.49600219726562,197.20659637451172,215.28793182373045,244.18693199157715,556.7602189560832,1554.838035583496,9373.82834927696,9254.333999633789,7254.129005432129,7293.501427833557,7341.134897537231,7449.74239730835,7740.1839004516605,8614.86549949646,9207.89640045166,9254.333999633789,9286.887001037598,9320.102004241944,9362.290197753906,9462.796397399903,10293.441298294067,15679.239141693131,95543.3383653257,356077.5419998169,8300.729307392454,8161.015007019043,6365.140998840332,6412.424843544006,6469.0520005798335,6571.9945419311525,6836.632797241211,7602.4717445373535,8118.849395751953,8161.015007019043,8188.979995727539,8216.522587585448,8254.599583435058,8351.041310119628,9104.036460113522,11195.108593521118,94451.33062078062,354995.09297943115,1073.0990418845076,1073.6510009765625,826.5469818115234,835.3847857513427,844.300859451294,874.1131477355957,900.9661926269531,1002.0002269744873,1059.949787902832,1073.6510009765625,1089.008201599121,1104.9299011230469,1122.9544021606446,1147.5502899169924,1173.252749252319,1342.340750122071,6153.195437271321,16071.792991638184,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 0, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 186, 188, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 195, 196, 197, 198, 199, 200, 201, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 202, 203, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 187, 189, 190, 191, 192, 193, 194, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413]"
23,73.48835157083944,73.05448532104492,58.47700500488281,58.98129557800293,60.05071022033691,61.44294052124023,62.51930313110351,65.79751205444336,69.9429931640625,73.05448532104492,76.11199645996093,78.27909774780274,79.5568115234375,80.84899673461913,82.30058784484862,120.99109123229965,210.02914245607178,647.1930084228516,16.055644819282982,15.77999496459961,11.850997924804688,12.180731903076172,12.705855865478515,13.294029235839844,13.646997833251953,14.443981170654297,15.223992919921876,15.77999496459961,16.274014282226563,16.702114868164063,17.09198760986328,17.572995758056642,17.942356491088866,18.834064331054684,66.41801892852838,995.6709976196289,4325.556901969245,4288.0004806518555,3537.3359985351562,3554.325776283264,3578.574711532593,3629.0286701202394,3679.7339195251466,3898.0337524414062,4128.082818603516,4288.0004806518555,4460.017788696289,4546.665979766846,4624.030993652344,4762.531092071533,4994.725852584838,6326.472523040768,18679.17150349643,30922.531997680664,3739.4731634590507,3693.9729804992676,3017.445022583008,3048.9977969055176,3058.7898586273195,3091.4910537719725,3128.475106048584,3310.5834922790527,3546.0880111694337,3693.9729804992676,3850.317825317383,3948.9337852478025,4003.1036117553713,4103.043304443359,4463.923600387572,5838.163259429923,15822.834455125918,33589.385986328125,247.553087331385,246.99801635742188,200.40602111816406,201.57906081390382,203.64254638671878,206.09265747070316,207.90389175415038,219.7802562713623,235.5897933959961,246.99801635742188,258.6262008666992,266.71529693603514,269.7194137573242,273.21061782836915,286.1276618957519,327.2421134948728,989.6459696355021,1956.0690078735352,195.46445909640858,195.2180061340332,158.760009765625,159.81456914520265,162.03400367736816,164.38228759765624,166.19899978637696,174.7620086669922,186.4624008178711,195.2180061340332,203.73100738525392,209.4023910522461,211.85639190673828,215.325594329834,225.3470275878906,263.85790313720696,462.0866336212242,1696.239990234375,9730.760706491721,9674.00650024414,8029.916000366211,8062.222081809998,8088.614146728515,8148.879000473023,8232.969103240966,8732.56875038147,9290.892002868652,9674.00650024414,10056.889196777343,10308.06979598999,10467.073200988769,10633.882498931885,11196.49559745788,13375.371029663072,41029.18720479724,65897.86199951172,8597.591608246212,8541.529502868652,7087.258003234863,7101.242744873047,7138.196004486084,7185.573791503906,7263.780895233154,7715.274997711182,8214.127616882324,8541.529502868652,8892.872999572754,9105.061590576172,9240.552192687988,9413.911296081544,9972.218602371211,12151.568974456783,32842.50245731397,55322.73700714111,1133.1690982455098,1121.030990600586,905.0790023803711,916.2809381256104,925.3565232849121,938.3085079193115,957.9230888366699,1012.9839878082275,1076.029995727539,1121.030990600586,1162.6425888061524,1183.2241119384767,1213.0289932250976,1253.2445938110352,1292.5384902954102,1404.6539996337888,3327.992925682088,46946.04901885986,22,"[0, 0, 265, 0, 1, 313, 314, 315, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 291, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 0, 0, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 0, 0, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 292, 293, 294, 295, 296, 297, 298, 510, 511, 512, 513, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 0, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 501, 502, 503, 504, 505, 506, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 508, 509, 524, 0, 0, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 507, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580]"


==> data/Raspi/profiling/fastrtps_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,11.373101719561934,10.927001953125,9.0360107421875,9.148907592773437,9.573284912109376,9.925994873046875,10.111007690429688,10.48199462890625,10.759002685546875,10.927001953125,11.110992431640625,11.313995361328125,11.535995483398438,11.870989990234374,12.315606689453126,20.330161132812393,58.531626586914086,69.09098815917969,2.7408836367248357,2.5560150146484375,1.739990234375,1.9440623779296875,2.0560070800781247,2.2039947509765625,2.2599945068359375,2.389007568359375,2.5,2.5560150146484375,2.628997802734375,2.7039886474609376,2.7949981689453125,2.9080047607421875,3.0189971923828125,3.277515869140625,46.93412780761723,56.40699768066406,1190.5246573623651,1185.2450103759766,1003.5069885253906,1048.441484741211,1096.2210876464842,1121.7580047607423,1138.1344024658204,1159.802001953125,1177.8527954101562,1185.2450103759766,1193.2820098876953,1199.7671936035156,1208.6970001220702,1250.4522216796877,1283.1922088623046,1371.4941595458984,1553.3381104736352,2690.748001098633,544.2191900226396,536.2160186767578,394.8280029296875,448.86042553710934,483.29839965820315,514.4943908691406,517.901806640625,526.8829803466797,533.4236114501953,536.2160186767578,539.2863983154297,545.2648010253906,566.9828063964844,581.0050048828125,588.8195922851562,673.019888305664,797.3334554443361,846.5459899902344,34.44745191334505,34.14799499511719,27.240005493164062,28.121309814453124,31.564166870117187,32.50679931640625,32.8330078125,33.44401550292969,33.88798522949219,34.14799499511719,34.444000244140625,34.78801574707031,35.331991577148436,36.424990844726565,37.38999328613281,40.36183288574219,46.40999670410164,117.59201049804688,28.722959459003913,28.500030517578125,22.98199462890625,23.797536499023437,26.165771484375,27.019403076171876,27.369992065429688,27.906997680664062,28.258990478515624,28.500030517578125,28.740005493164062,29.01801452636719,29.407012939453125,30.276187133789062,30.954794311523436,34.991376953125,39.42440075683603,97.66697692871094,1909.1241435360307,1894.9409942626953,1631.4259948730469,1660.172773803711,1793.3529595947266,1827.279000854492,1846.2380065917969,1865.4049987792969,1881.9268035888672,1894.9409942626953,1903.089599609375,1912.815396118164,1934.1447998046874,2001.6107940673828,2048.5361938476562,2236.9193176269528,2647.9701291504284,3698.0879974365234,1812.0282441136405,1798.4239959716797,1516.0760040283203,1572.844811645508,1702.862315673828,1730.6250061035157,1752.6432128906251,1770.813003540039,1785.9835998535157,1798.4239959716797,1807.4428039550783,1815.5644012451173,1831.9347930908204,1901.655990600586,1948.5377960205078,2129.0545123291013,2397.5302509765684,3592.572006225586,97.09589942239002,94.74101257324219,77.35101318359375,81.95009765625001,86.26763061523437,90.31400146484376,91.46200561523438,93.27598571777344,94.22018737792969,94.74101257324219,95.29499816894531,95.94360961914063,96.81240234375,99.9812042236328,121.56578674316407,135.6040460205078,167.78805017090022,1185.4860076904297,2,"[0, 0, 0]"
5,22.249326849375258,22.055023193359375,16.815994262695312,17.466297973632813,18.04447509765625,18.869998168945312,19.406997680664062,21.166000366210938,21.777008056640625,22.055023193359375,22.313995361328125,22.572998046875,22.851992797851562,23.333602905273438,23.98101806640625,28.03252014160156,83.76078076171885,95.11100769042969,5.011431659266279,4.9430084228515625,3.407012939453125,3.6480545654296876,3.888436889648437,4.1299896240234375,4.314993286132813,4.6300201416015625,4.8330078125,4.9430084228515625,5.0189971923828125,5.1120147705078125,5.2222229003906255,5.387017822265625,5.51900634765625,5.8065161132812495,61.46868035888697,74.27700805664062,2402.5808472481463,2413.7680053710938,2068.5689849853516,2089.3412884521485,2109.6086096191407,2138.44140625,2181.774575805664,2360.363021850586,2404.176614379883,2413.7680053710938,2420.3233978271483,2427.854608154297,2444.8777862548827,2537.871203613281,2603.327032470703,2762.5422467041017,3845.7604454346265,8881.751998901367,1109.507593941023,1119.2460021972656,873.4540100097656,890.1889014282227,927.7602685546874,942.0340057373046,978.188394165039,1098.2100067138672,1115.0240112304687,1119.2460021972656,1122.8753936767578,1127.0800018310547,1134.1539794921875,1202.5676025390624,1229.297213745117,1324.6434777832028,1602.1623964843825,2245.863006591797,69.14030826863005,68.77700805664062,52.83399963378906,55.11332897949219,56.4329052734375,57.87119140625,59.191217041015626,67.0150146484375,68.2590118408203,68.77700805664062,69.26660461425782,69.88978881835938,70.83120727539062,74.20781860351562,77.01398315429688,126.78501586914061,138.78437145996125,282.0900115966797,57.29153060036144,57.223968505859375,45.7969970703125,46.65524157714844,47.96032043457031,49.108984375000006,50.06177978515625,55.72102355957031,56.81358947753907,57.223968505859375,57.62939758300781,58.109005737304685,58.83222351074218,60.66758422851562,62.885183715820304,97.46343078613276,126.46712823486332,265.958984375,3936.0721693969126,3953.60400390625,3375.906005859375,3410.1788533935546,3438.582360229492,3468.8049926757812,3503.91559753418,3916.8999938964844,3945.077401733399,3953.60400390625,3963.4919952392574,3979.1033935546875,4014.406198120117,4172.537796020508,4286.750796508789,4529.941633911132,5660.955090515205,10522.361999511719,3665.781038566802,3684.199981689453,3143.7239990234375,3169.8815764160154,3198.46051940918,3236.428985595703,3270.944808959961,3630.459014892578,3674.6985931396484,3684.199981689453,3692.7877990722654,3703.1576080322266,3733.5425964355472,3874.6105895996093,3997.6652069091792,4225.38871887207,5350.7177998047455,10264.439010620117,270.2911308301102,264.21900939941406,194.44100952148438,214.2552212524414,222.3023651123047,225.88619995117188,228.91160888671874,258.8479766845703,262.49700927734375,264.21900939941406,265.9210205078125,274.7895874023437,290.8268188476562,314.7336029052734,324.33657836914057,367.56000122070304,420.71003375244203,735.4730072021484,4,"[0, 0, 0, 1, 2, 3]"
7,31.491465901102607,31.018997192382812,25.185989379882812,26.536571182250974,27.18500259399414,27.833657836914064,28.259602355957032,29.184249877929688,30.223007202148438,31.018997192382812,31.999008178710938,32.778001403808595,33.432797241210935,34.25770874023438,35.20298767089844,39.48764694213868,93.19214462280695,123.31301879882812,6.8381566077215385,6.7780303955078125,5.42498779296875,5.464516967773437,5.685984191894532,5.9080047607421875,6.054971313476562,6.35198974609375,6.610015869140625,6.7780303955078125,6.9640045166015625,7.1660003662109375,7.370025634765625,7.630992126464843,7.8330131530761715,8.235045471191407,8.812807510375997,59.81498718261719,3498.291039141842,3519.1744995117188,3179.5380249023438,3185.213824661255,3204.9924908447265,3240.8055900573727,3261.2496810913085,3299.7475051879883,3386.785784912109,3519.1744995117188,3574.4332153320315,3595.9454010009763,3635.3349945068358,3683.9728073120123,3897.827557373047,4226.685140075684,4838.105381423957,11301.481002807617,1611.381552558552,1644.5919876098633,1209.6899719238281,1360.8088738098145,1401.7425885009766,1420.748087310791,1426.2904052734375,1450.7007522583008,1526.0049896240234,1644.5919876098633,1694.2467987060547,1706.9457168579102,1744.8135986328125,1768.264408874512,1882.0805572509764,2003.9104826354985,2236.496983779926,2806.5030212402344,99.79544915316839,101.10153198242188,72.81405639648438,85.31711665344238,86.37426528930663,87.3696273803711,88.03598480224609,89.92148971557617,92.97400817871093,101.10153198242188,103.83279113769531,105.33212890625,106.54317016601563,109.49318237304689,117.26336059570312,139.72206039428713,170.30985430908424,195.1300048828125,83.49819712428254,83.71248626708984,67.09297180175781,71.52291871643067,72.77054382324219,73.84468612670898,74.53597412109374,75.96622467041016,78.27798461914062,83.71248626708984,85.84541625976561,86.90822143554688,87.96139831542968,90.1252136230469,96.32663955688477,131.05627029418946,181.12643083191102,207.38601684570312,5744.546371776804,5823.702003479004,5089.238006591797,5196.058109802246,5222.847114868164,5244.512147521973,5259.808792114258,5343.624500274658,5497.655407714844,5823.702003479004,5921.739401245118,5994.75348815918,6014.416403198242,6095.519599914552,6520.810146331787,6957.579058837891,7891.329837844866,14637.666000366211,5331.295860486669,5406.207496643066,4737.428009033203,4806.8984719696045,4847.660559997559,4873.504037475586,4888.810800170899,4963.915493011475,5112.643212890625,5406.207496643066,5489.50859375,5567.290914916992,5582.347994995117,5646.472012329102,6044.2494667053215,6444.525871429444,7336.7475422058415,13766.748977661133,413.25051129013593,414.9574966430664,337.6820373535156,356.0582876434326,359.06401748657225,362.1806671142578,364.05160064697264,373.79048919677734,406.94460449218747,414.9574966430664,423.54759826660154,426.884098815918,432.51019287109375,467.0478057861328,482.19764099121096,519.6546168518066,633.1175572357213,3359.9610137939453,6,"[0, 0, 0, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14]"
9,39.81019286200212,38.22200012207031,33.516998291015625,34.9111215209961,35.666220092773436,36.29502868652344,36.62998962402344,37.204010009765625,37.75999450683594,38.22200012207031,38.87001037597656,40.371002197265625,41.99800109863281,43.37001037597656,45.406005859375,78.84741821289084,99.15823303222714,117.38899230957031,8.789347815616207,8.51800537109375,7.05401611328125,7.241302490234375,7.498995971679688,7.7579803466796875,7.907012939453125,8.1669921875,8.369979858398438,8.51800537109375,8.685989379882812,8.923004150390625,9.2030029296875,9.610031127929688,9.980010986328125,10.678610229492195,53.605412902832164,57.90501403808594,4524.014182415595,4414.5419921875,4148.377014160156,4241.368835449219,4276.436596679688,4299.615020751953,4309.65299987793,4333.804061889648,4378.357009887695,4414.5419921875,4458.580978393555,4634.816009521484,4754.758026123047,4825.703994750977,4941.812957763672,5358.071020507812,6302.888338012697,13171.515029907227,2048.1561470928273,1955.5320434570312,1673.3319854736328,1860.714951171875,1886.656604003906,1894.8300018310547,1899.885986328125,1913.8300170898438,1944.6619873046875,1955.5320434570312,1989.4049987792969,2092.717010498047,2227.771041870117,2322.3059692382812,2385.9000396728516,2617.744589233398,2841.766612854005,3390.998016357422,127.57078067864144,120.552978515625,102.47996520996094,113.8176416015625,115.74377746582032,116.72000122070312,117.31500244140625,118.55604553222656,119.69999694824219,120.552978515625,121.79296875,132.49801635742188,138.5910186767578,143.07601928710938,159.24197387695312,183.39400024414076,213.33133666992535,275.51698303222656,106.9006209160389,101.47904968261719,90.27801513671875,95.23581329345703,96.90460510253907,97.96200561523438,98.6099853515625,99.66600036621094,100.74005126953125,101.47904968261719,102.57501220703125,110.31298828125,114.16604614257812,117.31295776367188,130.05599975585938,162.38518676757826,217.83889739990522,265.5699768066406,7405.527182509906,7174.231994628906,6506.962997436523,6915.700227661133,6957.246194458008,6992.8280029296875,7014.494003295898,7050.827011108398,7106.992004394531,7174.231994628906,7226.621002197266,7634.857009887695,7913.169006347656,8029.2969970703125,8156.462005615234,8947.382595825196,10155.546927795467,16248.0,6855.241271780722,6644.3690185546875,6056.465972900391,6413.081800537109,6450.029171752929,6476.815994262695,6497.0369873046875,6533.479995727539,6581.608993530273,6644.3690185546875,6690.070999145508,7052.106018066406,7312.97200012207,7425.544982910156,7547.727020263672,8283.436441040043,9457.910654907271,15692.11701965332,550.2859107291845,532.0310211181641,450.4970245361328,488.2127752685547,496.13958740234375,499.77301025390625,501.8829803466797,506.3819580078125,517.9569854736328,532.0310211181641,551.2179870605469,567.8840026855469,584.9929504394531,630.6220092773438,659.0859832763672,723.8659912109379,780.8576293945383,959.6930236816406,8,"[0, 0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 0, 22, 23, 24, 25, 26]"
11,50.129076176501336,48.333518981933594,40.74198913574219,42.5374250793457,45.1664924621582,46.03833694458008,46.43820037841797,47.18472671508789,47.81599426269531,48.333518981933594,49.128424072265624,51.20287170410156,53.35059509277344,54.70430145263671,56.14795532226563,62.66431732177734,112.76790383911172,163.03404235839844,11.088403747436848,10.795494079589844,8.817001342773438,9.0182490234375,9.592065734863281,9.925370025634766,10.091990661621093,10.38772201538086,10.612774658203126,10.795494079589844,10.999984741210938,11.297012329101562,11.684005737304688,12.130970764160157,12.44564208984375,13.311418304443352,60.72307510375982,84.33203125,5696.436810676088,5534.336006164551,4956.070999145508,5252.717415893555,5391.9644480895995,5410.908464813232,5422.079856872559,5449.611515045166,5499.06220703125,5534.336006164551,5586.9267852783205,5872.338578796387,5998.114587402344,6092.256216430665,6223.860465240479,6838.578531188965,9060.267271454415,11040.206985473633,2549.082192674596,2429.8145065307617,2016.5160217285156,2126.158148300171,2341.879231109619,2360.4239639282227,2368.7883911132812,2403.26127243042,2418.1949768066406,2429.8145065307617,2468.9549926757813,2660.9449920654297,2773.226608276367,2833.9642654418944,2950.0328498840336,3238.4954244995115,3979.285200241224,5012.181976318359,159.60563127030719,150.57247924804688,118.88697814941406,129.2818261413574,143.94981079101564,145.99739151000978,146.85074768066406,148.40475845336914,149.53660278320314,150.57247924804688,153.31239624023436,168.03133239746094,173.0743835449219,178.42952880859377,194.0747146606446,227.54581466674767,293.054626022343,417.8469696044922,133.20421607443626,126.32999420166016,105.85005187988281,113.70505850219728,120.68619842529297,122.07895736694336,122.9236846923828,124.29574966430664,125.38300476074218,126.32999420166016,128.29962463378905,138.65789642333985,142.21338500976563,146.01597900390624,160.31129150390626,198.3304455566406,276.7466185913184,418.01100158691406,9312.871840619026,8981.304000854492,7833.280990600586,8372.491330459596,8764.058363800048,8803.628551483154,8820.189308166504,8861.185001373291,8926.515994262696,8981.304000854492,9059.47039489746,9706.899397277833,9910.445806884765,10065.511901855469,10311.453701019287,11351.653500518798,14919.845969788472,15662.617004394531,8599.546330619365,8299.284492492676,7278.416000366211,7727.718228897094,8094.547319183349,8135.382169342041,8150.483967590331,8188.072483062744,8245.31180114746,8299.284492492676,8363.500592041015,8969.752186584472,9138.93198852539,9281.347294616698,9512.565243530275,10477.501142730713,14111.865925827895,14902.440002441406,713.3255099996608,687.2214965820312,554.864990234375,595.0892141113281,645.7283535766602,651.1110198974609,653.468293762207,660.340747833252,677.8638092041015,687.2214965820312,713.5286102294922,738.3951873779297,762.4222229003906,804.4351959228516,840.3162307739258,901.4679695129394,1045.1575133056701,1615.7969970703125,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 0, 0]"
13,59.46291613961286,58.574485778808594,47.77799987792969,49.72918676757813,51.36653060913086,52.8325698852539,54.073211669921875,55.663997650146484,56.813995361328125,58.574485778808594,60.15758361816407,61.40768127441406,62.70262756347657,63.830877685546874,64.59089584350586,93.27014938354523,167.92096298218044,446.4759979248047,13.445535078405696,13.240486145019531,10.1090087890625,10.812511474609375,11.371992645263672,11.787726593017577,12.03798065185547,12.46297836303711,12.888983154296875,13.240486145019531,13.59200439453125,13.888693237304686,14.166006469726563,14.517012023925782,14.785762023925779,15.276981658935547,61.02306945800912,127.60798645019531,6941.186481899119,6944.003517150879,5983.505020141602,6236.631648834229,6356.289783172607,6459.926111602783,6525.521907043458,6638.341751098633,6716.9736206054695,6944.003517150879,7100.307601928711,7194.766261291504,7286.746783447265,7383.894128417969,7441.989701080322,7629.893779754639,8420.829757064828,10551.692016601562,3132.6686221036043,3122.510513305664,2536.6009979248047,2617.746685928345,2709.347569580078,2787.3389976501467,2850.0550216674806,2909.7732582092285,2976.6998138427734,3122.510513305664,3240.8071838378905,3310.722698974609,3370.315771484375,3456.2352569580075,3525.505261230469,3682.745885314942,4377.62731315614,5477.102996826172,194.69785790264925,194.79497528076172,143.75697326660156,155.80230496215822,164.64794235229493,169.6835510253906,173.34895935058594,177.24152374267578,180.31239013671876,194.79497528076172,200.17781677246094,203.93529052734377,206.79520263671873,212.3391540527344,231.71882705688472,293.6601303100586,370.65894667053317,621.8419799804688,162.9066666281797,162.10749053955078,125.07298278808594,136.33933389282225,140.7140800476074,144.57098693847655,147.21900939941406,150.12176895141602,152.6175994873047,162.10749053955078,165.9442108154297,168.44170989990235,170.56879272460938,173.55404205322267,197.04105224609373,237.15842529296876,325.66366598512775,749.5049896240234,11381.514941659203,11419.276000976562,9538.705001831055,10079.902203338623,10291.503740234375,10442.118045043946,10582.853704833986,10788.608001708984,10895.004397583009,11419.276000976562,11797.012597656249,11914.17399597168,12042.480407714844,12192.509800720214,12262.970447540283,12672.891406402588,13895.955195816716,19067.595993041992,10504.36807975157,10542.682495117188,8858.344024658203,9331.160013183593,9507.174616241457,9652.176139831543,9783.055001831055,9965.591491699219,10065.21760559082,10542.682495117188,10873.290390014648,10987.2347076416,11111.89623413086,11248.166598510743,11317.652759552002,11699.682555389403,12783.312310135021,14604.002029418945,877.1468619076326,873.7775192260742,668.3820037841797,733.9146558837891,753.2697225952148,775.1332328796386,790.127407836914,806.6105270385742,846.6647918701171,873.7775192260742,893.4636016845703,914.5249877929688,938.1247924804688,968.7030197143555,1001.6809989929197,1061.2359606933596,1129.5456098327832,8119.05598449707,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55]"
15,64.75442229609293,63.53401184082031,55.74000549316406,56.29058383178711,58.25800354003906,59.42599945068359,60.07179260253906,61.407493591308594,62.830969238281256,63.53401184082031,64.16659240722656,64.88721618652345,66.276806640625,69.09339294433593,71.1304946899414,108.14012603759761,150.32333941653116,225.60499572753906,14.699695610097663,14.352005004882812,12.333038330078125,12.502201293945312,12.833504333496094,13.22030029296875,13.446627807617187,13.869003295898438,14.164996337890624,14.352005004882812,14.537017822265625,14.75701904296875,15.057031250000001,15.555990600585938,16.073736572265624,16.925470581054686,69.23669915772203,137.07400512695312,7817.249975419694,7731.282012939453,7259.213973999023,7304.440249755859,7369.917483825684,7461.242893981933,7516.835400390625,7630.614524841309,7697.900225830078,7731.282012939453,7769.739224243164,7827.079949951172,7953.311978149414,8288.996371459962,8411.497036743163,8658.304867553707,13287.658312988975,20666.962982177734,3428.8175106041836,3375.0350189208984,3000.7429962158203,3054.6169448242185,3123.453653869629,3181.161666870117,3214.2885925292967,3278.970504760742,3342.0693939208986,3375.0350189208984,3404.789392089844,3448.682586669922,3534.345983886719,3718.4385925292972,3853.1344299316406,4152.30343811035,6014.164998993104,15657.208999633789,209.65887782039852,204.1099853515625,173.94094848632812,181.96916720581055,188.6181497192383,192.5395050048828,194.54637145996094,198.29297637939453,201.80001831054688,204.1099853515625,206.01517333984373,207.906787109375,218.27079162597656,229.86898498535157,243.12201538085932,291.94265014648437,416.50841824344224,1552.0410461425781,181.64574929754517,177.4810028076172,152.96099853515625,161.10158010864257,165.35117462158203,168.91607818603518,170.70357666015627,173.4525146484375,175.84917297363282,177.4810028076172,178.8491943359375,180.5505828857422,186.41624145507814,194.7419891357422,206.6766998291013,259.0520889282226,333.2964146118209,472.54803466796875,12701.125508991534,12556.077011108398,11718.197998046875,11754.737187255858,11890.976721496583,12040.28930053711,12123.749398803711,12347.681999206543,12477.556396484375,12556.077011108398,12628.140402221681,12718.126995849609,12990.898602294923,13549.499392700196,13762.313905334473,14227.047817687986,20081.209213870556,34730.878005981445,11716.826231048011,11575.126983642578,10810.467971801758,10856.862316589355,10980.882873535156,11113.931617736816,11200.963000488282,11395.553993225098,11503.258798217772,11575.126983642578,11641.65059814453,11727.064587402343,11995.290795898438,12491.967391967773,12664.015795898436,13122.410630798338,18810.565392093387,31551.86000061035,984.2992779435224,964.2280120849609,856.490966796875,864.2937279968262,883.8782620239258,902.1842163085938,911.9999847412109,936.9415283203125,951.0064300537109,964.2280120849609,981.1047882080079,1004.0928131103515,1034.5238006591796,1071.457586669922,1111.5573120117185,1199.8026620483386,1776.9374279175051,3179.0180053710938,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 0, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221]"
17,74.3995545511177,73.15000915527344,62.223052978515625,65.84267846679687,67.68399780273438,68.9078369140625,69.62059936523437,71.07199096679688,72.20296936035156,73.15000915527344,74.08917846679688,74.84833374023438,75.5550048828125,76.62738342285157,77.85018920898438,120.70284729003916,230.63725964355493,268.42201232910156,16.017073313831098,15.852020263671875,13.201980590820312,13.770651123046875,14.317872924804687,14.740005493164062,14.945608520507815,15.369003295898438,15.649984741210936,15.852020263671875,16.019030761718753,16.202987670898438,16.423977661132813,16.73937072753906,16.961978149414062,17.49970031738281,60.97747479248186,66.27803039550781,8726.139793947865,8701.193969726562,7944.9599609375,8077.570895263671,8333.75611694336,8416.718200683594,8476.752819824218,8575.583984375,8655.33341064453,8701.193969726562,8746.105380249024,8790.535626220702,8844.30362854004,8927.927182006835,9021.67684020996,9574.593738403322,12219.050373719218,18755.33804321289,3827.973038399755,3807.363998413086,3181.686004638672,3327.6961708984372,3538.1000872802733,3596.923422241211,3630.907824707031,3692.530014038086,3752.8711822509763,3807.363998413086,3858.4487884521486,3900.10241394043,3932.9348022460936,3993.135614013672,4036.134619140625,4684.787020874024,5854.334846191431,18803.393966674805,233.17965498418485,228.49705505371094,188.1839599609375,198.35495935058591,213.2138671875,217.144384765625,219.1672302246094,222.31106567382812,225.07077026367188,228.49705505371094,233.03774414062497,235.12398681640627,236.90305786132814,240.75019226074218,271.50023498535154,313.7409490966798,648.42727410892,1144.6559753417969,199.57287936624206,196.05401611328125,168.40701293945312,172.94925146484374,184.2240020751953,187.08438110351562,188.71279296875002,191.44204711914062,193.6813934326172,196.05401611328125,198.89734802246093,200.57118225097656,202.15780944824218,204.99554443359375,233.0294311523437,275.36008972167997,363.1375512695355,481.43800354003906,14173.615991225584,14110.300003051758,12484.15200805664,12855.88432800293,13453.206516113281,13583.494799804686,13696.701794433593,13886.154998779297,13991.602001953124,14110.300003051758,14265.117196655276,14358.475201416017,14439.581393432616,14544.502999877928,14717.192797851563,15682.463686523439,22508.106871887332,32419.108001708984,13077.281994562996,13019.425018310547,11578.404006958008,11879.751563659669,12428.839299316405,12529.403823852539,12638.604400634766,12810.479034423828,12917.333605957032,13019.425018310547,13159.763589477538,13240.343005371093,13316.221810913086,13413.052807617187,13594.574185180663,14441.918026733401,21228.085881836058,31225.61898803711,1096.3339966625886,1086.3400115966797,905.7480010986328,948.6895217285156,1000.520746459961,1025.3733856201172,1035.5732055664062,1057.5259704589844,1076.4410186767577,1086.3400115966797,1099.8609832763673,1111.9332244873046,1130.3390289306642,1159.5684020996096,1188.6933654785157,1276.958988647461,1924.0171379394947,2687.2679595947266,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 0, 0, 125, 126, 127, 128, 129, 130, 131]"
19,81.9670676011928,79.40699768066406,67.79598999023438,68.24049652099609,72.50990539550781,74.82200927734375,75.64440002441407,77.12899780273438,78.33139038085938,79.40699768066406,80.94382019042969,82.09161376953125,82.96100463867188,84.0929931640625,86.24020385742188,131.9185455322262,291.01575500493374,1110.8019409179688,18.632830930287106,18.29498291015625,14.42498779296875,15.5389736328125,16.536865844726563,17.009219360351565,17.277999877929688,17.721969604492188,18.073220825195314,18.29498291015625,18.501019287109376,18.740966796875,19.01539001464844,19.385177612304688,19.647564697265626,20.444703369140626,72.27162365723254,217.10897827148438,9927.989038952166,9746.592010498047,8814.824920654297,8909.12866217041,9261.324942016601,9449.858422851563,9507.135375976562,9609.889053344727,9690.593426513673,9746.592010498047,9811.10219116211,9866.201187133789,9930.38282470703,10040.270166015625,10263.194378662109,11734.125809326157,51075.585673097754,103532.65696716309,4307.555777157689,4205.819961547852,3551.8090057373047,3575.5060080566404,3821.2687060546878,3976.5742309570314,4017.9530181884766,4086.564971923828,4145.583407592773,4205.819961547852,4285.427990722656,4349.126593017578,4393.300015258789,4484.594982910156,4720.152001953125,5816.389151611308,17130.54875384538,34957.503967285156,261.6048472226825,254.34805297851562,211.9269256591797,213.54236651611328,227.56868713378907,242.43099670410157,244.36776428222657,247.0340118408203,250.22264404296874,254.34805297851562,261.49474182128904,265.10520629882814,267.5325592041016,278.2101745605469,304.30078125,361.419664916992,889.64584332277,1193.873046875,224.73207662399685,218.44296264648438,186.10499572753906,187.7883936767578,200.29613830566404,208.43997802734376,210.01615295410159,212.6070556640625,215.03873901367186,218.44296264648438,222.59202575683594,225.0149719238281,227.17262573242186,233.0230194091797,261.3226135253906,312.02077453613276,715.9709152834334,2843.728057861328,16060.630295134215,15761.57699584961,14043.48600769043,14109.05535284424,14767.111842041017,15183.702401733397,15326.87080078125,15492.914001464844,15597.071807861328,15761.57699584961,16000.470397949219,16113.035995483398,16210.976007080077,16383.218002319336,16860.453399658203,18914.741565551732,71055.86788238704,112671.88500976562,14822.481638488014,14530.810989379883,12969.55599975586,13043.073358032227,13635.883748779297,14015.277795410157,14121.758157348633,14282.984008789062,14384.929611206055,14530.810989379883,14745.174234008788,14841.422790527344,14938.981381225585,15106.988809204102,15562.261611938477,17733.610235595697,69525.51418316839,111265.51502990723,1238.1486566462,1229.4500579833984,1027.4509887695312,1036.377734069824,1106.0163262939452,1145.8023651123046,1159.0805969238281,1187.2270202636719,1218.2937774658203,1229.4500579833984,1242.6858032226562,1263.2588256835938,1286.1923889160157,1319.652423095703,1354.8909759521484,1446.5758166503897,1991.0061970214872,2803.375015258789,18,"[0, 0, 0, 1, 2, 3, 4, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 0, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 0]"
21,89.9180742074464,87.46299743652344,74.35499572753906,75.30561599731445,76.81300354003906,81.44501495361328,83.47993469238281,85.33397674560547,86.47999572753906,87.46299743652344,88.79801940917969,90.92601013183594,92.406005859375,93.81401062011719,95.50047302246094,139.64747619628906,362.9118293762256,559.824951171875,21.03060730579902,20.702972412109375,17.165985107421875,17.428238677978516,18.16650390625,19.02648162841797,19.5,20.03948974609375,20.40997314453125,20.702972412109375,20.966995239257812,21.254974365234375,21.557037353515625,22.055999755859375,22.3809814453125,23.704010009765625,73.7509880065926,255.64198303222656,10832.697847803196,10696.895065307617,9718.480056762695,9781.36499786377,9891.40503692627,10301.547561645508,10418.822967529297,10562.258010864258,10646.600051879883,10696.895065307617,10786.615982055664,10876.779983520508,10940.058990478516,11041.534973144531,11317.767967224121,12409.478042602539,32128.377825927833,38158.68698120117,4684.471989070019,4571.412017822266,3925.864013671875,3932.657635498047,3972.545555114746,4257.368980407715,4390.652969360352,4470.976951599121,4528.501998901367,4571.412017822266,4658.464996337891,4774.277969360352,4833.556060791016,4902.459991455078,5049.763488769531,5995.24552154541,17681.010375213842,22251.447998046875,284.6564712658216,276.21795654296875,233.572021484375,235.61475067138673,237.82300567626953,255.22905731201172,265.8459930419922,270.36698150634766,273.2199401855469,276.21795654296875,283.58998107910156,292.38696289062494,295.85096740722656,301.68601989746094,320.99451446533203,376.3925323486328,542.1176826477074,3969.6170043945312,243.4441503647209,237.42196655273438,205.7760467529297,206.7169174194336,210.23705291748047,222.25450897216797,228.84698486328125,232.8660125732422,235.24305725097656,237.42196655273438,242.2180633544922,247.88494873046875,250.75502014160156,254.364990234375,275.99696350097656,316.44348907470703,837.3885902404842,1263.7979431152344,17509.047007667436,17195.337997436523,15478.376998901367,15517.74609222412,15669.837005615234,16517.234992980957,16728.102996826172,17013.359001159668,17115.5059967041,17195.337997436523,17498.07598876953,17765.758010864258,17864.498001098633,18015.218002319336,18366.296501159668,19662.98550415039,51165.12254791264,55608.56098937988,16156.219140017003,15859.276016235352,14317.707015991211,14346.402522277833,14473.212509155273,15261.526985168457,15448.670043945312,15685.653015136719,15782.612030029297,15859.276016235352,16135.532974243164,16363.572006225586,16447.424026489258,16616.771041870117,16987.665008544922,18372.807487487793,48867.691831970275,52736.92500305176,1352.8278676504337,1351.427001953125,1128.6349639892578,1142.0541786193849,1163.0340118408203,1231.7900085449219,1265.0240325927734,1295.2360382080078,1327.7759857177734,1351.427001953125,1368.2250061035156,1383.5209960937498,1408.4449615478516,1442.7609558105469,1473.509994506836,1556.6385040283203,2867.1505424499514,4345.933013916016,20,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 179, 180, 181, 182, 183, 184, 185, 187, 188, 189, 190, 191, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 149, 150, 151, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 144, 145, 136, 137, 138, 139, 140, 141, 142, 143, 146, 147, 148, 152, 153, 154, 155, 156, 157, 158, 159, 160, 0, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 186, 192, 193, 194, 195, 196, 0, 0, 0]"
23,96.02116146499304,93.90547180175781,80.76199340820312,81.49190701293945,83.10242950439454,84.59115829467774,86.42500152587891,91.53297805786133,93.06342468261718,93.90547180175781,94.87101745605469,96.59755249023438,100.67104797363282,102.74339752197267,104.11183471679686,145.23196044921875,230.14618006897064,773.1590270996094,21.909350004127557,21.57299041748047,18.000015258789062,18.122977310180666,18.827439270019532,19.40601959228516,19.907919311523436,20.777999877929688,21.277017211914064,21.57299041748047,21.871987915039064,22.202987670898438,22.592181396484374,23.184005737304688,23.684188842773438,26.73968032836917,77.11419134521915,130.739990234375,11795.180825723333,11632.03899383545,10759.980926513672,10824.258550994873,10874.006492614746,10984.67092666626,11128.873686218263,11474.820255279541,11569.967819213867,11632.03899383545,11700.080633544923,11848.573211669922,11996.30862121582,12107.563481140136,12373.982875061034,13904.561365661622,36709.17988676799,58620.54296875,5050.59889925401,4930.720016479492,4314.8170166015625,4327.44896270752,4345.339245605468,4391.204158782959,4478.497917175293,4808.457275390625,4886.994836425782,4930.720016479492,4988.9656036376955,5098.9708984375,5275.1783843994135,5390.368830871582,5653.2960563659635,7262.22484161377,16156.612124542706,21790.89601135254,306.78106503932594,296.28697204589844,257.5340118408203,257.8223210906982,259.1928169250488,262.3498878479004,266.975146484375,289.9697151184082,293.93283386230473,296.28697204589844,299.9925903320312,311.9328903198242,323.2349914550781,330.1209808349609,353.46939163208003,438.07022872924824,1584.1649992372368,4224.577041625977,264.0495145838895,256.55999755859375,226.32997131347656,226.92682080078123,229.052802734375,231.97722549438478,235.9237854003906,251.31039428710938,254.78301086425785,256.55999755859375,259.5592742919922,266.5150421142578,275.05962524414065,282.6157852172852,304.02439117431635,359.85269409179693,591.1044134674307,3456.921905517578,19003.876978587417,18682.95899963379,17075.338989257812,17117.440710357667,17175.57521606445,17296.957709503175,17593.019299316406,18426.99050140381,18602.840606689453,18682.95899963379,18785.749401855468,19237.034593200682,19593.740200805663,19739.965702819827,19993.028044891358,22629.99285461426,55133.70834103448,83150.61199951172,17534.54081606968,17231.70051574707,15776.037017822266,15800.674597732544,15876.903312835693,15993.429250335694,16260.275619506836,17001.24126815796,17151.70641784668,17231.70051574707,17327.430798339843,17736.213633728024,18047.916204833986,18182.267337036134,18510.43102493286,21067.12429962158,51535.092483978835,81415.28202819824,1469.3361625177397,1446.3254623413086,1240.1530456542969,1258.9323645324707,1271.0654766845703,1295.3683891296387,1324.9168045043946,1393.8310050964355,1421.6293640136719,1446.3254623413086,1473.175015258789,1504.0973144531251,1533.580178833008,1576.9891265869142,1624.002389526367,1768.9873451232916,5796.178086517951,15882.259033203125,22,"[0, 0, 129, 0, 1, 2, 3, 4, 5, 6, 130, 144, 145, 146, 7, 86, 99, 131, 132, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 96, 188, 189, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 85, 92, 97, 133, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 114, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 139, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 87, 88, 89, 90, 91, 93, 94, 95, 98, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 115, 116, 117, 147, 110, 111, 112, 113, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 134, 135, 136, 137, 138, 140, 141, 142, 143, 148, 149, 150, 0, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 0, 187, 190, 208, 209, 0, 0, 0, 205, 206, 207, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 0]"


==> data/Raspi/qos/relDeviationBeToRelQosConnext.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,5.721985790199667,1.3054342830882353,5.829276605717576,4.650273048876163,1.9095418077274835,0.48397714686719695,0.24203805565029143,0.6845015191207882,0.8950076039263911,1.3054342830882353,1.297589786210677,1.6895030266288464,2.481223066839844,3.436797932023144,3.7092983722211175,8.767476748661704,504.4958877848778,75.97100664918526,6.8230311692103145,0.3778346115892001,3.5831228365609507,2.9025318310656507,0.2491440524956891,-0.7141315714070745,-0.02251294494334242,0.37526689754712705,0.7283796522723871,0.3778346115892001,0.39091552773596244,0.36437590034742817,0.6959038136907018,1.0291626441283084,0.965030681960017,2.167786632302122,902.3737468094357,523.88387396443,9.329096407885169,9.937423278126333,10.17521944668666,9.918883015651746,8.202572938485943,6.736225797619273,7.927018604358392,9.046852841294145,9.621736069841365,9.937423278126333,10.381842630876939,10.611109664886985,10.944868512779655,8.830575757953822,7.464572878699789,15.904460995740537,4.71873760234468,-3.218393541339655,-0.6914018504328471,-0.9957441147259568,1.5413652388633774,12.117461985108198,0.13508723255896832,-6.01100927983602,-0.27133534133663617,-0.45033589664050444,-0.7483236804619072,-0.9957441147259568,-3.7184721170227917,-2.3395040732274155,-0.4247523443308867,1.5476920874606808,4.01881465850014,0.4845311561180779,17.503544722653178,-10.86906311693715,-0.1826249654504998,-0.20984781653811874,4.726134616237117,18.24591043695805,0.5327933538887134,-6.655719124827204,0.08515569325821534,0.4280229481808247,0.1061235682448019,-0.20984781653811874,-0.6785825687263443,-1.0724867353504408,-0.19588736814033486,3.974460740479972,0.5155586669816381,0.6894577042866591,-19.631145942136904,5.373946829568395,-2.1479038288276078,-0.9927648737833983,-0.9618584289046765,3.395565843208249,-0.8842779597672333,-6.551892707667203,-1.2302040194222594,-0.9356555263277748,-0.9587742648677787,-0.9927648737833983,-1.1047197102906923,-1.31805864698572,-6.316073929076717,-2.8665831680319136,-1.078754679134342,4.503768511875122,-7.7217427781114205,-9.910930940665413,5.499643840666112,5.375528120933199,7.287534070614089,8.073521099926644,5.4863190188799775,3.344006052874698,6.5247652894960195,5.355992656458593,5.253382577124482,5.375528120933199,5.467275640563071,5.263663620721303,5.60396100139848,6.125718174521015,5.119476953596363,14.598581593477267,2.3698362379141673,-12.557835648375539,5.443548132655933,5.31330130111836,8.2946741308295,6.490185579424273,5.465685109822216,3.3169048017387905,5.33015232311904,5.424452941282065,5.309962051451116,5.31330130111836,5.408396734138895,5.3305821747395195,5.395733014774572,6.0882317360514255,5.095137248434303,14.34057838421836,1.8643306973920264,-12.86867425742444,6.8003326833004945,0.16638841238314026,2.6408329389827325,4.006933626361395,-0.1410689098406477,0.15467366656850887,0.28690863912214704,-0.11239254017490315,-0.036095425323152075,0.16638841238314026,0.4049198922718819,0.9905349899373562,12.409575836063235,32.3712536788251,24.25110461563907,28.881718829865992,53.40942869605131,45.649785905980636,0.0
1,5,-0.04056670690950076,0.7905855886320841,-5.864488804661458,-0.9846415782844454,0.2622891497594045,-0.24805375561334608,-0.13184407783381552,0.12401994235037209,0.48301388074906487,0.7905855886320841,0.9049255620687373,0.8865246506643629,1.0706188012840625,2.058066254353588,1.5793657705045567,-31.102544162840182,-7.57247218642528,32.43524125637507,4.708205803905747,3.342807521572829,1.03420580049685,4.8601204227193895,3.404322244284856,3.311814404818062,3.358668364614185,3.31377101630375,3.3753534597289914,3.342807521572829,3.6407079955998225,3.7755419655376237,4.041531960355531,4.307431539730657,4.541480267396194,4.372823111226017,25.390644510226206,52.77801732457167,19.711338179017314,6.066161188833819,0.8333147040293569,7.254539822297364,6.718737021905106,6.8990149507573415,7.317587589336444,6.690358113256931,6.03531540768262,6.066161188833819,6.182463998440985,5.324094248527656,5.714312723278113,9.328404981178927,7.215146124948627,5.690307563373995,3198.853515894842,3830.5193010460766,2.006033821336405,0.14426468214167054,-8.34050674479431,0.6330665027513426,0.336778430027547,-0.09477688591052881,-0.2868545009215503,-1.9572695353840999,-0.8707006699066184,0.14426468214167054,2.399382225474804,1.369656236784994,7.738728116222254,6.774691090086575,5.035467088471128,4.779394325942257,45.24806558354955,143.2165967485094,3.5372194872575777,1.1957668806747963,-10.770030011273684,-1.352500709125768,0.032468830542465854,-0.11755899872290224,-0.09353116827141877,-0.44538286430668733,-1.0937512681076127,1.1957668806747963,1.4130054216247674,2.4597153866318595,4.347378859394194,7.380661399658721,6.995712936125423,34.02510911205504,18.989126575279336,14.45810220441969,1.4962817804369193,0.07468361561235398,-6.88893235089989,-1.609480206339784,-1.7684403541835823,-1.8708910227613518,-1.965066561916078,-2.621351335557348,-0.3146321773528733,0.07468361561235398,0.5230696662517643,1.1715341933086236,4.8764851097426485,7.204050207133055,11.456493976853752,5.4604208529849805,13.545279587040493,72.78087931799264,12.62101867371732,4.603769914962579,-5.139980497846517,4.700006731940019,4.435194865215097,4.173936145769222,3.85195847922236,3.9650641040825194,3.746761400974849,4.603769914962579,5.11142252290804,4.728865684689853,5.0879515933079915,8.344523502368814,5.569165804207851,5.605260108632674,2056.212347666376,2464.756144829088,13.214373995713512,4.710564148969936,-5.438004277858881,4.316263008578277,4.406391981850759,4.251168770821781,4.004463912249451,3.995525346576605,3.7675661513207976,4.710564148969936,5.370125371427644,4.833497730126753,5.379550005019294,7.572887720659585,6.210927278792525,4.9370944270885175,2156.383127851891,2573.588705920595,2.3702667469759695,1.0360362547833926,0.908349215170668,0.6956861013846196,0.502278956632154,0.39074427855782956,0.42135217329959523,0.5695223384350402,4.683604384427346,1.0360362547833926,0.8650246567214127,1.7071714140929637,6.212152706204669,4.338526618290568,3.406813848441955,3.0367935052110027,4.569899862583772,5.054834215981757,0.0
2,7,-1.9654483269386562,-1.5805944224007047,2.5210221286997996,-2.8095613758237796,-2.276763851962569,-1.6018638097087912,-1.5053719218440724,-1.377410247785656,-1.3603508828943949,-1.5805944224007047,-2.081555166627387,-1.8103355681664173,-1.8526756937421327,-2.0388506035456024,-1.148433510660662,-5.721880306924429,-9.78290615914466,-6.278625260404132,-1.0055404316461913,0.2846081481154696,2.3887595460509545,1.2788687345135923,0.6503070242330915,0.7367777665367291,0.4452847028818099,0.4459604667088563,0.16490013876296764,0.2846081481154696,-0.005715928825302481,-0.5358809361394661,-0.3118009459792267,-0.11066572651599547,-0.37819327950674475,-0.421063464982139,-22.598889974121423,-51.960857754936555,7.136090207909064,7.067040579381154,10.158020599048498,8.519776368894242,7.133354885998009,7.116764327687698,7.181347136280942,7.385721922282338,7.187351353377169,7.067040579381154,6.186077579160022,6.686131603574869,5.860559346309069,6.71669852810452,8.61831174026725,8.806964074078062,-4.740286055946188,175.60361686875638,0.6557543215936753,0.22153768603377635,8.962245198047945,-1.1491753655033001,0.22184206144225382,0.2741888228945724,0.2992779029678504,0.5052665728146777,0.34304379810628927,0.22153768603377635,-0.3298199418311781,1.6090036939468912,2.6520661288726064,0.8861191485805503,0.06521452980131408,0.6896319003146886,1.6479487544022566,-5.201832824783839,1.8536247976537954,1.0744079708392251,1.0079145061942192,3.848750566926526,2.1474415608044097,2.005623960032432,1.885004861331137,1.728106443811005,1.415846486100676,1.0744079708392251,-2.85064407770467,2.358695424399783,2.6511424775002634,3.633946863568379,6.454896845776147,0.8415724512717079,-15.45071088474494,-21.715665181167402,-1.7353135674060118,-5.738764850687309,1.1947767789842647,-1.5953862441576365,-1.879508443278486,-1.9299555033992233,-2.0049189530174063,-2.1442097763195753,-2.577974925529631,-5.738764850687309,-2.1398963758025427,-0.9033571685132048,-0.44202705353493527,-1.5877030489260755,0.8104698427284039,2.0278855757856356,0.7910663842624406,12.075243233498998,4.3261358958121106,4.141827782133605,8.88790012670265,7.450519184625333,4.503902050523021,4.447997020283818,4.362172671029983,4.271454994331653,4.241539931516007,4.141827782133605,3.742352679936323,3.8258047512063365,4.264346673194857,4.363685727428172,5.614177220696162,4.673077585863917,3.1238348561213125,151.3110783202551,4.561294700305546,4.3075260788242264,9.098027768362169,7.154782517757074,4.592899876826046,4.60498291561761,4.594744183651274,4.457870556407779,4.408459124637817,4.3075260788242264,3.877151917492798,4.107529425017557,4.549324008562583,4.714488415383713,5.110509283027345,4.737155590316397,1.0943216695538196,155.98668675396107,0.6160765300907213,3.6486813872401163,-0.1431935541606989,-0.5395225002019737,0.8559894177750423,0.7044237205107129,0.6393279760583233,0.6243223696657134,0.37065920956075965,3.6486813872401163,1.3622284757928529,1.360390048126135,-0.2268122886489719,-0.5303777068973117,0.3252598455554496,0.9728626910026769,0.14131466116359276,-12.402379150130724,0.0
3,9,1.7075371937104402,1.7818325889807771,-2.895766905245852,4.009841659833158,0.12756436206816846,1.4873768710735942,1.7141242513692854,1.6920848548398961,1.7792554906217044,1.7818325889807771,1.2578961059804143,1.2316944294918513,1.2461310911818695,1.4335178577722223,3.361447870846396,-1.3438057986108607,-13.069484008706157,-11.5074639427487,2.0117127288688033,0.8581898841159709,1.2000535185883083,0.7357004915316196,1.1046809457249396,0.8345673842576999,0.7178994207215483,0.7831301198405837,0.6676149486361256,0.8581898841159709,0.9589632242968453,0.627497627019881,0.44753565290504704,0.8827028480315685,1.2398422265244837,-0.8798654660764725,45.74890071836885,-0.4517265459868724,8.876594789505797,9.193915563145621,3.6198070206259723,5.137564421667038,6.951831056206059,8.1230738915296,8.415024214208557,8.604722423891852,8.800852616124795,9.193915563145621,8.111198742340292,7.708914467840687,8.171907396702837,8.547104777515457,14.588533157463125,9.513369095597644,66.62852658906655,120.16449038545144,1.3338650845547362,1.721906271651219,-3.4001845449582615,-3.9868115668370137,0.2470437448489014,0.617499387966996,0.7392915014634899,0.8851727784507817,0.7411096050841796,1.721906271651219,-0.113833466621357,0.6117124256620743,2.1202222442246983,2.01477320003106,6.019425135185846,1.3729339192765928,15.294125547044722,161.91593971234747,1.8680527970906353,3.382654132969226,-3.030694813344477,-5.4025772087324775,-0.4573535344946134,0.55397040601451,0.8172129477127612,0.8269789075837095,1.0148120111015682,3.382654132969226,0.8186160107401252,0.8976834346097925,1.8763448491269663,9.04757285859745,3.2746190090540734,1.906847571136654,3.705596292246167,40.82147311921814,1.679960739417018,0.7387720982110012,-1.641294002468185,0.2587020897541167,0.2044495743675745,0.49812235410923367,0.5005461765426403,0.6289919849147003,3.9386612000729144,0.7387720982110012,0.9469099694954165,1.115802648131407,3.3227361169006877,3.986967035667575,2.7150443938299307,2.035879473651861,0.870749543213267,-1.8663610630816574,5.891829455681065,5.910702837522471,1.7283715218207039,2.3862501459277237,4.735517745426484,5.403004480722708,5.463601777206845,5.6215967326340595,5.671946273587402,5.910702837522471,4.8414632645138145,4.61464771158682,5.627770866657584,6.029954011071974,13.15446517885073,5.411706323507053,53.08793534565649,101.07214366207084,6.141176240427469,6.218456364548755,2.0219952052076096,2.563960511951153,4.891780003242762,5.4919778844204785,5.727100678725414,5.796971109189855,5.944089830780905,6.218456364548755,4.990900764942268,4.834619764217404,5.950638528708928,6.382083858079109,13.446844894342053,6.229170647185548,57.488659560591095,103.70392302807022,2.042602557776643,2.4642953152380236,-3.1421108020765796,1.346743410899475,-0.32045742120085224,0.6751016457449223,0.7617017300347425,0.9004096771902595,3.672487349289098,2.4642953152380236,1.3974597481704571,2.382093376439084,2.6253962899273033,4.280528447032486,3.7460559075825453,1.6844222479581064,-6.366506675415771,-12.535214594552725,0.0
4,11,0.02624639029384688,0.625865145584282,2.9524772811666224,1.4077418060638718,1.003530389368167,0.8251027122751704,0.4442296347529158,0.2097528807883153,0.5214488393477696,0.625865145584282,0.35792150028328606,-0.7512892965109531,-1.7372346993004715,-0.46162585371731335,0.07424577403778261,16.377496024407645,-14.42420243231614,27.905629290298887,4.384448432318671,3.7323061129171733,7.482827990507959,6.1136974916087,6.2041729389541915,4.998132883323258,4.691415492815004,4.17098028389349,3.9872633778567224,3.7323061129171733,3.3054574245237434,2.6104524902986936,2.4291164987355924,3.0490968946198262,3.0571287576015846,64.95170530376537,37.82504426908252,71.41401222610091,13.940805517554349,7.417344673696565,12.472676026515106,8.274136004830684,7.441730481563705,7.462454251580752,7.4551504915304685,7.549827101711267,7.437477410810944,7.417344673696565,7.325415573923085,4.842438988916826,5.571926083546569,6.270830445691864,6.606648045095507,7.748939981933979,1479.7131510505947,1340.6278519810498,-1.0162286376065157,-1.2195226726902384,5.424166470475337,-1.4156733946596611,-1.3903655327482114,-0.7704679164997427,-0.7056118432425111,-0.9413968492511217,-0.6654700666058558,-1.2195226726902384,-1.857122799139605,-4.485641784537779,-2.509757563413561,-2.219987574710048,-1.1338529834761328,0.16625576350543783,115.31033046797376,237.60665820421104,0.09598556713058456,0.5523598457717804,6.626845609307102,2.030296318249017,0.9846852075987979,0.9809714590872741,0.9319575103422058,0.6329006377727255,0.6749735144110256,0.5523598457717804,-0.07212829858570666,-3.5682287027512936,-0.28022706338548126,0.023659169589055284,-0.38372353214441257,1.041593631633554,19.920381208510175,53.19902929463876,-1.0722831257246812,-2.4269617927768268,2.2140118354483467,0.15349727873154037,-0.6802950231296833,-0.6118215680264008,-0.6837350883920252,-0.8431104318909821,-1.0007745090951832,-2.4269617927768268,-2.254887589090988,-1.833060868616581,-1.5308036486056649,-2.2335591620829462,-0.15325513642355543,1.3533071270453523,52.489627906856924,76.60868591800974,7.973513894207312,4.23637465210712,10.043819140311792,5.06824000762192,4.204516797231753,4.297008512549329,4.2557295678792375,4.020502082836905,4.139438898816588,4.23637465210712,4.253080019150811,0.4486800703826825,2.8624589849483706,3.0876928494331626,3.352963950018433,3.651934714396642,1039.5938829487593,982.4075070064083,8.511889126423,4.395046331470222,10.317625267441628,5.048126498341468,4.497511127325685,4.56892922153703,4.463810438896412,4.36533528328145,4.379091546443361,4.395046331470222,4.446424856494004,0.5189279773850144,3.136136932917153,3.3628578498304518,3.5258801779950972,3.9826856339875243,1087.4720962637323,1019.3451808845695,-0.13707775059904923,-0.23619629459453031,0.530482274546126,0.2161567324621756,-0.03491480139266885,-0.3026944124185203,-0.6970365707808034,0.07914476974585556,-1.1918729046992191,-0.23619629459453031,-0.579411618749944,-0.6006870585172537,-0.22662902713588737,0.6004924935986272,0.7627690667236187,4.074676797035873,11.922165666429802,137.21251467747564,0.0
5,13,2.062020490390669,1.8651711419460595,6.548944423915428,7.221261425245023,1.7692659958866603,1.3529906494083257,1.4325405562461406,1.5173322348535276,1.6130843530566035,1.8651711419460595,1.9684417122493383,1.8962104034780942,1.9729262247511814,1.8980221466341742,1.921878447913584,19.533193630514358,16.642993842873008,25.888554539324762,4.44766729085465,4.898100334836218,8.551475184620461,6.5660781889364515,5.951340593900873,5.242506579665409,5.372218381347693,5.124258182971514,4.943445391401025,4.898100334836218,4.689393356964859,4.571997780876391,4.515702245742206,4.162508878103758,4.005514631357417,-50.835433368589726,15.292739136194967,227.21683397418755,15.034182343209142,8.440423985501106,10.779324147366475,11.290152163637968,8.46446301789071,8.34897175020149,8.291458461120252,8.392095649208228,8.23498342744044,8.440423985501106,8.553767050393203,8.704224276476351,8.806795185485726,8.633284747010746,8.414102610585394,7.822481504907895,1541.6717237154478,460.7187663776766,0.3216412208677929,-0.3999489043968688,0.5920620458778212,5.817720650052381,-1.2895814421694465,-0.6434657548431286,-0.8235317198174598,-0.4535078932924864,-0.36583943901832155,-0.3999489043968688,-0.08397193534987428,0.02446681376584838,-0.27143521496308104,-0.9356595661062206,-0.9097584294656402,-1.3918353601884712,155.12475114178162,156.43001233391246,1.8459143191077971,1.1734364716008925,2.483365809593916,6.736182478224058,0.9004940112050392,0.9877701505999565,0.9913461616831578,1.0260876245818407,1.165667671855873,1.1734364716008925,1.427755785747536,1.3826619010029213,1.2629922176112869,1.272897011041746,11.749534731723069,5.288233492109832,11.167314784057803,171.84072937063053,0.8114656314855736,0.5666961660825752,2.799712399563683,2.930278847834028,0.4735821720739028,0.6555973326641095,0.5325365855152805,0.5177850242743364,0.618496841893566,0.5666961660825752,0.4951112356572942,0.31997755881391027,0.352710654794442,0.29035019221820885,-0.78466432843275,3.289472143917455,63.687929999522524,92.94501827032981,9.207192530493511,4.937794010517527,6.506339846733438,9.120428263182871,4.723071908614617,4.83824844136562,4.920403336253827,4.955855636677365,4.843815189581922,4.937794010517527,5.163459104022616,5.276356712613979,5.274067263733482,5.320272836180586,5.274406004606084,4.226448653589186,1008.350672233231,352.9215401436981,9.815360806189588,5.281844799850383,6.336628924597019,9.257767339335539,5.185667718591925,5.206359426583968,5.202850248514282,5.316011226319377,5.143499459195281,5.281844799850383,5.464273511187476,5.60166552845625,5.568153462101961,5.560911776245718,5.5061510533392175,4.101057013930819,1071.4957640313326,372.8603834300242,0.16048859046153338,0.23242546817014412,0.8380576224516381,2.3894977054495063,-0.018425145850442994,0.02758082247039605,-0.10362890864018266,-0.09440108324321624,0.11140905759712715,0.23242546817014412,0.014208562085442982,-0.2167248762605084,0.2053950956030041,2.640735584374916,5.203165049338243,2.7299658426083555,7.749193455028046,-71.97590456843311,0.0
6,15,-1.5307406284255864,-0.952086366511825,-2.633422023893309,-2.449123990856984,-2.3860263275527007,-2.016614250466373,-1.7296658224965136,-1.5324424236524004,-1.3540300369544271,-0.952086366511825,-0.48356602670136234,-0.07566034789386349,-0.3786089237123816,-0.48046656075016203,-0.482494079742506,2.6705070244689537,-19.79025829285773,-75.43400393941307,1.0454839260350393,1.4793669713830049,1.8910168251906176,0.9777050962825585,0.9807828909256006,1.6505733372528921,1.8258518292014583,1.6887827250034948,1.544583909846224,1.4793669713830049,1.6681320576568976,1.7198173900770182,1.7925865165603403,1.649495024231443,1.4998908259377066,-30.843935578924693,-5.592691819285213,-25.078041900026736,31.527943852313175,9.089708177971348,10.325650057364667,8.600311971119412,8.063953116001501,8.535491968986886,8.725455426533886,8.900173465710917,9.066179018946995,9.089708177971348,9.136305729551495,9.367525878903956,9.295980265933695,9.1562307432696,8.967825331933096,9.040956718678324,973.1082162400992,10284.775012517002,-39.533133633427774,-0.9285178860007938,-132076.97708489618,-0.7805149070224064,-3.789643803464556,-1.0220995645783275,-1.0243645907346954,-1.0400521828718645,-1.1781885739158153,-0.9285178860007938,-0.5224881177794423,-0.2805878699847434,-0.2482678689481429,-0.9610127297813397,-1.1397907030324266,-0.3859673485477109,82.2632152464369,191.8536336126462,0.5789678341986575,-0.2506267300548566,0.58524943402011,-0.296368814381422,-4.227087337908669,-0.38340688806664164,-0.42592158190620555,-0.4001706898830756,-0.3006716204614133,-0.2506267300548566,0.36652713762190875,0.8033648009556742,0.44054330734451363,0.025915576534342143,-1.3689285661982844,-0.9688336505622733,41.021808145807015,299.8630959279176,-1.6570865074781065,-1.7076945219103579,-1.9717279682101516,-2.632816665592324,-2.124333665809121,-1.794889975321325,-1.739213395424867,-1.711090465497324,-1.7472295235628317,-1.7076945219103579,-1.5438674583981165,-1.626521316072842,-1.864224289335104,-1.7100958907285404,-2.380770564920458,-2.051751924587161,4.94533402536055,-28.17332400894187,9.301577487556967,4.969057801107293,4.277524921661558,4.608408791048488,3.3273179680631633,4.659621011134741,4.661437011121887,5.022583521779324,4.934710945722984,4.969057801107293,5.368419751694399,5.463685773084546,5.369151050961919,5.266085982171218,5.2284874358148565,4.158110045276103,591.5915693180084,337.18312636423394,9.861549615071985,5.281533887453529,5.15983894257394,5.052321783403654,3.932691885543111,4.958737231570687,5.06083167496721,5.336970547404875,5.243638525142496,5.281533887453529,5.615965342926148,5.802511785971543,5.624671767779372,5.5516099350167645,5.4272424794072345,4.206321759632726,616.1976914055068,344.05957519428284,0.9147980331619002,0.6455409865692576,0.9047370022896521,0.26453818749183355,-1.714178458571198,0.2883165596388554,0.32358508533492586,0.37705234687653905,0.3476524889770639,0.6455409865692576,0.9017444946277193,0.847493063416665,1.0748741150200711,1.8985644398257469,2.2629058350742923,5.112416656185162,6.116652065879992,119.31487778505486,0.0
7,17,1.4595401834319146,0.8154162055234562,0.46784102681050593,0.49791049844941204,0.1859733828645437,-1.410474818976545,-2.47518172745516,0.5907001127693358,0.8286150676025791,0.8154162055234562,0.7113504619747769,0.5255086262693222,0.3766883519551443,1.8077552145323432,2.0175543429874465,2.392553870213641,-21.918064414384286,436.07815336546554,4.337207473844143,4.320511586940914,6.337852543919174,5.9731013959348065,4.915114769284484,3.860197685274371,3.843350635551923,4.4682890314618735,4.293674906866778,4.320511586940914,4.145567781060315,3.8710077154574423,3.680024988804149,4.1168841126924285,4.615024144206111,87.25909321826146,-5.293548406466671,-74.3701919519415,35.401713565078275,8.978866524757647,10.130423921621597,9.813264084962793,9.813053312279925,7.4370933625311695,6.541755929060556,9.013456110588537,8.98945318299454,8.978866524757647,8.94472130261764,8.746575644600656,8.996770569827238,9.802386000952092,9.686777710372871,23.739744961411972,4187.942620177599,2758.6745727296934,-0.7028882997306551,-0.5624440321385451,0.4406889721153113,0.4501936984704403,0.8289513875816333,-2.5368645910766423,-4.233712628859376,-0.5093696207883902,-0.4610784838065471,-0.5624440321385451,-0.6689179864173475,-1.0907621869013022,-1.3257110238890621,-0.33073581359094717,-0.19401870181709596,-1.2116136477289112,68.07300623227604,0.5248071539251763,-0.2977328833268245,0.0935636476009835,1.1703894473300998,0.5563087302439862,0.6858650205312853,-1.3617079996199954,-4.776361233472289,-0.0810078894023417,0.04171716517213044,0.0935636476009835,0.008071759327514727,-0.5533536556482265,0.6805938295002977,1.243759737179043,-0.25767388634020205,2.287342047574725,-18.477592899552825,-7.601207892898144,-0.2557927789961614,-0.20281147353160373,-0.20952905550699438,-0.3941311990416276,-0.536785267694795,-1.9570129034769153,-1.11141691356362,-0.7769421165797569,-0.5947016674329223,-0.20281147353160373,-0.45384344923485287,-0.35976460245522274,-0.005823953307593603,-0.0980788052035122,-0.3985389878403353,0.5384991136124103,11.878097333186286,21.394333678406973,21.123318932867463,5.364919143184571,5.589450829795809,5.596751934703399,5.50436958779131,3.961929637386818,2.2858417935120046,5.204674398437983,5.344789820923677,5.364919143184571,5.342135442420481,4.701247451484669,4.628735856403694,6.06188163150232,6.210591394000624,15.246178801697539,2694.891078080273,1978.5658591326403,22.527385735602365,5.662061314620775,6.522796171956108,6.138171847488946,6.034533551894551,4.395989801488213,2.7176718333783536,5.630605111920764,5.666297064237857,5.662061314620775,5.6746806902572136,5.153357964769743,5.111350521524417,6.3167473396748015,6.414829586535181,16.673390435774618,2783.8974327326478,2058.034311223559,0.17423665441440184,-0.2744967548792406,0.7540143574783129,0.6079137658954571,0.1872292189379711,-2.3712123621172343,-2.2554708915620174,-0.2246870332894932,-0.3989351108348675,-0.2744967548792406,-0.14693086535516695,0.38313121592430394,0.6647980256040148,1.5459626972313039,1.8555435014446917,2.3730443165148922,-10.511202062438343,131.31502524676418,0.0
8,19,-1.6927651238920869,-1.605880963403079,1.368159303831669,0.40163450690976477,-0.16806641315558557,-0.15643884753314788,-0.21644492658840636,-0.809451360800101,-2.6710791275402395,-1.605880963403079,-0.9133196081083389,-0.4179243670873549,-0.34906097435247785,-2.1130736237419296,-0.6988585873843554,-7.89329174303742,-21.668939172594577,-26.09592075831288,0.8025563012817708,0.4391866911483316,0.499733008983084,0.4430894128719594,1.1901665394272485,1.5249499631424777,1.277373441468766,0.6750125667233167,0.2830104524080789,0.4391866911483316,0.6414191091543879,0.8940780129772653,1.100769784385694,1.5748693582490234,2.074298141715205,1.5038833593442673,-18.871287178757072,11.586947412189332,10.998179488868942,10.31397817275177,10.287492350341962,10.467136263536377,10.877486297074059,10.784934990711463,10.72179113113286,9.768022952774885,9.206301133865596,10.31397817275177,10.98513607806696,11.541249329267039,13.27855451275598,13.207918187173384,12.37090320742965,14.896218896153336,-2.1518287469387345,-12.320479570877078,-0.34372046355096797,-0.1464818962351321,-0.9282742917604127,-0.4218480124440191,0.5492464145223759,0.7128541329073065,0.39678631440383466,-1.736620193068722,-2.920291043233744,-0.1464818962351321,1.0703894177219808,1.5173629564461053,1.760798470443669,-0.40732285609634783,-1.965225675850531,0.8240148590584546,-2.3145657658244483,-45.415653348700936,1.0191733572316728,1.2913853154795065,0.9038905096948784,1.0749262693046309,1.3479338980464703,1.2885344893803652,1.0960070628048937,-0.4733997180269595,-1.8772844547795633,1.2913853154795065,2.1322376019813283,2.657554041889018,4.025821101145006,0.7714408936392806,2.0626605513679737,5.485462685394265,-10.195602552790135,-14.70951587160711,-0.7232000001905322,-0.43610195542770197,-2.540408924778997,-2.4705336831051934,-2.3429814623796115,-2.3601412464504508,-2.350024495378957,-2.188976873643157,-1.4663917716702073,-0.43610195542770197,0.5852241720345807,0.5541881633481474,0.692066393537344,0.5138715186074839,0.660233772904542,0.7766047726897393,-4.571186752692947,-46.73521930145289,6.437293668980608,6.028124151366527,5.935277565433879,5.854280089195644,5.86488708763897,5.977917515757655,6.143182316111977,5.603080428379819,4.156016658206262,6.028124151366527,7.13147817658341,7.743837067939914,8.692061043543003,7.542181627983149,6.540272704296791,8.52034929391736,-0.9474344874741012,-20.85814942610985,6.942974925929443,6.520589997794794,6.6586974362041875,6.723359209077853,6.499943662717238,6.384836442722431,6.52516267467505,6.03691648815247,4.671682887429998,6.520589997794794,7.53020001844063,8.273421293534339,9.381795148111529,8.047648983782489,7.085672316258945,9.588257127886097,-1.2160851977576501,-21.36669170755051,-1.140784746321143,-1.215430810299044,-1.2544148214468587,-1.4250012782367265,-0.40557336838508035,-0.11853428413593016,-0.6666787932151285,-2.0970039002404595,-2.0821156092591937,-1.215430810299044,-1.8113912077570056,-1.5012310906407378,-1.2179049528291164,0.5352090555479263,1.6487937495032225,1.9716312763657213,0.7521307531526109,-3.369785832042876,0.0
9,21,3.9728360518160235,5.112308904779457,0.4516917264211017,1.2238217841693615,3.2473588762538874,3.4961408931955105,3.7930088781171345,4.496932437329322,5.242674589316585,5.112308904779457,4.294974739404468,4.2013763349978,4.884038783652316,6.517456592979539,5.871628019010033,6.0429800872858745,-7.542220716013047,-83.3328580544583,5.520228856077783,8.539207873522296,2.915817789306373,5.086134404427237,5.8047802173683385,6.841464804248029,7.403949484939019,8.170686343162926,8.423918324630183,8.539207873522296,8.66259861913159,9.102527094244179,9.395071228706556,10.750411503212602,11.382133150594505,-1.0530481314279976,-0.8566223699418408,-94.22152330642389,49.18918542920075,21.2060210788735,19.0972942034636,19.288275240428383,20.1094971658636,20.693060744714565,20.731892573813347,20.89746844200952,20.97129746151493,21.2060210788735,21.177198142783823,20.767074123671865,19.02539272148437,20.877874504759063,21.798311161898777,46.81909703504554,459.8816420860706,8637.862493555198,-58.72144774542912,4.54665622237661,-92764.29090773677,4.104727055294826,5.318231027648814,6.539032916442592,7.188117953573496,6.623612032640431,5.46652392235474,4.54665622237661,4.020868291254424,3.5744540831271903,3.325052254450783,3.9381745561352637,3.605921698196459,3.945320262129524,26.551585938625113,23.902169157712716,5.539293517647324,6.203739985584438,0.6804139408364775,0.6141014673111621,2.1499372412160884,2.995490164579026,3.6869998010789655,5.888569072354296,6.453250881644806,6.203739985584438,5.7076027060148435,5.649763311836733,5.79016706472916,6.879410065853818,6.576122351007896,8.58866238984296,-19.28254658428917,-13.925538261329317,10.26200548312825,10.529656707396198,1.1798757373014617,3.3192362467023764,6.312871255609159,8.609049649149043,10.367336661725844,11.516342684611274,10.954051712521565,10.529656707396198,10.03089303062531,9.817144811699542,9.240260073974563,8.630400825334016,8.990871199264037,11.509862172417254,60.13751896912331,123.05695934779799,17.34424163243583,14.885757922440577,14.697900648417134,14.91027711545224,15.357962851935742,15.798637120083667,16.054437963564407,16.674857908901583,15.328429347129735,14.885757922440577,14.591049227437704,13.865883632337889,13.313109923165982,14.214972756406,13.492638779618877,33.626267625627584,258.44049672953696,226.93257348712692,18.151316597558136,15.6758289323553,15.22622107366944,15.272212372256398,15.99668297551073,16.41965383282103,16.754229605808092,17.019529488044544,16.01734332538225,15.6758289323553,15.371339453624993,14.594499646475699,13.848706083152933,15.093489338420786,14.241930953487714,32.18334647392731,277.8200095691953,237.2795753858436,4.768539862544862,4.934196674086074,-1.1590306928429313,-0.23774165442120843,0.69973227274517,1.842465461138955,3.0592184795692745,4.27768297325322,4.976000125729298,4.934196674086074,4.523567071459796,4.586093803080698,4.607838323685496,5.150483886798118,5.918522502934237,9.14272118426311,29.29046637746343,12.322987973997783,0.0
10,23,1.6272011011352494,3.4373962096868986,-4.791524418527318,-1.8683218386789382,0.6765929319980407,1.8377241402639213,2.663218822593739,2.946018216455373,3.1131477017114624,3.4373962096868986,3.5698216486080803,3.5060125678316707,3.635621116554074,4.608932966801775,6.147436875707621,-5.668592695764778,-71.74515616094222,-66.56971192659574,4.915654387646522,4.9605470198245065,-3.866882056479267,1.0140334716903678,2.8070353258677887,3.3783441518744763,4.074542421319944,4.683714827930892,4.6746441176297795,4.9605470198245065,5.393495010281112,5.453459318962224,5.6494569758801,6.327750893800473,6.23802898907941,-1.3337054680921205,4.916619779884529,-24.29330759949807,26.843072594627806,19.56515871914967,19.35352396966363,17.403000015141256,16.779279499107677,17.63343211569015,17.62386921532678,18.187176271433398,18.829037147006673,19.56515871914967,20.246416464296356,20.185011187271016,19.56331404386477,18.968474150206713,16.91158340055561,165.8145623820493,356.04799834612623,266.61741844787167,4.547316668523868,3.8568264316344294,2.467693367147326,2.7030591804038138,3.168344193249977,3.763873502419759,3.9859636671059664,4.112067264562714,4.0344045216659685,3.8568264316344294,3.757070879578083,3.27601904827712,2.757491404977767,1.7045994963217326,0.11079478180949796,21.837929111854535,130.25315201670193,-12.71231651870653,5.831390379963886,6.13951365634413,-1.8867377806192553,0.5337488033015506,1.3157539629196189,2.0651977574645755,2.6580940114828677,4.800125596176132,5.577802131349962,6.13951365634413,6.372804465786692,6.793143652122892,7.025660611224599,7.381197960534706,8.029130900313795,10.059655930077316,8.280752035837251,57.00815055281046,6.5154839781590335,6.4083466553941655,5.467509061953847,1.5420481106989752,4.502983968644348,5.424259469656084,5.846487866677141,6.281734422494303,6.49822008094791,6.4083466553941655,6.483914361436488,6.51104715320627,6.536997929748373,6.222694545663462,5.3522577057072445,21.758547475659352,52.15114416826905,-45.33564056460744,18.641592800118488,14.442814715952641,11.987181685716406,12.730731876616273,12.886175330984907,12.894290297979987,13.346006644162836,13.862132528726793,14.245053191446829,14.442814715952641,14.14843819133046,13.293720007894585,13.06301817866494,10.873965006151433,9.070865752116724,117.48454327917362,265.23734570630467,163.00914164228527,19.405915931540203,14.898396756202366,12.615217746364666,13.614021645417122,13.407815260881872,13.286377319466833,13.723967117610796,14.20328437242974,14.487428388608047,14.898396756202366,14.909602001843359,14.041600767039267,13.669972191619738,11.9042943555996,9.683953366227586,121.35929379377423,269.1912162140336,174.52430514338266,5.597404262861763,4.94509609896159,1.0442106041832606,-0.6938250593614872,1.348965344721536,2.485707206281802,2.9314306855420496,3.7609583818073626,4.370649919114221,4.94509609896159,4.907217409581331,5.248462318828628,5.377034999760888,5.565331485482988,6.57478174950138,9.488967208530026,132.7403426261669,251.21774683979544,0.0


==> data/Raspi/qos/relDeviationBeToRelQoscyclonedds.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,8.048994836049388,4.679626157271769,4.501848917062863,4.981418598823862,4.893934318481246,4.212868543611635,2.4413100372886287,1.514438983382372,4.2215491263292675,4.679626157271769,4.69932715828086,4.903503657998207,6.458489906408335,5.228142152242612,4.724172049546027,7.127544742422075,498.5772034892697,622.3219440508057,-6.30694398879645,-5.233346492507852,-10.608906742189983,-6.610072103292159,-8.505614275213548,-8.326655830032738,-9.166232864827347,-6.121546961325967,-5.757251665679116,-5.233346492507852,-5.02084466195396,-6.558008411258146,-6.219743676520357,-5.135381229296212,-6.396043521266077,-5.1957612209317645,-4.254060259526897,1.3771057550853363,5.953215378936571,5.242085367254182,-2.912342853047012,10.683213068886776,3.877879888686159,5.252519369263312,5.492949957448197,6.186854505120454,5.4191146991704855,5.242085367254182,5.197290918528896,-0.4264101851126437,3.2997264534432293,3.6172266389433387,3.8037803570907096,2.5037993937349325,9.341922298833252,15.150355388548794,6.162556012746289,3.596654022369259,3.872643554384495,-2.85323024632716,7.916017089785652,4.714660788000557,4.745824530101378,4.5486865602703785,10.68288122679719,3.596654022369259,3.21081047881308,4.682336873185174,4.721461772021917,10.567098210643895,11.017135476563633,8.183776385460238,-2.649344685898041,26.992512152165087,5.831440121465288,0.7200494907255597,0.5126876098616306,2.117414656829782,1.325054914284868,1.180913576533817,1.1326493490301663,2.532153163727131,3.0501510064746196,0.7200494907255597,1.5073981691754748,2.0714823101800697,3.2130502116795023,5.467646441955138,19.461531531811357,90.86920891271983,74.09031209988596,202.21525762512437,4.050869282949084,-1.7038475999498683,0.047956838845039464,-0.5907138388691244,0.818726762819933,-0.6602575453466398,-0.2555757870366532,2.368496739138884,2.5358741627492076,-1.7038475999498683,-0.9150098275236184,-0.17448731730203193,0.3429594494047619,0.8564074830182475,1.3455477627840908,68.89270585266709,102.47430177939127,144.85212100866462,6.085988005817658,5.159535735930471,-2.1201119642402304,5.4900761155488915,5.37876844738498,5.104276908825091,5.19967360958676,5.733755306489156,5.698857056441374,5.159535735930471,4.911265545760897,-0.6329385623684444,4.556405713725702,4.459565861983618,4.184181853267695,4.193878083703756,5.962495591078659,6.747526622450813,5.981293805790347,5.202499167886066,-2.8375896676233436,5.959250101720748,4.589236341103325,4.973861673664021,5.109018983421543,5.704072528090281,5.630886211915428,5.202499167886066,4.800735813572191,-0.8851745956687318,4.248257359969521,4.396458779971896,4.088801951429877,4.275503082555283,5.9732408513398365,6.834516774679814,9.244715801455392,5.547976021817422,3.899422133981186,9.110455307622479,5.984092641418755,6.02254114401254,5.991463608879486,6.1804046218921656,5.333623671287094,5.547976021817422,5.720023694803998,5.853736057573747,5.94361383564446,24.218822034910698,40.4756043713286,34.115384848871116,44.89842848244787,78.29589743993785,0.0
1,5,-4.411805285044248,-11.420264238997662,-2.4064688742510807,-2.6080298908715145,-2.7713295202721935,-1.8919969351381838,-2.1161424919281657,-3.4072819574074074,-9.935710990688893,-11.420264238997662,-10.564408010131912,-0.6233628184199577,2.0326048323821913,0.8718955892454526,0.2891303741633986,-0.22434395885929115,5.269216990335981,10.980656922487023,-5.146010885823165,-10.277554404559144,0.050589944024674836,-7.031691288801934,-8.814110761037208,-7.529779025297884,-5.954705193283873,-5.55294817935187,-9.504522833265518,-10.277554404559144,-7.699507629308243,-2.2690354656441354,0.5681093974762833,1.5688555193318985,1.075558171803389,1.4339030973659972,1.472737825434729,-14.066087809140434,1.8260211765906778,-3.659633245444949,5.297022445703734,-4.406126162697595,3.8599780434946127,3.792781124328622,3.7812098865832398,2.35441599312751,-4.5906076224996974,-3.659633245444949,-3.3340800322013404,8.427840551937143,4.1087467437452565,4.196783564319851,4.749674362581375,10.719598230479903,16.591495372644665,258.9890321724773,1.1391632725531793,-6.060547044810377,-0.03652678511169513,-1.7873503196688452,0.9555403453543614,1.6224225118323305,1.773095803779038,1.8124252572937287,-5.511521952873724,-6.060547044810377,-5.907673871874965,1.4654321353900217,5.66109709380385,7.83228395879522,10.78928183038463,12.560513009268742,8.719551516472716,-10.848582899291085,0.5677793028253653,-6.36441382974509,6.2071915089126355,-1.7568518677277922,1.6528682542501663,1.7034511150178997,1.681148150986675,1.811620291816799,-6.355669994116598,-6.36441382974509,-6.025876052956957,5.847491975564924,7.258955724463935,3.206149674329905,3.6625040165311646,12.463578183267629,11.565593262910786,8.623523502514969,2.2537399931579474,-3.81872119104672,-0.5500206602084385,1.4661504133260865,2.2990362962938202,2.5972037025314396,2.4269129306642703,1.3902165399555955,-3.5595209137780204,-3.81872119104672,-3.1344883609439087,4.016140340024542,5.714254468172499,3.6159065882441337,3.0266216786886075,2.8551540134103317,12.279177786674806,35.85288335592481,1.5068238523366604,-4.788605193100917,3.7916633545201677,-4.8821142753812525,3.2851951360660934,3.2440666408922616,3.0973675523655158,2.5692521949767944,-4.578998225845994,-4.788605193100917,-4.337551972422791,9.768909917303846,4.571814067687681,4.916507210538502,5.739694271863074,9.032882552636213,9.344287492850087,67.41777459010713,1.6614168683086545,-4.547073545963456,4.106176152004071,-5.00059560377331,3.5350920939775357,3.44387970780454,3.2615182554931956,2.594674397935306,-4.445413733100826,-4.547073545963456,-4.124596564684746,9.271633978906392,4.579981396840304,4.715515825026952,6.06416652570158,9.58534169603877,14.422281105138033,189.20386210336704,-1.9065617520549394,-6.968213806436185,-4.020199077386545,0.757757417149289,0.9643945316236868,1.0689481702625643,0.6580885969484916,-0.14990861564042976,-6.403981660631133,-6.968213806436185,-1.0910920435152185,5.491943846960659,1.430293191426747,-0.35056971332849285,5.874659346140111,2.5922378297568662,6.519589567298813,-94.98353797730408,0.0
2,7,4.505531239206553,2.1084000849057656,7.465431510115115,11.91319959406472,10.379105559264895,4.528374099718169,4.324168971181563,3.770548066795271,3.2292154047208084,2.1084000849057656,1.032978272684835,2.959035074006742,5.334381633460454,13.109051665702694,14.154288053230019,-38.81939415851567,-9.524394272761532,252.55073981643176,9.290744559872394,4.851732450408062,23.484647376338376,17.935323874827308,10.265131056277854,7.753678366187373,7.0180643459915615,6.199384769916504,5.531632991056641,4.851732450408062,4.193034881447765,4.87233298356069,7.094925497551315,12.177781119214101,14.073783188254053,14.672057337131308,59.77534987437145,108.59700689681671,5.911649592631906,1.2429115896077303,8.596332834723567,10.948788236179437,11.831415811302506,4.674759365748156,4.336457558260574,4.25611542665082,4.023732718027945,1.2429115896077303,2.521898162783492,3.807656703754229,5.126733261139522,21.814942561192826,15.789188623265296,6.364225076151526,12.91275004978275,2.593660672092473,0.35381218647541535,-4.301780334568743,-0.790356682913954,4.115861734842923,4.6297489373844405,0.047492457981205466,-0.37909429828832353,0.03700277331309922,-0.16577052966377365,-4.301780334568743,-0.44586419602781,0.35172118424517657,1.698565732817374,4.906543805573207,3.9100567854235533,-0.8864190791910437,3.4121329557677575,27.288789251711343,-0.5966214033583814,-6.113869552753844,6.67999486436419,8.682566029604619,6.434805969328771,-0.18915065090476685,-0.06854276756866717,-0.11265979844648456,-0.574173109341394,-6.113869552753844,-1.8888979850799785,-2.1661719102179733,1.5619078902082835,2.7240819830532645,3.302006164912777,-10.368716483500169,-11.48469686879242,-9.515214142650303,0.28595572758450155,-1.799104123579977,5.057046694450857,4.169881958231937,2.4509285673072814,0.42022492059307975,0.06901565816133189,-0.39585910372208694,-0.7743058644646221,-1.799104123579977,-1.6076306980820665,-0.6171949525395161,0.9818592016206826,4.753337739930182,3.0436359799507926,4.965117177175853,-3.8408482148977874,57.33752127915113,4.582477939111562,-0.14412800147242438,7.509491424150023,10.047172116023736,11.076922844426027,3.525855232241851,3.3920543561641368,3.2591341753954346,2.8468352489762268,-0.14412800147242438,2.0902969820207065,3.2241684837271567,4.177193428772635,19.154522858136872,12.096983740793751,5.590923658457132,6.606361912848627,-32.88571386149744,4.725500974308621,0.005376247043954233,7.231153639001258,10.370175552130341,11.17239148116122,3.7350821991088217,3.528127487937902,3.344029452542727,2.895156356295426,0.005376247043954233,2.0905601630119612,3.359642306100251,4.22768279996852,19.349040334667187,12.510643875218076,5.436296034047793,10.086190182636035,3.689669392787877,1.7167435517787193,1.9707705122509274,5.418698233251775,8.967735675773213,8.064348121985265,1.6084605346947314,1.495398604545613,0.8371639596722362,-1.152112392619515,1.9707705122509274,-0.23352100981113927,1.9339211360782176,6.588958530400123,7.810469884963627,5.759424626102181,3.64100908470787,18.722191149426205,-91.02177384598818,0.0
3,9,0.2905722872261036,1.1905803313679864,3.5902543165586382,2.6531128695889485,2.5168680017593856,1.391570947050516,1.2050318726471805,1.4510408407938495,1.4865571517479952,1.1905803313679864,0.7198171019948603,-0.32183048703456413,-0.9144353755536776,-0.5193570100845444,-0.2985231948381462,0.12137800085985334,-0.2472573010947599,-50.55752004456839,6.8147311547116844,6.2003397134095595,18.159782819468685,10.33458327336333,7.9677365441609345,7.122416905568707,7.326377485284087,6.926000769822941,6.3909073970560835,6.2003397134095595,5.483339476757874,5.239042102533068,4.504425554289711,4.531885480736482,3.8563641546424026,3.88523854597636,85.58681311349834,-17.098859906235756,2.9501090785940245,3.809017816269719,13.09621589545041,8.193848120188816,5.332606866477564,2.938860093958481,3.0177250607923365,3.717819952897482,3.722557408575816,3.809017816269719,3.702621730260334,-0.4200472446338688,3.3058332535128447,3.4792879776238856,3.397845056190758,3.6954162554856618,-4.026817847073008,-29.6396958897535,0.007260763631521823,0.766694214848332,7.6846678423884605,4.583036585375675,3.1696709167673314,1.0154332069108833,0.9326057692142187,1.0022481323719332,0.8342809296989778,0.766694214848332,0.5564857053352851,-1.8174766262653117,-2.3248571886210394,-1.0659020807931598,-0.42927679684183284,-0.6144589164394662,-5.979524472348721,-10.513821926904312,-0.33371404111951364,0.8944089740179125,10.342378354717356,3.81707291878802,2.323075573533391,0.4952869737247388,0.9068455803310114,0.941900314117116,0.9169367751005585,0.8944089740179125,0.799590764089988,-4.526579011443379,-2.17131015021365,-1.537870421493836,-0.629286057437373,-2.737549553822337,-4.655509358533151,10.163181311000974,0.49977691353119447,0.7991770390809754,8.351093906311165,5.228897034725431,1.5924542982627654,0.6815509217085977,0.9251965854082397,1.1423339082366608,0.9035177689218074,0.7991770390809754,0.5790826928258507,-0.7774359352259538,-0.808051310724041,-0.31259215570628135,0.05685669365099569,-0.06861771315565621,12.829670722719738,0.1240731062862489,2.229613660708933,3.1810422614024607,11.653618360773947,6.685433664830635,4.568935378909564,2.575311663109186,2.547137300355416,2.9991773626960874,3.1313345762553353,3.1810422614024607,3.0405550124339173,-1.79443098483063,2.29104068918724,2.0824705328972297,2.772581889544548,3.130766324681371,-4.970323168123272,-23.797098570071636,2.3195633030173974,3.2969675096375255,12.210851674963491,6.797029374943893,4.391112176285401,2.3983117552379705,2.780606828001017,3.0949212489842286,3.163675463069148,3.2969675096375255,3.142930955664914,-1.8202086280246723,2.472687895861326,2.21732703396256,2.941476200637274,3.0932641671157444,-4.71937260986208,-24.783284121623087,0.4806776166907847,0.20254803421026268,4.9822423638474795,4.41356690719945,0.8410024190697417,1.0182301897280632,1.3660902856937678,1.1984387229424507,1.1560640658521801,0.20254803421026268,0.2426358633632786,0.032598737009021835,-1.0579816593241862,0.8538945544219709,-0.9663402906057875,0.8855953172554236,-4.763942905256089,119.04289617213409,0.0
4,11,0.11148023305667881,0.7287868994145901,2.8481019588091665,2.981665275767274,0.7835719381033761,1.078810813910147,1.0044712204747077,1.2035955030581142,0.591146885763765,0.7287868994145901,0.9327918036536078,1.1868156197162143,1.2804077698107807,1.1464455455207296,-0.00012637368192249755,-11.303639199796361,-13.071894656947096,-1.833448981690861,6.791617747442467,7.331500176389003,18.59583284468942,8.183785308136487,8.226600818438092,7.557022033076553,7.6768304238876395,7.670142908416279,7.465062398237004,7.331500176389003,7.206877716294203,7.06690689793594,7.1984400175772665,7.510778165752177,7.384446410592789,6.455940181223067,0.14157799468747312,16.30991304315329,2.289504170376061,1.9322862723467975,3.563464610552869,7.4134173210016225,2.749201441688023,2.7247459026207164,2.533277973758882,2.6557232749670234,2.6555093886331615,1.9322862723467975,1.239167398742648,2.3183607035951224,2.733937940857519,2.5955903835734304,1.8609640674695644,2.2773984080390655,6.724386171940306,-7.886893292428037,0.35990685717482207,-0.6367589251010227,2.7673292113326866,0.8472368330507537,0.10998705401090472,0.8003687454524631,0.6634879525254249,-0.27310664093500686,-0.355096785901306,-0.6367589251010227,-0.031208258299745016,0.3662573086594151,1.4044846442550152,1.8581001083954845,1.2271720835985993,-1.8456969834362846,6.211472250291496,160.8625743439933,1.5727341030098145,-0.2470959535543061,-0.9204497922587811,1.490385058622802,-0.02464782032458487,-0.2569871191164032,-0.4857724256518525,-0.3061974635376882,-0.14008899345593664,-0.2470959535543061,-0.16272628129359346,0.6648120810467498,1.2560153686875186,1.1177456399471628,6.337622674215477,16.064660328528504,4.970126892897278,436.2065262542596,1.6996922531188976,1.1389391456703977,2.303072507274902,1.6455993768880377,0.7960259132178279,0.9460308640750446,1.0002118191832747,1.0800604047890765,1.1514609940295004,1.1389391456703977,1.1781198985591776,1.300122805439116,1.5118428016097494,1.4129415067852198,0.9799395187953166,52.78420662192756,19.72953646059039,5.328276987742787,1.7791354370032433,1.464998369352953,2.214362237607096,6.112267971306741,2.005017977035297,2.031938380566933,1.9715367304528624,1.7332966733708457,1.7361247768354016,1.464998369352953,0.5421169681400883,2.241964173320222,2.658028935496484,2.4998110287800337,1.2599271642192533,1.5024015416669265,3.0022106899593117,20.218074308429124,1.88743189987416,1.567586228053369,2.9368865312327816,5.911151084238309,2.303888201126563,2.263959636626037,2.2132626727675855,1.8811266068450572,1.7666560511883969,1.567586228053369,0.7730129041284478,2.3714442681043164,2.712043457174689,2.593344736104808,1.4913628781515895,1.5395878683576425,3.314666007571729,19.184924666149325,-0.23485702791641025,-0.019932005694831927,-1.380636667172194,0.5662026164421805,-0.7627266379707962,-0.49836597077384487,-0.608718349478363,-0.5364028367115337,-0.210227712870967,-0.019932005694831927,0.34271539424819647,0.46432702317941366,0.5176145021306009,0.3132952334960754,-1.046887441147633,-4.2401976475182614,-10.6666431446402,-3.511292272274247,0.0
5,13,-2.4750595766706476,-1.3647203295369674,1.844364810024444,-3.228273309469963,-1.910543843252282,-0.8578134093615841,-0.7244980839506305,-1.0924208180856403,-1.2416868513093406,-1.3647203295369674,-1.5827921016808437,-2.347479068899467,-1.8745894806912404,-1.5740701826751864,-1.5516872887313864,-13.67802718379389,-14.110683473532262,-75.66553647155527,-2.5512982734650738,-2.9948498291775025,-2.172086883475339,-2.9875946174877743,-2.372007730242368,-2.997401905057704,-2.6790945690043118,-2.8331732308677555,-3.0459507699970945,-2.9948498291775025,-2.9523216060090745,-2.8895419476397888,-2.7645363306978856,-2.49180794451497,-2.413281647320429,-1.5555776073488863,7.048988338433059,95.98090029258975,3.9790193356273225,3.3544955663975013,3.9661563843717915,3.7371004833469663,1.3481599023691406,3.6954448319094575,4.611138057381,3.953085410475801,3.5780031767896574,3.3544955663975013,2.8819306872621935,0.881790143590114,3.412491312855598,4.16342688665897,4.201244203910912,3.971126890731372,123.9497273563865,202.72830730107236,-0.11966541655256104,-0.08533109281156433,1.483487592633204,1.7797644727597555,-0.2793237868098718,1.3207594460904426,0.9789422088446313,0.6429089925963241,0.3437676796509941,-0.08533109281156433,-0.4909039891076978,-0.5246457077580262,-0.0967437394515099,-2.054704913233366,-3.0917490558611975,-2.631881733962319,16.310656905348093,22.59759205491953,-0.05140428970921724,0.22512131841803598,1.4279860722100353,-0.12011680461281622,-0.9821513709556489,0.6377246053310146,0.6236231572692902,0.5743762822833582,0.4400828703976422,0.22512131841803598,-0.05978507497272403,-0.9567716767807962,-0.4001384670423526,-0.5393334032508184,-1.3633387298313266,-1.043626610274155,2.1654216520049188,13.694391538581613,1.4031358062805646,1.6217866160432906,0.3271964491164442,0.3110037579677181,1.5415314851748507,1.84169848709508,1.8717180552614658,1.8667785335450813,1.7156674292906247,1.6217866160432906,1.4031289436163858,1.0182009140950325,0.828089376223606,0.8843719419898859,1.071071334463255,0.8134075511194812,-2.5099779369745407,-29.77478178788236,2.943119104435736,2.6797229935608797,3.688840485079083,3.587566556300438,0.9060122202709755,3.267964056919416,3.751754790454159,3.0092439727830422,2.785652278583772,2.6797229935608797,2.2291463843908006,0.255767908408255,1.949023743129147,2.8812994963523146,2.866303259631758,3.335123537971799,107.84256171277688,158.52540033668956,3.0652200738796997,2.7808536837745996,3.9272811352617936,3.311820885812371,1.2018889741157843,3.4565361218476323,4.007717635686925,3.0365446585670735,2.7862876264243868,2.7808536837745996,2.3773886629022307,0.3668393055447778,2.0903104957265466,3.0582359925663463,3.0323757778031233,3.1919040680002593,111.28571578089182,167.8175462169824,0.7123022964139909,0.8895457561729336,-0.04182111949028173,0.5506555265373689,0.27390755196353217,0.6170832663629254,0.48532591912356865,0.5613314025223335,0.906140361620029,0.8895457561729336,0.7662539254014262,0.6650310644870567,0.3056106863364218,-0.8335191520672822,-1.2301766459451002,-2.8792990879627567,98.44438007804513,281.8683357858257,0.0
6,15,-4.043703920127525,-2.125344938291179,-2.9858198771795323,-1.9170007441725836,-2.547731376202783,-5.567815067674365,-4.483500299224409,-2.3128878500542718,-2.22489148611037,-2.125344938291179,-2.104056891444213,-2.3209340380570582,-3.361314211808809,-2.105463605715196,-1.7024777731965608,-10.354226104956568,-12.21188382098091,-92.81756721250784,-5.42248993379502,-4.547822643947235,-3.2533002569327545,-3.4243802849611935,-5.008105041939902,-6.355484793320322,-5.264880650743418,-4.607531811673089,-4.510920004658073,-4.547822643947235,-4.79258085292298,-4.705787402898737,-4.612247180293452,-4.440838170237074,-3.977218649590283,-4.0100896547394465,-29.031477453777494,-28.091829446628456,3.244312859851036,2.927029698531936,5.199900152416568,4.60678393345671,4.054361911201098,-3.9085163602975053,-0.1196726128507962,2.677407354526599,2.992566592331452,2.927029698531936,2.886540693369085,2.74750206420239,1.3830513124134882,3.629798347244852,3.829691188620128,5.403712812332526,35.026840922800744,13.877104596875014,-0.11789548037681574,0.4201798792228746,-1.0991288778424249,-1.025152168462811,0.08691287621139517,-1.755134531399509,-1.2779997349099577,0.14085144813025158,0.3093453085304821,0.4201798792228746,0.3653829745202975,-0.04870274243946682,-0.3596860345493807,0.3290165187642138,0.6418014941134011,-0.5173213465983852,-6.43372788384187,-62.780568533906916,0.4479411476188539,0.38531003549584414,1.1389660334373315,0.9140113540335948,0.2670821619144573,-4.619385338043412,-2.768449032739262,0.08856222749431489,0.33723797125931854,0.38531003549584414,0.4672899916538231,0.2885386907496457,0.3275286717054589,1.6337443265132727,6.197837503544906,7.714104129287995,11.33946341620706,-8.585276988706001,0.38026287959887417,0.21472805441508738,1.5584911472110017,0.09804030016579608,-0.11963246167354488,-2.0418550636656807,-1.3368640356589363,0.13898822543386508,0.2853723802479817,0.21472805441508738,0.17497437252897208,-0.0016120586144458405,-0.11734996911276283,0.5380603984237704,0.5855440584002038,8.75335906662735,5.506610051480002,10.041691710242802,2.4012836313276056,2.4279614856503566,3.54409864563857,3.4483749864963515,3.182653979890882,-3.944477615628578,-1.157051736933678,1.9519206817622183,2.420421919992694,2.4279614856503566,2.3816210173134933,2.092203053628817,0.7583105674552887,2.944450536820961,3.027921051476923,3.2066401877613724,30.062630523388016,3.0730646155054475,2.4933007019590256,2.4489712765607634,3.802461885493171,3.5435689235605436,3.362609417670968,-3.9283555810529864,-0.9289329019761269,2.0588640226712283,2.4592227982725716,2.4489712765607634,2.50295899159122,2.190989443913301,0.8409725041854723,3.0085678792531407,3.188173955731906,3.034844652354008,30.56260081177814,2.887676340159776,0.7363887193466673,0.3732368055548505,0.24940239972794045,0.38981078102478595,-0.3479586210054345,-2.113218037986767,-1.897239556820007,0.03478435592678769,0.4838362172071091,0.3732368055548505,0.15354171242995582,0.4427112703768828,1.0339856200663267,0.9649731834648363,0.36460506808274906,0.19487519904436576,29.028105843883022,288.99435905857393,0.0
7,17,2.1318629361850268,1.194985555711018,2.0342242052749597,2.2953377584827117,2.6870693097173053,2.2742010716025045,2.0724854248918736,-0.759286313288404,0.6176132830087986,1.194985555711018,1.3339496731018936,1.615374647604418,1.4416153815212525,0.9677425900603978,2.41081812793923,-2.8592847861025836,-4.982007712090425,312.1556815367748,-0.6116326987358552,0.39934977664571786,2.730136651722325,1.4914358519124131,1.621154734411089,1.4216630227280038,0.8714549134247933,-0.5764864136836781,-0.15825599160834297,0.39934977664571786,0.39219879792796425,0.40458690254453133,0.3448921080428515,0.17032523954274253,0.6780968209675868,1.3713502369309902,-33.65844480462484,-36.73695375093785,10.884952877889356,3.1039220719532907,4.010795317633159,4.0869730088763685,3.9491332141526416,3.8446234185558,3.5965865855953005,-0.0363644984047221,2.3249592822842073,3.1039220719532907,3.242666232020811,3.230535181396621,3.058379871292178,3.006222912465311,3.7216359420903102,41.923542427034235,322.9407414958512,215.41313325194264,1.067550831309795,0.048260110734690026,1.1701351701362048,0.9116361305338381,1.2532488835077245,1.0353309995134963,0.769572262177105,-0.4687472617424391,-0.1110461606551553,0.048260110734690026,0.3506268020734509,0.4375151458962321,0.335944561363053,-0.016261463025214626,0.20909518094977209,7.218150346162048,152.52298345139826,217.30294484357825,-0.09982233569952438,-0.5783888743981154,-0.5219594210280423,-0.5305947471091679,-0.30541789373822453,-0.4554370451250264,-0.406466854751974,-3.408402008088867,-1.0222579673941827,-0.5783888743981154,-0.46001820867963594,-0.2646503350031571,0.10828734268467179,0.4794725626584045,1.9381214772551179,2.080871455208074,-3.1421402357343573,387.62027528051726,2.3311191339586044,0.46552402478922034,0.9298470275291851,0.48596363125769493,0.41691179592307637,0.6055258461588937,0.35210481259537724,-0.49762673935332546,-0.12609906776836657,0.46552402478922034,0.6683898262064697,0.8726456453586126,0.927919786380537,0.9705744819761569,2.318060774216616,4.965143460551393,2.839706531008455,1254.537588185302,8.234569040255177,2.432180133747165,3.2582530867788932,3.2376486509203946,3.2433314981464805,3.132572169008799,2.950726138253821,-0.36496079106189455,1.3644316863425556,2.432180133747165,2.579609901187212,2.5942489320588913,2.324683891916097,2.0280643020862614,2.3529318564558697,32.23486373503877,304.67166327682884,207.54379131173874,8.664752906766854,2.5431075184996645,3.6061710731515726,3.4545203394311734,3.3979515980529533,3.279787169107531,3.071226631619491,-0.12178365627693064,1.628650139039986,2.5431075184996645,2.7261677307216,2.7272386763285623,2.4447470190177993,2.1144710964111204,2.555816561609988,32.12877475116057,293.5837420434717,218.15479051007173,0.602132133262619,-0.7297286349504345,-0.41916357684995476,0.37890026098182283,0.6303243097256743,0.10258393227366515,-0.8954297986934502,-1.237092860678533,-0.5982047742679523,-0.7297286349504345,-0.732376105047016,-0.5494560835364085,-0.24623696567852638,0.8218713492368205,0.9454262991332988,1.5760655143757873,117.16107532853363,293.6773715559565,0.0
8,19,0.6602118694152233,-1.27077292113666,1.235393138731727,1.891630614489199,0.7804648001563302,0.7018766354852203,0.5709794774936818,0.24248638783279353,-0.7679999617327499,-1.27077292113666,-0.5518039350204507,-0.3381316330718996,-0.3635771475098385,-0.4850426991929912,-2.1098567191878765,1.1653948843505104,27.214276510867627,585.6219510464033,0.4087521639033936,0.33685841032135366,4.285447412665795,1.0944981771653277,1.6637678947423142,1.5611931836711106,1.4961720123202806,1.0247005946803682,0.39184862249761704,0.33685841032135366,0.18356909939709573,0.3585554982864773,0.6973569504438686,0.49572130029245726,0.46408521286839477,1.8639856221339228,-26.09840298742667,-6.968422070699731,4.621430816817006,2.782131111176066,3.692108041595243,3.7291107511841273,3.766231320245092,3.7952126475735377,3.755564629583836,3.2666636378313885,3.8228643525432626,2.782131111176066,2.376592779012795,4.171162499966316,4.75320382081688,4.121082621275273,4.1752077193412145,15.323576910551404,0.5598238252436438,-0.11682523899483456,0.6195298723060249,-0.007424549798677255,0.2513859686042536,0.5377221090403747,0.5223090836513576,0.6137419303185258,0.6620383633570207,1.0204473669888026,0.6964315556084957,-0.007424549798677255,-0.33690538401597314,-0.042049025537104684,0.3149782159027891,0.4389655836360457,-0.1673760160479828,12.179030068587222,23.989600260257163,-42.216830581390155,2.016515379567751,-2.441095243118943,0.3083690811051381,0.037766967256662176,0.11470589978099383,0.05955997804579339,0.13747423330887273,0.1813642025357218,-0.7297368973816363,-2.441095243118943,-1.6948083295460437,-0.5994834757431012,-0.30445392925241266,-0.18792609552967018,-0.2875079314866424,-0.15913360982032265,92.5326198799116,214.72394450256482,-5.866972048980452,1.1999196904144211,1.9603598202563908,1.1127579410319206,2.071058008816401,2.412324513413784,2.467661519765364,2.4945143677309196,1.9195443668557632,1.1999196904144211,0.7852622740560894,1.183178355234962,1.733371837388671,1.9872868359329219,2.01387471352323,3.9933722635793347,-7.669305056780824,-97.87114783320277,3.677989537033451,1.8663310129350925,2.8044265652831757,2.870471283595517,2.9291835441218406,2.942720274332653,2.9590326756393677,2.4315266922919148,3.0417769202022265,1.8663310129350925,1.016896602940058,3.4456024275211816,3.40566381499438,3.111141569343235,2.7035808422430696,14.644106849549427,2.635057732328377,4.343122794379115,3.8196678394579253,1.9196727578239006,3.1172562890842923,3.0284204804864445,3.1468118617511616,3.0960329388904513,3.1091567575948864,2.5217758943664266,3.138531618782635,1.9196727578239006,1.1862173758364583,3.556069123039156,3.5739153825416956,3.172833153505211,3.1449265168267595,14.588655590623569,2.657541602891875,3.4042158107640095,0.7951343057192225,-0.12002853937638208,-0.5590316755029184,-0.37785883614139965,0.44317565611872967,0.468742547071376,0.32617981214769526,-0.1917417981923251,0.026908251663887234,-0.12002853937638208,0.06080459571198434,-0.0637226962820116,0.5554688016469991,0.6040986363359461,0.8912375877810598,2.3958335939042104,59.898797253438,-16.450653955937454,0.0
9,21,8.191730058993263,2.873056359040448,-0.7171644476430371,1.0792845002657405,2.151785252860679,2.974296966730197,3.064136935497169,2.986900063492483,2.945333763289653,2.873056359040448,2.4786354524917042,2.5872715284639587,2.387967464449665,3.045650169400809,14.661850816641252,18.747280547183887,2.2936665203502185,1741.5115279768584,-10.354324951132098,-3.8195523832665677,-2.2316035329807513,-3.400535356419275,-3.2150867603138567,-3.9911415240464154,-4.248461695352278,-3.961800483006786,-3.8421556747386605,-3.8195523832665677,-3.872948141826543,-3.972063597516924,-3.5553746351518725,-3.491535074372293,-3.5158798319551723,-5.917026624992382,-2.5285275338348874,-95.06825340871282,21.79549108270871,7.146906545654654,7.188540847028482,7.026753101073781,7.310106735329233,6.635537933072982,6.763026942049219,7.320173927504273,7.486760422200139,7.146906545654654,7.109920768119593,7.190575054492107,7.485745576009069,7.104071213218964,8.42340816666761,51.056791056337836,36.29584250552117,26.116391637551462,3.111069002854194,2.251233923429661,-1.2497254568280651,0.7216923918299691,1.5845977648583207,1.8446632143147144,1.9805485886498648,2.225412179210458,2.409937635284961,2.251233923429661,2.128528247354861,1.9908336640937185,1.6506047607997023,1.8118014024922124,2.2979014739572277,47.228516469378235,-15.141962771197301,59.67431311417076,0.49531930060702856,1.0587589282006575,1.4599259546528096,-0.26221305675334705,0.7284967697154122,0.7269691079190835,0.8562976515131269,1.0044507765345279,1.119018052124197,1.0587589282006575,1.1610708293274221,1.0767919203588727,0.9380939748633692,2.9100204509272203,5.711985322470716,5.71950848789827,-3.422421455610237,-66.79782285695275,1.5919941308586947,2.9311312485134717,3.5938902016488354,2.605476467447488,2.11225146594387,2.671811789742718,2.726072468752707,2.9180234368037095,2.8859529706898903,2.9311312485134717,2.99872663265776,2.8911252321423624,3.265178159106107,2.732804868023924,4.302961775570465,4.347512248409688,0.5065703635125283,-58.93089742908506,17.582165951351236,5.913808773239095,5.531458004774095,5.9697690816391,6.260611759524937,5.492786159941494,5.415803428884018,6.110504925339189,6.125618246681602,5.913808773239095,5.650134170922782,5.808018810574026,5.791749552085154,5.614717395769107,7.25156219547977,51.418510635741235,34.42474321221021,28.016025533288204,18.283709077722847,6.1419289565559385,5.871673294468766,6.27627669116497,6.415555364472333,5.797882710044998,5.667321012487654,6.239060031389475,6.327174649755747,6.1419289565559385,5.922579188390092,6.160537362234963,6.013881155769761,5.840255300017596,7.52338047997316,51.62985132109981,34.52980153432879,28.050318542059156,2.133279848224781,1.3404969135082518,-0.5749761182376766,-0.25748396379237287,-0.22116796359654392,0.5793829065339912,0.9491007282064836,1.1076184755896774,1.1543749833598655,1.3404969135082518,1.3282825701794996,1.5014410788484795,1.5314481598924028,1.5325497409929238,2.06806202921444,33.65537304473015,-2.889322687967961,7.419395943853817,0.0
10,23,5.09514530854291,0.6618310785472129,0.8533304637899495,0.3450387363707034,-0.6446549596884157,-0.07690683652468579,0.11989395848983513,0.5012839299183598,0.7371908367511235,0.6618310785472129,0.7061531665976885,0.9184365540458777,0.8369851416425083,0.48704158205611453,6.95790928759444,4.325108231007781,-26.973522541963778,376.19115577380103,2.816074270448498,-0.8913748752442864,-3.72528336289442,-2.4072005664216114,-0.49862943052697667,-0.6215248203275177,-0.6549736682704521,-0.6293581468195245,-0.6408124702415908,-0.8913748752442864,-0.8679811763118279,-0.9987244943193276,-0.9915230571460776,-1.082628635050232,-0.6357759696632155,4.403266866936895,14.267726995325727,145.10902311426187,36.89553921637283,6.8448888695892816,6.868170422852246,7.24884219824684,6.470004471449017,6.215856245244477,5.845496054562463,6.413192773901444,6.86241902641462,6.8448888695892816,6.798637460337466,6.800410591077436,5.919975239347393,6.508394316950888,7.2453923689842465,100.5643669468362,93.60245667598154,93.85313559571972,3.2942275119567315,1.7184863770780285,1.8714209401747393,1.0320582394762152,1.3900418908765275,1.5396466204767183,1.465942041480869,1.6492229499555677,1.7222185820825267,1.7184863770780285,1.7133056973420568,1.6882574454682582,1.748749690290545,1.458669181366099,4.132331978235593,43.33186849242802,30.22413478232931,52.43311655910964,4.83230046729337,1.6017476345406412,-0.04320964742412394,0.052067696940004855,0.8968350202925143,1.0392525640256922,1.1624998653827907,1.5697625373610806,1.5487154742065594,1.6017476345406412,1.4194914154024862,1.4141262751307653,1.4129509344831888,3.5594104490608247,7.145563208599191,10.532412145679727,158.18241077945888,-4.597690999287429,-1.611148647365404,0.7690963431807236,-0.9202505265738707,-1.659706789977605,-0.5295383932633027,0.5027787378402151,0.5396894854567081,0.5705760900042528,0.5321054680496186,0.7690963431807236,0.63230223841532,0.816848329236856,0.7701941773413264,1.9315215579451699,5.712242415731252,8.360932502755306,23.563580107472198,-87.90455331043118,29.988086260163218,5.548639963782677,5.798811617981499,5.539528493175372,5.365029615411468,5.243226399366487,4.659181107083911,5.459157426541565,5.585741400103584,5.548639963782677,5.496308799341551,5.376415169129597,4.60772256649681,5.1110893173591325,5.82127772374345,98.07163488873192,86.19851022067208,98.36798858663808,31.09413957449451,5.697427674400824,5.915565992885584,5.742743983648992,5.630810740541257,5.504423674553852,4.881863492052269,5.586977195693754,5.787361965370537,5.697427674400824,5.695757732191081,5.571575240613953,4.6878200868564335,5.26603498373068,6.256886268455863,98.1966366355051,90.6331248849158,94.96567584020733,3.320667920988962,0.8437469935531763,-1.8761925409560414,0.3119298438196229,0.19195593839648153,0.12636530766701853,0.36429279176375734,0.5815333319431528,0.6910454934668588,0.8437469935531763,1.0306665817240166,0.8951772154097045,0.9548125913688893,1.0756911934109665,2.3249719933806743,41.6983584632349,56.95872449260791,-30.817722225940596,0.0


==> data/Raspi/qos/relDeviationBeToRelQosfastrtps.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,6.8724276627507255,9.471702750407758,0.8294719208894533,3.245180438862769,4.43962876326039,7.6466157322715835,9.158133814241626,9.873818687877394,9.638605478356306,9.471702750407758,9.009159948913045,8.688369383147638,8.677116966018229,8.735834417769576,7.213886090170962,-31.090900051565388,75.96705723944785,50.20485001259955,-6.272122820555945,-0.04238527619079995,-9.541181422758523,-14.21161151565838,-3.6502816335278836,-2.520752417942274,-0.8419361154809374,-0.0012774165527636907,-0.6787109375,-0.04238527619079995,-0.6860366582701661,-1.3682180210215564,-1.8951483024244808,-1.299093814113826,-1.886754307490915,-3.9513344985979204,-92.74460399073435,-56.49999229039825,9.678184189937507,9.051124361527545,5.277795154243767,4.599769228499107,5.070836528518752,9.478734021985439,9.129611379788251,8.495933838383731,8.003006455580179,9.051124361527545,9.55150685415881,10.555043034904383,11.7263634300917,11.28171345354881,10.680785543117123,12.775343250886625,29.344119852412625,-16.994979399584537,0.18632119580245823,0.6079629092172142,-3.911568990032559,-13.364153602255175,-7.207559511892838,-1.261318007651745,-0.4763883982366123,0.059591999409901064,0.3617385802959804,0.6079629092172142,0.9855694730778388,1.2679755689142045,-0.45145101920661024,0.6042659529921913,1.7913180835242093,0.7210154705628088,18.094981399434193,36.2667814579573,2.595518337432235,2.606568679976925,-11.76186883157695,-12.470031115627703,-8.4199973891385,1.424882189235487,2.198923291990134,2.3831239075694857,2.5170619073584697,2.606568679976925,2.7378105560482813,2.793978281368469,2.7493552844819824,2.75752464802982,2.947407650029366,7.2978294322383706,27.989379266577533,33.27516606090176,2.4815645823450954,2.5997736347681575,-9.590292587448246,-10.125017607772419,-6.3040354560298635,1.5009513517371889,2.3675604182994414,2.583337753080655,2.6187954823731525,2.5997736347681575,2.644166062739414,2.690074051731771,2.8305049039600085,2.6349118895551875,2.8372022544610016,-0.901624200381958,27.16717320656521,81.60580173771537,6.528907357724124,5.771685832154862,-3.554006601037398,-0.6056601997072537,-2.6241468642478805,5.160635543375125,5.470779326235948,5.701175142830112,5.713175256562558,5.771685832154862,6.158752568134546,7.254500731789783,8.694717822273141,8.4608576169256,9.186568140950271,5.631365066452793,15.545287355860927,-8.627513042230365,6.53696930907824,5.866190503320783,-1.1787658990045418,0.10126439682608576,-2.489058431029847,5.547288670509138,5.511163203189761,5.751651796163355,5.749236097508455,5.866190503320783,6.20491957305889,7.427035113617826,9.128863999207784,7.723029068990854,7.558456375506214,5.877651416875383,22.756343736452134,-9.28551949469476,6.378453181562294,4.33814300556922,-4.64508146725489,-8.562502308831723,-1.8142789907231587,-2.0632226188929934,4.514440477179567,4.308715862347613,4.266457118661155,4.33814300556922,4.372713163101609,4.496793484688118,4.783458868079071,19.527910534698012,5.193763714966207,47.941118981115615,30.71466802912723,-80.45518991650248,0.0
1,5,2.4514494577936476,4.202994607713602,10.674169028168336,8.46071144280211,7.45085554531939,6.767544495910858,6.013176009567113,2.3620628129201555,3.8250309351741687,4.202994607713602,4.396124099919999,4.27054153733006,4.292694274854089,4.201502624590372,3.169213932120996,-4.894873401103768,-12.743535946069422,-17.99261855276466,-1.0465461185075966,-1.4771025945762397,7.602045843372954,2.0966969130826993,0.9657948001943365,0.9187070268193203,-0.24675781169881977,-1.1682974495193337,-1.2954637300464409,-1.4771025945762397,-1.1154518507258493,-0.7632357374612337,-0.6730878239943814,-0.6581623346238189,-0.6894233129919847,-0.825740881594751,-64.57533599355793,232.13501408639354,9.469663400410985,9.188046933820178,9.303099204189012,9.292627388295175,9.561542753980662,9.910235189728217,9.766515245001044,7.564677408249292,8.313055814112571,9.188046933820178,9.661585597661073,10.379492242513857,11.592775629130914,11.382389513341344,11.289446109797785,12.977595630161886,-1.27869187614173,-47.993830253676855,-0.041830263497779845,-0.1538549503396727,-0.36910569634036366,1.7604411952437784,-1.0806119448150082,-0.6525870749511099,-0.7200402562267791,-3.588296223611945,-0.6742066397003319,-0.1538549503396727,0.880461342400259,2.3271505327031017,3.359136326213008,0.6430576633423694,0.9551000803937632,-0.431253549901913,-5.09691888311714,39.66835641906093,3.257461240170339,4.4680157164821175,-3.683001644173955,4.428905681430922,4.856171239716273,4.934201089772034,4.55850752674113,1.025160887234124,4.041858240712612,4.4680157164821175,4.614733368283184,4.633454789789603,4.819144531423357,4.883836097898975,3.3404340523527725,-16.43467116095128,30.793962040150003,-25.930339024866647,1.2999485870241836,1.5484383624471032,1.4957259261826004,2.5778879456534742,2.6229912221570784,2.717121119321647,2.539294099746394,-0.8001954140677865,1.110547279732023,1.5484383624471032,1.670233972133352,1.82310856182652,2.1721023648387763,3.4652588282413084,2.2118713007826853,-22.76088628368945,18.90829777091121,-22.27339613427235,5.916637107337844,5.947611832113722,3.932514571645313,5.789816567047386,5.720453373035502,5.797115301223151,6.6647610836789175,3.0101875605882182,5.592097538999139,5.947611832113722,6.322920099443991,6.742459654417149,7.868421819294844,7.843068603073369,6.603560799964705,8.643652029346503,22.0897317331664,-13.003724356364177,6.2890328152772605,6.358450336228052,5.008139317752652,5.916090367192271,6.117452403723903,6.097215116777665,6.466730830545232,4.115867873105742,6.05911435781845,6.358450336228052,6.7054707284791615,7.214362485608547,8.322539121678776,8.726627185517067,7.120360136663803,7.822577183182209,1.4157410680280462,-27.75064452953477,0.8660787674643085,1.3178614260905481,6.715103627231681,4.090332484920731,2.356815222725355,1.9365808956395787,2.1277232257627925,-1.2590353104166558,1.3189603397174383,1.3178614260905481,1.316900972032555,-0.6889104558561568,-2.97930708652294,-4.548046415936061,-1.3209977059353435,-2.4023723698943122,11.499989986890286,532.8686296185439,0.0
2,7,5.041489678561932,2.9868741640476273,4.768419031024697,2.6572916812342116,4.35928771811064,4.860713732410148,5.24274207861432,5.5880444563187845,4.413733563218963,2.9868741640476273,1.0425223178628082,0.051621424329546764,0.5325022438994782,5.46502510430209,5.154180878458897,91.3388062131262,63.7578776925206,59.60354600082508,5.230882961352318,3.024054209205209,-0.6649190508871212,5.372294532533593,5.505454025913598,5.619816781038606,5.8126811596029135,4.958153568237069,3.682507144604963,3.024054209205209,1.8665930459056121,1.0612161462935894,0.7465807594999606,0.9578994158623185,1.4293427014439746,1.3487657421750732,678.9884153480858,34.30247434015258,11.190945044467325,10.089043778802843,7.929678282058354,9.154625124313377,9.584114312917148,9.900115622582575,10.295281700155382,12.800664122562159,13.29767130131938,10.089043778802843,9.298660969349108,9.643434035014408,9.963825177301217,16.485773263807157,11.73424393818804,6.014154041268887,9.579037103473476,30.218755803444772,2.209794787957706,0.1373923982107372,8.872530246066777,-0.8987914023633675,-1.0587457365085131,-0.10064364988303127,1.1202660419810764,5.0068728939270315,5.664447346715732,0.1373923982107372,-0.9206700141398496,0.09986868755297651,0.4471629892525424,5.4321358134497,2.413892075851185,1.278897891131455,2.8190617687983432,115.26544049964349,6.784663027939921,2.4712524846093826,4.853495704683754,-0.4113661212047329,2.9604395988968704,4.237149942945657,5.110397018209264,9.900133541888156,10.306103682489363,2.4712524846093826,0.927168052813637,1.0733521941848747,3.3289064015861887,12.569777421862739,12.132685044665598,18.195285583132186,50.65744396796835,34.144372397959344,7.141917131961274,3.7915716058610163,5.243455488451798,3.256543346194288,4.268765417143393,4.849260469400946,5.246498231981176,10.067153457677453,10.07569942140644,3.7915716058610163,1.9693474108229598,1.807333540603814,3.2857742919581834,12.086191933355495,8.357304431453144,15.903105133534966,31.83563327962136,20.350519635795088,8.223575970351527,6.950286418837811,4.269677240164165,5.479932346773693,5.743090309578366,7.308836864842683,7.927085366794408,9.472657064476515,12.280591976696488,6.950286418837811,5.857207677125614,5.380482738328349,6.35169520135231,14.206311419643622,8.11939393009238,3.7073038920846466,2.7439990485805716,48.00156688968783,8.286532144692629,6.903508229436228,4.672744134205278,6.10589247240569,5.8860724070179815,7.070602143403744,7.9951253108210585,9.353021147923535,12.010952751333079,6.903508229436228,6.049420078086468,5.366481155086298,6.280715435982429,14.355645891733776,8.258276383411959,4.379118606695486,4.431125253307013,53.07051764751477,7.411385827842116,3.5368623638884755,0.05477550492920801,-0.9640425828286567,4.96612327291397,5.000729655091438,5.387479809751737,11.849349220376684,3.8761310214128533,3.5368623638884755,4.684900274250495,8.413717661202805,12.506408540374052,7.617065813046035,10.925324266517782,14.148387855634393,4.153711403889275,-69.56512378007461,0.0
3,9,8.031628818517486,10.025681489646164,1.879202574923631,-0.27154439675883907,4.844980027991513,6.637851772721368,6.920443908833812,7.415587387755403,8.67573007618485,10.025681489646164,10.103184245805013,7.660273782067435,5.119313060219497,4.26785096701717,6.944015044385777,9.880947745615412,64.55096975395941,220.83590649150773,2.450409416398481,3.2932308199399536,-4.222439497114378,-3.7525022862994892,0.4935963513995787,1.4440617827141362,1.8830785381536645,2.5095659452349635,3.108097022067872,3.2932308199399536,3.3959015889467628,2.735055012329465,1.8477006539242085,0.9671278161584045,0.570904365109719,1.5811763199640636,12.062493210738811,80.91024629874649,12.799818964263071,16.575874307680294,6.1942522731874226,6.864253463566232,8.755595571716082,9.339863070981334,9.754940084621012,11.065387560855138,12.043124833708704,16.575874307680294,17.125739340954052,14.047136458186548,12.62427809016938,13.320522268231203,14.777377173260943,10.086143055242006,2.343602467389758,-44.36415366291921,3.418793062440014,10.02323168163036,0.06974336079142479,-7.816968279099039,-1.985080266845478,-1.3266883438218011,-0.8183635094262569,0.44043854051021775,3.8357361092950826,10.02323168163036,10.590043940508023,6.885333512915114,1.9767703800410268,0.3125996996320055,3.5965161561116066,2.2763645714512446,4.2365043389696515,10.953735351497684,7.703180120497171,13.073149245116802,0.05486793206857268,-4.628592037882004,2.0758711206744125,3.2524804029408063,3.889388056432363,5.33830890785975,8.818700723638836,13.073149245116802,14.036039882613297,6.478575763613059,3.941767982894075,6.877524227787595,6.273944570385706,12.708963638730095,26.033959767608543,16.97062091579102,6.15467283374078,10.62130226894663,-1.0668541661737072,-3.4129480323777632,1.0287903132929261,2.0830717824411775,2.4207335113448285,3.5075954830212175,7.278047893851985,10.62130226894663,11.08159103742795,4.616326060879688,2.5963961974801877,6.670671060226929,5.112367789660169,15.173707279433266,14.263584746825302,122.73906233104123,9.509728864598364,14.566499740260165,5.946829930087733,0.8021729358283428,5.572898908623647,6.053938939985704,6.2305351159985145,7.2246910343481385,8.682266326615643,14.566499740260165,15.556745260639085,10.917519096512317,8.02028789019639,8.052130974031103,13.086608137771123,7.049012878733244,5.0811516314398215,-24.353495775802212,9.757599936060604,14.891570967405476,6.102997155417206,1.2757980192019829,5.822753878001466,6.266072644317231,6.341014036841111,7.360825247164355,9.057679787585224,14.891570967405476,15.945211292333804,11.351331538685534,8.446333778957197,8.388609385742145,13.1060979184953,7.158466426611555,2.503218105948604,-31.498108514017872,6.4218504253397555,8.280619728836728,-0.8679412350176247,-4.167205143222268,3.7012235951131975,4.436065396387827,4.883309477555579,6.798529921189042,9.578021441793092,8.280619728836728,6.755398021881032,5.755028247154528,6.701610497213503,3.72060946693275,3.1452225650873196,1.522762098488388,4.004102599528506,430.66906611557187,0.0
4,11,3.8070015433820665,4.213635275196187,1.2642753908422524,-1.3982052920576205,-3.5220888292986827,-0.4853706461102689,2.9605990903713835,4.082457117453014,4.255963217557432,4.213635275196187,3.658710970194457,1.2266841942175313,-0.588007394838657,-0.06369415914098124,9.28780194886967,49.088608764355314,20.939665750230187,0.29684782741963456,4.525453305583227,3.440667652777022,1.6677886786967124,2.065722422427537,0.37516447388830915,1.8795898129203696,2.961420417373342,3.7554914859245727,3.8282214657604894,3.440667652777022,3.150888825695833,1.9567481269272693,0.6282428502212911,-0.32211958688089487,0.28404771923216027,4.587668514136133,41.87898355126252,114.84356906294872,8.738827118441149,8.82172549362863,10.325035906824555,5.623342626268112,5.945584435266369,7.811015411218477,8.353457595953728,8.877723622800525,8.784041027094862,8.82172549362863,8.935691666175838,8.251102472097754,8.883454134402298,9.498627863011963,9.55771011303019,6.2349906997187965,30.578076345701803,40.84822861184781,-1.7389212282831559,-1.6618777466877162,2.6126728710964913,0.03999197418486225,-6.687156826491686,-4.214777172785173,-2.398485718803643,-2.8006673575412253,-2.2505959250354364,-1.6618777466877162,0.038601422895094106,-1.8764222298235522,-1.635460517714653,-0.4370062991611382,-1.5718662120124895,0.12174625467678639,-1.3682712678706688,-9.543628442029657,2.546732904378194,4.930219322860202,8.379455903622684,1.5867500377089827,-4.775245108732837,-1.2892720889850406,1.9005943322631043,2.907608347102261,4.010824129246614,4.930219322860202,5.913971752442785,0.5374905102127011,0.16869144002820938,0.5909168309907606,2.9023961660776574,1.65452741785643,12.2935991083713,19.37959873603653,2.510511540819569,4.089224000616005,7.66354105506007,1.0551220483394765,-2.529670833820782,0.2997768951750118,1.9839083439513985,2.903734526047566,3.534300164220942,4.089224000616005,5.033543150423742,1.1928590204829035,0.9034026729594771,1.7266210145792174,0.9151125880350056,1.3294863104081152,8.443728098130165,-11.025553820147197,5.154243430693244,5.382091211038086,8.56070400689628,4.133251705771724,1.8249144540296038,3.520932846985353,5.064640305603531,5.523087565056371,5.493512197931372,5.382091211038086,5.698399627877485,4.221034872334677,5.014470713745867,5.555663241738716,5.283284950831409,4.547228648959471,-0.6563876800181649,25.085852198556804,5.387427047816264,5.4280036599650945,8.891454661058928,4.656875847432606,2.2897807086238497,3.949156973956494,4.960196514404099,5.4380496870756945,5.542273134438276,5.4280036599650945,5.828164739931506,4.456116812130932,5.498468003171805,6.203349799394781,5.714960372820415,4.427179223697707,0.7149669658954377,26.77494420016793,2.3430817788526515,5.272173022505477,4.222097506651701,-1.2844732825993954,-3.5360300305946546,0.7136413219931241,3.5571994563703155,4.821195005683421,4.955461653480244,5.272173022505477,2.9565001235730586,1.4028295525737977,0.789688164352906,-1.1072877920897015,-2.1189004234708944,0.4317950815658316,-4.526122792452812,-27.002829803312917,0.0
5,13,3.020825405891219,2.6847498689347735,4.376147131799236,3.211868865973872,2.42017858504279,2.4279645023258682,1.7979299847449257,3.0716935456956187,4.530475414423846,2.6847498689347735,1.059650818414781,0.15113256991614993,-0.41261248870058265,0.9589645336401501,2.0591886100849797,9.573785894560404,41.901743061577406,57.41185542119922,-0.11899133458311573,-1.1252943749110464,4.441935444918069,-0.6540297430591294,-0.018397238141305797,0.20524375762480424,0.5991600427469751,0.7471163219924735,-0.0005208996789864905,-1.1252943749110464,-2.4421239437176263,-2.791379653956554,-2.7388899887697407,-2.64822860184432,-2.0647787610254116,1.98466674138492,7.352596034593402,-10.06903452467604,4.902340690387081,3.02959093120085,4.884346394137722,4.2901915832315165,6.262319450428806,7.1473491774196845,7.0100842686928795,6.440216410345961,5.971536308021572,3.02959093120085,1.281090695002767,0.6067007431952708,2.385099832171111,6.941206614592423,7.574388067471998,8.386302871305858,19.75312740588238,107.49722340355639,-6.7946272049302525,-8.787708121913077,-4.822674756151671,-4.592369083648174,-3.865902772086389,-4.579375120688774,-5.500329570363928,-5.006120372115211,-5.152041998718682,-8.787708121913077,-11.231404166573181,-11.657050876355827,-8.44353426754758,-5.515720843028954,-5.2413872165257995,0.9246724467904689,28.32324000841979,73.683002520631,-1.1092787889961377,-3.2988935095089906,6.670267035492185,2.2471809382644743,-0.03146834419000625,-0.03367870158982729,-0.3146084553616905,1.93474771495701,2.9458288096064607,-3.2988935095089906,-4.437989984703988,-3.6886598825514576,-1.9183015446325828,-0.754281870120734,-2.8320174673850063,-8.390064253731419,1.9763178788658506,61.82632381057451,-1.0976543384580586,-3.288013560775109,6.63290708074131,1.3856137566633602,0.8866329081395482,0.6815144847950562,0.17222999861631433,1.2853818086569686,1.6953599134248563,-3.288013560775109,-4.152041579503719,-3.2199839842317575,-1.029918745769298,0.5073158848418348,-5.764362436617963,-4.322259951352118,6.949187975172705,-19.431491638595535,1.0077003530908595,-0.9614183754983834,3.250650496983904,0.9023811124511373,2.813171167930819,3.5571925028243734,2.978972856928584,2.9493910811950474,3.325979359995188,-0.9614183754983834,-3.7101049044883125,-4.079963995521369,-0.18322994051428224,3.177513923928544,3.5520418482288565,5.384502604286628,24.104614256458557,82.01212700750126,1.1924547162760764,-0.9805523966674193,2.1320902516154456,1.4412454265187473,3.2665018503919327,3.7409009224601792,3.1143684686633715,2.9892602078424737,3.214728130012187,-0.9805523966674193,-3.5086204221397903,-3.893273980275536,0.3562373339916854,3.4503883969148057,3.682124257942922,5.980821932694566,28.999918496628414,121.14217626852253,-1.2048457090549525,-1.9816251197842703,3.3883299949457895,-3.6554603722029064,-1.4974992485022747,-0.7041331989070136,-0.3349358928493372,2.567878237360457,-0.6616462279960977,-1.9816251197842703,-2.41550340003409,-2.474294957090824,-2.7087780808787385,-2.3696731033662752,-2.317259398147667,0.5072493764206593,29.190857925386506,-69.82401712063795,0.0
6,15,6.52977541237012,7.1174285772612045,3.058628619890024,5.364000205600357,5.632564589136925,6.1106667142888655,6.597396659524764,7.596943297034354,7.10637205750098,7.1174285772612045,7.320779132268362,7.50334289754848,6.933994131207233,4.205260629359149,2.803262247635115,-0.5879209935422196,4.971919309498224,7.061869570137114,6.307002557081095,7.099821066520089,2.998794939239713,5.246132290004057,6.724149603545072,6.873270440541938,6.873987078635487,6.958155787259371,7.208268897743127,7.099821066520089,7.12649758895265,6.6816390174498155,6.2589179162559,5.103928738390867,3.353609103553777,2.310212897327392,-10.653223679671987,-32.719556171118754,7.403729219114591,6.838651768447695,1.4581332725740757,4.300767085426334,5.967587386690998,6.693574981148272,6.813856736001637,6.78581840013709,6.869461955588763,6.838651768447695,6.743664343741621,6.396257698383989,5.247359712486874,1.823639187837798,1.7267468559479628,5.022176511975999,374.5734980067475,504.63492893792676,-3.860023017215743,-3.715711680961065,-6.471731424874514,-3.494052434478047,-2.6952820385422926,-2.5758815528413788,-2.637230548638761,-2.9863738439461183,-3.683815147383803,-3.715711680961065,-3.635168645477139,-3.9507208222512524,-5.207538884007256,-7.853280236034207,-7.8901247746813254,2.274889720961001,51.094511567675,-24.439073541069227,2.821574218965735,3.210259265616417,2.5019049258232497,1.1182797828917055,1.5393932867008455,2.0011255109556014,2.5481437303560655,3.2352433414823016,3.145321578572246,3.210259265616417,3.6065387657574024,4.59707425977547,2.309365691496063,3.2101190135042494,2.6293615379426885,-2.8112929978309014,-4.388951142882989,-51.47074811176003,-0.6626046061624129,-1.0346050495232946,-0.2300375122749852,-0.5197517852142434,-1.241027487423851,-1.5064899100450642,-1.3682565342182826,-1.0944734514115122,-1.063354738083244,-1.0346050495232946,-0.827686176664159,-0.36444682356646124,-1.452205663876786,1.8110510459027576,2.7439222603817632,-1.316388118898731,6.404656059243454,-1.3482425663830315,3.7129879275347912,3.5866734000177134,-1.7574718467467965,2.116314077243851,3.3012594891875384,3.8218315854524088,4.0317699710149055,3.6884776446510874,3.7724005470681887,3.5866734000177134,3.452484754728232,3.2196235491374336,1.626460164458197,-1.5114927721228553,-0.663964253512473,3.9216098599451157,269.5788450789981,278.5393044921278,3.8942490287239835,3.7451860432789825,-1.5412021081132863,2.5893658223204015,3.545420092519748,4.100708050817081,4.139515018789753,3.7374159615093845,3.8431052211572663,3.7451860432789825,3.568536264983893,3.293573380281128,1.4999828698644568,-1.4069861482947992,-0.012567712912609582,3.62376397822897,289.26935615392784,313.3708854610848,1.555305937236783,2.8752613458547893,-4.659479383510628,-0.9844094480647372,0.062354307500610245,0.8946474857682631,1.7899185613986763,2.2746867437308156,2.91541373628367,2.8752613458547893,2.5632621781206937,1.5655532375788086,0.39123461041241747,-0.7631929551009553,-1.8399811001190944,-3.370540775648798,-11.410349778941635,70.47867937335009,0.0
7,17,2.7631440838548595,2.6536105127307095,2.6180953198376598,-1.8298591052578161,-0.4321120392111199,2.049901415960859,2.758525101039842,3.254473059448569,3.178173609898004,2.6536105127307095,2.167163380872738,2.103790453204063,2.5249835769354005,4.470951972660598,5.726643917373414,-5.361917170673263,-17.35552272161747,1.8008612777732875,6.9192369883087075,6.062887076249558,6.877329650198508,3.531637418070257,3.338134313746755,5.271236779257988,5.687677301543232,6.155439262209064,6.243395570403351,6.062887076249558,6.114705790460703,6.281864506219639,6.441904571492592,6.974513218126673,7.830822073942142,11.148527271445635,20.169787818532658,128.99886890979988,9.118771269745876,7.066030738614426,5.866017408097877,4.393390127700319,4.180836019209393,5.945048492594011,6.587723201047776,7.1681884393578335,7.153100046287199,7.066030738614426,6.991803628236786,7.015682372187293,6.94824777686273,6.932330221200585,7.445713331212567,14.281811634682517,533.443415528874,559.3043253016458,-1.8345282144947717,-3.751545866730931,-409.5189489844504,-4.461512468842957,-3.6543461187713757,-2.180329184470044,-2.2184655557766555,-2.5528847870952704,-3.1522395683586666,-3.751545866730931,-4.166312294366516,-4.13315930121554,-3.30386061848326,-2.1624159009240036,0.959195977616122,19.5641276785812,133.03394473255457,-1.6928371407637213,4.095338793631518,2.980777751503979,5.4510791688910825,1.1417803525137176,-1.954448177308756,2.8676050124159116,3.4213287218165496,3.6767664343666824,3.6872706731918443,2.980777751503979,2.037159727805295,3.0192888278847687,6.473391681914751,10.40971314855809,4.054953084631502,7.510764514455689,0.17078261606333225,-34.5939716946908,7.621989311127721,2.8436103057485815,4.211703438756544,3.930866280722639,0.9840172833547951,3.6113872857168383,3.703589904673919,3.627685702275372,3.3960755918501073,2.8436103057485815,2.1904103469133838,2.5097802274129704,4.845416964439975,10.588924647335672,3.8791822070573923,5.915648169242324,124.22447734217509,3927.351961891154,5.4792145323140975,3.7735127114110965,4.787926033947537,2.055830980307778,0.8518928128903418,3.532495753302203,3.8440597401926384,4.292174510679799,4.317228304315332,3.7735127114110965,3.0128894774631902,2.7842636206541362,3.2263123256092503,4.433140060491081,6.063258123993029,11.238016545091813,332.92871953955154,309.3151421259614,5.7612616285457525,3.8798867524700418,4.865946206263731,2.3217256971579734,1.1096135597250005,4.010510266871501,4.205078227447375,4.398699016399016,4.360630469424651,3.8798867524700418,3.1297551657131177,2.983684492727272,3.396198426051494,4.468740469750296,6.404259093963457,12.453399343509723,353.5929581249295,321.1962303014881,2.1149027218651253,1.4318616361552925,2.4739778319755885,-1.605286834045932,-3.2841123809042996,-0.7901891779127009,0.10798716370814958,1.1379876917477676,1.0475043031221836,1.4318616361552925,1.8804636473514162,2.477253165420719,2.9181311036811763,3.2999575379332313,3.3677910471149226,5.385126455476665,45.929574075079294,148.79655165085026,0.0
8,19,2.170143472546269,3.729330630549439,3.823250458353421,3.5648125922410494,-0.6278649513377661,-1.0704929782088644,0.799829524620332,4.804929090122788,4.470260791510553,3.729330630549439,2.3797346905712944,1.6460952468756285,1.530929463092085,1.8038443884638733,5.378866131690238,-3.753258866567868,-17.725724380082852,-44.05843737855012,3.711976546488535,2.9348279370798513,7.063582396472863,1.060256189247942,-1.3756144764296812,-0.052946211780198954,1.2842357932442057,3.230250373032485,3.163789739444536,2.9348279370798513,2.8012273658644813,2.6071154071623086,2.444068436933409,2.320495392494016,2.7299299142574767,106.57306075404189,31.50977986132091,12.102748478506506,4.678150291210162,6.598738609702884,6.188755063140718,5.3991185722742525,2.3447833581159596,1.8042086810881102,4.127739273954294,6.36073363383606,6.6469696549336525,6.598738609702884,6.392434735908833,6.357660166758742,6.340658966518287,6.459823828683086,6.746433511972517,1.8563666728866326,-63.42392138804256,-78.64740771122949,-2.5080792359278066,-2.1085592348455626,-0.6887234900531468,-0.6350951940822245,-4.8448633698382375,-4.704676076885739,-2.0344231445132768,-1.3882727034905558,-1.4846780941099205,-2.1085592348455626,-3.0574528203132734,-3.561533472350878,-2.8725896174678827,-0.982959729101498,1.9963360585963204,3.066151453908889,-42.16481941987649,-63.475075576774756,2.227078037162565,2.329036363049524,4.278290135470607,4.481351728847355,-0.4449198093541136,-3.301570954575439,-0.7926288178714423,3.294882567047134,3.2084365881381345,2.329036363049524,0.26165002211489824,0.017384662914692817,2.0958575872449052,3.664829645854386,-0.18309697564857214,5.971553872164773,14.151485207236433,323.2981905906296,1.8078918755023625,2.282626325818075,4.885493692205624,5.361189243377314,1.122058365281911,-0.44965849415090586,1.6089765812022472,3.424860063031205,3.313836161254468,2.282626325818075,1.058272633601604,0.842703799033772,1.6441257612212106,5.848618979615804,1.2642619961832842,2.898488057771274,-27.663268702967127,-47.510232012543106,2.3271171536761477,4.009681546179488,4.229384049146077,4.085654056248147,0.33714644911913116,-0.7951249339076617,2.3359419629372407,4.247212420537678,4.725769086533812,4.009681546179488,2.7649152786176567,2.425868230094747,2.396978455370091,4.8702641727110345,4.286512843734878,-0.28520811980006955,-57.9463286721227,-67.79741550518732,2.487902170777231,4.162238377604534,4.4396518363030815,4.008690590901145,0.6221245840863855,-0.3741366547945115,2.771830315635058,4.487238732339025,4.817110839390059,4.162238377604534,2.985843368275614,2.707994379595797,2.6757910606080118,5.064583831588912,4.710979876183063,-1.1309535749421764,-59.18526415253682,-69.4800549270473,0.4022812699300572,0.18380420327895716,2.469312108996227,1.7975051060613934,-3.558204317885595,-4.362929439507207,-1.1234485003496262,0.9234004887276654,-0.022587832451946673,0.18380420327895716,0.2095739483279879,0.04359230132050847,0.30418057561410244,1.2061101016511084,1.372439519794857,7.519285577434494,34.44985919416004,16.803784805612676,0.0
9,21,-1.1721281962957222,-1.0587450224399095,3.260031081922187,2.909272464639622,1.961960001326961,-2.527146897362953,-4.058486465125476,-4.40718486852134,-3.769461000188268,-1.0587450224399095,1.353419479825227,0.15851511522124392,-0.3604539029577946,-0.49899848654769896,5.393797037380966,-0.2369662291163062,-3.5829863555693042,62.9953842993786,-4.968779648480947,-4.92146905563866,-3.878967813047227,-2.049509399615416,-3.586167853783092,-5.693511088727059,-6.553923778044871,-6.5915992288176115,-5.902325678759083,-4.92146905563866,-4.0730430909698025,-3.5605463449933255,-3.3754871662742976,-3.613460609825751,-3.434863235975905,1.6348732447313805,-10.676010106663561,-46.794273498003705,5.0025895690526765,5.867838803840725,7.969263220074524,7.49907723393261,6.680714344734798,3.0429505000695274,2.5063706416952742,2.947527310286303,4.259059020239349,5.867838803840725,6.313519893606512,6.156041357011586,6.306908947444278,6.569664993811746,5.857847432295786,7.483360226963313,6.924194627091335,13.431837937478807,-1.2935295244910148,-1.626467014022114,-0.41471451565789835,1.5573677649674313,2.126722707372634,-2.6738245725413394,-4.063671080164712,-2.7849776518933895,-1.7896324093126614,-1.626467014022114,-2.5359052633447052,-3.8018897303081722,-3.272861582148397,-0.635143306394071,4.923088475206897,13.66257302932437,12.620463059930431,18.428350777426488,-1.1182236706163415,0.6238792811047484,3.2509033553497346,2.9319388899406267,3.2655342528120523,-2.678544648234809,-5.746075344140098,-5.2585448860574155,-3.4178198256179706,0.6238792811047484,-0.10831002241391093,-1.8443855589892109,-1.5710327703665783,1.672508553435683,0.396009420965868,13.086375986372994,64.22953820876005,51.42798452079051,0.998691776408215,2.2660740068919005,6.010860806367365,5.842405523143971,5.519084549820404,0.9945322465908891,-1.2178867768932233,-1.2168710959172229,-0.004796038941439547,2.2660740068919005,1.8727437559385878,0.6347253755958169,0.828843262118359,4.128809583454527,1.0417057700474084,9.514690075176917,-17.641367165550886,-15.533180362053814,2.5356392980025357,4.280483078814296,5.591341972931609,5.835767983056968,5.339224098650395,0.6884039945504067,0.1249313142080812,0.41870500959353585,1.5910004231226755,4.280483078814296,3.56436704639511,2.5646065443642567,2.5171655459884943,2.9517967676672052,5.376694964128215,8.611448650169935,9.030583806456857,21.72296278879686,2.961519778981212,4.456272713824945,5.488957817629707,5.822705559282231,5.559512196338254,0.9551777000773525,0.509748864737255,1.142300591221773,2.3288639396532944,4.456272713824945,3.7548787515343696,2.8343466999914417,2.9151835046684416,3.486542939564642,5.643227796078995,8.228575246494204,6.402983825573119,23.635543749662958,-2.5504611163078423,-3.7024146206854023,3.8706195359095066,2.931433448936124,1.5550898400861455,-3.4379393456357037,-5.39369225705951,-5.3018775881685665,-5.368661504993149,-3.7024146206854023,-1.8833908562736577,-0.8876644593465577,-0.6268542495990541,-0.714030392040706,0.3329808664988471,1.5659783335063666,-6.424646480191278,90.7602331682833,0.0
10,23,17.331329512796056,-2.958813907080187,5.336627860621696,5.134318785922058,4.306583391833129,3.824906106474199,2.2908592978301696,-2.1592867894284202,-2.7741018591788005,-2.958813907080187,-3.2436199500536156,-4.034159576099471,-6.392009503851574,-1.735192487625094,16.402781667357765,20.72923364732513,2985.5382224676428,1641.3130398314577,20.412216851577504,-6.2626276915350925,-2.2661825678655263,0.5011553177597584,-0.9436174194168269,-1.8866986912727983,-3.166541144708152,-5.078699015280103,-5.915804139756259,-6.2626276915350925,-6.607396972769554,-6.924427614691838,-7.052351436700155,-6.508611696690837,-4.120819473677797,13.153661968552461,30.099390693907605,11793.565911811334,30.757094321674145,3.4807710960963587,5.993332549688186,5.664157056094473,5.911839238742544,5.513908137964327,4.785081966593836,2.8976050922516436,3.29095369386314,3.4807710960963587,3.7300872134048846,3.53950000165742,3.9051240801343887,5.7392148788667585,7.5650102104049735,1245.6358575045238,601.2657599886475,358.1619386508529,24.440015222922405,-1.4085974161754644,1.0794175038598064,1.645668536293048,2.5635089624681693,3.391095951296453,2.8814721228616937,-1.5665887476193094,-1.5004715323624802,-1.4085974161754644,-1.635642685960351,-2.5807924065636594,-4.314667815278214,0.3240717578518273,8.708627377001443,836.6043076731324,588.5523857697535,503.88929363864395,12.35181735794674,-4.075944421781569,3.1864616543355395,3.718530606270919,4.146711741821415,3.812132498982253,2.6091689100127318,-4.3337447804393365,-4.393885658206581,-4.075944421781569,-3.942716195830513,-6.040913437153165,-6.667956222061659,-3.2603413001767803,-4.502470962616234,69.89316078181048,675.3425151073071,391.665628754433,16.042558172066407,-0.9514856622335708,5.678909004196846,5.542460580666837,5.817871052010341,5.495634243990848,4.368248537211879,-0.8251487958805654,-1.080112822433347,-0.9514856622335708,-1.1662259951023446,-2.567052180590342,-3.2282573498302085,0.6193010816435541,-1.4208782962017639,97.68365675154341,1979.8968946389286,277.900957089771,26.63062500454297,1.411529618424463,4.97829061017981,5.077918986417833,5.203683288554457,5.237291425413992,4.123983547632115,1.0914031502130122,1.216219490746253,1.411529618424463,1.4427189234019346,0.06342391480879676,0.6756129244843259,2.44108488539063,6.75083569082363,1221.483238732103,506.95982452789815,306.31913087557865,28.307495164110502,2.027481041353414,4.975234693330523,5.130135355863976,5.208828108822663,5.294540790173067,4.31456953279139,1.5397719152286151,1.7756282246310073,2.027481041353414,2.1004401839585407,0.6839524676355248,1.2368009039830306,3.1977290476898856,7.237469932092464,1277.7462633698806,528.4684021772251,303.5450542827858,6.61944648307847,-5.6541933440430645,4.778519555969898,3.3365423881846437,2.904824763847141,1.5387843601287252,-0.33446797634771647,-3.9804484282424344,-4.713908873895233,-5.6541933440430645,-6.417771778417518,-7.095540913909225,-6.374820206685923,-4.738779176643501,-1.6680007971314923,376.49949547539865,291.8676251354646,139.47821218806922,0.0


==> data/Raspi/scalability/connext/connext_3-23Nodes_100Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.115355768339818,7.7779998779296875,6.186004638671875,6.446631530761719,6.740997314453125,6.9817962646484375,7.129002380371094,7.3899993896484375,7.611401367187501,7.7779998779296875,7.982002258300781,8.259002685546875,8.555000305175781,8.888999938964844,9.1300048828125,9.68499786376953,48.0227089233399,192.36800384521484,4.425044622385289,4.3330078125,3.0,3.1317319335937497,3.481954956054688,3.7229995727539062,3.8519973754882812,4.072998046875,4.222999572753906,4.3330078125,4.444999694824219,4.573997497558594,4.722007751464844,4.945002746582031,5.109992980957031,5.407044982910157,37.85967852783329,48.22200012207031,1374.9533051911076,1332.4100036621094,1177.2449951171875,1206.7755112304687,1216.7977627563478,1238.9190002441405,1252.4594009399414,1284.577995300293,1313.2660003662108,1332.4100036621094,1360.4056060791017,1411.3612091064454,1476.397201538086,1550.5733993530273,1600.677407836914,1670.6214807128904,2447.9488406372107,11277.032997131348,564.897245547567,540.3079986572266,453.88399505615234,497.17830499267575,504.9759976196289,513.6059951782227,518.3933975219727,528.068000793457,534.7900009155273,540.3079986572266,565.5522018432616,582.463801574707,613.822396850586,632.6440017700196,666.2185974121094,711.5995959472656,835.9630297851581,952.5449981689453,31.268450129632384,29.75798797607422,23.850997924804688,26.464750305175784,27.166000061035156,27.754005432128906,28.065602111816407,28.64800262451172,29.20299835205078,29.75798797607422,30.871006774902344,31.94300079345703,33.407797241210936,34.701995849609375,35.64639587402344,68.90676300048824,105.56166027832542,219.68399810791016,175.02318476895456,166.94400024414062,151.35000610351562,158.8869948730469,160.4035189819336,161.702001953125,162.51699829101562,163.9419937133789,165.3679992675781,166.94400024414062,173.70199279785157,177.45999908447266,183.97901000976563,187.80120086669922,213.18979339599608,249.85119903564453,337.35951287842147,380.58699798583984,2250.7843345828537,2174.345001220703,1891.4040069580078,2016.5268748168946,2033.0381631469727,2055.068000793457,2072.849200439453,2112.9010009765625,2146.126399230957,2174.345001220703,2232.128398132324,2332.1646026611324,2432.845199584961,2503.4594009399416,2553.277195739746,2687.5570751953123,3453.599581665044,12348.944999694824,2158.6825860279864,2086.327003479004,1818.145004272461,1933.3230808105468,1947.5638327026368,1968.643798828125,1986.254202270508,2024.8470077514648,2058.397201538086,2086.327003479004,2141.5228012084963,2240.5321975708007,2332.61580657959,2400.734400939941,2452.5740036010743,2587.650761413574,3363.2738381958084,12252.612991333008,92.10174855486729,86.97900390625,73.25900268554688,79.75416827392579,82.68232604980469,83.85100555419922,84.46199798583984,85.55599975585938,86.33140258789062,86.97900390625,88.22160949707032,97.44400024414062,99.09200897216797,100.7760009765625,109.46580047607422,130.0426431274414,184.23189465332035,472.8830032348633,2,"[0, 0, 0]"
5,14.76602301194142,14.51900863647461,11.406997680664062,12.166046730041504,13.33199333190918,13.705001831054688,13.888002777099608,14.183998107910156,14.388999938964844,14.51900863647461,14.647010803222656,14.794998931884766,14.94500274658203,15.220993041992188,15.463005065917969,16.796434555053718,65.73922550964363,131.0540008544922,8.335696551420147,8.241004943847656,6.3159942626953125,7.05622174835205,7.38800048828125,7.628998947143555,7.759004974365235,7.98199462890625,8.148002624511719,8.241004943847656,8.333992004394531,8.443992614746094,8.556007385253906,8.740005493164062,8.888999938964844,9.259002456665039,57.6878833770768,63.980003356933594,2669.394679813525,2653.5515174865723,2311.6759872436523,2369.9781720809938,2558.694494628906,2588.5298446655274,2603.3493980407716,2628.001247406006,2643.8795989990235,2653.5515174865723,2665.5743927001954,2680.1377082824706,2697.005403137207,2735.1118003845213,2772.3933559417724,3075.9121922302256,3715.7835056915474,7989.865989685059,1107.687960391518,1097.9500007629395,917.8029937744141,969.1194856338501,1068.285054092407,1080.0828437805176,1084.4936973571778,1091.1727485656738,1095.302001953125,1097.9500007629395,1100.6537994384767,1104.3742141723633,1120.8342056274414,1145.7099914550781,1156.464295578003,1279.8639985656755,1436.5026092147882,1748.4050064086914,58.593551118559716,58.2864990234375,46.46299743652344,48.44517182922363,55.889044494628905,56.66498794555664,57.03599243164062,57.60999298095703,58.017214965820315,58.2864990234375,58.51799011230469,58.79400634765625,59.14540405273438,59.665697479248045,60.31299591064453,66.01219650268558,123.21267127990805,208.84999084472656,340.4000660034119,338.679988861084,311.88499450683594,319.5569948577881,332.1990053558349,334.27215309143065,335.2179946899414,336.84774589538574,337.95800018310547,338.679988861084,339.3679946899414,340.23509979248047,341.38399047851567,343.4155929565429,347.010608291626,395.4354142761231,456.64166737365736,501.8280029296875,4438.645535648862,4415.622497558594,3848.9169998168945,3983.549219100952,4326.968786087036,4352.683798599243,4366.799303436279,4388.909996032715,4404.565399169922,4415.622497558594,4428.27619934082,4442.935401153564,4464.160998535156,4510.529398345947,4560.373699951171,5137.560903396608,5802.262116066002,10163.359001159668,4199.177976890376,4176.643997192383,3646.80899810791,3757.1216592636106,4090.504478378296,4115.711487960815,4129.747001647949,4151.714996337891,4167.249795532227,4176.643997192383,4188.097998046875,4201.655799102783,4221.060198974609,4270.007006072998,4318.916543960571,4883.305074157718,5522.763349090591,9947.714012145996,239.46755875848595,233.81200408935547,196.7570037841797,201.11299461364746,227.88614196777345,229.90314865112305,230.88600387573243,232.3119888305664,233.22500610351562,233.81200408935547,234.40399169921875,235.1441032409668,236.37519989013674,259.2506050109863,279.59000167846676,299.85644401550303,339.8454849090578,368.4779968261719,4,"[0, 0, 0, 85, 86, 87, 88, 89, 90, 91, 92, 93]"
7,20.94560709665722,20.572006225585938,15.554985046386719,15.962508323669432,16.831993103027344,19.369045639038088,19.738998413085938,20.14800262451172,20.407989501953125,20.572006225585938,20.704010009765625,20.88701400756836,21.073997497558594,21.37000274658203,21.666007614135744,24.050731887817403,78.05791879272758,165.4250030517578,12.311854563577015,12.035999298095703,9.500984191894531,9.778696807861328,10.4781729888916,11.20305976867676,11.407997131347656,11.705001831054688,11.907997131347656,12.035999298095703,12.147003173828125,12.277013397216797,12.425994873046875,12.630996704101562,12.81401023864746,13.546617279052736,65.15903002166759,106.57200622558594,4008.770045869203,3991.4795150756836,3470.473991394043,3512.0375938415527,3603.3808753204344,3928.230911254883,3945.454108428955,3965.4155082702637,3981.569804382324,3991.4795150756836,4003.13780670166,4016.4263023376466,4032.984204101562,4072.9311973571776,4122.675706481933,4498.029827804566,7243.566181992088,14814.06298828125,1678.883458998376,1684.41499710083,1367.8529891967773,1374.1160331726076,1397.865273284912,1638.189596939087,1645.2021972656248,1653.5909957885742,1661.4244003295898,1684.41499710083,1694.552998352051,1700.240702819824,1705.461799621582,1713.4951087951658,1729.1455024719237,1843.3380309295658,2304.3227622986205,5047.494003295898,89.7485996361246,88.6660041809082,69.0530014038086,69.98458802032471,72.13537605285644,85.70391006469725,86.68499755859375,87.66600036621094,88.29699249267578,88.6660041809082,89.09099578857422,89.53910675048829,90.160009765625,91.12799072265625,92.31313133239746,140.7371125793457,181.45258076477134,386.6980209350586,512.1741410501348,504.7355079650879,456.49500274658203,458.2801238555908,464.49602256774904,497.4190559387207,499.4234130859375,501.9200134277344,503.5694122314453,504.7355079650879,506.013005065918,507.75200195312505,511.3437927246094,553.1372055053712,558.3421592712402,591.7616109466553,729.0708911285436,1064.1539993286133,6715.940477328914,6703.252998352051,5756.579002380371,5790.483963783264,5903.43313156128,6605.97560005188,6638.90199356079,6671.151254653931,6691.186799621582,6703.252998352051,6716.071200561523,6731.617601776124,6750.245599365234,6791.679399108887,6848.582606887817,7467.669512634277,12503.382079986815,18220.31900024414,6322.833707214073,6310.4794998168945,5420.860000610352,5463.636027763367,5575.600353012085,6212.885247802735,6244.7427055358885,6278.182502746582,6298.275996398926,6310.4794998168945,6322.6082015991215,6336.493604278565,6354.924594116211,6396.051393127442,6455.251354598999,7063.0487886810315,12026.043493141658,17747.602012634277,393.1067701148419,382.6155014038086,308.8499984741211,320.3163202056885,326.25551376342776,375.2170104980469,377.62409362792965,379.9029941558838,381.514404296875,382.6155014038086,384.03260192871096,401.1066925048828,406.53240966796875,428.7718955993652,435.8831512451172,470.85720901489253,548.5690955429097,2738.040008544922,6,"[0, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54]"
9,26.410711258981568,27.000991821289062,20.738998413085938,21.10902992248535,21.684170379638672,22.276901245117188,22.647001647949217,23.907005310058594,25.96199188232422,27.000991821289062,27.500991821289062,27.8699951171875,28.168408203125,28.572999572753908,28.908109283447263,30.31057586669921,80.43462081909324,191.88802337646484,15.580670298601548,15.666007995605469,12.464012145996094,12.61427589416504,13.037002563476562,13.51801223754883,13.812802124023438,14.527503967285156,15.313011169433594,15.666007995605469,15.927798461914062,16.16699981689453,16.406997680664062,16.68620910644531,16.943008422851562,17.515932617187495,59.06027384948797,101.33300018310547,5181.607628488485,5285.102989196777,4428.188011169434,4498.536604324341,4668.175061950684,4702.301301574707,4741.33939819336,4931.015495300293,5174.9146087646495,5285.102989196777,5316.307012939453,5341.595390319824,5364.006593322754,5401.315184020996,5441.373403167724,5794.144802551267,11945.60334811532,32701.312019348145,2118.9212672215676,2194.9370040893555,1755.9049987792969,1827.2420587005615,1835.6146656799315,1844.5437950134278,1873.1567962646484,1963.2445068359375,2115.411199951172,2194.9370040893555,2211.581594848633,2224.9880081176757,2255.587797546387,2272.857385253906,2305.8446937561034,2379.2566796875,2918.416362152124,3205.4989852905273,113.3612434449317,116.75900268554688,92.6829833984375,93.72333984375001,94.74305892944335,95.85179748535155,96.81200408935547,101.98150253295898,111.38719482421875,116.75900268554688,118.22200012207031,119.16760711669923,120.17280426025391,121.72619476318359,124.20579376220702,171.57200485229492,203.00828588867964,294.1990051269531,661.9771645186767,663.8429794311523,601.4380035400391,602.9740168762207,607.0426800537109,611.1230216979981,614.8810180664062,637.0925064086914,658.0302185058594,663.8429794311523,666.7707931518555,669.585400390625,675.997592163086,712.7486114501953,721.9945907592773,771.1673902893066,996.2743758087533,1853.3850021362305,8645.140540726816,8882.004997253418,7749.22200012207,7761.332660354614,7785.9772935485835,7813.4971000671385,7842.665400695801,8170.763500213623,8619.744801330566,8882.004997253418,8939.66300201416,8974.129801940919,9006.800003051758,9052.813801574706,9097.621901702882,9618.402301940912,19476.938076629984,38592.18599700928,8117.858685231245,8333.75301361084,7256.357002258301,7277.301976623536,7313.70240158081,7351.178903198243,7380.879010009766,7686.4349937438965,8094.237396240234,8333.75301361084,8393.28759613037,8425.260806274415,8456.331982421874,8499.17960357666,8537.037509918213,9040.14943634033,16411.36877020447,36744.35501098633,527.2818554955714,530.0669860839844,440.93800354003906,444.51723348999025,447.4318971252441,450.29180068969725,452.6401870727539,483.5670051574707,518.4493972778321,530.0669860839844,533.1361938476563,535.948210144043,553.2892013549804,577.7063903808594,604.1792968749999,649.4716633605957,722.798689834595,20866.139991760254,8,"[0, 0, 0, 0, 0, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 0]"
11,30.246614333857313,28.94300079345703,25.259002685546875,26.17324005126953,26.72300109863281,27.275985717773438,27.573989868164062,28.11199951171875,28.59100341796875,28.94300079345703,29.39000701904297,29.980003356933594,31.073013305664062,33.722015380859375,35.88700866699219,60.718188476563256,95.12178726196308,243.60900115966797,18.318527916428458,17.683998107910156,15.46099853515625,15.77504867553711,16.147003173828125,16.553001403808594,16.775978088378906,17.16602325439453,17.46399688720703,17.683998107910156,17.90802764892578,18.20301055908203,18.685997009277344,19.79900360107422,21.074005126953125,24.639198303222663,66.93377044677852,117.68299865722656,6249.554895371143,6018.161026000977,5814.18098449707,5826.256767578125,5847.923202514648,5876.255966186523,5897.825988769531,5945.56901550293,5988.603981018066,6018.161026000977,6070.304016113281,6207.025993347168,6491.633987426758,6898.83097076416,7102.457015991211,7957.469194030763,19778.46067565942,34228.083000183105,2445.4267339470452,2365.821014404297,2279.0799865722656,2288.413903198242,2299.4529937744137,2306.3010025024414,2310.2639923095703,2319.745002746582,2338.0050048828125,2365.821014404297,2405.095001220703,2448.206024169922,2543.3359909057617,2695.6479873657227,2820.924003601074,3033.414196777344,5412.755910950033,10202.066009521484,128.0276107800928,122.33200073242188,111.22501373291016,116.27463928222656,117.76280364990234,118.88497161865234,119.48301696777344,120.59098052978516,121.5160140991211,122.33200073242188,123.48098754882812,125.98098754882812,132.70301055908203,144.77499389648438,155.33401489257812,177.5421951293946,266.6847128295938,1046.5950088500977,811.3072501354156,787.6579971313477,745.7859954833984,749.8788861083984,754.7926132202149,759.3420028686523,761.9510040283203,766.6389770507812,772.6529846191406,787.6579971313477,806.1719818115234,823.0239715576172,853.0039978027344,893.9480133056641,924.8939971923828,1002.9726058959973,1476.9905624389812,2999.43798828125,10290.929398548722,9913.659004211426,9672.088005065918,9707.78202255249,9729.554998779297,9761.235000610352,9784.235000610352,9827.10400390625,9870.623001098633,9913.659004211426,10003.991996765137,10219.265998840332,10727.09400177002,11313.271003723145,11608.3570022583,12674.592399597172,26883.680644074044,46944.81600189209,9682.881632483983,9319.352989196777,9065.949989318848,9087.177814178467,9119.973997497558,9162.744010925293,9187.428993225098,9235.761993408203,9276.076011657715,9319.352989196777,9405.740982055664,9627.772003173828,10115.896995544434,10664.797996520996,10933.479019165039,12031.918789672854,25995.934799652536,46074.21602630615,608.0477660647388,595.5839996337891,537.4570007324219,551.2399366760254,562.0311996459961,571.2899780273438,573.6959915161133,577.6790008544922,583.9380035400391,595.5839996337891,607.4569931030273,617.1759948730469,631.8620223999023,664.2880096435547,693.6749877929688,752.5904006958013,872.6342768859998,1165.6700057983398,10,"[0, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 0, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 0, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146]"
13,42.32327541579371,38.40748977661133,29.275001525878906,30.508743606567382,32.07385231018066,33.38735580444336,34.20368881225586,35.74074363708496,37.240011596679686,38.40748977661133,39.615797424316405,41.3140007019043,43.509803771972656,47.14790267944336,50.956650924682606,74.22507843017578,107.94305377960298,12958.9340133667,25.65261759187864,23.960506439208984,18.277000427246094,18.980898361206055,19.777007064819333,20.702342987060547,21.234101867675783,22.259994506835938,23.222789001464843,23.960506439208984,24.814988708496095,25.870986938476562,27.203599548339845,29.27960433959961,31.3686580657959,42.247015914917036,169.4111809692622,1610.9609832763672,11419.792532449183,9903.03150177002,8195.850997924805,8306.289615272522,8448.230920410157,8630.714361190796,8807.795391082764,9303.397243499756,9734.015591430663,9903.03150177002,10038.620207214355,10177.913897705077,10336.74581451416,10748.33521194458,11464.25755729675,59257.10970077535,234343.15535955087,259666.58100128174,3547.3489620633745,3455.898998260498,3016.2170028686523,3074.361972610474,3146.857843170166,3234.1480056762693,3275.394792175293,3351.962240219116,3415.103202819824,3455.898998260498,3501.843994140625,3558.765891265869,3622.0061996459963,3736.0030914306644,3870.383350753784,5713.164697494517,14010.900638214163,21480.244995117188,183.60165127723113,168.57251358032227,132.9239959716797,138.70969580841063,143.7147974395752,148.2380168914795,150.86360626220704,156.49676704406738,162.7382110595703,168.57251358032227,175.94319763183594,184.36650390625,196.43740081787112,213.42020568847656,229.42871360778807,277.64611839294446,1466.2216897737414,12317.92798614502,1322.1294824869735,1294.5650100708008,958.0429916381836,1011.6218155593873,1071.9971966552735,1130.070307159424,1166.8580047607422,1226.114501953125,1268.2888137817383,1294.5650100708008,1321.032385253906,1348.7750862121582,1382.0343948364257,1430.7656929016114,1489.4320838928222,1924.0184475708008,5716.757813438529,16330.23900604248,17359.456634647173,15620.048000335693,13848.293006896973,14084.213753952026,14387.724818191527,14656.429251098632,14813.690499877928,15174.636749267578,15479.497604370117,15620.048000335693,15749.916400146485,15881.544504547119,16057.81159515381,16682.649098968504,17486.378201293945,69054.54375717163,250469.59454800442,281905.37300109863,16540.848521284435,14848.39249420166,13114.302017211914,13277.999036613464,13542.31364326477,13785.559245681761,13918.805303192139,14337.799242019653,14703.204203796386,14848.39249420166,14987.10140686035,15114.846184539794,15281.329808044433,15881.030101013184,16660.57718887329,67996.27996925355,243756.75133159728,280808.2030105591,818.6081133627373,791.8695030212402,601.9529800415039,627.7028664398194,659.7380387115479,690.5453479766845,706.8807975769043,739.2640037536621,771.1154098510742,791.8695030212402,817.4427963256836,845.3335044860839,881.4787734985351,938.747479248047,984.7719566345215,1108.7215711212161,4692.883481689456,9331.908996582031,12,"[0, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 0, 0, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 0, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 0]"
15,61.72807139845127,53.148494720458984,38.689002990722656,40.03943185424804,42.113217468261716,44.64664840698242,46.27700271606445,49.22324562072754,51.64320678710937,53.148494720458984,54.832611083984375,57.11130676269531,59.74000854492188,64.31500091552735,70.91383743286126,163.66519744873037,1493.4432120285348,3433.5830078125,40.779680898356034,33.74150466918945,23.590003967285156,24.421831069946286,26.313996353149413,27.962293243408205,29.01859817504883,31.00649070739746,32.683982849121094,33.74150466918945,34.85099792480469,36.20210342407227,38.130201721191405,40.90467834472656,43.9600414276123,75.60308250427241,1516.9018721008829,5384.076988220215,28648.476863568452,18454.300994873047,13205.936019897461,13724.66145223999,14545.75174118042,15517.010028839111,16117.385997009278,17145.627504348755,17897.966995239258,18454.300994873047,19005.603605651857,19708.259698486327,20687.863613891604,22845.63279953003,27589.3778438568,171594.88777458158,4314419.764455935,4465928.810997009,-1075.0237241678726,5150.662502288818,-4287912.482002258,-4282318.489693627,4326.379128723144,4518.807260131836,4624.300103759766,4824.422996520996,5007.799996948243,5150.662502288818,5334.303196716309,5573.930104064942,6005.99660949707,6851.523001098632,7785.549852371216,11443.528655776978,22924.351754991014,40441.69598388672,284.3081507687721,247.04201889038086,177.42295837402344,185.16641056060791,196.66754585266114,207.45295524597168,213.87187957763672,228.68675422668457,239.3856231689453,247.04201889038086,255.58460540771483,265.2010055541992,278.05140533447263,303.3091995239257,352.18320808410635,1212.4140773010165,4121.526824211315,7588.417022705078,2136.8857295781345,1985.7864990234375,1346.5180282592773,1489.581671508789,1611.143109741211,1704.0709964752198,1761.2860870361328,1858.9352474212646,1934.8056045532226,1985.7864990234375,2042.2843933105469,2114.5459785461426,2221.329188537598,2505.195906829834,3062.6786998748776,4896.794673156736,10148.37554901133,15295.534004211426,31348.807924153185,27391.55950164795,21379.103004455566,22112.44846154785,23082.183979644775,24169.74764671326,24882.738396453857,25944.867250442505,26793.896397399905,27391.55950164795,28029.133195495604,28820.057600402833,29948.825799560545,32664.23329696655,39161.733949279704,175052.635680694,260741.63769708306,265579.02000427246,30097.154772044294,26187.383014678955,20266.655975341797,21065.03018144989,21949.318341674803,23049.78310775757,23743.75448303223,24768.7097492218,25638.77041015625,26187.383014678955,26846.246397399904,27599.632586669923,28708.890010070805,31322.05189590454,37405.16696243276,171246.71949699376,257849.6646341179,262243.9759979248,1251.6531521088896,1078.9034957885742,767.3049926757812,817.6162308731078,873.7090344238281,921.7396560668946,950.6588073730468,1006.9555225372314,1048.1837768554688,1078.9034957885742,1112.2190063476562,1158.2172882080079,1245.06981048584,1594.1950996398925,2261.287807846069,4217.988878860473,9068.60255213949,12380.016998291016,14,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 0, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 0, 128, 129, 130, 0, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207]"
17,124.5473818249364,74.6500015258789,52.24199676513672,54.80177746582031,57.98949401855469,62.14878540039062,64.351611328125,68.96298217773438,72.4439712524414,74.6500015258789,77.26900482177734,80.04020538330077,83.75500793457032,89.8224105834961,96.09020538330077,199.21968139649044,9289.134080993968,26326.688018798828,86.84754679429955,47.6099853515625,33.33198547363281,34.35343768310547,36.88395568847656,39.48179321289062,40.97999572753906,43.830970764160156,46.10939178466796,47.6099853515625,49.129005432128906,50.798194885253906,52.92759704589844,56.301800537109386,60.09859924316406,87.34200317382864,7984.364154724152,20052.494010925293,257512.1527171811,224902.72602844238,108323.30101776123,120779.36277453614,151709.903354187,170294.55358428953,180042.6703842163,200453.56298065186,215054.2032104492,224902.72602844238,237776.6408126831,253470.73860473634,280362.27101898193,341874.7024154664,376954.43757019035,412265.1852990724,4529537.257163892,4605157.547012329,-5469.728680184026,9316.247985839844,-4284625.564987183,-4280867.688978333,5504.785616149902,5854.199803161621,6043.760600280762,6541.672012329102,8037.890800476074,9316.247985839844,10845.334619140625,12660.148405456543,15284.764198303224,20190.207609558107,25522.77799377441,35864.26285400392,58460.46327813798,72820.45900726318,572.649059299099,344.60899353027344,241.88600158691406,260.556981628418,275.6087142944336,294.01300048828125,302.6342208862305,320.84900665283203,335.62441101074216,344.60899353027344,355.55101470947267,367.2633972167969,382.4405914306641,412.23379669189455,586.1368148803632,6763.276896362347,15229.253044617508,37373.76402282715,4341.815090691331,2698.036018371582,1892.571029663086,2039.1306680908203,2158.0544873046874,2277.289225769043,2359.9595962524413,2500.0940017700195,2614.571000671387,2698.036018371582,2812.2114242553707,3241.312768554687,6054.324189758301,8829.40320129395,11343.385183715818,20083.65235046387,37737.86933441382,49484.680992126465,259690.15752026593,242594.7679977417,143596.62899780273,151866.64416931153,175606.17760009767,192180.9770019531,200883.20399780275,218627.58799743652,233522.88339996338,242594.7679977417,255305.75380096433,271717.9547988892,296672.0003997803,359587.7890014651,393744.86859893793,429157.50967956544,437151.6765568849,473373.6439971924,257168.28311560673,240529.8270111084,126520.86400604248,145574.50003564454,172621.14559234618,189067.37278442382,197757.52459259034,216252.29600524902,230866.09759521484,240529.8270111084,252945.61179351807,269318.9953918457,294548.9317977906,356390.71080169687,390783.6907974243,426735.83151336666,435792.0921148072,471997.6259841919,2521.874404659206,1430.5930099487305,1043.4490051269531,1075.1109053955079,1151.9551284790039,1220.099394226074,1263.1957977294921,1337.6469802856445,1392.4585876464844,1430.5930099487305,1474.2332229614258,1529.1603866577148,1751.1509948730472,6078.331611633304,8466.931213378906,15066.830360412612,32264.13576684574,72207.34399414062,16,"[0, 0, 161, 162, 163, 164, 175, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 132, 133, 134, 221, 252, 253, 264, 275, 305, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 393, 414, 425, 426, 0, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 165, 166, 167, 168, 169, 170, 171, 1686, 1687, 1688, 4849, 847, 172, 173, 174, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 0, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 276, 277, 1746, 1747, 1748, 1749, 2597, 2598, 2599, 2600, 2601, 2602, 3335, 3346, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 306, 307, 308, 309, 310, 311, 312, 313, 314]"
19,140.26126040386063,82.593994140625,59.739013671875,60.91958853149414,65.4295703125,69.31800994873046,71.94439086914062,76.62600708007812,80.35200347900391,82.593994140625,85.0768035888672,88.08758239746093,91.89000091552734,97.82380218505861,104.12440490722656,812.1098715210336,9107.594306274685,14208.017990112305,92.62680109788924,52.85198211669922,37.368988037109375,39.20869921875,41.87179626464844,44.36918334960938,45.84980010986328,48.96099853515625,51.36958465576171,52.85198211669922,54.4783935546875,56.27699890136719,58.72220001220703,62.24100189208984,65.77299652099609,89.47429504394543,8412.168374603321,36344.618003845215,727561.7428160242,722445.9430084229,473404.42500305176,498448.44769900513,533347.1531048585,584252.9671859741,625835.6383987427,682357.0959777832,706021.8028030396,722445.9430084229,742679.8897644043,767977.3747787476,792125.2195846557,828772.8429992676,847609.1405990601,888209.5913601684,912866.1103479312,5078697.621009827,12585.739862289816,11460.479011535645,-4274452.6959991455,5963.964369628906,6298.326600646973,6593.169998168945,6797.515591430664,7531.345977783203,9877.02519683838,11460.479011535645,13137.022189331055,15401.684391784667,18791.248783874515,25906.9027923584,33988.09002227784,50976.30760833741,75117.82330563484,87837.33698272705,674.6724566619408,378.3450012207031,281.00999450683594,291.40798153686524,305.3711636352539,323.93999176025386,333.1578125,353.2549819946289,368.1264129638672,378.3450012207031,388.9217895507812,400.37855377197263,415.9810302734375,443.91757965087896,509.8027847290044,8177.31793304444,29561.570084869563,49629.24101257324,5207.322576713756,3146.941993713379,2112.8600311279297,2314.5022132873537,2465.5628759765623,2633.003598022461,2725.3780059814453,2898.9039993286133,3040.6722152709963,3146.941993713379,3302.3562042236326,5116.565975952148,7908.198600769044,10384.981398010255,12576.50858306885,21312.339424438516,42652.720038513384,52047.7440032959,748972.8101193641,744763.3000030518,522553.88899993896,526227.3978253785,560313.525123291,606308.9049942016,647852.3389968872,705725.9599990845,729638.3047973632,744763.3000030518,768713.8928039551,790895.7523971557,813518.7720001221,852019.6194030761,871003.3762039185,903867.195201111,926821.235157074,937124.5849990845,746262.3657731914,742395.2559814453,509986.1660079956,524305.0360813903,557805.2831222534,603901.1969955445,645465.3557815552,702626.5670089722,726904.1430023194,742395.2559814453,766201.7694152832,788110.9166015624,811091.19140625,849489.1200012207,868191.3932006836,901052.1162838745,925295.4086212768,931775.8430023193,2710.444346172507,1577.369010925293,1159.891014099121,1196.8980676879883,1274.7171228027344,1355.5991912841798,1397.503796386719,1474.718002319336,1535.3878128051756,1577.369010925293,1621.2775955200195,1679.394807434082,1793.8361938476564,6844.063586425784,9164.15839996338,15021.691101684613,36485.82315029982,52969.47303009033,18,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 101, 102, 113, 114, 115, 116, 322, 423, 479, 480, 481, 482, 493, 494, 495, 506, 517, 528, 539, 540, 551, 705, 706, 717, 816, 817, 828, 829, 850, 851, 862, 873, 874, 994, 1005, 1006, 1007, 1008, 1029, 1030, 1041, 1042, 1283, 1304, 1305, 1521, 1544, 1565, 1608, 1609, 1610, 1621, 1632, 1643, 1664, 1838, 1839, 1850, 1851, 1990, 2001, 2252, 2282, 2283, 2294, 2295, 2296, 2297, 2298, 2299, 2530, 2561, 2572, 2583, 2584, 2595, 3153, 3154, 3165, 3176, 3177, 3208, 3229, 3240, 3251, 3437, 3575, 3763, 3774, 3905, 3906, 3926, 3937, 3958, 3959, 3970, 4000, 4001, 4125, 4126, 4227, 4239, 4240, 4517, 4518, 4549, 4560, 4571, 4582, 4593, 4604, 5428, 21, 22, 23, 24, 25, 26, 155, 385, 396, 397, 408, 409, 410, 421, 422, 434, 435, 436, 437, 438, 439, 1221, 1222, 1223, 2649, 2660, 2661, 2672, 4159, 4170, 4698, 4709, 4710, 4711, 4722, 4733, 4744, 4745, 4746, 4757, 5459, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 726, 737, 1982, 1994, 1995, 1996, 2355, 2356, 2370, 2371, 2372, 2384, 2385, 2396, 2397, 2398, 2399, 2400, 2401, 2402, 2403, 2404, 2405, 2406, 2407, 3181, 3192, 3203, 3204, 3216, 3260, 3261, 3272, 3273, 3274, 3487, 3499, 4455, 4793, 4804, 4824, 4835, 4846, 4847, 4848, 4859, 4860, 4861, 4872, 4873, 4874, 4905, 4906, 1873, 3948, 3972, 3983, 3994, 4017, 4028, 4029, 4302, 4313, 4314, 4384, 4457, 4458, 4459, 4460, 4461, 4462, 4463, 4464, 4465, 4466, 1401, 3360, 3361, 3541, 3542, 3554, 3597, 86, 87, 88, 89, 90, 91, 92, 93, 94, 1482, 1494, 2841, 4488, 4489, 4490, 4501, 4524, 4525, 5700, 5701, 5712, 5713, 5714, 5716, 5717, 5718, 5729, 5730, 95, 96, 97, 98, 99, 100, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 2194, 2217, 2218, 2229, 2366, 2367, 2368, 3049, 3080, 3092, 3093, 4578, 4579, 4580, 0, 179, 180, 181, 182, 183, 184, 185, 798, 810, 811, 812, 2375, 3944, 3945, 3969, 3971, 3995, 1607, 1622, 1623, 2006, 2017, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 3320, 3321, 3332, 3333, 3344, 3345, 3433, 4817, 4829, 4830, 4967, 4968, 229, 230, 231, 232, 233, 234, 235, 236, 1723, 1880, 1881, 4997, 4998, 5117, 5140, 5141, 5728, 3223, 3235, 3236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 1810, 2343, 2344, 2345, 2346, 2347, 2348, 2349, 1875, 1876, 3921, 4072, 4073, 4955, 5126, 5226, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319]"
21,167.8989474389437,91.75699234008789,65.87100219726562,69.83438827514648,73.20941734313965,77.43590393066407,80.25810623168945,85.3995132446289,89.27639465332032,91.75699234008789,94.49859466552735,97.5678955078125,101.64658813476562,108.40348510742187,115.25034179687496,1445.9030454254078,10372.838826881416,34191.39099884033,122.58600891127568,58.49999237060547,42.73999786376953,44.0223459777832,46.78949119567871,49.285796356201175,51.18598937988281,54.58677673339844,56.97898864746094,58.49999237060547,60.331600952148435,62.131396484374996,64.64879150390625,68.29308471679687,72.83919448852538,104.8699844360351,11076.120920151156,23868.32202911377,902161.2001396887,902106.9850006104,650994.3310165405,689162.2546712342,740323.7939773559,764518.3264701844,781533.4067817688,837352.9647426605,878774.5625930786,902106.9850006104,928346.4105651856,953275.2045051574,976447.8124145508,1001270.964692688,1021059.4080871582,1064993.3612123108,1090022.1708061686,5264379.550987244,13782.352429123854,13326.076000213623,-4258331.8790130615,6805.3818801651005,7126.958486404419,7412.131794357299,7617.604294586182,8589.893976211548,11630.353613281251,13326.076000213623,15205.845797729491,17896.078195953367,22161.615802001957,30798.125876617432,40474.846556854245,61842.327215271,83282.1582689745,114002.34099578857,759.7099604945951,420.30001068115234,315.39097595214844,324.0492153625488,343.0852715301514,361.26692924499514,373.3301719665527,393.5129871368408,409.8666015625,420.30001068115234,431.1995941162109,444.1762939453125,462.3022094726563,495.27878723144534,2079.594737243641,8883.72460479736,17403.387253402783,41923.868980407715,6229.659887538867,3530.5410079956055,2448.113983154297,2594.6965941162107,2791.963606643677,2977.371936035156,3083.1413719177244,3274.676019668579,3420.282998657227,3530.5410079956055,3711.473416137695,6702.619389343254,9539.761026000977,12363.40218048096,15476.375350189204,30081.532348861678,54751.339659706544,65496.81699371338,926598.523991958,931039.5320014954,676862.2379989624,717402.4756367416,775476.9544543457,792332.7705989837,807638.1093978882,864278.6907444,904271.9656021118,931039.5320014954,957527.1311965942,981714.7381980896,1002921.4662002563,1026122.1171028137,1046577.8197998046,1084979.7851197051,1103285.1378446426,1108041.56199646,923223.4073731962,927094.5724983215,665934.397026062,714764.8284415817,771314.941481247,788892.2707530975,805201.1036918641,861165.8332672119,900951.5935897827,927094.5724983215,952983.5614059449,978988.1587905884,999256.624395752,1022833.0827331543,1042566.9692428589,1083344.7309494782,1101649.4155299836,1106295.5119857788,3375.1166187618555,1757.264503479004,1228.5740051269531,1350.9805137939452,1428.7996722412108,1514.0332672119139,1560.927996826172,1650.6177463531494,1716.2846099853516,1757.264503479004,1807.3269805908203,1874.8842010498047,2074.6725845336914,8820.831689453125,11201.308301925657,21201.124126358027,45780.78935341658,72261.69599151611,20,"[0, 0, 506, 537, 538, 570, 571, 572, 573, 584, 1368, 1858, 1859, 1889, 1900, 1911, 1951, 1984, 2134, 3000, 3001, 3060, 3072, 3083, 3128, 4713, 4715, 4716, 4717, 4738, 4739, 4740, 4798, 4831, 4898, 4989, 5000, 5001, 5002, 5003, 5004, 5005, 5006, 5007, 5008, 5009, 5010, 5021, 5032, 5033, 5053, 5085, 5097, 5209, 5210, 5274, 5505, 240, 983, 1040, 1055, 1068, 1083, 1084, 1085, 1108, 4811, 4812, 4825, 4837, 4838, 5387, 5399, 5400, 5412, 5484, 5485, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 1357, 1372, 1373, 1374, 1386, 1398, 1410, 1411, 1425, 1440, 1586, 1587, 1600, 1612, 1937, 1938, 1949, 2036, 2037, 2038, 2042, 2043, 2055, 2068, 2069, 2070, 2071, 2072, 2073, 2103, 2104, 2115, 2116, 2140, 2526, 2556, 2557, 2590, 2601, 2602, 2615, 2631, 2643, 2676, 2866, 2867, 2892, 2903, 2915, 2916, 2917, 2929, 3839, 3852, 3853, 3864, 4955, 4968, 4969, 5012, 5256, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 1285, 1286, 1297, 1298, 1320, 3295, 3352, 3375, 3388, 3389, 2166, 2177, 2178, 2189, 2190, 2212, 2213, 2214, 5366, 5379, 5380, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 766, 767, 2428, 2429, 2442, 2443, 2444, 2445, 2448, 2842, 3575, 3598, 4596, 4597, 4598, 4612, 4633, 4654, 4655, 4680, 4692, 4694, 4767, 4788, 4789, 4839, 4840, 3840, 3946, 3947, 3962, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 1050, 1051, 1052, 1094, 2510, 2511, 2550, 2565, 2577, 2993, 2994, 2996, 2997, 3012, 3013, 3014, 3015, 3589, 3602, 5092, 5105, 5106, 5119, 5131, 5144, 5145, 5158, 5203, 5216, 5228, 126, 127, 128, 129, 130, 912, 913, 926, 927, 928, 929, 940, 963, 964, 987, 1223, 3178, 1255, 1909, 1921, 1922, 1933, 4974, 5520, 1567, 1571, 2456, 2467, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 1989, 1990, 2141, 2142, 3433, 0, 152, 153, 154, 155, 156, 4207, 4245, 4271, 4272, 4284, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 241, 242, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 309, 310, 311, 1542, 1543, 1555, 2623, 5512, 5513, 312, 313, 314, 315, 316, 317, 318, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 2191, 2203, 2204, 2205, 2206, 4734, 4748, 1813, 1847, 1860, 1871, 1872, 1887, 2727, 375, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 412, 413, 414, 415]"
23,224.57775416537066,100.90599822998047,72.4439926147461,75.58419805908203,80.51092559814454,85.78640289306641,88.64518127441406,93.8699951171875,98.05581359863281,100.90599822998047,103.60260467529297,106.79419860839843,110.70299835205078,117.7652099609375,126.1387954711914,5763.896163940408,12845.23482336458,39757.2140045166,140.6912088654235,65.36598205566406,47.3330078125,49.7070405883789,52.56634674072265,55.443600463867185,57.279005432128905,60.77899932861328,63.576393127441406,65.36598205566406,67.23999481201172,69.21941375732422,71.6838150024414,75.8020004272461,80.37999267578122,354.86179473860017,12407.543141235477,16142.571022033691,1048870.3051007297,1063871.7180175781,172900.12999725342,191545.50464593506,451995.55688903807,888843.6511993408,957586.6534255982,1011903.6279754639,1043728.2846130371,1063871.7180175781,1085317.8911987306,1103626.6454055787,1123338.8892211914,1148767.6897979737,1166589.484197998,1197844.7953005978,1248124.2983579733,5357769.211990356,16257.034802675942,15900.837989807129,-4276389.998016357,7564.58944104004,7936.865399169922,8309.429611206055,8589.339791870118,10718.28702545166,13828.120413208007,15900.837989807129,18380.628199768067,21830.697195434564,26639.03679962159,36439.350015258795,45337.899578857425,64265.17905334468,93866.81643731752,113311.34899902344,943.8546994900873,471.35999298095703,351.2190170288086,366.6715869750976,384.1921786499023,406.99082946777344,420.17179718017576,442.7329864501953,460.4064010620117,471.35999298095703,483.24078979492185,498.15860748291016,517.7603958129882,556.7247985839845,3899.3300140380848,10334.114289550773,32725.718034974445,48349.78300476074,7481.507667309208,3977.8370056152344,2870.3710021972656,2943.9960265502928,3094.9478588867187,3330.2654144287108,3446.6017944335936,3651.3989868164062,3823.689016723633,3977.8370056152344,4483.852798461913,8850.792030334473,11522.244166564942,15084.038793945314,19148.206195068356,34194.75589294433,54916.28553356984,65567.51601409912,1078025.07066506,1098301.2410049438,190854.86100006104,234125.38686785888,461120.5371585083,918381.4528060913,996233.1768035889,1044941.6009979248,1075885.4119995118,1098301.2410049438,1118334.5652038574,1135555.2762023925,1154601.323602295,1178796.192402649,1194770.4471984864,1227846.8138830564,1259291.712064088,1267349.845993042,1073917.9712332357,1093180.4379882812,189143.862991333,224805.40085058592,458702.4188421631,916351.9508010864,989489.3401992798,1040936.6750335693,1070721.2526062012,1093180.4379882812,1114797.1130111692,1131653.1324035644,1150968.2821853638,1174777.4153839112,1190832.2562088012,1223684.4781997679,1257482.3129138194,1265318.540008545,4107.099431824426,1967.6030044555664,1462.2179946899414,1539.248539001465,1608.2718313598632,1698.5796203613281,1753.69981842041,1845.0699996948242,1920.0035919189454,1967.6030044555664,2025.5891967773437,2117.0824127197266,5872.370773315433,10694.119589233404,13099.780004882807,25874.217452697747,52564.87232861338,63940.60599517822,22,"[0, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 111, 112, 113, 124, 125, 126, 127, 128, 129, 600, 601, 602, 613, 614, 625, 626, 627, 628, 753, 777, 854, 933, 945, 971, 1121, 1304, 2405, 2406, 2407, 2418, 2419, 2430, 2431, 2432, 2536, 3911, 3922, 3923, 3935, 3996, 4142, 4143, 4167, 4178, 4179, 4210, 4271, 4273, 4274, 4286, 4287, 4298, 4728, 4729, 4770, 4771, 4784, 4796, 4797, 4798, 4809, 4821, 4834, 4873, 4982, 4983, 4994, 270, 271, 272, 273, 731, 1159, 1335, 1336, 1348, 1361, 1362, 1363, 1364, 1380, 1381, 1392, 1393, 1414, 1415, 1416, 1427, 1459, 1471, 1472, 1486, 1521, 1535, 1536, 1549, 1550, 1551, 1563, 1564, 1565, 1576, 1588, 1589, 1601, 1602, 1680, 1703, 1704, 1811, 1842, 1854, 1968, 1980, 1981, 1994, 4221, 4235, 4540, 4541, 4556, 4603, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 767, 781, 782, 796, 1273, 1274, 1275, 1276, 1289, 1290, 1301, 1765, 1782, 3142, 3143, 3154, 3247, 3264, 3290, 3972, 4773, 1134, 1135, 1136, 1137, 1138, 1139, 1140, 1141, 1142, 2977, 2978, 2982, 3026, 3027, 3028, 5124, 5126, 5147, 5158, 5159, 5175, 5189, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 295, 306, 3236, 5082, 5083, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 1239, 1240, 1328, 1329, 1343, 1917, 2134, 2135, 2149, 2255, 2266, 1446, 1447, 1448, 1460, 1477, 1489, 1500, 1526, 1527, 1559, 1573, 1574, 1587, 1730, 1732, 1733, 2110, 2111, 2390, 3535, 3691, 3704, 3705, 3706, 3707, 5048, 5059, 2320, 2332, 2333, 2336, 2378, 2379, 2391, 2402, 2403, 2417, 2433, 2444, 2445, 2571, 2597, 3944, 3946, 3947, 3960, 3982, 3993, 4309, 4320, 4333, 4338, 4353, 4354, 4402, 4403, 4430, 4671, 2662, 996, 1009, 1022, 1056, 1070, 1083, 1084, 1085, 1086, 1099, 1112, 2671, 2686, 2700, 2742, 2757, 2769, 2770, 4855, 4856, 4884, 4897, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 507, 508, 509, 510, 511, 512, 513, 514, 515, 516, 517, 518, 519, 520, 521, 3409, 3422, 3438, 3516, 2553, 2564, 4937, 4950, 4951, 4954, 4969, 5101, 1924, 1925, 1938, 2034, 4664, 4665, 4666, 4667, 4681, 4682, 4695, 2994, 3666, 4324, 522, 523, 524, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 2815, 2829, 2830, 2856, 2919, 2934, 3970, 1468, 1509, 1510, 2933, 4177, 4212, 4359, 4360, 4432, 4455, 4631, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.430839618959361,7.443999290466309,5.2039995193481445,5.44933432006836,5.815000534057617,6.2039995193481445,6.4990002632141115,7.03700065612793,7.2960004806518555,7.443999290466309,7.573999404907227,7.704000473022461,7.870999336242676,8.11099910736084,8.371000289916992,9.017029256820678,12.039329392433443,72.59099960327148,4.205873396796217,4.0920000076293945,2.6110000610351562,2.964940341949463,3.2230004978179934,3.4809999465942383,3.6100006103515625,3.8339996337890625,3.9999990463256836,4.0920000076293945,4.185000419616699,4.2960004806518555,4.425999641418457,4.611000061035156,4.759000778198242,5.111000061035156,5.827665153503431,499.9930000305176,757.9349419478707,754.6725001335144,536.4180002212524,574.6521846694945,587.18054063797,605.3943002223969,640.93409948349,716.4002506732941,736.1549995422363,754.6725001335144,772.376201248169,786.4843001365662,803.0161991119385,835.2394995689392,865.6415502548217,1016.0442398262021,2401.3683431043746,2499.4949989318848,468.8790232856065,468.23350048065186,317.27299976348877,374.62933462524416,382.435240650177,394.9324496269226,402.9196996688843,456.9372510910034,464.8222002029419,468.23350048065186,472.1081995010376,477.43520107269285,487.05440044403076,517.2850996971131,533.5091506958008,603.1849892711638,721.4636823053361,3874.565999984741,31.021828642201136,30.83300018310547,21.5939998626709,24.02084401226044,24.760001125335695,25.647001123428346,26.42599935531616,29.869999885559082,30.51799964904785,30.83300018310547,31.148000717163086,31.48099985122681,31.898600769042975,32.6659987449646,33.79614958763123,51.14844929695096,124.54067805767119,147.57100009918213,78.09746622093078,76.83300018310547,57.7189998626709,62.605452619552615,63.79536950111389,65.88445019721985,68.08600044250488,74.86999988555908,76.18500022888183,76.83300018310547,77.5722002029419,78.42500019073486,79.6279993057251,81.81940031051636,85.75699915885926,134.42958073616023,198.9233823785813,1220.091999053955,1433.6078466693468,1438.9850001335144,1004.576000213623,1130.8173224534987,1152.1924700737,1183.1493503570557,1232.4626997947694,1386.2217500209808,1419.9135995864867,1438.9850001335144,1456.1430006027222,1475.2530002593994,1498.6523998260498,1537.6466998100282,1578.3786503314973,1873.3520100402827,3328.6222127781043,9174.70000076294,1347.5699731123648,1352.4594993591309,942.0029993057251,1058.8221230068207,1079.600330438614,1107.8779006958007,1155.3364000320435,1300.9504992961884,1333.8972005844116,1352.4594993591309,1369.6285999298095,1386.5880002975464,1409.8090000152588,1447.794900035858,1487.3848496913909,1768.8379310035696,3224.9608086042545,7880.611000061035,86.03787355698222,84.86999940872192,62.57300090789795,69.58570700454712,71.1834309387207,72.90685062408447,74.44300079345703,83.18399930000305,84.31300067901611,84.86999940872192,85.46120014190674,86.20200061798096,87.29499969482421,90.47280063629151,110.40265064239497,129.03667894363403,169.33206761074078,1294.0890007019043,2,"[0, 0, 0]"
5,13.117311327389988,12.88900089263916,9.927001953125,10.945152696609497,11.59108946800232,11.98044981956482,12.16800012588501,12.516999244689941,12.741000175476074,12.88900089263916,13.055999755859375,13.241998958587647,13.536000442504882,14.184998607635498,14.833999633789062,16.037000484466553,60.40698604394845,86.7760009765625,7.228182689203399,7.128999710083008,5.574000358581543,5.778162828445435,6.092000093460083,6.38800048828125,6.536999702453613,6.796999931335449,6.998999214172364,7.128999710083008,7.259000778198242,7.390000343322754,7.579000091552731,7.88800048828125,8.185550022125245,8.980910863876343,11.048995903015635,77.92400074005127,1462.0164638992158,1431.097499847412,1173.1310014724731,1317.0460097198486,1353.3871401309966,1366.9769983291626,1375.0256006240845,1397.945250749588,1421.3086000442504,1431.097499847412,1442.205600166321,1466.019199371338,1490.5610010147095,1562.8505990982055,1654.626149559021,1965.1872304153435,2943.7696594772724,9149.276999473572,900.1189254503679,880.1339993476868,725.5430002212524,752.155323726654,825.9610100841522,860.764999294281,864.9320009231568,871.0785000324249,876.4601989746094,880.1339993476868,885.6232006072999,910.102098941803,923.4695989608765,952.1296990394593,1019.0765503406524,1106.1495295333862,1199.8566699409498,1825.1200017929077,54.85991949725667,53.57399940490723,43.20500087738037,48.263159235954284,50.85334939956665,51.6104495048523,51.998898887634276,52.71999955177307,53.22200164794922,53.57399940490723,53.96199989318848,54.444000244140625,55.20639991760254,57.572201347351076,63.05670065879823,78.11317000389096,123.113003898622,181.23799991607666,141.37192560329214,137.68200063705444,116.33199882507324,128.92266498088836,131.25852911949158,132.9614511489868,133.86629905700684,135.59099984169006,136.82960052490233,137.68200063705444,138.68299942016603,139.92530040740968,142.16400070190429,153.07939882278447,164.2290997505188,198.10929099082932,242.71567934513115,313.55099964141846,2793.62801097927,2744.696499824524,2261.222999572754,2493.0993227357862,2633.930260353088,2653.1216503620144,2668.1401001930235,2705.738750219345,2726.0603998184206,2744.696499824524,2763.0078002929686,2781.860800457001,2819.7326000213625,2979.7659999847415,3121.2152501106266,3664.921119890212,4574.914011925726,10957.376999855042,2578.712728466726,2530.8475008010864,2084.1539993286133,2317.952145652771,2430.1829996967317,2448.1269998550415,2460.034999847412,2497.6462502479553,2516.581799888611,2530.8475008010864,2551.585800361633,2570.091899013519,2603.2806003570554,2749.690099143982,2890.7822494506836,3405.9300809192605,4254.741494444854,10757.97200012207,214.9152825125442,205.79300022125244,170.645001411438,185.32467016887665,199.02015105247497,200.79399967193604,201.81099977493284,203.46000003814697,204.810599899292,205.79300022125244,207.07880020141602,209.60730018615723,225.1657983779907,244.4029990196228,252.30245089530945,292.9076881980895,336.2513530368843,4719.295000076294,4,"[0, 0, 82, 83, 84, 85, 86, 87, 0, 0]"
7,18.67324664756993,18.4610013961792,13.999001502990723,14.556240550994872,17.018999595642093,17.44500026702881,17.68320083618164,18.03700065612793,18.29599952697754,18.4610013961792,18.610000610351562,18.777000427246094,18.981000900268555,19.31399917602539,19.74000015258789,21.777841529846178,70.32882390213024,106.57299995422363,11.109769021738034,10.907000541687012,8.315999984741211,9.185988471984864,9.68499900817871,10.07300090789795,10.240999221801758,10.556000709533691,10.777000427246094,10.907000541687012,11.03700065612793,11.1850004196167,11.368998527526855,11.61200122833252,11.887000465393065,12.852480430603027,70.95797664642622,188.33199977874756,2188.84136231462,2164.909001350403,1743.839997291565,1819.554316696167,2071.854320526123,2092.844800758362,2103.3084003448485,2132.0620012283325,2151.665800857544,2164.909001350403,2180.6691984176637,2197.888801574707,2219.7616004943848,2263.6572023391727,2314.3082006454465,2837.241079597472,3909.7923501243663,9105.93300151825,1356.0992590234473,1340.5710010528564,1077.9460000991821,1114.22023588562,1309.050119628906,1322.8316005706788,1325.873999977112,1331.181999206543,1336.1828006744386,1340.5710010528564,1354.6154005050657,1371.8113998413087,1379.6456001281738,1390.0861986160278,1414.207399749756,1569.1843609237662,1681.4696425361662,1934.7110013961792,81.69758400160006,80.68699836730957,62.33299732208252,66.56463458633422,77.40451862335206,78.43639945983887,78.9790002822876,79.7760009765625,80.34999828338623,80.68699836730957,81.05499935150146,81.46139945983887,81.9795991897583,82.97999935150146,84.46199989318848,125.62620075225828,148.1166161651619,175.18299865722656,207.59682605704964,204.68200016021729,165.70000171661377,175.37425999450684,197.00676124572755,199.43340072631835,200.47899932861327,202.423002243042,203.77599983215333,204.68200016021729,205.60599918365477,206.701997756958,208.14400081634523,211.36779861450196,242.64700107574458,259.70848079681394,303.3124626235963,362.8090019226074,4218.284776972322,4176.213000297546,3378.170000076294,3491.626695373535,4074.5652798843385,4102.085000038147,4114.842999649048,4140.140999794006,4161.898000717163,4176.213000297546,4192.657999992371,4216.5607997894285,4246.9050001144415,4300.021999168396,4361.561999702453,5231.625919761657,9241.606503506451,19408.739000320435,3864.018047066025,3833.3099994659424,3101.841000556946,3201.2033395538333,3729.81963973999,3760.6820001602173,3774.485599708557,3799.255000114441,3819.822200012207,3833.3099994659424,3847.5543979644776,3866.2517993927004,3893.9069997787474,3943.0978006362916,3998.789998626709,4810.9998004150275,5843.240842025795,10880.055000305176,354.26672990629737,336.6800003051758,273.67899799346924,279.3775837020874,328.0691990661621,330.69899959564214,332.0172006607056,334.0900011062622,335.6070001602173,336.6800003051758,337.86599922180176,339.678999710083,352.2943988800049,383.5613986968994,420.0750009536743,449.05067935943566,590.0643907509035,14865.04999923706,6,"[0, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 0, 0, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44]"
9,24.783851356632766,24.277000427246094,18.46200180053711,18.962032985687255,21.71626024246216,23.073999404907227,23.33299865722656,23.777000427246094,24.09200096130371,24.277000427246094,24.46299934387207,24.683000564575195,24.92699909210205,25.333999633789062,25.85199956893921,49.086199321746825,78.31523400497508,116.99899959564209,14.721900088982633,14.405999183654785,11.15000057220459,11.611612016677856,12.851340599060059,13.464001655578613,13.68299903869629,14.019000053405762,14.259000778198242,14.405999183654785,14.539400863647462,14.704002189636231,14.889999389648438,15.184999465942383,15.480299091339111,17.111999187469483,64.83106036758426,128.2750015258789,2928.882683005882,2910.03000164032,2337.1680011749268,2350.0256365470887,2659.572638568878,2821.3036992073057,2838.280200386047,2870.1605010032654,2892.5940006256105,2910.03000164032,2924.754999542236,2940.8530002594,2967.378602600098,3007.3844007492066,3057.0699979782103,3655.203340988158,5564.883014953834,9002.459000587463,1827.9991738100534,1830.992000579834,1454.087999343872,1467.6486427402497,1627.86485994339,1785.2639008522033,1789.8502006530762,1797.75,1807.7435981750489,1830.992000579834,1840.1388000488282,1845.43780002594,1851.3075998306276,1864.223999595642,1883.204499912262,2040.9622598075866,2438.2789315414557,5123.960001945496,111.03929695170481,109.11100196838379,84.10699939727783,85.61373356437683,96.56181970596313,106.25290136337281,106.96100082397462,107.97999906539917,108.664599609375,109.11100196838379,109.5743989944458,110.10700149536132,110.7779993057251,112.07299900054932,117.90030097961426,159.4423190689087,199.19945588493422,1018.4089984893799,283.7841416697909,278.20000171661377,225.96099948883057,230.18574195861817,252.87288007736205,271.05269899368284,272.68140106201173,275.21799993515015,277.1259986877442,278.20000171661377,279.42079944610595,281.0317974090576,283.60779972076415,313.16559696197515,324.9327988624573,353.9619215202331,469.3261982192995,3277.9689989089966,5674.104353768981,5647.656000137329,4549.282000541687,4588.6786477947235,5111.8234599685675,5541.905199623108,5565.302000045776,5603.814500331879,5630.482200241089,5647.656000137329,5667.57680015564,5688.684799575805,5717.077799797058,5768.673199844361,5825.416400432587,6714.423940200806,9025.283841600489,18361.72500038147,5191.211046883047,5167.017002105713,4154.97500038147,4187.861611883163,4693.168639450074,5064.515999889374,5085.535199928283,5125.950500965118,5150.867600440979,5167.017002105713,5184.774399375916,5205.682600975037,5233.272399520874,5282.040400123597,5336.839400577544,6205.747040843963,8503.014968755804,15357.398999214172,482.893306885935,468.04900074005127,376.753999710083,382.58090022468565,427.71578035354617,458.01100168228146,459.7702005386352,462.7900004386902,465.41899986267094,468.04900074005127,480.8726007461548,488.8069999694824,504.826399230957,524.4032005310058,537.0204988479614,577.2847598266595,705.9576813468947,6066.5019998550415,8,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 0, 0, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0]"
11,30.83856052169397,30.70199966430664,22.53600025177002,23.146436416625978,24.147718658447264,26.7776008605957,29.202001571655273,30.035999298095703,30.461001205444337,30.70199966430664,30.92700157165527,31.16699981689453,31.462000846862793,31.888999176025393,32.312001609802245,35.488480453491185,84.1164952545168,125.96199798583984,18.174048168176526,18.034997940063477,13.6850004196167,14.125824028015137,14.942717933654786,16.333597946166993,16.945998191833496,17.534998893737793,17.83300018310547,18.034997940063477,18.20600242614746,18.40599822998047,18.631000518798828,18.962799263000488,19.26700191497802,20.301598434448238,66.15670232391415,178.14600086212158,3643.6022657712356,3643.724994659424,2915.63800239563,2932.288726654053,2983.5434028625486,3280.1885990142823,3536.8777969360353,3598.2980012893677,3626.8177984237673,3643.724994659424,3660.3384008407593,3679.739599990845,3705.123601913452,3746.7516014099124,3793.685596847534,4385.449160461425,9618.429791687153,12162.191999435425,2255.7054272287446,2274.7990007400513,1771.6590003967285,1817.213053970337,1830.679479675293,1996.757600402832,2218.5897987365724,2243.8559999465942,2254.598398399353,2274.7990007400513,2286.0770000457765,2293.2423984527586,2300.1332000732423,2314.916801261902,2332.914001083374,2450.718481636047,3226.5936084672417,7648.699999809265,135.28986118624528,133.92399883270264,102.83200168609619,103.63491832733153,106.50104206085204,116.54579963684083,130.07200088500977,132.44399642944336,133.3889986038208,133.92399883270264,134.48120193481446,135.08720016479492,135.77560119628907,137.05400047302246,139.94180011749268,185.36496013641354,226.73293743896807,4826.965000152588,343.1427829693067,341.2159996032715,273.0140018463135,276.6714688034058,282.02364048004154,308.90719871521,332.353798866272,337.42100048065186,339.8109987258911,341.2159996032715,342.66019954681394,344.27179794311525,346.5320001602173,353.3471965789795,386.32859897613525,404.4060391998291,525.9739682541057,2588.7400045394897,7036.212440492509,7061.339999198914,5669.916000366211,5704.578968536377,5782.365640182496,6267.126600265503,6902.681000328064,7006.3049993515015,7041.2153997421265,7061.339999198914,7082.182601165772,7106.367199897766,7138.518400001526,7189.240399932862,7246.653200340271,8041.115759735102,15161.958015381111,24595.62300014496,6426.752945845403,6447.79499912262,5175.092998504639,5207.069287223816,5277.543279571533,5735.51660041809,6303.835999107361,6397.35000038147,6428.920801544189,6447.79499912262,6466.674799728393,6488.480400085449,6517.525800323487,6565.121002197266,6619.103999328613,7410.6337610626215,14091.614510208627,23223.145999908447,609.4594946471061,599.4369983673096,482.0840015411377,485.503574432373,493.2722805023193,542.6522008895874,587.9984014511108,594.0819988250732,597.0470005035401,599.4369983673096,603.3453987121582,621.0616012573242,641.0011987686157,654.6926021575928,669.0189983367919,704.5157597732543,805.937625183113,2363.615001678467,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 0, 0]"
13,34.373200297214716,35.14799690246582,25.6510009765625,26.30707977294922,27.05600051879883,27.945003509521484,28.77899932861328,31.74000358581543,34.48200225830078,35.14799690246582,35.57400131225586,35.94499969482422,36.35000038146973,36.87199592590332,37.40699577331543,60.841206741333096,88.522844085695,111.88500022888184,20.093207633287957,20.147003173828125,15.019998550415039,15.666918258666993,16.32000160217285,16.977998733520508,17.463998794555664,18.851001739501953,19.79400062561035,20.147003173828125,20.427997589111328,20.719999313354492,21.01799964904785,21.44300079345703,21.779001235961914,23.53279800415041,72.26064102173046,104.36700057983398,4249.917644398616,4337.955997467041,3489.005002975464,3521.841602096558,3555.5622013092043,3622.6689987182617,3692.413003921509,4024.6490001678467,4293.01300239563,4337.955997467041,4366.253999710083,4394.43200302124,4426.155990600586,4469.899002075195,4519.842998504639,5142.215401458747,14656.979757539153,29302.028997421265,2612.9065296415984,2701.4260025024414,2103.728000640869,2153.137598266602,2185.0799980163574,2202.1160011291504,2258.503999710083,2458.46600151062,2666.9060020446777,2701.4260025024414,2729.8130016326904,2740.8859996795654,2749.0909996032715,2763.386999130249,2787.4969997406006,2919.6068004608164,6170.774763488857,14058.704998016357,156.0058262829361,160.3340015411377,122.4789981842041,124.56931678771971,126.42480087280273,128.49399757385254,130.906005859375,145.20000076293945,158.4590015411377,160.3340015411377,161.36999702453613,162.32999420166016,163.2909984588623,165.0890064239502,173.88499641418457,215.11060180664063,279.18380271913077,599.4539966583252,393.0583659015663,400.16100692749023,319.552001953125,323.7915209197998,328.0833988189697,333.9029998779297,341.5860023498535,374.21699714660645,396.6790065765381,400.16100692749023,402.60700035095215,404.93700218200684,407.73299407958984,419.5490016937256,449.8070011138916,476.84080657958987,760.2582776641891,1235.0750007629395,8185.297189825593,8429.954999923706,6840.327001571655,6868.106121063232,6898.731799316406,6969.39999961853,7075.139999389648,7734.907999038696,8344.269998550415,8429.954999923706,8469.768999099731,8506.212999343872,8545.80299949646,8604.748001098633,8672.413999557495,9403.265398788453,24191.640881119292,45768.92300033569,7466.35477415522,7690.593002319336,6202.3009967803955,6243.272962112427,6293.678596878051,6354.9850025177,6445.815000534058,7049.62099647522,7601.576002120972,7690.593002319336,7728.093000411987,7758.390998840332,7793.591997146606,7845.241003036499,7902.422996520996,8644.597001266484,23347.759236984435,44876.43500518799,718.9424156703733,723.9009914398193,558.8790016174316,588.47219871521,593.8461975097656,600.5649948120117,619.2689990997314,679.209997177124,719.4349994659424,723.9009914398193,727.6370010375977,733.7079982757568,763.5630054473877,788.39599609375,821.3599967956543,871.6215988159183,1050.4152400970704,9675.101001739502,12,"[0, 0, 0, 0, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 0, 166, 0]"
15,38.53623294699458,37.444003105163574,30.927000045776367,31.366915922164914,32.24677017211914,33.01599779129028,33.46299743652344,34.40800142288208,35.944003677368165,37.444003105163574,39.12900352478027,40.89450054168701,42.35120239257813,43.37340316772462,44.09155015945434,70.5036480140686,96.38553570747499,117.14500427246094,23.896851961649507,23.314001083374023,18.75800323486328,19.566844074249268,20.13506185531616,20.737998771667478,21.129001426696775,21.85399627685547,22.647999954223632,23.314001083374023,24.13720169067383,24.887300872802733,25.55500030517578,26.241999244689943,26.777002334594727,32.71483860015874,79.00757378768938,153.57200050354004,4754.797951169284,4647.25900554657,4111.460996627808,4128.757156618118,4149.7780594825745,4195.553548526764,4225.266897583007,4303.007255077362,4495.311999893189,4647.25900554657,4815.326000213623,4976.449498367309,5098.972002029419,5184.808503532409,5249.791149806977,6060.421281929017,26227.78326766915,54530.237997055054,2868.1495104653964,2815.045495033264,2480.3180027008057,2534.3900391635893,2544.755324687958,2554.0002990722655,2562.95659942627,2615.2777457237244,2709.0619998931884,2815.045495033264,2930.1128009796143,3049.604302215576,3147.407796859741,3207.9001995086674,3230.038250350952,3321.5783092498777,6288.23627439507,20075.924001693726,170.89921870550612,166.56200504302979,145.0900001525879,146.1914270915985,147.37615139007568,148.81145162582396,149.7949996948242,152.38650035858154,159.59900093078613,166.56200504302979,174.7922019958496,182.55540523529052,188.81120605468752,192.03660373687745,195.421297454834,238.0277828979492,321.47419405176305,1336.5559921264648,447.45810251546766,438.59649562835693,382.6110076904297,386.02244264793393,389.4607493972779,393.5304495811463,396.0848974227905,404.33375310897827,423.6514015197754,438.59649562835693,453.70719871521,469.0604948043823,481.51539840698246,490.8108016967774,515.0751010894776,560.6159673690796,1498.0767877369015,12304.164009094238,9107.483989017415,8924.931499481201,8013.943000793457,8040.373481071472,8071.145758914948,8112.476449680329,8144.954600906372,8244.083500385284,8611.75719985962,8924.931499481201,9277.085400390624,9599.570999908447,9882.894999313354,10012.953398704529,10098.111700153351,11020.146209774019,41477.69499121171,67685.35400009155,8303.737867764297,8139.099997520447,7300.5830001831055,7313.7052724132545,7356.236177711487,7390.350647544861,7418.075299453735,7515.8357491493225,7849.319798660277,8139.099997520447,8452.99339942932,8752.812501907349,9006.569004058838,9136.047398376466,9216.793900108336,10191.266871414186,37726.28676139486,62902.60599899292,803.7461212531167,787.2510023117065,688.1390037536621,692.06430235672,697.811222114563,702.9699980735779,708.2077022552489,732.923999786377,761.6984004974365,787.2510023117065,815.733402633667,845.079800415039,863.9889980316162,892.7327018737792,915.8865550041198,962.4485385894775,1272.4635234108223,30183.673002243042,14,"[0, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 139, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 0, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 0, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 0, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 0]"
17,41.36935160077565,39.6089973449707,35.63100051879883,36.365002155303955,36.98100280761719,37.66749668121338,38.0369987487793,38.721001625061035,39.25499725341797,39.6089973449707,40.05600357055664,40.79699516296387,42.64800262451172,46.60899543762207,48.78649711608887,72.47849750518799,104.46674633026515,585.9930000305176,25.02839823221874,24.18400001525879,21.240997314453125,21.62449836730957,22.083497047424316,22.62799644470215,22.924001693725586,23.48100185394287,23.89200210571289,24.18400001525879,24.533998489379883,24.982999801635742,25.850997924804688,27.499996185302734,28.656503677368164,38.2680025100708,78.85574722290175,101.49700164794922,5258.430818855897,4916.002998352051,4670.230003356934,4701.646747589111,4728.797002792358,4764.073498725891,4788.899000167847,4833.935503959656,4877.154003143311,4916.002998352051,4986.150999069214,5170.614002227783,5495.945007324219,5905.753000259399,6229.228494644165,7791.403000831604,41938.24249458327,61523.30199432373,3088.925832628354,2979.4060020446777,2831.0539989471436,2838.667998790741,2900.830500602722,2910.2194995880127,2915.8310012817383,2936.5065031051636,2960.8449993133545,2979.4060020446777,3000.2020015716553,3047.624000549316,3217.341999053955,3475.1370010375977,3624.21199798584,3901.6214962005615,6337.314250469294,8614.768997192383,181.70435102353653,173.068998336792,163.14800453186035,165.59049940109253,167.34750270843506,168.7009973526001,169.4460163116455,170.9250078201294,172.07200050354004,173.068998336792,174.44100761413574,179.18599891662598,192.71899604797363,211.0349998474121,218.01800537109375,254.2285032272339,312.22975158691906,771.5450038909912,486.26685122783607,464.6630001068115,432.7340030670166,438.5952467918396,447.0045051574707,451.5204963684082,453.45299530029297,457.4060001373291,461.17700576782227,464.6630001068115,471.77100372314453,492.73599433898926,510.78599548339844,544.8639965057373,568.8920030593872,634.7615022659302,931.7605009079247,4389.7929973602295,9951.894642322628,9424.018999099731,9167.171001434326,9177.026998996735,9206.003499984741,9238.466500282288,9262.356000900269,9313.437999725342,9370.631000518799,9424.018999099731,9526.203001022339,9824.382999420166,10445.171001434326,11215.975999832153,11705.237999916077,13362.521499633789,49919.091999054275,71460.85000038147,9081.725603568619,8578.443000793457,8324.644002914429,8347.08474779129,8380.27350139618,8415.253005027771,8435.661001205444,8482.745999336243,8531.048999786377,8578.443000793457,8677.382005691528,8963.137001037598,9536.719999313354,10210.806001663208,10692.630497932434,12442.534997940063,48105.89950513904,70366.77200126648,870.1690387540103,843.1360034942627,728.105001449585,775.9317517280579,796.1284999847412,804.2384977340698,807.0069961547852,813.0665006637573,826.415002822876,843.1360034942627,855.1920032501221,881.173999786377,915.4899959564209,972.0619964599609,1008.1244964599609,1099.1300039291382,1827.996746540086,10406.302001953125,16,"[0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 134, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 0, 0, 0, 0, 0, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 0, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 0]"
19,45.2000144458409,44.14499855041504,38.944997787475586,39.412292694091796,40.72071884155273,41.79299697875976,42.27600212097168,43.12900257110596,43.75900459289551,44.14499855041504,44.53580017089844,44.9919979095459,45.59100341796875,46.77720069885254,49.11200084686278,79.5995159149168,108.9003084945744,826.8200016021729,28.455500100420764,27.648996353149414,23.99799919128418,24.528155773162844,25.292679328918457,25.943000602722165,26.297800064086914,26.90599536895752,27.3529972076416,27.648996353149414,27.926999664306642,28.29400062561035,28.692401123046878,29.519001770019532,30.743304061889642,51.8723469924926,86.7601945228672,771.3949966430664,6203.699007821905,5901.62300491333,5435.534999847412,5453.629200557709,5522.843956184387,5586.2094984054565,5638.849592208862,5729.847498893738,5812.9767955780035,5901.62300491333,6038.321199798584,6179.843194198608,6402.7037998199485,6972.680200958252,7548.913198089599,9507.184987945553,26492.599031426616,44485.08700180054,3491.22095058807,3439.8229999542236,3262.7890014648438,3285.598537712097,3320.4505615997314,3348.8439018249514,3365.8377990722656,3397.6575031280518,3423.6659980773925,3439.8229999542236,3459.286396789551,3483.557801818847,3527.2987995147705,3634.929399108887,3825.075595283508,4295.775580940245,5856.498830383345,8058.64999961853,204.82200877882366,200.2919979095459,183.73799514770508,185.91475745010376,189.60456966400147,192.47800617218016,194.09260749816895,196.84700107574463,198.9219997406006,200.2919979095459,201.75459594726564,203.49799690246584,206.10819549560546,219.19480361938474,237.33669719696042,260.3344380569457,439.7541739311448,1997.6170082092285,554.3820383610481,546.8079986572266,473.1619987487793,486.4334983940125,499.5453405380249,512.7927005767822,519.7198013305664,531.0104999542236,540.6430042266845,546.8079986572266,552.8255989074707,559.6786006927491,570.6114028930665,594.2472053527832,622.1887939453125,698.4220846939085,960.9987585411383,1993.5060138702393,11526.437688343098,11201.479000091553,10597.246000289917,10634.793118003845,10690.002019195557,10749.104800224304,10798.48819999695,10947.001000404358,11076.950799179078,11201.479000091553,11309.659600830078,11417.084400558471,11670.492199325563,12401.959800338745,13323.79159965515,15479.942598876947,40279.42427208762,51852.76799964905,10527.779520096108,10219.732992172241,9624.870000839233,9666.6508192482,9729.315578804015,9794.971898460388,9843.230197525025,9974.62700176239,10099.677599716188,10219.732992172241,10334.968599700927,10452.331201171874,10693.694398498536,11391.248200988768,12230.785099601744,14353.550220031733,33762.712391934016,50029.36199951172,998.6581682469892,966.5249977111816,849.6569995880127,873.1165278320314,899.3583030319214,918.4942052841186,928.5478034973145,944.1844968795776,956.1785903930664,966.5249977111816,979.1304000854492,992.6199993133546,1013.5911979675294,1045.7442028045655,1076.2292022705078,1170.0625788497919,5757.129762517542,28723.725999832153,18,"[0, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 0, 0, 0, 0, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 0, 0, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 0, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 0]"
21,51.53816680261761,50.48500442504883,43.128997802734375,44.24992092132568,45.96037609100341,47.29330043792724,47.978998565673834,49.18699932098389,49.99799728393555,50.48500442504883,51.036000442504886,51.59120216369629,52.336398696899415,53.55200080871582,54.963401794433594,87.93911628723144,151.2495168647854,809.6569919586182,32.26471333893136,31.371002197265625,26.036001205444336,26.841266185760496,27.92500289916992,28.944998359680174,29.518599319458005,30.334996223449707,30.96399726867676,31.371002197265625,31.77599983215332,32.18520088195801,32.70279655456543,33.51700019836426,34.37000484466553,60.261142272949215,103.99922667312734,915.8569984436035,8131.384641733302,7785.486999511719,6589.035995483398,6691.076839027404,6840.602926559448,6986.362405014038,7076.245400619507,7349.043500900269,7627.782803344727,7785.486999511719,7939.325203704833,8211.286795043945,8532.25460510254,9187.05019683838,9925.232094573974,12485.542367858885,51624.901547014524,84786.43599319458,4021.4137490397857,3954.112995147705,3706.466999053955,3734.1424997749327,3786.333904571533,3828.8428998947147,3852.0244018554686,3895.4495000839233,3931.2382038116457,3954.112995147705,3980.876801300049,4013.2786022186283,4063.4120014190676,4158.477399063111,4348.1091979980465,5175.307982254028,9639.953569217738,31615.360996246338,231.54147204592869,226.64299964904785,201.49399948120117,203.93366717910766,209.2653973388672,213.91269817352295,216.90359802246093,221.26450538635254,224.57000350952148,226.64299964904785,228.74980239868165,231.25559921264647,235.06880416870115,245.42099723815923,262.78640213012693,303.04162258148193,888.7736368714691,2284.3369903564453,632.8171777720062,623.5640048980713,510.90298652648926,524.9561983604431,546.6888469314575,568.2774059295655,581.3684036254883,601.0294952392578,614.3868041992187,623.5640048980713,632.4532001495361,642.6174041748046,656.1577968597412,678.6957954406739,704.4562013626098,818.7978215789794,1808.1433857957259,6926.081003189087,14220.456875255908,13762.187000274658,12690.257999420166,12730.495897850036,12830.287939224243,12973.902800369262,13069.47799987793,13423.044500350952,13644.137599945068,13762.187000274658,13943.264399337768,14244.07139930725,14524.100600814818,15255.461600112918,16236.007000541687,19475.05337997436,69105.69604440601,103421.44999885559,13100.959920732572,12661.907997131348,11510.603002548218,11583.050619808197,11736.143041419982,11879.409499549865,11964.750198364258,12294.292003631592,12535.960597610474,12661.907997131348,12834.218003082275,13142.321806335449,13425.227195739746,14152.27260169983,15094.290200042724,18207.631778678893,67359.70768798351,91464.34599685669,1119.4969545233373,1104.7439994812012,917.1570014953613,954.2773230667115,989.4955178070069,1022.267000579834,1040.3720012664794,1069.4595003128052,1091.891397857666,1104.7439994812012,1119.2927986145019,1134.6038021087647,1154.1113983154298,1184.9955966949465,1213.3178005218506,1328.815440483093,2389.9476765176387,21624.656993865967,20,"[0, 0, 0, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 0, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 0, 0, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 0, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 0, 0, 0, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 0]"
23,56.569276548698376,55.42250633239746,46.05499458312988,48.45601412773132,50.38614559173584,51.789247035980225,52.54549980163574,53.77975130081177,54.81400108337402,55.42250633239746,56.03700256347656,56.702999114990234,57.51900100708008,58.94199752807617,60.64700174331665,93.7570508003235,171.50154411316467,680.75,37.01703257043147,36.05649948120117,29.182998657226562,30.724235496520997,32.01990003585815,33.16099834442139,33.79599857330322,34.86900520324707,35.5890007019043,36.05649948120117,36.48299980163574,36.980499267578125,37.60999870300293,38.60000801086426,39.64799880981445,71.41805276870731,115.90911073684875,1373.1499996185303,10146.535785703314,9597.67149734497,7746.305999755859,8003.595927257537,8213.374348163605,8453.002249240875,8634.213499069214,9066.590749263763,9375.046001434326,9597.67149734497,9861.276996612549,10143.64749622345,10582.672006607056,11335.50500202179,12127.447748661041,16531.145005512273,79647.40247894435,110929.44801521301,4560.573492515262,4460.394499778748,4158.891996383667,4194.298729705811,4250.257147693635,4306.956743717194,4335.841501235962,4391.089754104614,4432.700996398926,4460.394499778748,4491.681999206543,4531.236498832703,4587.087999343872,4718.06799697876,5080.205746173859,6099.838997077949,16032.542520075458,36358.47500038147,261.4858025729977,255.31199741363525,220.2410011291504,227.3033889770508,233.8868914604187,239.69574880599976,243.14500427246094,248.87074661254883,252.84799575805664,255.31199741363525,258.23900413513184,261.5534973144531,266.314001083374,277.6980047225952,293.91499614715576,349.2101978302005,1170.8969594955583,1521.9429988861084,721.8026133064493,708.3595018386841,569.863000869751,582.6126185989381,611.3936033248901,640.1927466392517,654.378005027771,679.8527607917786,696.918004989624,708.3595018386841,719.6760005950928,732.8439998626709,748.4869995117188,774.6285037994385,807.1427493095398,1097.0561004638676,2266.4036043834953,5842.962995529175,17045.401846038094,16383.064999580383,14740.53100013733,14837.520446081162,15045.54344921112,15255.163000583649,15421.53900051117,15869.182499885559,16124.937000274658,16383.064999580383,16619.173000335693,16893.78950023651,17355.441999435425,18204.05900001526,19304.276749134064,24855.98545103076,101831.13196026848,132862.3330001831,15783.984003217152,15149.284502029419,13451.934999465942,13569.762023191452,13795.357249069215,14015.83724975586,14176.694499969482,14631.070001602173,14901.19299697876,15149.284502029419,15393.339000701904,15675.978996276855,16136.325006484985,16979.008502960205,17983.917005062103,23522.147152614605,94492.57247803698,121677.01499938965,1261.4178428209407,1225.8734998703003,1003.3380012512207,1037.0047417831422,1087.5272969245912,1126.4680032730103,1149.3259973526,1184.5215039253235,1209.928997039795,1225.8734998703003,1242.8930015563965,1263.2519979476929,1288.0599975585938,1334.5004997253418,1381.130500793457,1704.5424969673188,7140.2774018766795,35604.00400543213,22,"[0, 0, 115, 116, 117, 118, 119, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 58, 59, 60, 61, 62, 63, 196, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 0, 0, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 120, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 211, 0, 0, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 0, 187, 188, 189, 190, 191, 192, 193, 194, 195, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 507, 508, 509, 510, 511, 512, 513, 0, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 524, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580, 581, 582, 583, 0, 0, 0, 0, 0, 584, 585, 586, 587, 588, 589, 590, 591, 592, 593, 594, 595, 596, 597, 598, 599, 600, 601, 602, 603, 604, 605, 606, 607, 608, 609, 610, 611, 612, 613, 614, 615, 616, 617, 618, 619, 620, 621, 622, 623, 624, 625, 626, 627, 628, 629, 630, 631, 632, 633, 634, 635, 636, 637, 638, 639, 640, 641, 642, 643, 644, 645, 646, 647, 648, 649, 650, 651, 652, 653, 654, 655, 656, 657, 658, 659, 660, 661, 662, 663, 664, 665, 666, 667, 668, 669, 670, 671, 672, 673, 674, 675, 676, 677, 678]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_1Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,9.86309986114502,9.509000778198242,8.27700424194336,8.29016121673584,8.408573989868165,8.628100967407228,8.666000366210938,9.147748947143555,9.411196899414062,9.509000778198242,9.721999359130859,9.907297515869141,10.074403381347656,10.32249870300293,10.541648864746092,18.402650794982847,28.20756587600726,29.297000885009766,5.055316162109375,5.046501159667969,4.148998260498047,4.154367237091064,4.2026880264282225,4.517147445678711,4.683200836181641,4.814998626708984,4.962999725341797,5.046501159667969,5.129997253417969,5.210098648071289,5.388999938964844,5.462198257446289,5.55779972076416,5.685411148071289,5.685941856384278,5.686000823974609,1741.9174338022867,1632.328498840332,1471.8269996643066,1472.3699178695679,1477.256181716919,1483.426550102234,1526.137102508545,1539.160002708435,1621.393798828125,1632.328498840332,1662.226802062988,1722.229296875,1753.6619987487795,2169.676295852661,2291.9646543502804,2769.4797494125332,3256.499674007425,3310.6129989624023,669.18016649882,649.1590023040771,609.6049995422363,609.6432314720154,609.9873188400269,617.1099510192871,618.6545024871826,626.6459999084473,645.5147972106934,649.1590023040771,663.5045974731445,685.9053012847901,714.3211959838867,718.2351009368896,720.9925525665284,895.1530974578843,1114.6207102127114,1139.0060005187988,36.9687505086263,35.22149848937988,33.4630012512207,33.469550254821776,33.52849128723145,33.739101028442384,33.97639961242676,34.491000175476074,34.79979934692383,35.22149848937988,35.50740356445313,36.486502456665036,39.40659866333008,40.50639953613281,41.0805923461914,58.80138313293445,77.39593993377719,79.46200180053711,203.52356656392416,191.96050262451172,183.5170021057129,183.67860301208495,185.1330111694336,186.5581485748291,187.0151023864746,189.36900234222412,190.9645965576172,191.96050262451172,193.43519897460936,203.168497467041,207.12000274658203,209.2616970062256,253.33169746398917,365.5742481994625,429.51992481994745,436.625,2774.7961333592734,2629.8330001831055,2471.0849990844727,2471.5329862213134,2475.5648704528808,2482.915549087524,2486.060401916504,2526.9357500076294,2614.961000061035,2629.8330001831055,2653.9456001281737,2816.3294006347655,2863.5552001953124,3188.1367992401124,3322.2858467102046,4208.907221794123,5015.6247241020355,5105.2600021362305,2666.5083333969114,2519.2784996032715,2366.6780014038086,2367.3129002723695,2373.0269900894164,2381.14610118866,2385.5591983795166,2410.608250617981,2502.1709999084474,2519.2784996032715,2548.287599182129,2700.3322048187256,2737.678601837158,3087.0857009887695,3217.8539972305293,4098.537951507563,4909.956397155776,5000.114002227783,108.28779996236166,102.85050201416016,99.05399703979492,99.08355623245238,99.34958896636962,99.86345386505127,100.13219604492187,101.211501121521,102.39519577026368,102.85050201416016,104.70259857177734,114.90590476989746,116.01679992675781,117.30250434875488,129.0793981552124,133.21622169494628,135.2032219772339,135.42399978637695,2,"[0, 0, 0]"
5,18.36706625620524,17.480995178222656,12.148002624511719,12.38724764251709,14.54045280456543,16.36255626678467,16.662797927856445,17.01775074005127,17.221598815917968,17.480995178222656,17.72119903564453,17.819397354125975,17.966795349121096,18.119300079345706,19.186801147460937,42.89328445434551,72.68663336181694,75.99700546264648,10.045883623758952,9.93549919128418,8.055999755859375,8.118185806274413,8.677860260009766,9.148002243041992,9.253496170043945,9.702747344970703,9.832604217529298,9.93549919128418,10.054999542236327,10.148302459716797,10.355801391601561,10.63809814453125,10.949500274658202,13.576789588928204,16.507379123687798,16.83300018310547,3344.340766779582,3046.253999710083,2465.346996307373,2493.4523542785646,2746.4005760192867,2961.4814498901364,2980.5301975250245,3018.1435041427612,3030.9331947326664,3046.253999710083,3072.884800720215,3102.5366035461425,3304.124197387695,4418.124000549316,4602.461548995971,5548.525139274592,6301.90421986009,6385.613006591797,1355.752399190267,1342.5599994659424,943.2430000305176,963.6424271583556,1147.237271308899,1294.5116987228394,1298.1372974395754,1302.7874965667725,1312.9511993408203,1342.5599994659424,1350.8696014404295,1355.8841018676758,1359.5809959411622,1366.9894989013671,1500.251456260681,1976.9336391067473,2479.1024623451326,2534.898998260498,75.79568360646566,72.78549766540527,48.51700973510742,49.68827735519409,60.229685935974125,70.18955364227294,70.95350151062011,71.48925113677979,72.15119857788086,72.78549766540527,73.45339508056641,73.90530242919922,74.79820175170899,75.62970008850098,82.85079936981197,155.55632003784172,166.73493307495139,167.97700119018555,403.2801836649577,385.8264980316162,318.17899322509766,321.6195788192749,352.5848491668701,379.339054107666,381.4415954589844,383.540753364563,384.61800460815425,385.8264980316162,388.76480560302736,398.6623023986816,413.6449905395508,441.372004699707,447.4084560394287,615.0250327301017,750.2409992904688,765.2649955749512,5497.831933784485,5164.820499420166,4040.968002319336,4101.122986106872,4642.517840194702,5064.711450195312,5087.408800125122,5130.25599861145,5143.6978012084965,5164.820499420166,5186.100199127197,5208.431601715089,5507.87680130005,6582.343299102783,6901.82905216217,8562.55678985595,10013.046480606106,10174.212001800537,5207.581983121237,4874.611499786377,3795.490001678467,3850.3941036262513,4344.531021156311,4785.610752487182,4798.233300018311,4836.976746559143,4861.892602539063,4874.611499786377,4887.084601593017,4916.810193634034,5214.839795684816,6278.279699707032,6623.521302032471,8259.260719184866,9725.45367392352,9888.364002227783,290.2499506632487,276.63650131225586,245.47800064086914,247.01076187133788,260.8056129455566,271.96860160827634,272.6433986663818,273.7639961242676,275.3241996765137,276.63650131225586,278.8695999145508,288.7664081573486,306.5722007751465,332.9970001220703,347.0376565933227,378.73304946899395,406.9849054412847,410.1240005493164,4,"[0, 0, 0, 0, 0]"
7,29.149582227071125,28.961502075195312,24.44400405883789,24.484477432250976,24.84873779296875,25.843949699401858,26.365499114990236,27.59300422668457,28.781600189208984,28.961502075195312,29.258393859863283,29.52219657897949,29.773802185058592,30.136896514892577,30.655349731445312,44.04443584442128,60.603140865326225,62.442996978759766,15.937066968282064,15.935503005981445,14.057998657226562,14.07204082107544,14.198420295715332,14.387056541442872,14.778398513793945,15.179497718811035,15.81920166015625,15.935503005981445,16.189002990722656,16.388299179077148,16.471197509765624,16.724703979492187,16.985697555541993,19.334528198242168,22.16635534667974,22.481002807617188,5483.786865997315,5186.033502578735,4503.797996520996,4509.913051773072,4564.948549041748,4737.591107368469,4846.96180267334,5078.072243690491,5161.008196258545,5186.033502578735,5220.569192504883,5285.036096191407,5416.507599639894,6740.417193984986,7541.492399215698,8497.007507934562,9556.039746536273,9673.709995269775,2223.309183375041,2262.6290016174316,1918.8019981384277,1921.4656708755492,1945.4387255096435,1981.4849468231203,2042.9759979248047,2094.6697511672974,2244.178000640869,2262.6290016174316,2266.869197845459,2281.5710983276367,2339.338798522949,2350.5022983551025,2355.290401649475,2620.3593397140485,2933.7417376518306,2968.5620040893555,125.53633359273275,122.89399909973145,101.6449966430664,101.67673853683472,101.96241558074951,107.52520446777343,108.80369300842285,113.36125087738037,119.87800216674805,122.89399909973145,124.91880111694334,125.51410293579102,126.61079406738281,128.0690944671631,193.04559783935545,205.84222332000724,216.96242400741596,218.19800186157227,632.5599507013957,632.813497543335,550.8230094909668,551.9822414207458,562.4153287887573,576.5186508178712,587.7015033721924,602.1279983520508,630.9819946289062,632.813497543335,635.645002746582,637.0237979888916,641.7492027282715,664.6760036468506,684.1253547668456,826.6324378585807,957.196849361422,971.7040061950684,9024.71983350118,8847.697500228882,7627.245002746582,7634.701835582732,7701.813331108093,8043.717003059388,8109.982397079468,8605.665749549866,8813.700399780273,8847.697500228882,8865.233399200439,8901.301498031617,9064.290798950195,10060.884400558472,11131.195648574829,12565.312448120108,14079.217342147855,14247.428997039795,8510.278982861837,8323.325500488281,7114.381000518799,7125.630235797881,7226.873353309632,7479.942399406433,7648.864701843262,8102.693744659424,8278.947199249267,8323.325500488281,8338.589398193359,8360.098794937134,8543.050200653077,9596.581200027467,10622.285350990296,12084.59739250182,13642.752636283903,13815.880996704102,514.4408506393432,513.306001663208,431.54800033569336,432.5532420043945,441.6004170227051,457.43620185852046,459.3537029266357,483.713002204895,511.40600967407227,513.306001663208,514.1962028503418,514.9533943176269,517.6177963256836,576.3748989105225,589.3495586395262,675.8863816833496,683.5954344329836,684.4519958496094,6,"[0, 0, 0, 0, 0, 0, 0]"
9,36.64343344370524,35.9900016784668,32.07200241088867,32.08734231185913,32.22540142059326,32.405048561096194,33.0447940826416,34.042001724243164,34.85459594726562,35.9900016784668,36.95100479125976,37.190399169921875,38.554202270507815,39.40820236206055,40.2806474685669,57.56393207550047,60.78869606399542,61.147003173828125,20.397633171081544,19.4529972076416,16.686996459960938,16.720686084747314,17.023892707824707,17.998544883728027,18.385203552246093,18.731748580932617,19.203000640869142,19.4529972076416,20.128799438476562,20.296595764160156,20.744197845458984,21.426998901367188,21.5268533706665,41.53811088562,60.320109001160006,62.40699768066406,6961.039952723185,6492.417993545532,5664.205005645752,5668.53843730545,5707.5393222427365,6127.041358757019,6176.050605392456,6269.187756538391,6380.723400878906,6492.417993545532,6645.738005828858,6929.661898040771,7066.9328117370615,8868.437406539917,9104.616598892211,10667.948662567127,12429.130167465242,12624.817001342773,2816.982916577657,2790.1514949798584,2319.482002258301,2325.4737466011047,2379.39944568634,2557.0902498245237,2585.7417026519774,2653.3187503814697,2727.2944046020507,2790.1514949798584,2854.160595703125,2915.3588008880615,2967.978801727295,3021.618896102905,3075.411295890808,3541.7635591125454,4121.783352066051,4186.229995727539,153.39915103912352,148.44900131225586,124.20201110839844,124.29611618041992,125.14306182861328,136.56399135589598,138.55669937133788,141.3902463912964,145.5762077331543,148.44900131225586,150.45799484252927,154.0656997680664,159.26379623413087,165.19039764404297,223.92135944366453,234.29620010375976,235.20952075195314,235.3110008239746,815.9506139119466,795.4489917755127,708.7299880981445,709.0084683952331,711.5147910690307,751.4477449417114,757.8976013183593,772.4135026931763,787.4497947692871,795.4489917755127,822.5330032348633,836.6433986663819,852.7993949890136,869.6802055358887,898.9404468536377,1091.862393455504,1293.4512311058081,1315.8499908447266,11472.349933751424,10990.485000610352,9499.01900100708,9500.681797927857,9515.646970214842,10280.417097854615,10360.92550163269,10615.021499633789,10814.006201934815,10990.485000610352,11249.731200408936,11709.294201278686,12004.419998931884,13363.45530014038,13776.116948890685,16058.147031745895,18707.774904438065,19002.17800140381,10804.413700866698,10267.458002090454,8940.417003631592,8942.354032482146,8959.787292137145,9663.980258369445,9750.654007339477,9974.328751564026,10163.616201019287,10267.458002090454,10544.147402954102,10998.115200042725,11222.995595550537,12729.470795059204,13106.121500587464,15442.364720687849,18117.5384709702,18414.779998779297,667.936232884725,641.5164985656738,553.9539985656738,554.2282304954529,556.6963178634644,587.3785526275635,603.1922092437744,625.2247514724731,636.5188018798829,641.5164985656738,664.05160446167,687.1652984619141,714.0480026245117,738.8599987030029,804.6601974487304,929.2371073150634,931.0271054306031,931.2259941101074,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,42.73466000314486,42.944000244140625,38.31300354003906,38.36572556304931,38.840223770141606,39.3805004119873,39.46259307861328,40.41550254821777,41.63820037841797,42.944000244140625,43.29540100097656,44.406002044677734,44.933992004394526,46.276396942138675,47.19330101013183,48.57185852050782,49.78968859863283,49.92500305175781,22.973304748535156,23.073997497558594,20.258995056152344,20.270769004821776,20.376734542846677,21.20309944152832,21.384207916259765,22.064502716064453,22.766598510742188,23.073997497558594,23.584001922607424,23.743402862548827,23.951395416259764,24.3239990234375,24.51299934387207,24.886187438964843,24.95352429199219,24.96100616455078,8192.23049028041,7898.008995056152,7036.67200088501,7040.581491256714,7075.766904602051,7258.203400421143,7287.039004516602,7394.055997848511,7695.961595916749,7898.008995056152,8008.626197052003,8115.576204681396,8291.575394439698,10479.259000396729,10712.80119819641,11176.949543762208,11283.039257507326,11294.827003479004,3273.7242369570977,3278.687999725342,2964.8809967041016,2965.4137270050046,2970.2082997131347,2995.7759044647214,3037.0758018493652,3122.3600063323975,3227.8843955993652,3278.687999725342,3296.7935928344723,3390.031401824951,3458.454404449463,3514.259204864502,3544.3550998687742,3608.796033782959,3614.5964975280763,3615.240993499756,177.907762430482,173.31200408935547,152.81099700927734,153.05604647827147,155.26149169921877,158.75479888916016,159.48078689575195,164.07849502563477,169.92059173583982,173.31200408935547,177.68500747680662,180.09139251708984,182.1816032409668,187.3635971069336,192.9295913696289,312.11343101501495,394.1723610916149,403.2900199890137,974.3212225962493,962.1369934082031,880.8150024414062,881.0740310821533,883.4052888488769,885.8908931732177,890.8126052856445,920.423490524292,955.7170135498047,962.1369934082031,969.5194007873536,976.0808082580565,1005.7142066955566,1070.684603881836,1129.0489086151122,1248.748164215088,1318.1731207885753,1325.887004852295,13499.255830409164,13255.928997039795,11999.056999206543,12001.72946518707,12025.781659011842,12183.667099380495,12207.867599487305,12516.31900024414,12880.028200531007,13255.928997039795,13494.796800231934,13641.999600219726,14100.27200012207,15765.494200134279,16269.667499160763,17061.10012069702,17222.521312728884,17240.457000732422,12683.89167701592,12444.329998016357,11118.460998535156,11127.579585144042,11209.646864624025,11437.829300689697,11472.44179611206,11747.229496002197,12101.751998138428,12444.329998016357,12636.192401885986,12793.440203857423,13134.712796020507,14982.866400146484,15439.515099716185,16168.493735351563,16448.571271804813,16479.690998077393,815.3641533932444,809.8039970397949,715.4160041809082,715.4405963897705,715.6619262695312,721.7223003387451,731.7038040161133,760.2010021209717,801.2878059387208,809.8039970397949,814.843398284912,828.2415992736817,853.6599967956544,919.9658058166505,943.745697021484,1046.2242556762694,1061.8075200195315,1063.5389938354492,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,49.24701807054423,49.29400634765625,41.66600799560547,41.89145405578613,43.92046859741211,46.044010162353516,46.51780014038086,47.452505111694336,48.63420486450195,49.29400634765625,49.96180267333985,50.477996063232425,51.00380172729492,52.02479782104493,53.374895858764646,54.14313957214355,54.23031546783447,54.2400016784668,27.870625512074614,27.723003387451172,25.51799774169922,25.534005577087402,25.678076095581055,26.472502517700196,26.819390869140626,27.090003967285156,27.478799438476564,27.723003387451172,28.192598724365233,28.371595764160155,28.60179901123047,29.343199920654296,29.85120544433594,29.977701797485352,29.995967735290527,29.997997283935547,9969.59156068705,9446.437019348145,8667.40800857544,8676.09292778778,8754.257200698852,9090.00870666504,9120.037199401855,9262.067991256714,9359.324603271485,9446.437019348145,9489.902992248535,9675.852191925049,9818.139799499511,12511.194199371337,12947.659510421752,14259.132300491336,15336.574237739576,15456.290008544922,3931.0383384187344,3898.6080055236816,3543.726005554199,3543.8828374710083,3545.29432472229,3709.9270996093746,3757.9627944946287,3825.1489963531494,3849.308592987061,3898.6080055236816,3953.695800018311,3982.94799118042,4045.131995391846,4136.231803894043,4184.267705917358,4589.237699813844,5014.738168937689,5062.015998840332,208.40401626845536,208.29399490356445,180.4940071105957,181.02905635833739,185.8444995880127,194.24789505004884,197.19799880981444,200.74749755859375,206.11279296875,208.29399490356445,210.24900436401367,211.50719757080077,213.5609977722168,219.4627998352051,224.39670677185057,248.39549873352058,272.55104355621376,275.23499298095703,1176.5070510476323,1156.351993560791,1077.5040016174316,1077.6684893112183,1079.1488785552979,1102.6340076446534,1115.8149963378905,1139.5655040740967,1149.6080001831056,1156.351993560791,1180.7476051330566,1199.4760040283204,1218.45199508667,1238.9402069091798,1256.6981082916259,1412.9720106506352,1580.5601042785668,1599.1810035705566,16338.899627103643,15804.935001373291,14554.69400024414,14567.766388114927,14685.417878952027,15185.648700714111,15241.317197418211,15464.912000656128,15726.457401275635,15804.935001373291,15930.488800048828,16219.094999694824,16629.428201293944,18791.553397369385,19356.04629974365,21425.715639953618,23180.62326306155,23375.612998962402,15362.65861000449,14807.764991760254,13685.559997558594,13697.969677726745,13809.656799240112,14279.48529472351,14345.959001922607,14522.519496917725,14743.791201019287,14807.764991760254,14896.070601654053,15176.191199493409,15578.701405334472,17859.437200927736,18418.77979278564,20494.449879913336,22272.258683898952,22469.79299545288,976.2410170991542,963.9850006103516,834.2489852905273,836.2723162994384,854.4822953796387,881.4941890716552,899.8563957214355,932.6330013275146,958.1011978149414,963.9850006103516,977.4645980834961,994.9632041931152,1014.182000732422,1050.8922035217286,1117.9191989898682,1236.2991635894778,1266.130422950745,1269.4450073242188,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,56.789431933698985,57.16350173950195,51.16499328613281,51.18819280624389,51.396988487243654,52.148498344421384,53.460994720458984,54.92549705505371,56.4096076965332,57.16350173950195,57.573401641845706,58.06850051879883,58.88059768676758,60.02670516967774,60.7499475479126,61.54252670288086,61.83544926452637,61.86799621582031,32.485240278572874,32.396995544433594,30.409000396728516,30.410995822906493,30.428954658508303,30.71160068511963,30.969195556640628,31.518245697021484,32.225398254394534,32.396995544433594,32.631995391845706,33.1358943939209,33.66580047607422,34.187896728515625,34.352650260925294,34.67198215484619,34.76740840530396,34.778011322021484,11348.275328340202,10820.20950126648,10230.596992492676,10237.211786567686,10296.744933242797,10458.086202239989,10494.11820640564,10708.29201221466,10785.521797180176,10820.20950126648,10891.699996185303,11041.921492004394,11413.267400360106,13687.89419670105,14251.700850105284,14838.673628158569,14986.387362129213,15002.79999923706,4424.0748957272235,4388.011491775513,4093.552001953125,4095.652508834839,4114.557070770264,4152.032740211486,4215.616999435424,4319.290493011475,4364.2698028564455,4388.011491775513,4413.570995330811,4498.639500427246,4606.96340713501,4703.374197006226,4745.684802055359,4818.812090187073,4836.235113742829,4838.171005249023,234.39653436068832,231.85699653625488,203.61199951171875,204.1300155830383,208.79216022491454,215.59119129180908,219.19480323791504,227.0027494430542,231.11140213012698,231.85699653625488,235.57439498901368,238.09919776916504,242.1900047302246,246.8887001037598,252.55760326385496,286.8875827026367,311.56955508422874,314.31199645996094,1343.6879999226537,1329.0289936065674,1278.8109970092773,1278.8565399971008,1279.2664268875124,1282.3797470092775,1293.1410991668702,1308.1859922409058,1318.4478118896486,1329.0289936065674,1344.3265937805177,1354.3842998504638,1371.1301879882812,1409.297409439087,1438.1360443115234,1525.4502744674683,1562.1754279136662,1566.2560005187988,18562.228637695312,18052.713998794556,17017.199001312256,17024.572065380096,17090.92964199066,17279.525450706482,17531.35429801941,17817.528000831604,17942.60299758911,18052.713998794556,18203.250601959226,18506.59169921875,18905.861800384522,20740.05919914246,21565.468000411987,22590.45604862213,22756.532101978304,22774.984996795654,17439.709430563038,16909.8690032959,15988.583000183105,15993.821927577972,16040.972274131775,16172.252953529358,16433.27180366516,16684.483501434326,16813.02620010376,16909.8690032959,17012.670400238036,17373.20508918762,17707.917398071288,19727.39179878235,20547.184448432923,21476.153775558472,21633.565773902894,21651.055995941162,1122.5192071322738,1105.964500427246,973.2240028381348,974.4032186050415,985.0161605072021,1006.888053894043,1030.4163974761964,1077.6504945755005,1094.582999420166,1105.964500427246,1124.3414062499999,1139.0492870330809,1174.252996826172,1216.7738048553467,1288.3691438674925,1366.1168016815186,1409.4960921707157,1414.3160133361816,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]"
17,62.75550026729189,61.74000549316406,56.74000549316406,56.74086024093627,56.74855297088623,58.13675022125244,58.67889976501465,60.300002098083496,61.10339660644531,61.74000549316406,62.27599945068359,62.78860168457031,63.17900238037109,63.54990081787109,65.01429901123048,96.23156669616696,131.9871524124149,135.9599952697754,36.009708075687804,35.25050926208496,32.6669921875,32.707177726745606,33.068847579956056,33.59284420013428,33.93940467834473,34.578749656677246,35.14580307006836,35.25050926208496,35.3576042175293,35.5714054107666,36.13279571533203,36.37249832153321,36.681944084167476,57.536735305786124,81.55436971282982,84.22299575805664,12596.302119682576,12055.963502883911,11246.525997161865,11247.588078128814,11257.146806831359,11458.47129421234,11640.043693161011,11891.066753387451,11997.354190826416,12055.963502883911,12111.348393249511,12187.508694076538,12527.131999969482,15319.170897293092,15790.558593749998,17628.29322555542,18512.42512486268,18610.662002563477,4868.265655320266,4845.636510848999,4521.495002746582,4522.419428443908,4530.739259719849,4620.867499160767,4689.350299072265,4761.733009338379,4823.006606292724,4845.636510848999,4869.601606750488,4916.544309997558,4972.273794555664,5032.575199127197,5073.344391822815,5586.07273147583,6125.4465721588185,6185.376998901367,262.94341310961494,254.96799659729004,234.73598861694336,235.05461819076538,237.92228435516358,243.27351036071778,244.20900230407716,250.0062551498413,252.901611328125,254.96799659729004,256.13438949584963,258.1767883300781,263.66260833740233,294.033483505249,321.1662586212158,378.3637244033813,430.2813717536931,436.04999923706055,1529.952862443595,1505.6345081329346,1415.4850006103516,1417.1494004364013,1432.1289988708495,1449.9662487030027,1460.9989948272705,1486.6092433929443,1498.8187957763673,1505.6345081329346,1519.2344009399415,1537.234690475464,1593.888006591797,1622.8291957855226,1629.753045654297,1769.3625525283812,1891.243651187898,1904.7859954833984,20599.214913927277,20015.889499664307,18720.96199798584,18735.668910137178,18868.031119499206,19193.50799808502,19441.47790222168,19849.383500099182,19968.273400115966,20015.889499664307,20113.672200012206,20194.88630142212,20728.943399810792,23416.096699905396,24031.366799354553,26505.89529018402,28144.213629512804,28326.249000549316,19356.22925889903,18792.14800262451,17599.31199645996,17606.580465579984,17671.99668766022,17865.641600608826,18263.120701217653,18580.32299900055,18745.30940475464,18792.14800262451,18831.438996887206,18933.948205566405,19398.730603027343,22265.522496795653,22787.977053642273,25318.13749908447,26953.299347518936,27134.98399734497,1242.9856550282445,1215.6675033569336,1121.650001525879,1122.6960086250306,1132.110072517395,1157.1915592193604,1173.4605987548828,1191.5092525482178,1210.788999938965,1215.6675033569336,1227.0117965698241,1252.3649967193605,1322.8512016296386,1356.6109951019287,1376.7833951950072,1432.2448085784913,1454.3894794845583,1456.849998474121,16,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]"
19,70.6662957933214,69.72249412536621,57.38900375366211,57.688241546630856,60.38138168334961,65.01205387115479,65.77969512939453,67.55900382995605,68.59120101928711,69.72249412536621,70.25499877929687,71.78659019470214,73.4624008178711,74.39899864196778,75.39025363922119,99.8113201141357,122.96442745208753,125.53699493408203,40.14048223142271,40.09000015258789,34.572994232177734,34.74386678695679,36.28171977996826,38.196550369262695,38.46590385437012,39.373252868652344,39.75681076049805,40.09000015258789,40.28920059204101,40.7436939239502,41.58120498657226,42.163902282714844,42.40475349426269,42.668328552246095,42.78233807373047,42.795005798339844,13845.389649214569,13278.941499710083,11563.877990722656,11612.496110225678,12050.059185752869,12554.5464553833,12695.142397689819,12975.34324836731,13224.965199279784,13278.941499710083,13402.249807739257,13690.756093978882,14171.911997222902,16353.366698837282,17216.798935699462,18847.487830390928,19440.10738518143,19505.95400238037,5492.83301671346,5542.2024936676025,4445.143009185791,4474.197396533966,4735.686882667542,5028.431352424622,5068.263194274902,5306.27299785614,5469.229401397704,5542.2024936676025,5611.302207183839,5636.967405319214,5695.708400726318,5765.487692260742,5833.991856575012,6228.842369766235,6447.4376385421765,6471.726001739502,289.4766695940936,284.13700675964355,233.08600616455078,234.55034325027464,247.72937702178956,267.0304407119751,271.1571014404297,276.58876514434814,280.40000076293944,284.13700675964355,290.6253974914551,299.39858856201175,304.5473991394043,313.48851547241213,317.15709323883056,340.8794099426269,361.2487350616456,363.5119934082031,1674.761221214577,1646.1444969177246,1540.4060020446777,1541.1058669395445,1547.404650993347,1566.0705419540404,1581.2141033172607,1600.5000085830688,1629.803803253174,1646.1444969177246,1668.3506065368651,1685.735410308838,1767.571201324463,1813.5902015686036,1850.9496912002564,1953.3427666854857,2016.4932785911565,2023.5100021362305,22827.444962748774,22197.076999664307,19181.052001953125,19264.898849891662,20019.5204813385,20836.724800872802,21138.876500320435,21847.392000198364,21964.937998962403,22197.076999664307,22614.549800109864,23172.96250152588,23350.494599151614,25812.37740020752,26231.26029987335,28545.22818019867,29605.071618679052,29722.832000732422,21413.267334761444,20773.911500930786,17887.680004119873,17972.44449401474,18735.32490306854,19538.99635257721,19782.863904571535,20436.910249710083,20550.984788513182,20773.911500930786,21251.850395202637,21586.60320663452,21772.57919692993,24293.669302368166,24889.753354263303,27198.15116264343,28342.678319313054,28469.84800338745,1414.1776279873318,1410.7594966888428,1240.9830017089844,1241.6190544776916,1247.3435293960572,1278.2367994308472,1295.4720001220703,1340.583254814148,1350.6001960754395,1410.7594966888428,1422.8823997497557,1460.8418014526367,1518.072794342041,1574.559704589844,1594.7189992904662,1625.0766980361936,1644.1218688697816,1646.2379989624023,18,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 3, 4, 5, 0, 0, 0, 0, 0, 0, 0]"
21,72.80052615079013,70.86899185180664,65.27599334716797,65.28198714447021,65.33593132019044,66.41150436401367,67.09339981079101,68.65699768066406,69.73800048828124,70.86899185180664,71.72599563598632,73.25739669799805,75.60260162353515,77.02919921875,79.64889602661133,109.30554626464848,139.77727017211947,143.16301727294922,42.35320115522905,42.0369987487793,39.142005920410156,39.14735166168213,39.19546333312988,39.83519325256348,40.2051887512207,41.0269889831543,41.73320007324219,42.0369987487793,42.710408782958986,43.22620697021484,43.852202606201175,44.74740295410156,45.66120834350586,46.47651870727539,46.530954177856444,46.53700256347656,14638.355400154807,14086.04999923706,13310.52799987793,13316.117755874633,13366.42555984497,13419.13180618286,13518.189407348633,13749.918508529663,13845.892995452881,14086.04999923706,14215.500196838377,14570.52381210327,14935.525792694092,17237.876592254637,18249.343003463742,19362.367717285157,19770.064360000615,19815.363986968994,5735.768673289906,5676.092990875244,5347.780017852783,5348.499080513001,5354.970644454956,5379.584103775025,5421.031994628906,5499.139005661011,5608.665199279785,5676.092990875244,5731.607196044922,5865.437399291992,6065.400807952881,6184.264007568359,6244.1018001556395,6330.762226867676,6341.1660351562505,6342.3220138549805,303.55128909024324,300.36501693725586,275.75499725341797,275.7728719406128,275.9337441253662,277.2707038879395,281.41800079345705,288.1324882507324,296.0024108886719,300.36501693725586,304.2994026184082,310.9901954650879,318.89018859863285,330.8320091247558,341.12669525146487,353.47837753295903,364.9251399230958,366.1970024108887,1779.5752927606757,1761.461986541748,1680.9380149841309,1681.099041870117,1682.548283843994,1686.789005279541,1697.3368057250977,1723.5595092773438,1747.1791999816896,1761.461986541748,1790.1741928100587,1807.1753952026368,1830.087991333008,1877.4163917541505,1908.2473964691162,1982.262289733887,2006.1822462768557,2008.8400192260742,24068.184872783313,23443.317001342773,22310.83399963379,22312.700941734314,22329.503420639037,22404.793901824953,22513.150799560546,22876.279500961304,23092.84319992065,23443.317001342773,23898.444799041747,24225.54379959106,25047.660401153564,26800.424800872803,27740.687001037593,29348.6614793396,29843.08774980164,29898.024002075195,22572.40438260165,21953.799995422363,20945.3869972229,20947.16780884552,20963.195113449096,20984.581901550293,21065.775201416014,21408.56650161743,21617.60859298706,21953.799995422363,22272.90739746094,22619.66239242554,23342.596795654295,25334.739192199708,26317.864510726926,27865.23317947388,28292.880624237067,28340.397006988525,1495.7804901816628,1489.5170059204102,1359.8359985351562,1360.1389927444459,1362.8659406280517,1374.172992324829,1379.3024040222167,1433.6744899749756,1465.7709884643555,1489.5170059204102,1507.4510040283203,1549.071597290039,1570.6160026550294,1600.6698036193848,1631.394895172119,1697.7363428497315,1734.832239860535,1738.9540061950684,20,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0, 0, 0, 0, 0, 3, 4, 0, 0]"
23,79.05395947969876,78.95050239562988,72.98099899291992,73.02837745285034,73.45478359222412,74.39219818115234,75.29078559875488,77.31374931335449,78.04299697875976,78.95050239562988,79.87199935913085,80.49980697631835,81.06740264892578,82.90040092468263,83.58120098114014,86.59723876953126,87.64193022155763,87.75800704956055,49.596270047701324,47.08200263977051,44.572017669677734,44.5739547996521,44.59138896942139,45.13185844421387,45.4613052368164,46.43649196624756,46.71619491577148,47.08200263977051,47.333797454833984,47.8725944519043,48.5959976196289,48.9284049987793,50.684445190429685,110.94330364227301,125.4105145988466,127.01798248291016,16123.704211308406,15720.119499206543,14729.397006988525,14732.178495868682,14757.2118957901,15102.778793525695,15229.27582359314,15408.15799331665,15651.231590270996,15720.119499206543,15868.004783630371,16051.78910446167,16285.10559692383,17177.56730041504,19401.170976829526,20723.28821613312,21407.32581982804,21483.329998016357,6379.566442929781,6345.500005722046,5794.687000274658,5797.230268276214,5820.119680290222,6062.087397193909,6145.62000579834,6215.672246932983,6301.598200988769,6345.500005722046,6375.2514022827145,6420.001697158814,6597.371594238281,6780.331107330322,6846.081855773926,6924.0602310943605,6945.140707481384,6947.482982635498,340.11515338604266,335.26300621032715,309.25600814819336,309.36632105636596,310.35913722991944,313.4792930603028,321.2962837219238,325.01702213287354,330.71840515136716,335.26300621032715,339.99079589843745,343.1631904602051,350.79500122070317,363.98589477539065,376.46384754180906,424.15207878112807,450.49409200286897,453.42098236083984,2037.4198843149038,2033.926507949829,1892.3080024719238,1892.3787906913758,1893.0158846664428,1940.315593147278,1954.3183029174804,1987.702247619629,2022.4579940795898,2033.926507949829,2050.407415008545,2069.708509063721,2093.601396179199,2122.140796279907,2133.874091720581,2246.6450142669682,2335.7818918685925,2345.685989379883,26672.57480768057,26270.09049797058,24466.54999923706,24476.032990333555,24561.379910202028,25227.50855026245,25515.29560241699,25853.619500160217,26167.919399261475,26270.09049797058,26506.214599609375,26772.299200439455,27138.707199859622,28184.62199821472,30125.865397834776,31755.619310569768,32633.1901327324,32730.698001861572,25009.455921466535,24573.276498794556,22900.70098876953,22909.977124656674,22993.46234764099,23587.962548065185,23837.9901096344,24193.281005859375,24468.89520111084,24573.276498794556,24840.29100112915,25016.402699279784,25462.14559249878,26515.806490707397,28542.779739570615,30197.582823600773,31127.455776866922,31230.774993896484,1663.1188862140361,1657.6069984436035,1499.923007965088,1501.1141127471924,1511.834055786133,1529.6084506988527,1544.6080039978028,1614.0900030136108,1646.213599395752,1657.6069984436035,1669.346809387207,1700.4299030303955,1729.2308013916017,1778.1324054718016,1826.2797033309935,1869.1907761764528,1872.5290721244812,1872.8999938964844,22,"[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 2, 0, 0, 0, 0, 0, 3, 0, 4, 5, 6, 7, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.47893220489308,8.296000003814697,6.83299994468689,6.8566059484481805,7.069059982299805,7.381699997186661,7.529600000381469,7.75,8.02260000705719,8.296000003814697,8.500799989700317,8.68459998369217,8.995399987697601,9.252199995517731,9.457999992370604,13.440500028133407,18.177650053024358,18.704000055789948,5.654932200908661,5.036999940872192,4.148000001907349,4.166211999058723,4.3301199734210964,4.480099993944168,4.637000012397766,4.7874999940395355,4.851999998092651,5.036999940872192,5.177400004863738,5.281199967861175,5.3777999758720405,5.489399993419648,5.599500006437301,20.891979982852995,39.3545979609492,41.40599995851517,1001.6772033834861,950.863000035286,843.6790000200272,844.2730360156297,849.6193599760531,860.9530000150204,868.490600001812,903.8644999563694,936.5034000277519,950.863000035286,993.8883999824524,1118.7431999683376,1141.2823999643326,1168.4883999943734,1178.543899989128,1249.603120002747,1308.6862119350442,1315.2509999275208,540.5617118740486,536.0329999923706,488.07099997997284,488.11502198016643,488.51121998190877,489.12910002470016,490.4368000507355,494.2285000383854,509.69240000247953,536.0329999923706,568.25100004673,576.4103999614715,586.7146000266075,594.4620000123978,601.5379999995231,619.4284800326825,632.9712480667831,634.4760000705719,36.54206779447652,34.5009999871254,30.97900003194809,31.013568029403686,31.32468000650406,31.77150000929832,32.17459999322892,32.694000005722046,33.451400017738344,34.5009999871254,37.45059996843338,38.43319996595382,39.01899999380112,40.625399994850156,41.908900004625316,62.2401599979401,72.75741599893585,73.92599999904633,94.39676271252713,89.98100000619888,82.66699999570847,82.67245199465751,82.72151998519897,83.00779999494553,83.09880001544953,84.30599999427795,85.28559999465942,89.98100000619888,94.51440000534058,95.71400001049042,97.86199997663499,99.44700001478196,111.54049999713888,182.42917995929741,250.53921788263415,258.106999874115,1792.0328474590333,1726.138000011444,1573.0270000100136,1573.1322700098754,1574.0797000086307,1583.2298999965192,1598.6298000216484,1642.8659999966621,1665.2875999927521,1726.138000011444,1853.9047999978065,1947.2709999918936,1978.3225999832155,2019.5205999851228,2031.4439999997614,2207.622899981737,2281.1439899655593,2289.3129999637604,1687.3116101703401,1630.7110000252724,1477.3980000019073,1477.4516500025989,1477.9345000088215,1487.9683999478818,1492.1120000123976,1540.5534999966621,1567.8311999917032,1630.7110000252724,1739.014799976349,1839.3123999595641,1870.9016000032425,1911.1171999812127,1917.9755999982358,2104.34544000268,2183.1841440054186,2191.944000005722,104.72123728869325,105.27799999713898,91.27700001001358,91.33935000932216,91.90050000309944,93.29590002894402,94.11480000019074,94.78600001335144,95.58420001268387,105.27799999713898,106.69180001020432,107.86679999828337,108.9661999821663,113.07639997005465,136.03319997191426,159.72525997877125,168.33982598972332,169.2969999909401,2,"[0, 0, 0]"
5,17.174881353216655,16.944000005722046,15.092000007629395,15.101628008127213,15.188280012607574,15.49780000448227,15.866000008583068,16.324000000953674,16.629199945926665,16.944000005722046,17.240599989891052,17.537799990177156,17.859600007534027,18.559599995613098,18.786800003051756,22.805560004711165,26.729956008195934,27.16600000858307,9.196881353855133,9.166000008583069,8.017000019550323,8.018218017697334,8.029180001020432,8.476800006628038,8.536800003051757,8.842999964952469,9.02940000295639,9.166000008583069,9.31399999856949,9.444999992847443,9.573000013828278,9.850400018692017,10.056500011682509,10.468340002298355,10.612934007525446,10.629000008106232,1852.7129152376774,1813.1399999260902,1660.104000031948,1661.614088022351,1675.20487993598,1709.418900090456,1722.8944000005722,1791.380500048399,1805.9354000329972,1813.1399999260902,1841.5940000772475,1867.6377999186516,1903.2827998876571,1990.6833998799325,2036.9039998769754,2365.7003800570974,2565.25523798168,2587.427999973297,1104.8067118727554,1086.6800000071526,1036.236999988556,1036.5430659856795,1039.297659959793,1042.0476000249387,1047.553200030327,1071.152000039816,1079.2060000658034,1086.6800000071526,1089.8156000852584,1100.4756000757218,1121.431000006199,1218.8194000840188,1237.338900053501,1256.6275200390814,1269.7067519738675,1271.1599999666214,69.8664576279915,67.74199998378754,62.09299999475479,62.192817995667454,63.09118000388145,64.16000001430511,65.0506000161171,66.33299997448921,67.30879998207092,67.74199998378754,68.16980001926422,68.49540001153946,69.2132000207901,76.98400001525879,78.20140002965927,107.43523998498921,123.21112398648283,124.96399998664856,179.96738984120094,171.7039999961853,162.85100001096725,162.9422340117693,163.76334001898766,165.62620005011559,166.70980001688002,169.28650006651878,171.00760004520416,171.7039999961853,172.9332000017166,173.855599963665,174.9394000172615,192.29620000123978,195.16110004782675,332.1811800229555,500.5152180396342,519.2190000414848,3498.7423728795375,3425.9639999866486,3245.001999974251,3245.7473579748867,3252.4555799806117,3260.599000018835,3274.6601999998093,3394.252000004053,3418.5388000249864,3425.9639999866486,3452.171399986744,3492.7087999820706,3526.8855999946595,3803.445199990272,3863.342400002479,4352.059860004188,4756.731485993987,4801.694999992847,3233.725237286697,3168.4090000391006,2996.9849999547005,2997.923787957549,3006.372879983187,3015.3529999613766,3027.1205999851227,3135.6879999935627,3159.7047999382016,3168.4090000391006,3178.8946000456813,3207.8887999773024,3276.737999987602,3515.680600011349,3573.3722999989977,4075.4712399911896,4492.691223967797,4539.048999965191,265.0171355928405,259.9599999785423,244.51600003242493,244.53751803195476,244.73118002772333,245.9268000125885,247.66140002012253,251.85900002717972,256.765199971199,259.9599999785423,261.80859998464587,262.6902000308037,280.10220001935966,287.3498000144958,296.0110000550746,332.61563989877703,341.8769639525415,342.90599995851517,4,"[0, 0, 0, 0, 0]"
7,25.290633334716162,24.463500022888184,19.851000010967255,19.94068000984192,20.747799999713898,21.67114995718002,22.037899988889695,23.202750012278557,23.925599980354306,24.463500022888184,24.888600039482114,25.645800006389617,26.172400045394898,26.616500002145767,26.944900006055832,48.52499000608904,75.20189895468998,78.16599994897842,14.472966659069062,13.305999994277954,11.278999984264374,11.283247985839843,11.321480000019074,12.089300006628036,12.32930000424385,12.796000003814697,13.169599986076355,13.305999994277954,13.732400012016296,14.029800021648406,14.208199965953828,14.54439999461174,14.872800013422966,41.107669973373206,74.39446699261725,78.09299999475479,2778.1757999976476,2679.5390000343323,2162.0080000162125,2181.8797900198697,2360.7259000527856,2519.8117000490424,2539.021099972725,2577.886500045657,2635.2123999118803,2679.5390000343323,2891.138999891281,2932.317599976063,2969.9356000661846,3050.493700015545,3117.9218499720096,3520.374580006597,3907.122058038003,3950.094000041485,1755.6882000078758,1718.6774999797344,1352.6419999599457,1364.7498029639125,1473.7200299996139,1607.2985999017953,1610.4813000261784,1659.8532499969006,1698.655799984932,1718.6774999797344,1819.4322000145912,1863.0957000613212,1878.6945999503137,1928.956699949503,1946.4278000712395,1981.8582801151276,1992.8011281363965,1994.0170001387596,106.13514999647936,102.98850002884865,79.68500000238419,80.59501600033045,88.78515998184682,95.61669993400574,97.03230006098747,98.55250008404255,100.20839998722076,102.98850002884865,111.11059998273849,113.59209994077682,115.59660011529922,116.80410006046296,118.83120003640651,126.43409998714921,132.22730993777523,132.87099993228912,282.445583336552,261.977499961853,211.4800000190735,213.127457021296,227.95457004129887,242.13470000624656,245.38799989819526,250.5429999679327,254.08819996118547,261.977499961853,278.59260001182554,282.3608000099659,285.6612000465393,305.7237999856472,321.17710005939006,637.856349985597,1025.6642350058626,1068.7540000081062,5408.549999999007,5207.365500003099,4177.3889999985695,4222.224928998232,4625.748289995194,4942.838799956441,4955.178600013256,5061.559000015259,5147.097400021553,5207.365500003099,5595.516199982167,5767.432599979639,5808.685199987888,5861.606799972057,5962.699799975753,6694.384100018138,7463.224309968784,7548.6509999632835,4962.20833333234,4766.2535000145435,3836.9449999928474,3877.939851996898,4246.893520033359,4543.67359996736,4552.207199978829,4627.564749971032,4717.953999960423,4766.2535000145435,5142.985199952125,5286.562199997902,5329.891400051117,5383.312400013208,5433.95510007143,6246.258360009784,7033.4637359421995,7120.930999934673,446.34166666666664,449.136500030756,340.44400000572205,343.794610006988,373.95010001838205,399.39130001962184,400.7661000072956,406.1297499835491,420.57280005216603,449.136500030756,462.06660000085833,465.90529997944833,468.7519999504089,503.62950009107595,528.7232500195503,599.0687898939848,608.3713790172936,609.4050000309944,6,"[0, 0, 0, 0, 0, 0, 0]"
9,34.04011666973432,34.211999863386154,30.072999954223633,30.098133957684038,30.324339988827706,30.959700065851212,31.531600213050844,33.30875006318092,34.00060007572174,34.211999863386154,34.36060011386871,34.74459993839264,35.44139976501465,35.871099966764454,36.24790001511573,37.51452000975608,38.0837519606352,38.14699995517731,19.09703333179156,18.702999889850616,16.97999995946884,16.985427977502347,17.034280139803887,17.5639000415802,17.73819990158081,18.2114999294281,18.547599935531615,18.702999889850616,18.789999842643738,18.95369995832443,19.204200005531312,19.333999997377397,19.395499965548517,31.516020032167336,46.76740190708665,48.46199989318848,3977.5577000051735,3946.0159998834133,3596.6700001955032,3599.273611178398,3622.706110024452,3719.951449865103,3785.1429998755452,3890.380750030279,3911.4445999503137,3946.0159998834133,3981.8530000925066,4006.3794998526573,4033.46700001955,4150.130000007152,4233.436950048804,4940.900120024082,5430.021211976239,5484.367999970913,2511.4581499864657,2508.9340000748634,2214.5969998836517,2215.533211899519,2223.959120042324,2264.348050034046,2300.6113998353485,2402.8732499927282,2503.591400039196,2508.9340000748634,2535.114200091362,2552.4961001396177,2613.3483998537063,2631.7759000062943,2654.093049830198,3128.645039889213,3626.3747039112536,3681.6779999136925,155.3847166756789,155.6089998781681,129.9800000190735,130.06177401775122,130.79774000585078,137.69539963603017,139.21590001583098,146.9465000629425,154.29079999923707,155.6089998781681,156.3689999818802,157.89819989204406,158.97880001068117,161.89789999723433,169.56170005202287,229.75826997995375,235.04012686753282,235.6269998550415,386.4891166279713,375.94799983501434,330.16299998760223,330.5790679832697,334.3236799442768,342.0319003432989,346.9820000290871,369.2305000424385,373.11440005302427,375.94799983501434,377.57800006866455,379.4507999539376,381.6695998668671,389.8773000538349,429.473799842596,719.5267399716356,1056.1350741164745,1093.5360001325607,7732.539816663662,7764.962499976158,6881.416000008583,6891.044505011678,6977.70105003953,7102.593850052356,7281.159499925375,7534.155000030994,7734.7367999792095,7764.962499976158,7777.864600014686,7809.557899975777,7868.570399975777,7978.844599997997,8100.072649988532,9451.556870009888,10911.91678701904,11074.179000020027,7084.026833296815,7117.564499795437,6326.609000086784,6331.216074077725,6372.679739996194,6487.725499966741,6678.407299941779,6915.131749778986,7096.222399926185,7117.564499795437,7132.872999811172,7147.032299804687,7214.125599837303,7277.294200015068,7388.548900055885,8712.328950051058,10301.76859502831,10478.37300002575,648.512983366847,639.7585000991821,554.8069999217987,555.7761929315328,564.4989300191403,581.6595000445843,593.689399945736,622.5107499659061,637.2316001653671,639.7585000991821,640.8560000896454,642.8979000806808,646.1798000335693,698.2082000255585,839.1208999335765,888.3305499976871,922.2375551027661,926.0050001144409,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,38.08218643826953,38.164000034332275,32.8160001039505,32.88896409797668,33.54564004421234,34.79640010595322,36.21920022964478,37.369000017642975,37.98359990119934,38.164000034332275,38.44959990978241,38.75019979476929,39.079799985885614,39.54839994907379,40.128199934959405,43.27684015512467,44.06088401722909,44.14800000190735,21.77999997745126,22.01800012588501,19.33299994468689,19.34367193865776,19.4397198843956,19.82129993438721,20.538400077819826,21.277499973773956,21.695799922943117,22.01800012588501,22.0938001871109,22.394599986076354,22.570599985122684,22.7549998998642,23.126600170135497,23.41102005958557,23.557702006816868,23.574000000953674,4456.34764412096,4452.010999917984,3778.367000222206,3785.570832221985,3850.4053202199934,4147.69989989996,4291.732000017166,4404.003999948502,4436.733200025558,4452.010999917984,4477.189200282097,4511.466400074959,4554.745400047303,4607.308799767494,4704.597199881075,5064.364680235386,5103.203568071604,5107.519000053406,2767.2570508476033,2759.3020001649857,2306.271999835968,2316.1039278447624,2404.591279923916,2546.459000003338,2656.735200071335,2736.6160002350807,2742.3466002225878,2759.3020001649857,2791.6047998905183,2803.160800051689,2824.6154002189637,2851.9550001859666,2946.9386999130243,3150.285799820423,3165.1836798627382,3166.8389998674393,172.5257118536254,168.88300001621246,135.79400026798248,136.59335623717305,143.78755995988845,156.29990001916886,164.4949995279312,166.4235001206398,168.08099999427793,168.88300001621246,169.70399975776672,170.15399985313417,171.21579988002776,194.11840007305145,217.82890020608903,233.91851986885075,238.30645169162756,238.79399967193604,426.59498301400976,412.58999979496,344.9419997930527,346.62486981296536,361.77069999217986,390.59479986429216,403.6223998785019,408.1449998617172,410.1286002397537,412.58999979496,413.8816000461578,417.35939981937406,419.5654000043869,462.22400014400483,468.6246998786925,705.2275401878364,939.6770542316469,965.7270002365112,8615.392355933027,8628.90699994564,7253.106999993324,7279.712643989562,7519.1634399557115,8018.111599946022,8316.088399982453,8536.668500006199,8604.40860002041,8628.90699994564,8649.378399968147,8698.38180000782,8738.312800049782,8808.124800014495,8922.526900017258,9924.861260023117,10046.3061259594,10059.799999952316,7882.587576251919,7901.014000177383,6617.708000063896,6639.660884051561,6837.236839940548,7347.932899856568,7599.32080013752,7802.298499822617,7878.009999990463,7901.014000177383,7915.403599905968,7945.51120004654,7999.035599827766,8057.525399827957,8195.42620016336,9130.388099946977,9329.533710006717,9351.661000013351,732.8047796811088,716.8819999694824,635.3989999294281,636.5334219372272,646.7432200074196,666.1143000602722,699.0320000171662,709.603000164032,713.6049999713898,716.8819999694824,720.9739998817445,726.2452002048492,762.9461998224258,798.2755998134612,857.6798001646995,901.3465201449394,904.690452154398,905.0620001554489,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,49.15870690551297,51.369000017642975,36.94099986553192,37.078426873087885,38.315269941091536,41.053900074958804,42.37709995508194,45.01324978470802,48.63359994888305,51.369000017642975,51.82979979515075,52.21090022325516,52.50099995136261,52.99160010814667,53.2852501988411,64.46454005956649,76.66265411925328,78.01800012588501,28.16031037322406,28.008000075817108,22.944000005722046,22.96195502257347,23.1235501742363,24.279850113391877,24.496900129318234,25.90700015425682,27.347599959373476,28.008000075817108,28.437199997901917,28.73630018234253,29.084999895095827,29.76150016784668,29.92465000152588,48.54605010986327,70.52040512943289,72.96200013160706,5828.785500008485,5957.709999740124,4554.756000041962,4575.495108040928,4762.147080031633,5085.269549894332,5172.28590015173,5523.426000237465,5834.765799808502,5957.709999740124,6056.941200375557,6134.521500360966,6180.825199890136,6248.975999939443,6335.2889499306675,6565.419750078916,6811.467374895456,6838.805999875069,3545.5379827269194,3680.659500181675,2783.012999892235,2790.948425888538,2862.3672598552703,3004.221499955654,3122.4466000676157,3339.185249954462,3466.971200013161,3680.659500181675,3722.546599912643,3774.937799954414,3814.8922000408174,3842.0346999764442,3857.389999985695,3906.6031501042844,3923.996415028453,3925.929000020027,215.17748278584975,224.27500009536743,165.1289999485016,165.51221093773842,168.96110984086988,178.89780014753342,185.47290010452272,203.76475009322166,214.97879998683928,224.27500009536743,225.49000003337858,226.9917001605034,229.7709998369217,231.34569981098178,232.59794973134996,256.1082998263836,262.57723020064833,263.2960002422333,538.3157241282792,546.884999871254,412.3839998245239,413.6581208542585,425.12521012187005,456.0542500793934,470.67069988250734,505.34875014424324,531.7275998830795,546.884999871254,550.1942003965378,554.0531999707222,560.4724000930787,580.4327996373177,584.0214999973773,794.2422202277182,1022.2471221034549,1047.5810000896454,11166.094120689508,11641.47250008583,8713.366000056267,8748.267271054745,9062.378710041046,9743.863199996948,9859.153900039197,10634.231999963522,11008.638400006294,11641.47250008583,11729.270399975776,11778.017699944972,11824.633799982072,11899.368100059033,11978.084899932146,12213.88771998763,12375.33087204683,12393.269000053406,10205.13570692827,10619.588500082493,7975.481999874115,8005.933337879061,8279.995379923581,8945.123349946736,9020.738399767875,9728.183750092983,10135.680000114442,10619.588500082493,10703.683399868012,10769.007300150393,10791.312200021745,10886.553100001813,10921.64715000391,11222.514669986962,11507.418967148902,11539.075000166893,960.9584137612376,995.2505000829697,737.8840001821518,740.0106701720953,759.1507000815868,810.7645000636578,831.0767001271247,895.8749996423721,937.5691998004913,995.2505000829697,999.1815999984741,1002.4953998923302,1004.5565999031068,1049.2948999643327,1159.9220001101494,1219.6555600798129,1234.9901561204197,1236.6940001249313,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,55.05786210298538,54.92500001192093,43.96500027179718,44.18638825500011,46.17888010382653,48.38260005712509,49.64700006246567,52.984749883413315,54.059000158309935,54.92500001192093,55.57480006217956,56.32210025787353,56.6264000415802,57.59430009126663,57.86019994616508,80.3890299105644,106.92190288805988,109.86999988555908,34.285051705508394,31.407500088214874,26.77899992465973,26.805219913244247,27.041199810504914,28.556700187921525,29.751199996471406,30.567250043153763,31.11179986000061,31.407500088214874,31.93040008544922,32.125400042533876,32.53019998073577,33.08470016717911,38.32675022482867,103.77250014662742,105.49105015885831,105.68200016021729,6545.850620732225,6613.523500084877,5800.622999429703,5800.9111344878675,5803.504350011348,5976.429249769449,6160.521499943733,6381.054000228643,6490.336999988556,6613.523500084877,6684.1390001296995,6752.894999885559,6810.117800068855,6861.789999938011,6880.6802001237875,6897.276160166264,6899.898616282702,6900.190000295639,3972.5972413790637,4030.9604998230934,3287.12399995327,3300.7859879609346,3423.743880029917,3542.882900184393,3715.6819001913072,3952.8995000720024,3999.361200046539,4030.9604998230934,4048.4933998823167,4084.275500059128,4098.148799872399,4131.062999880314,4149.0531001091,4247.582760219574,4262.527476203918,4264.188000202179,242.1349482988489,242.60200023651123,196.33300030231476,197.22607629454134,205.26376022458078,216.30300009846687,224.8135002493858,234.87074956297874,239.13159999847414,242.60200023651123,244.7241998910904,246.00120009183883,247.5114000082016,250.24229990243913,269.0276500463485,311.3863599562645,315.6709359552861,316.1469999551773,600.296310297374,598.1719996333122,510.53299951553345,511.6193055205345,521.3960595655442,538.0871001958847,562.6839002609254,583.4319998621941,595.6287996530533,598.1719996333122,601.0994002342225,602.9061997771264,608.0391998291016,617.386999809742,672.1972503304481,777.628209953308,861.3226208691605,870.6219998598099,12570.375379305462,12756.622000038624,10768.046000003815,10788.19339100039,10969.519909969567,11425.444849950076,11794.421499979495,12355.066999942064,12648.029600048065,12756.622000038624,12889.863599920272,12911.553399956227,12984.200999999046,13028.918299996854,13061.173500007391,13132.45669003725,13134.807769008874,13135.069000005722,11450.222034516006,11650.714500010014,9870.872000217438,9886.901654224395,10031.168540287017,10460.168300259113,10762.823099970818,11228.404750168324,11484.109199857712,11650.714500010014,11724.797800064087,11796.032800281047,11848.156000065803,11894.205700170995,11907.099099844694,11936.335360134839,11949.853936072706,11951.356000065804,1120.1533447894558,1106.4000002741814,897.173999786377,899.6189008071422,921.62300999403,958.0070996820926,1003.0982998609543,1057.4860000610352,1103.252999997139,1106.4000002741814,1114.1203999519348,1157.5575998067857,1176.7361998081208,1251.421899843216,1293.8928500115871,1407.6255896413327,1475.5021585615882,1483.0439995527267,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]"
17,60.31187722975748,59.16599988937378,54.6670001745224,54.69696016597747,54.96660008907318,55.551800060272214,56.08679986000061,57.12700009346008,58.73580009937287,59.16599988937378,60.688799953460695,61.50260031223297,62.02940011024475,63.5254001379013,64.91499993801116,82.69864000320425,102.73566390419018,104.96199989318848,36.41354384966064,35.222999930381775,32.1839998960495,32.20281590080261,32.37215994358063,33.01939978599548,33.32979998588562,34.18400025367737,34.7170001745224,35.222999930381775,35.42520003318786,35.94920008182526,36.35580005645752,36.958199977874756,37.24879977703094,70.08512020111067,107.2415123462679,111.37000036239624,7165.8150000216665,7155.673000574112,6623.009999632835,6623.480679664612,6627.7167999506,6689.736000156403,6734.2698003053665,6833.931000351906,7027.665199995041,7155.673000574112,7195.512800335884,7330.06079967022,7436.054599642754,7532.906399893761,7807.3336000442505,8399.84292013168,9031.804992014888,9102.023000001907,4353.424789464265,4350.412999987602,3994.419000029564,3998.299352005958,4033.2225197935104,4088.861600112915,4107.549200034142,4188.84199988842,4285.003199911118,4350.412999987602,4378.136199998855,4407.708199977875,4550.177000045776,4637.1036000490185,4699.892800092697,4934.894560027122,5008.440256099701,5016.612000107765,278.5044035388712,264.8930002450943,238.19900012016296,238.21356012630463,238.3446001815796,243.20039994716643,245.72760026454927,251.663999915123,260.7828001260757,264.8930002450943,268.5060002088547,275.8028001308441,277.6975998401642,330.90119993686676,349.7418000936508,510.5883601284021,650.0547361192711,665.5510001182556,691.8294034861682,659.0340000391006,595.0509995222092,595.2564075813293,597.1050801134108,603.7165997982025,611.0058001041413,633.8649997711182,651.7605999231339,659.0340000391006,673.7068002462387,688.6189998149871,705.7814000606538,760.4386000871657,827.2357997179028,1299.5456001424782,1470.4469602193842,1489.4360002279282,13825.438385961348,13806.014999985695,12803.685000061989,12804.592648058891,12812.761480031015,12926.548999953271,12951.35739994049,13255.887000083923,13639.389800024033,13806.014999985695,13958.000799989703,14115.353399944306,14222.56939997673,14597.499200010301,14920.42180006504,16102.566679968828,17238.4425679102,17364.65099990368,12586.299017590389,12546.042999982834,11614.09900033474,11616.893960312842,11642.048600115777,11715.050800085068,11841.229799818993,12060.09600007534,12446.820000052452,12546.042999982834,12678.78299996853,12810.110000205039,12967.302200031281,13308.207200217246,13622.282199835776,14731.155920095438,15930.18099191857,16063.40599989891,1239.1393683709596,1215.7910001277924,1077.4390000104904,1077.907608018875,1082.1250800943376,1104.4390001773834,1114.6216000556947,1160.4919998645782,1198.3821999788283,1215.7910001277924,1261.619399857521,1274.3454000234603,1321.6180000305176,1353.875400185585,1409.9153999090195,1542.8251600885387,1588.77181598568,1593.8769999742508,16,"[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,66.84882692419566,63.63849997520447,57.257000207901,57.30631720221042,57.75017015099525,58.530499988794325,59.552700221538544,61.90675014257431,62.99640033245086,63.63849997520447,64.39960014820099,65.49950004816056,67.01119973659516,67.74220008850098,68.97775012850761,146.05946007251765,208.7377460269935,215.7020000219345,39.18369228794025,38.482499957084656,35.77799963951111,35.79498266100883,35.947829854488376,36.88339993953705,37.184999954700466,37.42550018429756,37.95540018081665,38.482499957084656,38.86719987392426,39.63779991865158,39.900599932670595,40.32620035409927,40.61955005526542,56.36997004747397,69.93479692578332,71.44199991226196,7732.794153850812,7732.986999809742,6584.528000473976,6613.090550459385,6870.153500328064,7363.203550177813,7438.840699875354,7647.203999996185,7713.520800209046,7732.986999809742,7779.6872000217445,7838.3363998532295,7904.908200120926,7992.384799838066,8211.56144992709,8302.534069771766,8308.291306435585,8308.930999398232,4724.449346150343,4740.6444999575615,4105.642000079155,4121.427214051723,4263.4941398048395,4470.626649922133,4492.249400019646,4595.587000101805,4687.003400230407,4740.6444999575615,4787.359199857712,4831.307699906825,4867.89739985466,4959.510099995136,4989.377249991894,5138.293299975396,5245.180630141736,5257.057000160217,293.10342306127916,285.1919997930527,243.55499982833862,244.38782987308502,251.8833002758026,262.68269981741906,265.21470016241074,274.08325067162514,279.1691999673844,285.1919997930527,291.23799977302554,293.17420040369035,298.99300010204314,336.88309999704353,351.65955032110213,442.4821395325664,520.5975138013372,529.2769998311996,739.1238461595315,722.0944998860359,658.1249996423721,658.3318046640157,660.1930498588085,668.9797997534275,674.4514006018638,692.700749784708,701.7852004051208,722.0944998860359,735.7026003360747,746.2665999889373,783.8646001577378,797.9576001167297,894.2829502761363,989.1815302479267,990.6948532711268,990.8630002737045,14925.990692308316,14977.121000051498,12841.155000090599,12900.00201308632,13429.6251300478,14185.457249981166,14207.883900010587,14654.023499935865,14814.342599987984,14977.121000051498,15109.41700003147,15214.508899986744,15273.658399939537,15525.353900015354,15722.619399970768,16145.94258002043,16340.394258002045,16362.0,13595.503288434102,13658.240499913692,11720.549000144005,11774.35757015884,12258.63470029235,12873.181299889087,12949.44369996786,13346.094250023365,13531.715600037574,13658.240499913692,13772.981599617004,13840.856800162794,13901.194599723814,14134.085699892044,14335.070049929618,14703.901569788457,14983.199856693032,15014.232999682426,1330.487403874214,1316.9249998927116,1120.6059999465942,1124.747301965952,1162.019020140171,1214.7572498142717,1240.7532000780104,1278.2482499480247,1298.529000043869,1316.9249998927116,1349.2790001630783,1362.7771000146865,1399.7615998744964,1440.5153999805452,1464.7496997475623,1520.5269099104407,1562.6442908846145,1567.3239998817444,18,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 2, 3, 4, 5, 6, 0, 0, 0, 0]"
21,76.06850945049862,70.35099995136261,62.778000235557556,62.82714020729064,63.26939995288849,64.84659993648529,65.64620006084442,68.03600025177002,69.01260006427765,70.35099995136261,70.91840009689331,71.62139978408814,72.10620014667512,73.36460008621216,75.50660014152527,235.17983989238678,327.26258384418634,337.49399983882904,41.5356603568455,41.888999819755554,38.51800000667572,38.55757200860977,38.913720026016236,39.33560001850128,39.65099968910217,40.685999751091,41.36859958171844,41.888999819755554,42.032799863815306,42.255999946594244,42.55940029621124,43.07140007019043,43.31540012359619,43.617759933471675,43.728676151275636,43.741000175476074,8501.741981252184,8549.963000178337,7709.876999974251,7711.940567987442,7730.512680106163,7983.957800006867,8036.937599539757,8324.5030002594,8513.763799929618,8549.963000178337,8573.8077999115,8612.536800384521,8708.456200051307,8776.243000221253,8965.548000192643,9233.887200117111,9378.681719887258,9394.769999861717,5214.081830179916,5222.021000146866,4687.1169999837875,4690.836039976596,4724.307399911881,4835.544199991226,4892.563800024986,5085.499000310898,5164.117600131035,5222.021000146866,5304.726999807357,5360.445599913597,5400.384199929238,5460.369800233841,5490.690400075912,5593.384399900437,5602.395739842415,5603.396999835968,316.7732641629453,308.56800043582916,277.86699998378754,277.9605480036735,278.80248018264774,281.3198001384735,285.53660016059877,297.53600025177,303.37920010089874,308.56800043582916,314.17339994907377,316.75279996395113,324.40660002231596,337.50020000934603,395.9391997814177,465.84823986530296,474.7931238260271,475.7869998216629,791.7798678537584,780.1639995574951,702.3819997310638,702.6451717367172,705.0137197875977,713.7710000753402,737.5543997764587,752.2529995441437,769.1117998600007,780.1639995574951,788.3295998573303,795.9989998817443,826.3805999279023,866.6731997966767,896.275200033188,998.5187997913358,1031.8801797757153,1035.5869997739792,16390.676622624665,16465.949000000954,14986.051999926567,14986.783847932817,14993.370479989051,15299.178600049017,15576.814599967003,16161.739999890327,16343.754599976539,16465.949000000954,16561.969199991225,16706.885799956322,16770.437600040437,16947.80720000267,17239.64719994068,17613.332680010797,17649.13046803713,17653.108000040054,14941.981113256148,15036.736000061035,13486.892999768257,13498.100871793746,13598.971720023155,13911.216400194167,14181.083800125121,14673.515000224113,14941.300200223923,15036.736000061035,15114.564399743082,15238.300800085068,15305.006599998474,15505.57519991398,15718.606600117684,16030.34388004303,16157.139588151935,16171.228000164032,1448.6955093685185,1441.454999923706,1277.5820001363754,1278.6279801182748,1288.041799955368,1328.22619972229,1368.9383997917175,1394.3800004720688,1425.0343999147415,1441.454999923706,1469.3697999477386,1487.824999856949,1498.6478000640868,1533.9855998516084,1554.4521998882294,1673.8691199493405,1739.491611773492,1746.782999753952,20,"[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 3, 4, 5, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0]"
23,75.74981136367006,75.63299989700317,69.25699961185455,69.30816761016845,69.76867959499359,70.39379999637603,71.17360043525696,73.5519996881485,74.83660011291504,75.63299989700317,75.8353999376297,76.15420012474061,76.57220029830933,77.81259980201722,78.67400045394898,100.59903994083392,119.89140396404298,122.0349999666214,44.50964147864648,44.50000035762787,40.907999992370605,40.97518398284912,41.579839897155765,42.279400038719174,42.97059905529022,43.49900019168854,44.19199986457825,44.50000035762787,44.726399993896486,45.17960002422333,45.657999992370605,46.43800027370453,46.73179998397827,47.272639398574825,47.60866353559494,47.6459995508194,9307.699792425588,9243.988999605179,8725.531999588013,8731.181643567084,8782.028439378739,8888.881799697876,8990.702999353409,9083.690999746323,9201.557000017167,9243.988999605179,9341.496400403976,9379.547400474548,9438.997000288964,9602.064200162888,9905.37359995842,10615.146319851876,10721.42163168049,10733.229999661446,5596.647245254157,5556.7849996089935,5257.586000084877,5257.718444068909,5258.910439925194,5317.879400014877,5382.256600260735,5472.934000015259,5528.294799947738,5556.7849996089935,5622.4451997518545,5701.2623999118805,5762.827399897576,5830.363200187683,5885.959399676323,6027.93591981411,6028.745091801166,6028.834999799728,336.5260944366455,331.2370001077652,303.2389988899231,303.41798295974735,305.0288395881653,313.1126000881195,318.24519991874695,324.81000006198883,329.52979986667634,331.2370001077652,333.6642005443573,339.02579989433286,346.8321988582611,354.46680030822756,395.83520021438596,404.7173996639251,408.01913924884803,408.38599920272827,854.1354150502187,840.46499979496,785.3069999217987,785.4618559675217,786.8555603790282,792.8940000295639,797.7962006092072,827.3040001392365,834.804399728775,840.46499979496,842.4492000579835,855.1049999475479,864.9394001245498,885.0633996009827,948.9392002344131,1158.9833205366135,1167.7976328673365,1168.7770009040833,17776.783509432145,17680.12800002098,16706.71299982071,16723.042455839157,16870.00756000519,17044.479200029375,17130.627400016787,17471.014999985695,17619.40760002136,17680.12800002098,17773.21219997406,17964.583400011063,18143.52379999161,18449.383800005915,18769.558199977873,19376.413880019187,19767.31368798304,19810.74699997902,16215.268000008926,16128.245000004768,15227.107999801636,15239.670159828664,15352.729600071907,15552.59120016098,15606.109200191499,15845.949999809265,16047.617199635506,16128.245000004768,16206.769599819183,16368.355800175666,16590.3922000885,16761.27700064182,17186.28559987545,17791.858479886054,18219.83324780751,18267.385999798775,1561.51550942322,1547.4019994735718,1464.2310000658035,1464.3910560631753,1465.8315600395204,1474.8901998519896,1490.5353997468949,1521.289999961853,1538.0842000722885,1547.4019994735718,1572.5826002120973,1582.1575999975203,1611.0701999187468,1646.5283999443054,1676.2218001842498,1712.4405997896195,1715.3866593232156,1715.7139992713928,22,"[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 2, 0, 0, 3, 0, 4, 5, 6, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_20Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,9.249698144476174,9.332996368408203,5.758998870849609,5.820199447631836,6.888360290527344,7.869098663330078,8.296001434326172,8.732000350952148,9.072998809814454,9.332996368408203,9.51800079345703,9.703998565673828,9.944000244140625,10.221996307373047,10.5,11.123340606689451,11.759812522888208,12.111003875732422,5.40367105498091,5.425998687744141,3.6480026245117188,3.6521440124511715,4.073179321289063,4.593898010253906,4.814998626708984,5.129999160766602,5.31500244140625,5.425998687744141,5.536998748779297,5.647998809814453,5.778999328613281,5.9629981994628904,6.094702148437499,6.295997619628906,6.749692558288619,12.611003875732422,1584.913339438059,1608.0739974975586,1174.9110069274902,1201.7801877365114,1271.03446144104,1424.8381984710693,1439.867197418213,1477.3804988861084,1558.8171989440918,1608.0739974975586,1633.3629974365235,1653.8318000793456,1663.5432022094728,1702.2345985412599,1732.9649005889892,2049.2482977294867,2851.5103004303683,3754.4009971618652,707.6928245287826,718.4169998168945,441.19900131225586,445.0897576980591,524.9468791198731,611.4836036682128,624.5741989135743,654.4460010528564,697.0950035095216,718.4169998168945,728.6767997741699,735.5394004821777,764.8944000244142,797.9981979370117,807.2519008636475,850.2352631378174,1207.7248082046995,1460.965000152588,39.65091702505836,40.14799880981445,22.721996307373047,23.15752466583252,28.392580261230467,33.10069961547852,34.19579925537109,35.44449996948242,39.443199920654294,40.14799880981445,40.62459945678711,41.092996978759764,41.59200057983398,42.777198028564456,44.37370223999023,85.37458198547283,122.48026958465705,124.3129997253418,208.2216638967187,208.36700439453125,154.3129997253418,158.62759434509277,169.03823944091795,186.38469581604002,188.178995513916,191.42299842834473,206.70459365844727,208.36700439453125,209.66400146484375,211.57100143432615,213.60980453491212,218.39359817504882,258.3781990051268,296.5334057617187,420.2855375976581,450.97800064086914,2664.5192189893337,2715.3569984436035,1881.533000946045,1947.0675920028687,2120.7672386932372,2380.394200134277,2415.360001373291,2484.099998474121,2641.116603088379,2715.3569984436035,2759.970999908447,2791.055798339844,2826.4217994689943,2854.206999206543,2885.8973022460937,3292.820181121824,3988.777437988352,5669.303001403809,2555.1321140880755,2603.4329986572266,1809.6640014648438,1871.7840193786622,2013.8328984832763,2281.5760967254637,2315.4502014160157,2376.2405014038086,2530.4555999755858,2603.4329986572266,2648.5202018737796,2675.331600189209,2713.7602020263676,2738.8556015014647,2767.068901443481,3179.165941467282,3880.958353797984,5548.712005615234,109.38710490125824,110.94299697875977,71.86899948120117,73.44400773620606,83.07318489074706,96.18030548095703,97.14419937133789,99.18400001525879,110.12899856567383,110.94299697875977,111.45679931640625,111.98060302734375,112.75700149536132,114.63979721069336,140.30240287780757,159.9901579284667,210.10294496154842,240.64599609375,2,"[0, 0, 0]"
5,18.770534042510732,19.147998809814453,12.536998748779297,13.360035610198974,13.796181411743165,14.277999877929688,14.760902404785156,17.313499450683594,18.392601013183597,19.147998809814453,19.556600952148436,19.938602066040037,20.221996307373047,20.590999221801756,20.981952095031737,22.83189022064209,80.31064936065908,89.81299591064453,10.45062975637528,10.443498611450195,7.536998748779297,7.609696117401123,7.8339996337890625,8.25899887084961,8.610996627807618,9.57400131225586,10.112001037597658,10.443498611450195,10.63000717163086,10.796000289916993,10.99559783935547,11.239997863769531,11.426852035522462,11.942450790405275,74.63962340164488,81.72200393676758,3221.8819941712695,3313.6914958953857,2441.933002471924,2600.4474436836244,2618.284368019104,2664.1090887069704,2683.542096710205,3037.229998588562,3208.399398803711,3313.6914958953857,3382.6348045349123,3403.725100326538,3420.40419921875,3464.2146961212156,3573.974894332886,4186.295773620605,4743.87508331299,5638.486999511719,1395.527145826876,1443.2145042419434,919.3589973449707,1039.9191678352356,1084.3800832748414,1093.0189506530762,1099.1271030426026,1299.9994983673096,1388.7794006347658,1443.2145042419434,1488.7304031372068,1496.7927993774415,1504.7408027648926,1564.7048007965088,1581.9346443176269,1677.2404750823976,1787.1227395591761,1796.015998840332,77.91080850293355,79.56450271606445,48.68600082397461,56.71471582794189,57.64602367401123,58.62999382019043,59.57379913330078,70.5597505569458,74.63780059814454,79.56450271606445,81.39920120239258,82.31299858093261,83.57580032348633,85.92499923706055,87.99445457458496,150.13189048767092,198.14220347976885,273.3840026855469,407.07650659088284,414.77349853515625,317.2560005187988,330.5588213195801,332.61187786102295,335.70080413818357,338.2042976379394,377.44525623321533,398.9075996398926,414.77349853515625,418.489200592041,421.08670082092283,425.4655952453613,475.6999031066895,489.2780010223389,532.799641418457,631.2801250991826,634.0489921569824,5432.791618172619,5655.10950088501,3946.841999053955,4366.844427188874,4395.269110488892,4420.348101806641,4445.1159019470215,5104.994750022888,5443.9059982299805,5655.10950088501,5732.995198822022,5769.61129989624,5819.953198242187,5865.182999801636,5942.153401374817,6763.6344220733645,7339.717506206522,8215.921001434326,5131.6176188908485,5335.324998855591,3747.937999725342,4118.282327850342,4131.185652198791,4178.436154937744,4202.704998397828,4817.430000305176,5132.561200714112,5335.324998855591,5410.042595672607,5447.435903549194,5498.612199401855,5541.681293869019,5622.302143287659,6387.007608909607,7026.683680892953,7992.5909996032715,301.1739992817706,310.16200065612793,198.90399932861328,224.7335844078064,232.090530090332,234.2931034088135,236.83649864196778,273.80199909210205,299.8858009338379,310.16200065612793,311.81159896850585,313.1810012817383,315.8813995361328,343.34699516296394,372.79110298156735,403.03112792968756,472.3818453788782,538.5690040588379,4,"[0, 0, 16, 0, 0]"
7,27.884611600197402,28.500503540039062,16.720993041992188,17.294954036712646,20.757379417419433,21.50879898071289,21.927499008178714,25.575749397277832,27.332995605468753,28.500503540039062,29.195201873779297,29.64699935913086,30.03259963989258,30.49900016784668,30.869449234008787,31.794656600952134,109.64562336349594,125.33099746704102,15.334783560477646,15.424995422363281,9.999000549316406,10.446391872406005,11.500198860168457,12.092001152038574,12.425999450683594,14.053744316101074,14.926002502441406,15.424995422363281,15.703001403808592,15.94469871520996,16.148006439208984,16.443996047973634,16.703990936279297,17.43993927001952,97.11586080551523,117.98099517822266,4803.759701187979,4943.023998260498,3588.846004486084,3594.434461593628,3942.323637199402,3985.9211513519285,4019.5550983428957,4547.035005569458,4811.821195983886,4943.023998260498,5040.967604064941,5099.603004837036,5128.702001190185,5170.541608047485,5237.779750442505,5929.004770584095,7619.624799964916,7654.706996917725,2097.270410364906,2162.539503097534,1382.9630088806152,1386.4486284828185,1642.753687400818,1660.7147464752197,1694.5484985351563,1961.2372465133667,2060.830596923828,2162.539503097534,2248.798999786377,2274.768704223633,2330.8567970275876,2344.0272994995116,2357.090097808838,2409.096035614013,2581.4886611671586,2665.2650032043457,114.73732523950154,117.61049842834473,71.42399597167969,71.61527025222779,86.7744711303711,88.12089881896972,89.29610176086426,105.0447473526001,110.35840301513673,117.61049842834473,122.46220169067384,123.7892002105713,125.09299926757812,127.19929809570313,129.2901924133301,193.02564067840572,213.59575590515323,232.51601028442383,607.9061478384389,619.1604957580566,467.6599922180176,469.1264368057251,505.844642906189,510.31979885101316,513.8477954864502,569.1117458343506,591.9407989501954,619.1604957580566,630.5585968017579,633.7271003723145,638.0325973510742,693.6803028106689,702.8566455841064,742.703718948364,822.6896646156376,857.232006072998,8152.193309505514,8440.390998840332,5880.208999633789,5887.805191261292,6661.321968460083,6699.138750648499,6743.094099426269,7721.353251457214,8043.779199981689,8440.390998840332,8658.371800231933,8758.216898345947,8787.647999572755,8846.51300086975,8930.807549285888,9747.72014026641,11260.449464122774,11664.937000274658,7666.892979791501,7919.010997772217,5549.732002258301,5557.715292583465,6244.817629241943,6311.751048660279,6353.17799873352,7253.711751937866,7579.25599899292,7919.010997772217,8144.996598052979,8236.606103515625,8265.88560333252,8316.217301559449,8384.033346366883,9224.236610298149,10754.690203254702,11152.739994049072,485.3003297140134,506.04950523376465,319.8659973144531,323.7986191902161,377.1206713485718,380.9070503234864,383.6051990509033,445.77299880981445,476.4270011901856,506.04950523376465,508.73500061035156,510.2173950195313,512.6383987426758,547.0719024658204,582.2004043579102,655.6139125061029,713.4715337638877,721.5279998779297,6,"[0, 0, 0, 0, 0, 5, 6, 0]"
9,36.57525952181416,35.685997009277344,21.740001678466797,21.956190422058107,24.243737869262695,28.281502532958985,31.029798126220705,33.64800262451172,34.904396057128906,35.685997009277344,36.70040512084961,38.089404296874996,38.982000732421874,39.739603424072264,40.40590553283692,92.36596458435066,123.30288041687037,134.0539894104004,20.078843558320184,19.888999938964844,13.444999694824219,13.603477600097657,14.888376846313477,16.391703796386718,17.593002319335938,18.86099624633789,19.481795501708984,19.888999938964844,20.332198333740237,20.834999084472656,21.257595825195313,21.758798980712893,22.03589973449707,22.885836715698247,76.86910125732562,79.2020034790039,6458.472320277594,6485.017993927002,4721.612995147705,4723.457855247498,5074.794859085083,5407.229510498048,5813.320600128173,6170.3270053863525,6350.430595397949,6485.017993927002,6648.080801391601,6783.40919418335,6891.244599151611,6995.865391540527,7050.05489578247,7494.560602035524,9227.523345543,12792.204002380371,2739.5473548115438,2743.8749923706055,1839.6459999084473,1849.1099042282103,2018.411209411621,2250.6512016296388,2421.5817993164064,2622.052499771118,2704.5483940124514,2743.8749923706055,2847.684198760986,2901.254602050781,2947.3879997253416,2994.703603363037,3029.620503616333,3116.043607711792,3226.2221794815077,3633.937999725342,150.3245896159463,149.0169906616211,96.49799346923828,97.17848802185058,111.28934448242187,120.15329360961914,130.71419982910157,141.61950302124023,145.58659439086912,149.0169906616211,154.7220001220703,157.6902000427246,159.44779739379885,163.27400054931638,169.16749267578123,222.2904181671143,285.1116142959617,296.9970054626465,781.2366797335427,780.7660026550293,607.1600074768066,611.5465168685913,659.3586237335205,670.7980976104736,711.8083938598634,749.6760005950928,765.2209930419922,780.7660026550293,804.1405952453613,811.9712020874024,819.2133995056153,842.9452003479004,872.7708965301513,916.9942958831788,1063.6790375900277,1073.6739959716797,10862.198775588722,10890.668998718262,7826.6669998168945,7836.764363502502,8402.865623397827,9064.393997573852,9814.262600708009,10395.405498504639,10669.956600189209,10890.668998718262,11268.63039855957,11497.34220123291,11649.537000274659,11745.558400726319,11836.428898239135,12288.919482269288,14982.768007072542,17317.815002441406,10186.235047518761,10214.564998626709,7351.486000061035,7379.706734298707,7895.978140335083,8516.642699432372,9228.047199249268,9762.579996109009,10010.51120376587,10214.564998626709,10545.975401306152,10779.54260406494,10906.822997283936,11002.06780090332,11090.653295135498,11450.144598770143,13998.475038330414,16716.712005615234,675.9637280699618,672.1220054626465,445.2370071411133,445.43301000213626,507.6215031433105,533.6206958770753,585.4407943725586,622.3634986877441,650.3581970214843,672.1220054626465,697.1918006896972,708.8940040588379,722.2953971862793,768.3001983642578,799.7140918731687,884.7311956024171,988.2891270675743,3944.120990753174,8,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 0, 0, 0, 12, 13, 14, 15]"
11,42.70630693914101,42.990501403808594,27.388004302978516,27.960591850280764,32.09114723205566,35.25599479675293,36.1094970703125,40.40475845336914,42.13100051879883,42.990501403808594,43.92500305175781,44.64800262451172,45.27899932861328,46.0465030670166,46.84199619293213,48.78435173034664,105.88222297668491,110.0730094909668,23.676836291284467,23.742006301879883,16.647998809814453,17.12091823577881,18.85189743041992,20.074501037597656,20.740495681762695,22.588754653930664,23.37100601196289,23.742006301879883,24.16500473022461,24.554004669189453,24.88699722290039,25.351499557495117,25.68975257873535,26.443997001647947,78.57104896545478,91.33199691772461,7757.788339793483,7862.427000045776,6002.800003051758,6022.996765937805,6468.412538909912,6771.3787450790405,6890.81799697876,7479.119503974915,7710.500991821289,7862.427000045776,7992.312999725342,8074.209499359131,8159.017997741699,8254.152000427246,8369.775999069214,8837.744206047057,9636.74318189622,11918.007999420166,3251.471437667923,3301.5270023345947,2303.2869987487793,2305.619222126007,2585.5393547058106,2783.118998527527,2853.3920001983643,3126.1280002593994,3240.0359992980957,3301.5270023345947,3357.738986968994,3406.655002593994,3440.9020080566406,3494.180503845215,3549.2957515716553,3663.3623987197866,3857.307345962526,4191.376998901367,177.01899344466602,177.87999534606934,119.10800170898438,120.85241413116455,136.9268516540527,148.5062494277954,150.74200248718262,167.791748046875,173.5890007019043,177.87999534606934,180.7400016784668,183.1469955444336,185.31199645996094,190.83101081848145,197.04000091552734,249.54974098205557,324.6329081535366,375.4200019836426,960.7258800997782,965.713005065918,783.4360122680664,783.9895747756958,843.530948638916,853.492000579834,867.0270042419434,925.3009967803955,948.7680053710938,965.713005065918,976.2299957275391,984.0075035095215,1006.1739921569824,1038.1539974212646,1056.191746711731,1106.2935127258302,1247.7147848701552,1287.89400100708,13026.347913860078,13217.94649887085,9850.013999938965,9867.82606929779,10725.654699134826,11363.769748687744,11464.754499435425,12587.949751853943,12948.47800064087,13217.94649887085,13449.583000183105,13615.349500656128,13724.542999267578,13867.32850074768,14031.229000091553,14468.003698921204,15102.4837456894,17138.948001861572,12213.387794236276,12384.725503921509,9255.852996826172,9283.421675758362,10077.774601554871,10671.639254570007,10768.28150177002,11814.759490966797,12150.96900177002,12384.725503921509,12607.277000427246,12751.322999954224,12845.591007232666,12994.635000228882,13151.789748191833,13607.884754562376,14295.12380758287,16291.381004333496,812.9601196238029,822.5740032196045,573.7889938354492,594.1841379547119,634.1047044754027,680.5387535095215,707.9174995422363,769.9454927444458,802.1780014038086,822.5740032196045,833.620002746582,851.5100002288818,869.9730033874512,895.2220058441162,920.3767557144165,973.3896942138671,1077.346661014557,1193.7269973754883,10,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 20, 21]"
13,50.446835300773635,50.1095027923584,40.517005920410156,40.633882217407226,41.754451751708984,43.744996070861816,46.37900352478027,48.20000457763672,49.47898864746094,50.1095027923584,50.814002990722656,51.35100173950195,52.01900100708008,53.01850128173828,54.05449390411377,94.3638088226319,111.9528018569948,120.68499374389648,27.375157248511485,27.295001983642578,22.18600082397461,22.289654502868654,23.180853462219236,24.243748664855957,25.285503387451172,26.259998321533203,26.889007568359375,27.295001983642578,27.591999053955078,27.916004180908203,28.2239990234375,28.647998809814453,29.137495040893555,30.33555316925049,83.38655595779424,98.05300521850586,9205.3919185008,9237.921005249023,7879.573989868164,7963.018600463867,8058.004298019408,8312.656745910645,8730.954996109009,8975.945505142212,9141.042999267578,9237.921005249023,9320.501987457275,9413.390996932983,9487.000999450684,9594.331491470337,9777.468492507935,10580.399598693853,12197.85132194521,16507.362995147705,3815.7864055247574,3843.6659984588623,3155.48299407959,3176.5709487342833,3287.2296535491946,3418.037745475769,3571.1249961853027,3704.617000579834,3798.992000579834,3843.6659984588623,3877.955997467041,3903.62149810791,3946.5449981689453,4036.239002227783,4127.424755096436,4255.564850425722,4524.453088378912,5061.18399810791,206.1494435443846,204.61599731445312,164.5139923095703,168.09579174041747,171.6859375,181.05649757385254,189.60049629211426,197.017502784729,202.40200805664062,204.61599731445312,206.29299926757812,208.22749710083008,211.88499450683594,219.37698554992676,237.0202522277832,279.16614761352537,358.3437258720405,495.4200210571289,1128.9422447243187,1127.893991470337,998.5040016174316,999.1892403984069,1012.4724905014039,1031.733751296997,1069.3055019378662,1095.6320056915283,1118.726993560791,1127.893991470337,1134.2619972229004,1144.14400100708,1167.1329917907715,1198.3660144805908,1219.9297466278076,1286.01030368805,1407.713131446843,1812.9980087280273,15396.761154280946,15520.328001022339,13270.493000030518,13286.403540992736,13452.763800048828,13858.111001968384,14600.366500854492,14997.301250457764,15305.117000579834,15520.328001022339,15650.002002716064,15750.963499069214,15828.684997558594,16041.506999969482,16400.534999847412,16991.07834949495,19220.000675010695,24886.43099975586,14434.092004843546,14536.637001037598,12466.26099395752,12482.69750717163,12625.212302398682,13019.307002067566,13695.56300163269,14066.159252166748,14346.518989562988,14536.637001037598,14652.381996154785,14757.919506072998,14836.825988769531,15053.770496368408,15386.38500213623,15975.550452232384,18071.42686702729,23761.760997772217,962.669149437401,959.5810012817383,794.8979988098145,800.2950139999389,814.5762985229492,867.5640020370483,890.8119983673096,926.1052522659302,954.3790016174316,959.5810012817383,972.1359977722168,991.3604984283447,1010.4500007629395,1036.710500717163,1061.1167488098145,1111.2072990417482,1167.5738628196725,1199.1170043945312,12,"[0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 20, 21, 22, 23, 24, 25, 26, 27, 0, 0, 28, 29, 0, 30, 31]"
15,56.54510699671445,55.41749954223633,43.20399475097656,43.71079744338989,46.215345573425296,49.43349742889404,50.99050331115723,53.3652458190918,54.75700378417969,55.41749954223633,56.163997650146484,56.81449890136719,57.59100341796875,59.20350456237793,60.52150249481201,107.22085208892824,245.6614504051215,293.7359924316406,31.901057471041035,31.66799545288086,25.979999542236328,26.308510704040525,27.681951332092282,28.754246711730957,29.574499130249023,30.735997200012207,31.351009368896484,31.66799545288086,32.07199478149414,32.353004455566406,32.68500518798828,33.33349800109863,33.8199987411499,34.95740814208985,99.00190345764187,154.66699981689453,10491.070119874288,10534.330995559692,8908.671001434326,8988.544764347076,9336.384553718566,9639.345749855042,9938.811012268066,10249.479004859924,10437.378002166748,10534.330995559692,10610.636993408203,10681.892988204956,10777.555000305176,10976.112005233765,11121.166760444641,11804.892042160038,13483.755626964588,13690.595008850098,4334.342045915993,4348.821496963501,3599.5519981384277,3621.3016566085817,3707.871947479248,3919.7807474136353,4030.351999282837,4196.770000457764,4314.709003448486,4348.821496963501,4379.744998931885,4423.301498413086,4496.594997406006,4618.476003646851,4694.607002258301,4780.512248611451,5005.061726627354,11839.955997467041,234.38048657743988,231.33299827575684,186.7590103149414,188.65450532913206,195.6432559967041,209.96849250793457,214.25849723815918,223.7232427597046,229.2020034790039,231.33299827575684,233.05299377441406,236.70999908447266,243.68199920654297,252.47149658203125,268.0812463760376,306.6789447784424,504.7214411544809,517.4750137329102,1299.1096716521108,1294.8560066223145,1138.634994506836,1141.8571668243408,1181.3121961593629,1209.1542415618896,1233.9584980010986,1263.9432544708252,1286.6509857177734,1294.8560066223145,1302.6120147705078,1316.3569984436035,1338.4690017700195,1363.909496307373,1393.664249420166,1497.4756032943728,1834.0036066246093,2265.996997833252,17553.848271561328,17658.664499282837,14796.456996917725,14977.308801383972,15452.583098983765,16107.40449810028,16651.083499908447,17142.971250534058,17492.313999176025,17658.664499282837,17746.70000076294,17837.939498901367,18030.992000579834,18437.33099937439,18661.915999412537,19034.158100700377,20898.356186618814,29252.658000946045,16447.348488487587,16546.399490356445,13903.17000579834,14017.720450000763,14497.484045219422,15094.808498382568,15600.92850112915,16062.619002342224,16376.380012512207,16546.399490356445,16630.52699661255,16716.359508514404,16889.266006469727,17269.48250389099,17484.137742996216,17956.84285297394,19917.904979896568,27728.765995025635,1106.499783073742,1097.6070003509521,893.2869911193848,911.1583463668824,938.15725440979,996.34925365448,1022.1164970397949,1065.94349193573,1086.5979957580566,1097.6070003509521,1112.3919982910156,1134.5680046081543,1157.6730041503906,1200.7089977264404,1229.6760005950928,1313.186346626282,1502.8978730964698,1655.0900077819824,14,"[0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 0, 0]"
17,62.6929025984647,61.6299991607666,44.869998931884766,47.97408366775513,51.00785331726074,56.054050254821775,57.496201324462895,59.72074604034424,60.83299865722657,61.6299991607666,62.26640396118164,62.924298477172854,64.20340194702149,66.0941032409668,67.55680027008057,115.7982936859129,186.232493381502,206.92401123046875,36.702163077237316,35.94199752807617,29.203994750976562,29.36735484313965,30.946230316162108,32.997253608703616,33.88969955444336,34.9817476272583,35.56639938354492,35.94199752807617,36.241397857666016,36.671498489379886,37.14800338745117,37.85360488891602,38.59299507141113,77.20314266204826,105.76686396408117,185.7930030822754,11837.14299417797,11823.9135055542,9772.90200805664,10169.7210689888,10484.967745666505,11023.197801971435,11265.602898406984,11543.962754249573,11747.245790100096,11823.9135055542,11907.825405883788,11986.746909713745,12116.756386566163,12397.13300590515,12541.971357154845,13385.082967948907,16588.301309078306,35491.26000213623,4847.1629365452545,4824.035999298096,3727.99800491333,3875.099689315796,4178.70903514862,4472.116051483154,4547.655996322632,4699.100750923157,4789.817794036865,4824.035999298096,4874.404399871826,4944.253496170044,5033.2929977417,5194.611389160156,5275.181839561463,5423.2559843063345,6191.712211303723,6736.952003479004,260.16361073611074,255.7544994354248,191.42100524902344,199.46735872268678,217.6493262863159,234.7941017150879,239.8468044281006,248.47075939178467,253.4619987487793,255.7544994354248,258.58920822143557,263.2092002868652,271.643212890625,282.22359733581544,299.0073474884033,334.8563465499876,500.2276474990942,536.8649940490723,1482.3372657039708,1466.3025074005127,1271.8469848632812,1295.964160041809,1330.8709645843505,1391.1395036697388,1407.4008975982665,1438.956247329712,1457.3794075012206,1466.3025074005127,1484.2837989807128,1506.2805030822753,1529.6000114440917,1564.8073127746584,1598.0604024887084,1680.17206993103,2043.7286427879342,3348.04301071167,19770.962407881754,19768.567001342773,16009.02799987793,16635.776247703554,17481.158720359803,18464.61740093231,18817.95239982605,19284.265248298645,19644.449599456788,19768.567001342773,19857.495600891114,19991.89109954834,20321.299197387696,20840.228498458862,21114.362101364135,21975.725610237118,24860.61622553643,48586.61699676514,18526.201872839007,18514.550498962402,15038.241996765137,15633.612841991424,16390.844879608154,17328.635744285584,17635.43980178833,18065.856251716614,18402.199798583984,18514.550498962402,18608.77900314331,18728.956707382204,19050.26539993286,19501.529994964603,19778.064711952207,20725.220850830076,23555.84129367072,46113.62399673462,1244.760535042746,1234.3490009307861,970.786003112793,1002.1634057121278,1061.855570526123,1127.8097494125368,1150.4260948181154,1196.501244544983,1215.8197944641115,1234.3490009307861,1256.765991973877,1277.1216022491456,1305.9343902587889,1344.916006088257,1374.2377891540527,1471.9338537979124,1845.5364302558976,2472.9930000305176,16,"[0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 0, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 0, 0, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55, 56, 57, 0]"
19,69.25333594598312,67.70450401306152,52.55599594116211,57.879130840301514,60.71725368499756,62.88649654388428,63.887001037597656,65.74625778198242,66.99898529052734,67.70450401306152,68.37200164794922,69.12949752807617,70.31599807739258,72.43399810791016,73.99899864196777,114.74450302124023,183.08412599564699,803.2319984436035,40.455329197126424,39.64899444580078,34.03600311279297,34.62111949920654,36.02225399017334,37.22049903869629,37.830997467041016,38.67125129699707,39.316001892089844,39.64899444580078,40.038002014160156,40.424495697021484,41.03600311279297,41.83349800109863,42.51224708557129,80.73200511932373,107.89775466919045,209.94299697875977,13184.78126396125,13138.461498260498,11214.092990875244,11623.648002624512,12267.245750427246,12528.243258476257,12653.540994644165,12904.378008842468,13040.519008636475,13138.461498260498,13230.25698852539,13328.218502044678,13473.218997955322,13742.068500518799,13916.497757911682,14602.456754684448,17090.0282487872,25422.26700592041,5335.787375604281,5328.28049659729,4291.698013305664,4579.304624080658,4817.087245941162,4974.519742965698,5061.246992111206,5177.60475063324,5277.116004943848,5328.28049659729,5380.969993591309,5432.010498046875,5491.64799118042,5657.332992553711,5770.901254653931,5916.887747764587,6184.409249782583,6457.084003448486,286.78645190210153,281.4289951324463,219.79098892211914,240.42550086975098,252.6392478942871,262.3224992752075,266.36899757385254,273.2400074005127,278.6629829406738,281.4289951324463,284.9019966125488,289.0699977874756,297.5350112915039,309.0999927520752,330.31875705718994,385.3237581253052,543.3487582206774,566.997013092041,1621.1429210954195,1612.0599994659424,1416.7100105285645,1467.4196186065674,1504.9049997329712,1533.9494915008545,1548.7994956970215,1576.189748764038,1600.3929862976074,1612.0599994659424,1629.4049949645996,1648.888500213623,1668.7860107421875,1694.6055030822754,1728.0819931030273,1845.2479982376099,1971.5465059280425,2344.3830032348633,21915.0490346065,21885.385000228882,18455.651000976562,19333.079373836517,20368.969000816345,20802.057249069214,21014.096502304077,21385.28199863434,21734.28400039673,21885.385000228882,22006.09599685669,22147.123998641968,22411.280002593994,22968.891500473022,23280.37200164795,23749.286749839783,26708.274123669064,35848.25299835205,20538.206677706163,20506.64949798584,17228.884002685547,18011.646867752075,19098.878249168396,19504.252245903015,19694.66400718689,20053.97525024414,20362.098991394043,20506.64949798584,20618.834014892578,20762.888500213623,21012.55199432373,21526.223510742188,21793.709245681763,22345.31000518799,25344.735628128466,34290.28999710083,1376.8423569003387,1364.9604949951172,1176.6579895019531,1184.221999168396,1229.8672485351562,1265.2917432785034,1283.7460021972656,1325.795991897583,1345.0060119628906,1364.9604949951172,1386.523998260498,1408.46799659729,1443.5969924926758,1478.3189964294434,1516.0955018997192,1601.8525018692017,1666.8004956245445,1718.5739936828613,18,"[0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 0, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 0, 0, 0, 63, 64, 65, 0, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 0, 0, 0, 0, 85, 86, 87, 88, 89, 90, 91, 92, 0, 0]"
21,73.1927981898537,71.92500305175781,54.61299133300781,59.636905075073244,61.44152328491211,65.2297981262207,67.72279739379883,69.90900802612305,71.05439376831055,71.92500305175781,72.60640029907226,73.83300247192383,75.33958892822265,77.75640563964843,79.35480728149413,122.8040409851074,146.82439860534677,315.66300201416016,43.926314144295105,43.369998931884766,35.0529899597168,35.94726373291015,38.280920257568354,40.250997161865236,41.22079696655273,42.38801574707031,42.945394134521486,43.369998931884766,43.72379074096679,44.20399856567383,44.80519409179688,45.77699508666992,46.44319534301758,63.94597061157225,115.39320942687995,198.09199142456055,14288.0595740023,14276.929996490479,12072.528015136719,12591.621868103028,12902.582841949463,13417.46319885254,13721.744397735594,14001.26700592041,14161.411804199219,14276.929996490479,14382.319790649413,14514.27400970459,14691.425997161865,14959.282229614257,15105.23780670166,15437.036848602293,16552.07711663819,19336.805000305176,5783.436942219177,5768.717998504639,4721.027992248535,4835.904828369141,5085.059395141601,5347.131006622314,5484.805994415283,5603.312992095947,5721.3444000244135,5768.717998504639,5823.1326004028315,5895.002795410156,6008.18080368042,6167.083193969726,6256.629200744628,6420.589962005615,6619.430138076784,6747.561000823975,311.054894125272,305.12401962280273,236.70199966430664,245.20968107604978,266.5767124938965,279.5982177734375,287.70679397583007,296.4739875793457,302.21838531494143,305.12401962280273,308.7504020690918,315.92860412597656,327.03299102783205,337.91919937133787,366.1464080810546,406.5348667907714,469.0300791625979,744.1249923706055,1793.850599693962,1784.6119918823242,1568.4269981384277,1624.4215436706543,1639.4274729919432,1690.1943954467774,1713.8838150024415,1747.2040061950684,1770.6738014221191,1784.6119918823242,1802.2860023498536,1822.4664016723634,1844.9274017333985,1881.361004638672,1913.1626083374024,2031.1550006103505,2236.0231189880374,2460.0850105285645,23806.561375110366,23789.37099838257,19995.88999938965,20616.84956188965,21424.173000335693,22309.592199707033,22788.073399353027,23297.415000915527,23634.220998382567,23789.37099838257,23935.906999969484,24152.608801269533,24554.91900024414,25008.766399383545,25244.9918006897,25654.48127792358,26527.224093338016,29995.326999664307,22293.52112237486,22268.64599609375,18788.646995544434,19305.883085525515,20098.86804382324,20935.370406341553,21360.658409118652,21804.632987976074,22143.916001892092,22268.64599609375,22430.01460952759,22625.05320281982,22978.931798553465,23408.050207519533,23636.156605529784,24046.94392181396,25055.784503280644,28285.772006988525,1513.0402527355054,1501.484001159668,1207.2430038452148,1244.39097795105,1306.2852894592286,1377.0741882324219,1407.1023979187012,1457.7070007324219,1479.121192932129,1501.484001159668,1527.8176078796387,1553.0169990539553,1581.8939933776855,1630.0628036499024,1679.139003753662,1775.6336776733394,1934.1656834869398,2334.4180030822754,20,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 0, 0, 0, 0, 0, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 0, 0, 0, 0, 0]"
23,80.96049348521208,79.57300186157227,61.47599411010742,62.313700302124026,68.58237312316894,74.24290313720702,75.3881950378418,77.68450736999512,78.77700729370117,79.57300186157227,80.31419830322265,81.38919525146486,82.9185920715332,84.96219863891602,86.71659164428712,134.12599403381356,160.3936148300181,239.27800750732422,48.24551874238734,47.21900177001953,37.73899841308594,38.482677345275874,42.85335319519043,44.403413391113276,44.99820098876953,46.0574951171875,46.75980072021484,47.21900177001953,47.53699493408203,47.92739334106445,48.592803192138675,49.42160339355469,50.33359642028809,93.62516975402835,158.38323520661035,388.1259956359863,15563.422747679508,15512.694988250732,13282.787010192871,13290.563274047852,14122.984010696411,14814.472107315063,14986.98340072632,15221.363998413086,15411.609400177002,15512.694988250732,15639.72720413208,15771.623204803465,15981.755589294435,16223.111396026612,16376.394101715088,16977.999392395017,19427.57168185436,21767.05400466919,6303.643218514926,6288.847991943359,5147.931007385254,5152.78570929718,5519.94156829834,5922.638792419433,5988.863795471191,6130.573484420776,6232.669998931884,6288.847991943359,6348.508389282227,6425.457401275635,6524.736598968506,6655.808399963378,6781.382205963135,6990.246321029664,7267.576255790715,7430.925994873047,338.594151497838,332.99500274658203,262.85001373291016,264.20588435363766,289.604179763794,310.70390357971195,315.51660842895507,323.8840026855469,329.12500381469727,332.99500274658203,337.4826034545898,343.89601058959965,351.5370048522949,363.4897941589356,383.22611274719236,423.4105806732178,883.8397378540635,925.6230239868164,1939.411189200039,1930.5750007629395,1704.4629859924316,1713.1766111907957,1776.466400604248,1845.0332984924316,1858.7329986572267,1893.5524997711182,1915.3260078430176,1930.5750007629395,1946.4727897644043,1965.7283950805663,1987.8062065124514,2018.1998039245605,2049.8936027526856,2211.9936217498785,2491.49444223786,3466.870002746582,25934.509042863476,25861.568000793457,21916.867000579834,22024.041997650147,23424.894137039184,24707.85959815979,24924.63340148926,25409.960998535156,25707.117400360108,25861.568000793457,26037.928598785402,26336.982800292968,26641.896199798583,27118.740399932864,27324.409201049803,28001.95466209412,30762.515088180648,31862.83800125122,24274.277319119912,24196.34800720215,20588.21799850464,20638.30221749115,21940.909753570555,23121.215911483767,23332.6099861145,23752.542501449585,24067.234395599367,24196.34800720215,24375.363598632815,24681.22239074707,24949.997399139407,25353.910593414308,25592.164092254636,26199.114185638427,29107.186271614217,30246.00299835205,1660.2317237435643,1650.7979888916016,1328.6490020751953,1354.7028944091796,1463.047145462036,1531.3449024200438,1551.5091865539553,1597.538990020752,1630.707810974121,1650.7979888916016,1673.6690048217774,1700.4289985656737,1730.5363960266113,1782.0186042785645,1817.1805988311767,1885.7720738220214,2021.6148457946863,2813.0469932556152,22,"[0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 0, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 0, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 0, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.754656403513001,8.666000127792358,5.851999998092651,6.1480000498294824,6.72201012134552,7.2220001220703125,7.463000059127808,8.03599989414215,8.425999879837036,8.666000127792358,8.85199990272522,9.073999881744385,9.278000116348267,9.592000222206115,9.925999879837036,11.426429808139801,55.590756180049105,60.592000007629395,4.9055865199712665,4.906999945640564,3.499000072479248,3.577818892478943,3.7590100622177123,4.16700005531311,4.333999872207642,4.611000061035156,4.778400087356568,4.906999945640564,5.018599939346313,5.147000074386597,5.278000116348267,5.463000059127808,5.611000061035156,5.908000228404998,6.588319096088509,8.259000062942505,916.3446871916982,908.9194999933243,627.6609997749329,631.1805632174015,683.5188896489144,763.3228999972343,789.337700343132,852.6135001182556,887.66719994545,908.9194999933243,924.4230001449585,938.0182000398636,959.1860000133514,986.3736000061036,1022.9799498796463,1115.7924100470543,4104.747434826581,13242.488999605179,553.0825873565753,561.949000120163,380.90399980545044,403.91125984954834,445.49354992628093,476.09454969167706,487.90960001945496,535.4635000228882,552.3811999797821,561.949000120163,568.435999917984,573.6563001632691,580.8025999546051,591.877100110054,614.0666999816895,670.387300117016,869.5608189060695,1165.0660002231598,36.053331941415784,36.158000111579895,25.387999534606934,25.632311240434646,27.740189540386197,30.703999757766724,31.24269998073578,34.05025041103363,35.72199997901917,36.158000111579895,36.63000011444092,36.9744998216629,37.38799996376037,38.03049979209901,38.57394987344742,40.84779990673066,124.85544108630023,534.6440002918243,88.0033111554414,88.81450009346008,64.79500007629395,67.29275231218338,70.98644011497497,77.25799990892409,78.9241997718811,84.31075018644333,87.80939984321594,88.81450009346008,89.83299984931946,90.68500003814697,91.83279991149902,93.25540018081665,95.03409962654113,108.12484000205995,176.99892917847714,296.40599966049194,1706.1915765395775,1713.6529998779297,1184.398999929428,1275.4331259796618,1358.8477500844,1470.8123001337053,1500.39929997921,1611.5150000452995,1686.549799966812,1713.6529998779297,1735.0422000408173,1755.1283000707626,1781.090399980545,1824.4651001214982,1863.6094000577928,1978.2406699585913,5654.188113067494,14893.273000001907,1607.144160568615,1612.8485000133514,1112.2510001659393,1198.7691182289122,1283.8515499019622,1379.8515998005869,1409.4247002840043,1518.9639998674393,1585.4769999027253,1612.8485000133514,1633.390600156784,1652.65670003891,1677.3874001979827,1717.6824998378754,1759.2390501141547,1868.946820011139,5525.743541960101,14687.460000038147,99.04741597096258,99.66550004482269,72.09300017356873,72.19282277345658,76.4812001824379,85.99995030164717,87.57310016155242,90.9482501745224,98.54260001182556,99.66550004482269,100.65100002288818,101.66059985160828,103.18039979934693,106.18389987945557,116.18125016689301,133.53377977609634,188.42219275809083,205.81299996376038,2,"[0, 0, 0]"
5,17.4513237585179,17.092999935150146,11.240999937057495,11.429404112815858,12.166820068359375,12.9467999458313,14.555400037765503,15.537000179290771,16.482000064849853,17.092999935150146,17.51699995994568,17.81399998664856,18.165999794006346,18.554999828338623,18.99709982872009,62.291059880256746,109.87414820480846,133.57299995422363,8.962350805634074,8.96299958229065,6.184999942779541,6.265733857154847,6.652859897613526,7.239100098609924,7.647200107574463,8.241499781608582,8.702999830245972,8.96299958229065,9.148000001907349,9.351999759674072,9.59259991645813,9.870800113677978,10.164299702644346,10.79960000038147,57.08913802528408,63.943000078201294,1847.4428317966042,1896.9649999141693,1375.8680000305176,1377.931253944397,1389.136519985199,1448.2634004592896,1646.435400056839,1712.5424998998642,1854.2654002189638,1896.9649999141693,1910.6776000499724,1927.9779999732973,1963.6580000400543,1996.1633999824523,2054.553699803352,2396.994740052227,3791.5122500778475,4083.1900005340576,1176.1194725254281,1214.6549997329712,843.474000453949,858.8676977543831,876.9445799255371,891.9933001041412,1039.5691999912262,1092.630999803543,1175.7257999897004,1214.6549997329712,1229.0858001708984,1249.4861998558044,1281.5933999538422,1298.3905997753145,1311.817400074005,1362.2453601789475,1485.4854340858506,1574.9870002269745,75.04476162687965,75.37099981307983,51.5550000667572,52.43436979389191,52.95875999927521,54.68319985866547,64.33999996185302,66.8050000667572,72.89219994544983,75.37099981307983,76.48059997558593,77.36939997673035,78.26899967193603,79.70379991531371,81.88620002269744,148.69191979408274,201.190148283483,294.8310000896454,180.11268553145337,182.20100021362305,129.58900022506714,129.88736449098587,132.78998012542723,137.4179998397827,157.6980000972748,163.86899983882904,177.64059982299804,182.20100021362305,184.14539966583254,186.0379997253418,188.56460013389585,192.8832000732422,228.92769994735707,265.03312036514296,392.4609361724922,467.3830006122589,3584.8333254444933,3740.194000005722,2663.2200000286102,2670.5797441563604,2692.438059959412,2775.4721001386642,3223.8834000587467,3311.203500032425,3616.9496000766753,3740.194000005722,3765.959800004959,3787.7930000305178,3821.0449999809266,3872.092600154877,3920.874200177193,4362.0304600143445,5721.3091020027605,6301.339999914169,3305.1334260445174,3432.7880001068115,2458.110000371933,2464.1222999167444,2486.437220134735,2561.8303002595903,2965.6062000751494,3062.3840000629425,3340.8877996921537,3432.7880001068115,3472.399999952316,3490.9511997699738,3517.6554000854494,3565.276999902725,3627.6550001382825,4063.9901596593872,5452.903121815355,5897.139999866486,279.69989939997583,280.12600016593933,202.86899995803833,203.63737392759322,205.4236397743225,209.92680015563965,242.51000008583068,251.3949999809265,273.69160017967226,280.12600016593933,282.2975999355316,285.06059989929196,295.89499993324284,340.2774001598358,351.8102002382279,403.7440800523758,434.73789200210933,550.3650002479553,4,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 0]"
7,24.783565440633954,24.85099983215332,16.611000061035156,16.874628970623014,17.109289860725404,17.95379995107651,19.0271000623703,22.574500024318695,24.073000049591066,24.85099983215332,25.369999885559082,25.777699971199034,26.10900011062622,26.684999895095824,27.148450100421904,71.4310201930991,102.02822658920311,134.29399991035461,13.981182884849957,13.962000012397766,9.145999908447266,9.600066923856735,10.201469855308533,10.741549551486969,11.425200152397156,12.906999826431274,13.63100004196167,13.962000012397766,14.166999959945677,14.406699848175048,14.643999910354614,14.924799990653993,15.22100019454956,15.961999893188477,87.18527307009822,102.14700031280518,2819.7202122617487,2899.134999871254,2098.436000108719,2102.1913818554876,2117.4712797236443,2169.997599852085,2359.269899344444,2673.4872500896454,2859.028799915314,2899.134999871254,2930.7381999015806,2965.1537999153134,2996.9516003608705,3057.99350001812,3166.288249862194,3573.919750437733,4977.748388661985,6016.895999670029,1777.3753053621958,1841.8539999723434,1328.759000301361,1330.359031144619,1335.6745800185204,1352.2035500049592,1438.8681001186371,1675.361249923706,1791.8156001091002,1841.8539999723434,1867.03379983902,1877.7288002967834,1923.6964001178744,1952.0883001804352,1989.10630017519,2069.6465800333017,2254.914365735783,2299.9130001068115,109.92076677584008,113.04549944400787,77.2550003528595,78.36547915935516,79.4079095864296,81.23854990005493,89.84100003242493,100.97200042009354,109.52420015335082,113.04549944400787,115.02760009765626,116.01189947128296,116.97900042533874,118.60550010204315,121.12710020542146,185.47620001316045,215.93354705214534,232.66499972343445,267.6091577166679,273.5625,199.31299996376038,199.77452547860145,202.1380896782875,205.98725030422213,223.84350028038025,249.08699959516525,267.73300008773805,273.5625,276.5368000984192,279.80369954109193,282.3766001224518,287.2640995740891,331.34740021228794,357.773679397106,410.0132570791272,438.8239994049072,5461.316362415784,5688.957000017166,4117.034999847412,4126.249937869788,4151.512770071029,4189.754250061512,4553.436999893188,5136.783499956131,5532.218599891663,5688.957000017166,5744.660599851608,5784.492400097847,5822.204400062561,5895.691599941254,5956.746049976349,6292.943180077069,7715.546814930216,8386.435000181198,5013.390190441936,5217.3615000247955,3765.298000097275,3767.778747135401,3794.923059811592,3843.398949980736,4198.822300028801,4716.532500445843,5083.7508001327515,5217.3615000247955,5268.295399951934,5308.499399757386,5343.476599645615,5411.181100296974,5476.4937496066095,5838.693489861483,7264.992093740978,7916.479999780655,447.9261719738477,455.2614998817444,326.7740001678467,329.5624229168892,331.63967032670973,336.800300014019,380.811200094223,419.50774997472763,446.87139983177184,455.2614998817444,458.0506000518799,461.1548997879028,485.5685999393463,517.7465002059937,531.8967497348785,591.1973201131821,726.1678706998889,752.4160001277924,6,"[0, 0, 0, 1, 2, 3, 0, 4, 0, 5, 6]"
9,32.46208827586064,33.519500374794006,19.072999477386475,20.117596136331557,23.230559759140014,24.119899570941925,24.85649995803833,30.439499497413635,32.406399965286255,33.519500374794006,34.25159950256348,34.75900025367737,35.20380029678345,35.77790009975433,36.23020004034042,37.56855986833574,117.56617504597614,158.9799997806549,18.080953803196206,18.35199999809265,10.906000137329102,11.629026178359986,13.425218477249144,13.999999892711639,14.53699996471405,17.087749540805817,17.944399881362916,18.35199999809265,18.703600072860716,19.000999855995175,19.277999877929688,19.612799930572507,19.88944979906082,20.567839934825905,73.00657991695408,87.10900068283081,3733.9973259041017,3878.282499551773,2379.151999950409,2419.945823158264,2814.303380227089,2870.2623002767564,2927.389799284935,3542.0107503533363,3771.5685998439785,3878.282499551773,3922.035799694061,3967.132199883461,4002.6872005462646,4062.6741003513334,4152.058749806881,4686.510510282523,5988.871111505701,13451.416000366211,2352.016837468045,2470.2555000782013,1458.7790002822876,1465.385437058687,1781.8062302184105,1801.1267000555993,1842.6096005439758,2203.6515007019043,2383.9019996643065,2470.2555000782013,2500.7818003177645,2512.059500193596,2556.5637998580933,2610.2527004241942,2631.4390001296997,2707.1487097930917,3102.7284140077063,3771.5819997787476,143.73056597304424,150.2575000524521,83.88499975204468,84.29439121794701,105.79995979309082,107.73854949474335,109.25429992675781,132.47225034236908,143.7247998714447,150.2575000524521,153.0277997970581,154.33449985980988,155.56799960136414,157.1424991130829,159.20695019960402,212.07201935291306,356.77424498798433,413.0289988517761,355.67281519402763,369.3104997873306,227.99999952316284,230.07848088335993,271.31137102365494,275.38669999837873,279.6649001121521,331.3197503685951,358.7533998966217,369.3104997873306,373.93180003166196,376.20990006923677,379.43219900131226,385.5198999881744,408.4816999077797,450.5174901461602,600.6589987816873,1225.2820014953613,7243.756159235935,7595.417000055313,4570.753999948502,4647.8162549464705,5527.1715300512315,5583.898250091075,5665.988399958611,6822.260249853134,7353.256999921799,7595.417000055313,7698.707600021362,7739.1627001523975,7779.6293998718265,7839.440200066567,7908.491450035572,8663.263219966899,10564.763591163273,18386.704999923706,6635.960586618276,6964.601499915123,4188.999999761581,4265.87106270194,5052.347929944992,5112.478299987317,5178.27919986248,6259.737499892712,6730.863599824906,6964.601499915123,7052.815999555588,7089.710700440406,7131.473400068284,7187.938000249863,7250.005800068378,8033.988800148972,9702.010360832273,17801.099999904633,607.7955726176599,629.628999710083,381.71900033950806,381.9728071241379,457.1132499980926,461.6469498515129,491.5830999612808,565.824998497963,615.0852000236512,629.628999710083,633.1221997261048,636.1396998882294,640.5093999385833,692.6893003225326,722.8008504390716,764.9820797944069,857.6825081090951,915.7290005683899,8,"[0, 0, 0, 0, 0, 1, 2, 3, 0, 0, 4, 5, 6, 0]"
11,41.107923827310984,41.370999813079834,23.3700008392334,23.49166962146759,29.183939094543458,31.882200002670288,35.50740070343018,38.22100019454956,40.1470006942749,41.370999813079834,42.478999614715576,43.051599979400635,43.68499946594238,44.42419958114624,44.99859967231751,68.20558039665146,114.06062824440014,219.4210000038147,23.32758579333956,23.38900089263916,14.093000411987305,14.83293207359314,17.46091904640198,19.30930037498474,20.70500030517578,21.961999654769897,22.869599914550783,23.38900089263916,23.79539995193481,24.112800025939944,24.443998908996583,24.81559991836548,25.117099571228025,26.09542043685913,92.32586344909683,96.8140001296997,4737.317806685619,4855.700000286102,2966.778000354767,2999.403372150421,3602.95648188591,3706.3659002304075,4237.033599758148,4511.869500160217,4714.19340057373,4855.700000286102,4938.5786005020145,4999.747400093079,5049.831600093842,5119.880799388886,5181.802399778366,5408.78930109024,7863.019726160084,9455.79000043869,2948.5045121368503,3039.016999721527,1790.1630001068115,1816.146592801094,2243.024279785156,2309.2639009952545,2595.432999610901,2771.343999862671,2902.5033997535706,3039.016999721527,3120.6205998420714,3136.9822002410892,3166.0765999794007,3245.507000255585,3275.848099851608,3403.4216200637816,3512.894450585365,3707.4669995307922,181.65851217094325,185.4210000038147,106.90499973297119,108.13016233634949,134.32843918800353,139.25450024604797,156.8367995262146,168.22149968147278,177.63899993896484,185.4210000038147,191.9506007194519,193.7577995300293,195.14699993133547,196.8509997367859,199.21359972953795,258.5876996612548,335.66879626941704,413.60900115966797,445.29141756520613,455.8659996986389,282.93999910354614,284.1257348279953,344.4790597820282,355.16589961051943,395.89240036010744,418.01199984550476,439.86220026016235,455.8659996986389,465.6991991996765,469.78520107269287,473.7042007446289,479.78759870529177,492.4051996707916,540.591201248169,666.8346924314516,732.3779983520508,9163.681640168514,9416.844999790192,5734.539000034332,5750.961617777824,6993.911100168229,7182.94249997139,8213.936799812316,8702.797999858856,9099.611400032045,9416.844999790192,9668.645799922942,9738.710400104523,9792.361400318145,9868.872199726105,9945.36120004654,10185.9063999176,12821.903572114974,13942.21499967575,8377.20775817927,8612.595999240875,5248.435000419617,5255.411073551178,6391.17903924942,6550.86759982109,7508.845000648498,7949.10050034523,8309.214599895478,8612.595999240875,8839.818799781799,8907.106000041962,8958.00599975586,9018.003399562836,9101.199200439452,9346.410259361266,11926.176493222261,13195.300000190735,786.4738819892436,805.8439989089966,485.38300037384033,486.64661778640743,590.2173206329346,645.6977999687194,693.1181998252869,737.72350025177,784.353399848938,805.8439989089966,813.0448002815247,817.9411993026733,843.4522011756897,871.8372005462647,901.5875992774963,971.6245993518828,1058.963747415543,1070.9680004119873,10,"[0, 0, 0, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 0, 22, 23, 0]"
13,48.65883711022954,47.295000076293945,30.296998500823975,34.76575036525726,36.741800451278685,40.87849974632263,42.517001152038574,44.99950051307678,46.369999408721924,47.295000076293945,48.59199857711792,50.52000045776367,52.111000061035156,53.2960000038147,54.04450011253357,97.37870087623574,148.29744916916053,169.51400184631348,27.174254397000713,26.35099983215332,18.905000686645508,20.355189657211305,21.435899829864503,23.249999523162842,24.092000484466553,25.167499542236328,25.872000694274902,26.35099983215332,26.85300064086914,27.572999477386475,28.315999031066895,29.000000476837158,29.470999479293823,61.15009946823097,114.0302296924607,159.6639986038208,5564.212169625597,5532.783000469208,3573.9019989967346,4301.608481001854,4420.7465992927555,4890.699999809265,5053.974999427795,5272.937501192093,5437.988998413086,5532.783000469208,5635.7660002708435,5822.593998908997,5974.259998321533,6089.948000431061,6177.193499803543,6451.080100917816,9870.6640004497,12408.075000286102,3443.342068018781,3423.683000087738,2252.0870013237,2679.424399552345,2724.3233002185825,2985.4174995422363,3108.573999404907,3265.8120000362396,3357.905999660492,3423.683000087738,3506.401999473572,3624.545000553131,3707.086998462677,3798.363000392914,3861.369999885559,3981.070399713516,4813.094969916435,5487.101001262665,210.95405543300907,205.69999980926514,131.0169997215271,153.57067948818207,162.3072008609772,177.98000144958496,184.86799907684326,196.6384994983673,201.42199754714966,205.69999980926514,211.99500179290771,221.49800062179565,225.4029998779297,231.8860011100769,263.38700008392334,298.205501461029,417.4498412370801,549.9370002746582,518.4583181946543,510.75600004196167,389.5690002441406,403.80282944202423,411.18590049743653,447.6184995174408,460.7019987106323,485.4385004043579,500.1780014038086,510.75600004196167,530.125,542.7679991722107,551.2690019607544,571.0679993629456,612.9360003471375,689.258599996564,759.0434190893175,903.5840001106262,10760.266372791966,10717.555000305176,7068.75,8445.656630029678,8562.82539973259,9464.08999991417,9764.80599975586,10231.830499887466,10501.391000270844,10717.555000305176,10879.922999858856,11367.438999652863,11603.953999996185,11783.265000343323,11875.071000099182,12074.87090029716,16780.624300075317,18956.882999897003,9812.799702779272,9778.752000331879,6395.776999473572,7655.96056974411,7808.526900053024,8631.051500558853,8906.538999080658,9333.758500099182,9590.345999240875,9778.752000331879,9937.085000038147,10340.302999019623,10580.818999767303,10742.313000679016,10831.210500001907,11044.512500858304,15739.396981116071,17819.11999988556,947.4666700126943,934.9299998283386,672.9730005264282,728.1365405130387,733.8493003845215,809.8059992790222,838.30299949646,882.8409991264343,913.0230002403259,934.9299998283386,966.1729998588562,998.782000541687,1020.5459995269775,1062.7640008926392,1102.2910001277924,1216.6933999061582,1299.82628986359,1353.686999797821,12,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 18, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 0]"
15,54.80190924912283,54.64699983596802,42.44499921798706,42.684999545574186,43.549400238990785,47.38295047283172,49.07269949913025,51.59099984169006,53.31500034332275,54.64699983596802,55.703200626373295,56.90689935684204,57.88860025405884,58.92389960289002,59.61160125732422,78.407020449637,168.50555050659645,191.66600227355957,30.224269666492123,30.146999835968018,24.167998790740967,24.502167637348176,24.900390381813047,26.630849838256836,27.51969952583313,28.78724992275238,29.61100034713745,30.146999835968018,30.611199951171876,31.01800103187561,31.575599670410156,32.21050047874451,32.70430011749268,33.39592990875244,83.43736464405143,190.84900093078613,6325.045751722708,6353.00700044632,5034.015999317169,5062.969302114487,5140.095688934326,5593.633998823166,5788.265600967407,6047.982000112534,6255.412800979615,6353.00700044632,6471.107000255585,6580.163300514221,6687.457001209259,6800.751900863648,6894.175150346755,7423.765149450302,8729.05128457404,10172.254999637604,3896.6522825054108,3928.472498655319,3150.5729994773865,3153.9136418442727,3171.9693100833892,3437.5649507761,3554.4305004596713,3720.29199886322,3837.327798843384,3928.472498655319,4013.868999290466,4066.9524000644683,4130.220400238037,4221.042800426483,4270.163600206375,4391.271970658302,4458.928646536351,4557.501001834869,238.4364058403936,237.40050053596497,186.14800119400024,186.3376963005066,189.41876051902773,204.55049924850465,211.71089935302734,223.7027506828308,232.21880025863646,237.40050053596497,242.69979944229127,246.60790066719056,249.84380083084108,256.39850091934204,288.94665100574485,322.84431032657596,438.13529529381213,460.9959988594055,583.8548270668069,585.094500541687,469.97599935531616,470.41642119550704,476.19788968086243,515.7584999799728,529.0548015117645,555.5067499876022,573.4435992240906,585.094500541687,595.0307988166809,602.6354007244109,609.7813999176026,635.703700351715,668.3397499799728,730.7505305433265,813.249524360181,834.8619999885559,12194.452298809812,12312.896500110626,9784.569999694824,9870.400117117406,9976.217280197143,10772.3707000494,11171.992899990082,11709.192749977112,12033.708400249481,12312.896500110626,12564.454200077056,12757.584900045395,12893.329000091551,13056.261800050735,13154.14420006275,13503.495620298385,14696.544796877404,15728.409999847412,11129.015446050935,11229.9899995327,8953.841001033783,8980.835850558758,9088.794410042763,9851.479349374771,10193.458000183105,10669.807250618935,10990.228800868987,11229.9899995327,11457.418599414825,11641.448298883439,11763.783200359345,11921.987299728393,12023.028249144554,12351.182959828375,13637.471067713279,14749.607999801636,1065.4368527588779,1071.1900005340576,830.7289986610413,842.2123342351913,869.7771495342255,927.7388495445252,957.0625009536743,1007.0965012311935,1044.420199394226,1071.1900005340576,1093.677200603485,1107.2583001613616,1129.5122002601624,1163.5118997097015,1195.002100086212,1270.4487398386,1369.3678759512902,1409.1340007781982,14,"[0, 0, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 0, 41, 42, 0, 43, 44, 45, 46, 47, 48, 49, 50, 0]"
17,59.782892441623424,59.441500425338745,45.8149995803833,47.005655384063715,49.94826929569244,53.104700350761405,54.51829929351807,56.66624975204468,58.446000766754146,59.441500425338745,60.39139986038208,61.113500404357914,61.98080034255982,62.866200542449945,63.560650849342345,100.3443399333955,141.16094521904202,257.7369999885559,34.7236649060796,34.51849985122681,28.05600070953369,28.279918409824372,29.728198657035826,31.419000148773193,32.166000032424925,33.1540002822876,34.071400833129886,34.51849985122681,34.94499998092652,35.43030080795288,35.88999938964844,36.370399951934814,36.838949942588805,38.895089278221164,91.05242444896703,95.36699914932251,7110.667343079098,7142.692999601364,5810.231999397278,5818.904265418052,6039.654971427917,6494.040449786186,6607.91769824028,6830.0635014772415,7038.01820011139,7142.692999601364,7232.538600063324,7307.626200675964,7386.419399547578,7490.666699218749,7578.34119925499,8225.737411437036,10623.269197493204,20162.34999847412,4311.783295391729,4352.803500413895,3386.739998817444,3494.4961551284787,3713.4744704866407,3946.970849895477,4023.1008998394013,4164.014748811722,4291.561400413513,4352.803500413895,4398.582800102234,4440.058599185943,4495.497599601746,4560.062198877335,4600.384499931335,4693.325909676551,4956.141134231115,5023.091000556946,259.17915609063715,259.8020005226135,194.42500257492065,208.16123551273344,218.26620876789093,233.93465011119844,239.188600730896,246.58175015449524,255.04440078735354,259.8020005226135,263.1490005493164,266.0943006038666,268.27599992752073,273.1521013736725,290.7897994279861,343.6155500125888,381.51481700516007,424.0699996948242,652.7077160251624,654.9070007801056,532.8449997901917,546.8450805644989,565.934078502655,598.1783489465713,607.8747008800507,627.3579993247986,646.2836015701293,654.9070007801056,661.1020008087157,667.0497989654541,673.6491978645324,687.885401725769,711.0155497789382,771.4406699514394,1051.905655409354,1180.152997970581,13631.576219568387,13737.892999887466,11162.707000255585,11215.203550936221,11677.609840044975,12530.281199979781,12746.815199899673,13121.512249946594,13533.179399967194,13737.892999887466,13914.73800010681,14031.926400327682,14142.698999881744,14274.279499673843,14380.97059984207,15099.521919918068,25313.24561210061,31101.080999851227,12428.84406793433,12532.58449959755,10163.440000534058,10204.193897181034,10631.607449917794,11435.292998576164,11624.60009946823,11970.58199942112,12343.604199409485,12532.58449959755,12696.484800052642,12798.889600133896,12902.817999839783,13041.09539923668,13131.098850512504,13817.943569626816,15427.105982082881,25455.99100112915,1202.7321516340583,1199.5874993801117,975.9360003471375,983.70915523386,1022.846839299202,1074.3036993026733,1097.096200275421,1140.757499575615,1178.1485997200014,1199.5874993801117,1210.9243993759155,1226.1342993259432,1243.188000202179,1268.8555998325348,1298.7989508152007,1362.2815099763875,1437.9284717721962,15847.674998283386,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 0, 0, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 0, 0, 0, 44, 45, 46, 47, 48, 0, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83]"
19,63.75861264464055,63.71999979019165,42.573999881744385,46.47358062076569,52.32214064598083,54.96770133972168,57.98400087356568,60.74999976158142,62.663600063323976,63.71999979019165,64.63220071792603,65.24640083312988,66.18619937896729,67.31459970474243,68.5636007785797,100.66165916442867,118.54695154762284,301.9769997596741,37.220886893709746,37.09000110626221,26.756999969482422,29.179430362701417,31.574220237731936,33.07420039176941,34.341399097442626,35.83299970626831,36.68480081558228,37.09000110626221,37.50020160675049,37.96099967956543,38.38959980010986,39.00080080032349,39.65000219345093,43.20770009994506,101.46678435897834,107.53500032424927,7732.071905631204,7767.6169991493225,5634.624999523163,6100.809310570718,6512.792380962372,6788.396101760864,7209.401800060272,7508.293000459671,7691.558201408386,7767.6169991493225,7845.318600749969,7938.604799556731,8041.790399551392,8171.407001209259,8305.821799373625,9081.39757955551,10308.606111577043,10970.013000965118,4702.884980387275,4740.950999259949,3420.0769996643066,3622.7681601791382,3916.1723194980623,4120.623799180984,4364.570399570465,4545.589999198914,4669.18219833374,4740.950999259949,4802.119399738312,4851.186599826813,4918.039599609375,5005.077199363709,5097.716699266433,5260.884260587693,5989.983638313366,6224.434000015259,283.5657123546991,284.3870015144348,198.68399906158447,215.0536060657501,232.1479393196106,248.63489971160888,260.3798005104065,270.9424982070923,279.6816002845764,284.3870015144348,288.0023986816406,290.61840000152586,293.1756010055542,302.18319902420046,320.78339943885794,362.75587747573854,417.7652123165161,492.7530002593994,714.9289198864387,716.9149990081787,527.1060018539429,563.573121966362,608.4114001464843,633.8450988769531,667.0907992362977,689.233499288559,707.9177994728088,716.9149990081787,724.527601146698,730.2833997726441,738.9460004806518,762.9867995262147,780.3608988285064,857.1640803337095,994.1553269119343,1237.9139995574951,14832.851013366177,15009.447999954224,10811.06900024414,11641.6413358984,12556.42520023346,13023.001700115205,13887.300800323486,14399.789999961853,14765.188600158692,15009.447999954224,15156.818999671937,15278.703999996185,15396.628600025177,15582.213200187683,15863.039300012588,16624.199520311355,18270.928179713283,18315.506999969482,13534.431017797968,13676.832000255585,9849.822999954224,10638.70291823864,11475.32250073433,11894.289799022674,12658.057999992372,13130.034499406815,13480.596600437164,13676.832000255585,13826.154200649262,13936.172999382019,14062.331000709535,14234.0297996521,14470.539800930022,15209.298799238204,16682.72064746194,16826.910999298096,1298.4199955682084,1306.2639985084534,961.246000289917,989.2092699022293,1089.7735005283355,1146.6711998462677,1193.357400894165,1248.0420007705688,1287.2457993507385,1306.2639985084534,1316.1921995162966,1336.1168007850647,1360.055599498749,1401.8160007476806,1429.6111010551451,1482.9830402469634,1677.9110505275735,1913.4969997406006,18,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 0, 41, 42, 43, 0, 0, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 0, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 0, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 0]"
21,70.4677268796373,69.3869981765747,51.77799892425537,53.93844901657104,59.51655965805054,62.08759956359863,64.21040058135986,66.55600070953369,68.22200078964234,69.3869981765747,70.41839904785157,71.29519987106323,72.31199989318847,74.08359966278077,75.7042004585266,119.79011987686155,187.89224344253554,521.6390008926392,41.889513518901715,40.59100008010864,32.517001152038574,33.940427282333374,35.63964080810547,37.37040004730225,38.148999500274655,39.315999031066895,40.12819871902466,40.59100008010864,41.07399969100952,41.59079990386962,42.12800073623657,42.88819942474365,43.720599269866945,88.22655969619728,174.4728350982673,582.9720001220703,8466.24806364682,8466.157000541687,6521.782999515533,6773.097407794952,7381.462237987518,7734.969200325012,7952.336400413513,8161.418001651764,8348.836000728606,8466.157000541687,8569.317399311065,8658.958399391175,8784.544800281525,8932.494601058961,9120.750200176239,9527.329839477537,12090.623118051557,25124.21999979019,5097.329903638285,5117.9479994773865,3862.2359986305237,4156.101577371597,4459.875121250153,4652.474801254272,4797.943199062347,4929.946999549866,5050.923999786377,5117.9479994773865,5169.259799766541,5215.425199699402,5282.112000179291,5386.390200138092,5495.786599922179,5627.099120903014,5814.465907064439,9219.904000759125,313.8706585421977,309.4570002555847,224.35100173950195,246.99160980606078,261.934241065979,276.09260177612305,285.38599920272827,295.3660011291504,304.43539810180664,309.4570002555847,312.9742014884949,316.79760179519656,325.0183988571167,349.0975992202759,378.91579856872556,424.012999591827,593.4237066783908,608.4030003547668,781.8654584014828,774.0130019187927,595.0300006866455,638.6028660640717,675.6453982543945,708.0328002929688,723.9223987579345,746.1780009269714,764.6958015441895,774.0130019187927,782.6986001014709,795.8218010902403,817.4288003921508,849.2972016334534,881.4391987800598,969.9891605186461,1208.644721504212,1468.0720009803772,16209.671287191817,16294.328999996185,12453.276999950409,13162.968159805298,14225.87776008606,14837.410600090028,15293.441999721526,15693.631000041962,16044.581000041962,16294.328999996185,16447.129199695588,16597.931599998472,16739.04100008011,17073.50619983673,17357.988800048828,17866.891840000153,19430.48291210557,37805.94400024414,14771.671324627327,14839.364001274109,11287.695000648499,11936.356585363388,12989.63780052185,13521.073599815369,13941.476199436189,14299.094001293182,14609.674199676514,14839.364001274109,14978.46839876175,15111.91640033722,15251.863799476623,15568.10800075531,15847.638000297546,16303.465039596556,18164.724067443858,36182.129001140594,1437.9999625644916,1429.3730010986328,1158.5440001487732,1165.7934792137146,1244.5767599105834,1286.185999584198,1322.9860003471374,1369.634000301361,1413.4378002166748,1429.3730010986328,1452.4550005912781,1478.279000377655,1512.9526016235352,1564.8342004776,1612.354199028015,1711.746601028442,1830.0914757976536,1948.7580018043518,20,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,75.32836533356073,74.79499959945679,52.18499994277954,60.5540200920105,66.05273993968963,68.50174915790558,69.87439980506898,72.03324842453003,73.73099927902221,74.79499959945679,75.80859975814819,76.96000022888182,77.88480110168457,79.6078999042511,81.34620034694672,108.31166113853513,146.61743007516873,197.475998878479,44.223046139359695,43.53600072860718,33.97999906539917,35.86823332262039,39.383939957618715,40.63269991874695,41.22110123634339,42.36599934101105,43.05639991760253,43.53600072860718,44.01719980239868,44.54850015640258,45.12439908981324,46.05689969062805,46.87030017375945,68.1295709133149,119.04442040920385,235.49700021743774,9128.948875752321,9101.721000671387,6816.634999752045,7446.99258372736,8144.573930544853,8460.451299118995,8597.217298841477,8799.771250486374,8996.464998435975,9101.721000671387,9201.067199707031,9295.540499353408,9425.55199956894,9634.313199853897,9840.754297566415,10489.046308665276,12342.567934413057,28427.308998584747,5482.335173206366,5500.601999282837,4106.734998703003,4423.391434552669,4903.0980207633975,5070.007051253318,5165.745101118088,5303.721999883652,5424.881999969482,5500.601999282837,5544.6270009994505,5602.541899824142,5672.423600196838,5777.667499065399,5881.277049422264,6135.339259138109,7590.057093143485,7757.898000717163,329.60232677791976,328.29149889945984,255.36799907684326,273.3765292644501,288.46734835624693,299.63815104961395,304.91220030784604,315.3947489261627,323.7738001823425,328.29149889945984,331.86299896240234,334.9297995567322,341.77519941329956,354.2504014492035,369.82995030879977,399.45208069801345,494.9137206273131,549.0120000839233,834.9031572328449,831.6404988765717,623.345000743866,715.0847670474053,747.3640917444229,768.7837996959686,783.2145979881286,804.7725001573563,822.206400680542,831.6404988765717,839.4021988868714,848.5869010448456,864.6223998069763,885.7613994121551,903.9324503183364,955.9228691196442,1455.78333688546,1632.1119995117188,17440.915719393284,17480.572999954224,13079.699999809265,14352.157372071266,15705.225290222168,16206.227149796487,16500.915500354768,16884.114750266075,17248.644799995425,17480.572999954224,17632.593600082397,17750.785500097274,17923.13840007782,18380.75320019722,18702.802900338174,19344.655389933585,23060.27830799829,39472.54800033569,15895.340944442372,15928.19999885559,11919.896000862122,13002.750091640472,14310.950850434303,14737.05100007057,15027.996502351762,15373.817000508308,15739.904199886321,15928.19999885559,16066.878600502014,16190.353099298476,16343.559600830078,16771.439900255205,17021.07735006809,17660.0687197733,21309.67141478406,37434.381000995636,1545.5747749509112,1535.8165004253387,1159.8039989471436,1328.4633428883553,1366.6557699489595,1416.0381511211397,1439.3372998714447,1489.7987493276596,1520.152400970459,1535.8165004253387,1552.392799949646,1579.8053003311156,1609.4058006286623,1655.6609998703004,1692.6175503253935,1805.2178692102464,2367.8508784551736,2529.0870013237,22,"[0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 0, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 0, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 0, 0, 0, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 0, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.514241692432618,8.5,6.054996490478516,6.370907348632813,6.852001190185547,7.4450012207031255,7.851997375488281,8.185001373291016,8.38800048828125,8.5,8.628997802734375,8.75899887084961,8.908000946044922,9.166001129150391,9.462999725341795,10.11151596069336,11.070533203125022,40.683998107910156,5.031935368103448,5.036998748779297,3.6290016174316406,3.833912048339844,4.137640533447265,4.443997955322266,4.575004577636719,4.797000885009766,4.944999694824219,5.036998748779297,5.128997802734375,5.2220001220703125,5.31500244140625,5.444999694824219,5.592998504638672,5.926518402099609,6.347497650146501,10.463001251220703,1461.8367825361422,1441.871997833252,1194.4120025634766,1211.1691183166504,1270.6813618469237,1374.3815956115723,1404.438796234131,1421.9470024108887,1434.005802154541,1441.871997833252,1451.3093978881836,1463.2169998168945,1475.5571975708008,1541.5980010986334,1613.3067993164063,1823.52548248291,2884.251473358209,3233.1669998168945,648.9129772743032,640.621997833252,452.8470001220703,458.40142999267573,528.1316390991211,581.6901985168457,604.7078025817871,619.9740028381348,633.5479965209961,640.621997833252,663.670403289795,671.7731986999511,681.3300003051759,692.1590003967285,727.603199005127,802.990559387207,880.8451511535668,1315.652000427246,37.00334800177224,35.277000427246094,23.147998809814453,23.71110614013672,28.737801818847657,32.36240081787109,33.499000549316406,34.33399963378906,34.888999938964844,35.277000427246094,35.77879943847656,36.37100067138672,37.277000427246094,38.6661994934082,42.066402435302734,90.46491790771483,131.83076400757514,145.4050064086914,197.60562954655865,188.3120002746582,156.05399703979492,158.1108610534668,166.5493214416504,181.08980026245118,183.7576026916504,185.94200134277344,187.42300109863282,188.3120002746582,189.44179992675782,191.07199935913087,207.5724014282227,239.52000122070314,244.2609992980957,260.2096360778809,351.46465631103854,406.77299880981445,2460.639039419643,2441.564998626709,1926.3859977722168,2022.5696890563966,2099.015359802246,2269.3488006591797,2356.2840003967285,2409.3250007629395,2431.7394020080565,2441.564998626709,2454.461799621582,2474.9019996643065,2497.983000946045,2584.456000518799,2721.6324005126953,2921.411362457275,3998.5669258728126,5145.201999664307,2358.9049144193123,2341.010997772217,1838.2760009765625,1940.2145720825195,2012.3486373901367,2179.930800628662,2256.185799407959,2307.8079986572266,2330.5695991516113,2341.010997772217,2351.9882011413574,2371.9217987060547,2394.895797729492,2482.660398101807,2612.3631996154786,2811.461800689697,3917.7487996215987,5028.831996917725,101.7341250003303,100.0739974975586,73.57400131225586,75.30186413574219,85.50763946533203,87.83140258789064,96.72100372314452,98.79499816894531,99.62800216674805,100.0739974975586,100.49900436401367,100.99759979248046,101.62839813232421,112.70119934082031,125.98320388793945,143.02340377807616,161.214089996338,207.49699783325195,2,"[0, 0, 0]"
5,16.477977704430387,16.075000762939453,12.943000793457031,13.276006973266602,13.740997428894042,14.147153091430663,14.38800048828125,14.887999534606934,15.51739501953125,16.075000762939453,16.536997985839843,16.90610466003418,17.27700424194336,17.944699859619142,18.849297714233398,30.642549858093098,71.64278261947683,92.09099960327148,9.152295309440115,8.944000244140625,7.147998809814453,7.280214786529541,7.593542137145995,7.892402458190919,8.054996490478516,8.388999938964844,8.722999572753906,8.944000244140625,9.148002624511719,9.351001739501953,9.574998474121093,9.88900375366211,10.184844970703125,11.000003700256348,53.0132289009098,74.31500244140625,2920.509836741675,2930.2634983062744,2555.3420066833496,2589.3003341026306,2627.6555389404293,2648.7355434417723,2661.3869007110598,2731.2702531814575,2852.768201446533,2930.2634983062744,2979.4404067993164,3041.5283004760745,3071.8064018249515,3160.7807033538816,3260.3494506835937,3560.3927231216417,4416.897460685737,4960.352005004883,1224.4749741243143,1238.6800022125244,1001.5819969177246,1062.3443334465028,1076.755053024292,1089.3085479736328,1096.4873031616212,1134.7984981536865,1186.9089973449707,1238.6800022125244,1255.7043968200683,1289.3035949707032,1297.8337997436524,1339.266603088379,1397.0196544647217,1507.1699207305908,1656.8331656455994,1868.1269989013672,67.05372703059535,67.96349906921387,53.148006439208984,56.42505923843383,57.42553916931152,58.203995323181154,58.73899688720703,60.184003829956055,63.1718017578125,67.96349906921387,69.37080001831055,70.0947052001953,70.90740127563475,75.27160606384278,80.25600376129151,99.66267417907713,147.95554543304516,198.2770004272461,367.37728503540893,371.0160026550293,328.4970016479492,331.51665378570556,333.8470264053345,336.31215724945065,338.0397022247314,344.487753868103,360.9289947509765,371.0160026550293,373.79199981689453,376.0340007781982,378.7379905700684,398.16350135803225,411.02340278625485,476.12442604064944,508.1247753105181,541.6230010986328,4871.6049424182875,4911.898500442505,4314.043998718262,4351.846275356293,4381.250090065002,4415.772397041321,4445.840701293945,4536.004998207092,4697.732602691651,4911.898500442505,4975.7110000610355,5080.66000289917,5118.001200866699,5312.885098266605,5517.234847259521,5835.876918373108,6890.825784446744,7749.839000701904,4605.046095945863,4637.225496292114,4090.5640029907227,4119.808330745697,4148.50614151001,4180.164548110962,4207.8024967193605,4295.049245834351,4456.841799163819,4637.225496292114,4689.617600250244,4805.1574012756355,4840.353604125977,5025.971998977663,5173.770300674439,5544.4371023178055,6572.932950992624,7423.5100021362305,266.55884647242397,269.8304958343506,199.70199966430664,225.1832176628113,229.77513832092285,232.07015228271484,233.23700180053712,235.49774646759033,249.5386001586914,269.8304958343506,272.41859741210936,274.2011070251465,282.18280029296875,311.5325046539307,331.79534912109364,387.39452945709183,446.1384427452111,491.2719955444336,4,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44]"
7,23.413409454335618,22.201997756958008,16.815994262695312,19.85194797515869,20.333999633789062,20.720996856689453,20.962499618530273,21.443249702453613,21.833003997802734,22.201997756958008,22.850997924804688,24.008499145507812,24.94400405883789,25.89800453186035,27.310246467590332,31.544750213623047,91.23182716369851,108.8120002746582,13.370553537937322,12.797500610351562,10.759998321533203,11.092991161346434,11.499255180358887,11.801998138427734,12.001502990722656,12.333000183105469,12.610004425048828,12.797500610351562,13.093997955322266,13.536001205444336,13.980003356933594,14.480001449584961,15.036750793457031,16.234752655029297,83.20592060089592,153.5349998474121,4243.4603318354975,4108.142002105713,3615.7729988098145,3874.1583539962767,3953.2605018615723,3976.7869958877563,3987.5230026245117,4014.6770009994507,4069.1590003967285,4108.142002105713,4212.871002197266,4392.141498565674,4474.3569984436035,4563.42099571228,4839.429495811462,5087.585494995117,6888.765992069453,12632.228996276855,1790.1813743349267,1709.4160022735596,1389.5399932861328,1574.1571464538574,1635.197003364563,1643.2802467346191,1647.610496520996,1659.186752319336,1693.6470069885254,1709.4160022735596,1751.3129959106445,1874.4880027770996,1913.589988708496,2009.3194980621338,2162.7892541885376,2266.025252342224,2550.1198252678037,2973.3190002441406,98.41363321292975,91.29499816894531,73.62800979614258,80.99712371826172,86.36750316619873,87.42325401306152,87.97100257873535,89.05400848388672,90.20199203491211,91.29499816894531,97.20500183105469,103.58099746704102,106.53599166870117,110.91600227355957,123.09549903869629,163.54200077056885,233.9004941940354,261.387996673584,546.4370981015988,537.6049995422363,469.6989974975586,497.06935234069823,503.44724559783936,506.2564992904663,507.9575004577637,511.3647575378418,516.4939918518066,537.6049995422363,554.3249931335449,561.5764961242676,569.6030044555664,618.4640007019043,628.8512506484985,677.455246925354,764.2772306442413,1029.6189994812012,7140.918206850898,6858.229000091553,5901.990001678467,6418.662875080108,6632.882251739502,6666.820999145508,6690.484498977661,6735.134748458862,6809.67200088501,6858.229000091553,6962.014999389648,7514.690998077393,7583.439998626709,7732.92200088501,8311.708750724792,8655.9732503891,9968.095552158416,15654.824001312256,6715.276400477226,6464.070501327515,5577.195999145508,6063.556446552277,6242.206999778748,6270.732998847961,6292.054002761841,6338.701008796692,6410.3070068359375,6464.070501327515,6560.747997283936,7045.202501296997,7117.32799911499,7265.426496505737,7827.987996101379,8144.029495239258,9564.109958648776,15232.36600112915,425.64180637367184,408.81950187683105,324.794002532959,351.01002464294436,378.1747465133667,380.9265022277832,382.2739963531494,384.81449699401855,388.4029998779297,408.81950187683105,429.5140037536621,444.4019947052002,457.2729911804199,504.9099979400635,524.5904951095581,578.8282442092896,657.7312665939382,809.7320022583008,6,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20]"
9,30.730415712133926,29.684001922607422,23.759994506835938,24.40743948364258,26.833067321777346,27.590302658081058,27.945995330810547,28.572498321533203,29.110000610351562,29.684001922607422,30.833002471923827,31.666001892089845,32.59380187988281,33.57439956665039,34.512305068969724,39.17618141174317,108.52300766754531,136.60799407958984,17.574101468673923,17.12900161743164,13.99899673461914,14.721222686767579,15.277064208984374,15.777996063232422,16.016002655029297,16.446504592895508,16.814004516601564,17.12900161743164,17.534596252441403,17.998995208740233,18.46200485229492,18.998401641845703,19.46170845031738,21.015978622436524,62.12678538513231,188.38700485229492,5702.624306845277,5536.4659996032715,4949.106002807617,5083.274448303223,5254.665977554321,5308.788603210449,5331.750805664062,5392.597002029419,5455.005195617676,5536.4659996032715,5776.696997833252,5907.739800262451,6031.748800659179,6166.348393249512,6257.305499267578,6848.104770431519,7744.71302004245,20344.669994354248,2410.661827130535,2299.916004180908,1938.8079986572266,2037.3179778289796,2120.686784057617,2194.1428985595703,2203.7536010742188,2237.0080013275146,2258.4387992858883,2299.916004180908,2515.352803039551,2563.5880012512207,2590.822001647949,2667.3159980773926,2735.067296218872,2947.392809448242,3060.634445732121,3286.7369995117188,130.94595163622526,125.52099609375,99.61000061035156,103.45679644012452,113.69916976928711,116.94400138854981,117.64719009399414,119.1090030670166,120.59240036010743,125.52099609375,135.73980102539062,138.4053970336914,140.38880767822266,142.43820266723634,156.9214012145996,195.6958174133301,254.95490447998094,408.27298736572266,726.684334011858,729.5279922485352,644.0079917907715,654.0362179031373,669.750246810913,675.9161003112793,678.3636016845703,682.6414966583252,691.7935974121094,729.5279922485352,742.4748031616211,750.4889999389649,756.1684036254883,787.1276016235352,813.748101425171,880.4084027099609,955.7057849273682,1063.8420104980469,9603.471697063593,9227.937999725342,8135.748001098633,8472.320775489807,8752.71231994629,8923.731401443481,8956.997800445557,9030.570501327515,9107.014398956298,9227.937999725342,9876.671000671387,10085.890198516845,10193.041002655029,10336.747200775146,10448.578899383545,11610.241339874266,12617.870354202307,24607.33699798584,9019.220936804702,8668.944999694824,7673.161003112793,7973.899103446961,8229.844476165772,8385.47289466858,8414.492401123047,8486.169496536255,8560.433403015137,8668.944999694824,9267.197202301026,9476.868592071532,9566.771801757814,9703.695801544189,9814.530593109132,10867.36889907837,11885.321010376018,24047.2320022583,584.2507602588894,579.6970062255859,462.58699798583984,483.67388610839845,515.5899464416503,527.0223945617677,529.2462005615234,533.1049919128418,556.826001739502,579.6970062255859,595.689601135254,608.6664031982422,622.3818008422852,652.5209968566894,681.6815025329588,746.5160540008545,889.1588814544742,1001.7459983825684,8,"[0, 0, 21, 22, 23, 24, 25, 0, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 0, 0]"
11,36.80136104812197,35.630001068115234,29.462997436523438,30.56980150985718,31.88136573791504,32.695699310302736,33.29599800109863,34.46274757385254,35.204002380371094,35.630001068115234,36.166998291015624,37.16780586242676,38.93899841308594,40.24090156555176,40.87764263153076,59.08985084533651,130.3239240493784,180.62700271606445,20.473878066187783,19.798004150390625,16.55600357055664,17.12667707824707,17.537989463806152,18.183547973632812,18.50099296569824,19.109999656677246,19.534992218017578,19.798004150390625,20.12999725341797,20.572998046875,21.167994689941406,21.8674919128418,22.316898345947266,26.33176612854003,113.52378268051542,184.99600219726562,6979.359988830216,6844.172504425049,5937.836006164551,6300.638410049439,6438.467939071656,6518.790400123597,6574.246894836426,6711.106509208679,6798.534006500244,6844.172504425049,6905.756805419922,7162.3264972686775,7401.282996368408,7523.587795639038,7613.457742500305,7794.347580375671,10744.403763615186,14902.091999053955,2903.2381310821575,2837.1780014038086,2336.8969917297363,2527.9124534034727,2620.0437603378296,2671.1369518280026,2697.479996871948,2760.1092529296875,2797.120198822022,2837.1780014038086,2870.860398101807,3010.179200744629,3103.501609039307,3206.7220962524416,3272.214800453186,3375.4333074951173,3589.850459972394,3656.583995819092,157.0629072255743,149.99949645996094,120.23800659179688,131.91234664916993,137.54691303253173,141.0452438354492,142.6702880859375,146.25874519348145,148.552400970459,149.99949645996094,152.23820037841796,163.4750015258789,167.78799743652345,173.0894989013672,186.1546083450317,233.33845615386963,313.5339587326058,379.97900390625,887.8547473498373,873.66650390625,785.452995300293,809.0502225761413,822.8303208160401,831.6409971237183,837.4745018005372,847.283504486084,855.2702026367188,873.66650390625,897.1682083129882,911.0084022521972,924.4683975219726,955.5666011810303,980.3201950073242,1059.351727218628,1199.0766049766578,1547.240005493164,11713.953529948976,11441.717000961304,9879.061000823975,10531.463085987092,10780.33578098297,10925.513398742676,11023.689000320435,11285.033497810364,11389.65,11441.717000961304,11516.110601043702,12076.530201339721,12499.06539993286,12720.783100128174,12866.530900382995,13064.167838668824,15597.983752426942,20732.87200164795,10984.791013602095,10739.57850074768,9302.975006103516,9883.711913944244,10118.029585914612,10251.532900047303,10341.252503585816,10570.813999176025,10683.947798919678,10739.57850074768,10808.655795288087,11345.739500045776,11699.042794036866,11908.027200317383,12067.475101852417,12252.423654441835,14899.631483212146,19985.343997955322,729.162516346881,709.7895030975342,576.085994720459,621.8310807037353,641.5368520355224,657.7216514587402,668.2936023712158,682.6132507324219,698.2388061523438,709.7895030975342,734.8199981689453,757.3921039581298,777.3704017639161,808.230298614502,843.7192018508911,907.5104550552369,971.9937744827364,1106.3939895629883,10,"[0, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 0, 0, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175]"
13,41.48841734972045,40.77649688720703,33.33400344848633,34.46044694137573,37.27969188690186,38.25764617919921,38.759608840942384,39.61199760437012,40.29419784545898,40.77649688720703,41.315799713134766,41.87099151611328,42.367190551757815,42.943001174926756,43.42535400390625,69.28273372650108,136.53002727128737,173.88800048828125,24.130214218521893,23.407493591308594,20.37000274658203,20.863158390045164,21.481532745361328,22.04810028076172,22.296993255615234,22.79499912261963,23.167996215820313,23.407493591308594,23.66799545288086,23.908000946044922,24.185001373291016,24.610697174072264,24.96300010681152,65.78437927246092,102.06309967422511,144.92499923706055,8068.516653352762,8050.585500717163,7107.152984619141,7365.972808620452,7645.671571159362,7746.907255935669,7806.519602966308,7911.336754798889,8003.3122085571285,8050.585500717163,8098.303609466553,8150.366092300415,8204.650798797607,8289.736088562013,8361.42383480072,8779.643187103266,10240.6893018877,36592.326011657715,3281.98030609978,3265.73650932312,2781.819999694824,2816.9110614852902,3086.304798698425,3137.1113962173463,3168.4518978118895,3202.755247116089,3236.7856033325197,3265.73650932312,3307.441201782227,3334.147497177124,3371.2185943603517,3416.064208602905,3444.436349105835,3552.1076482391354,3842.6722764626597,6512.366004943848,176.19063614733574,173.46450424194336,142.58798599243164,145.9720704689026,162.55453258514405,165.92565383911133,167.46199111938478,169.73925304412842,171.5906074523926,173.46450424194336,176.28919754028323,178.1829990386963,179.8015930175781,182.2567077636719,190.12854213714598,232.23104309082015,317.4929013023448,348.21900177001953,1010.0748993222102,1001.88649559021,924.1740036010742,931.9364493598938,966.3708010101318,973.690746498108,978.597897720337,986.565752029419,994.8805938720703,1001.88649559021,1007.5588020324708,1015.2133979797363,1031.073194885254,1053.4580062866212,1077.7622972488402,1142.8389929580676,1281.345429649374,1433.2009925842285,13449.581217282192,13404.963500976562,11853.315998077393,12056.869803283691,12779.121940307617,12934.25504837036,13025.202299118042,13208.359749794006,13327.24699935913,13404.963500976562,13525.169802093505,13624.979498672485,13703.829999542235,13793.99770050049,13877.957000732422,14467.002900314328,16061.547521890476,47145.0299987793,12602.38112649033,12561.037498474121,11150.250995635986,11335.407851161955,11968.522014846802,12126.444149398803,12212.756697463989,12375.842245101929,12486.909799957275,12561.037498474121,12670.830193328857,12763.224397659302,12844.940203857423,12933.610697555543,13013.740298080444,13605.344200210566,15107.150838474365,44978.29600906372,847.2000907918612,833.1844997406006,703.0650024414062,735.1042768325806,771.9846819305419,786.4099998474121,794.2167026519776,809.3935012817383,827.1180053710937,833.1844997406006,840.6123970031739,857.307693862915,877.6449920654297,900.5558948516846,924.8662506103516,999.508398361206,1129.8455029792822,13609.680995941162,12,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 0, 0, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 0, 86, 87, 88, 89, 90, 91]"
15,48.637443319008995,46.96299743652344,40.05500030517578,40.90108248138428,43.20705474853516,44.60979423522949,45.08780288696289,45.943002700805664,46.573997497558594,46.96299743652344,47.51840591430664,48.40599670410157,49.44299392700195,50.27700119018555,50.94300155639649,93.14614860534687,165.6037258987432,872.0999984741211,28.238569019836447,27.574012756347656,23.590999603271484,24.532843772888185,25.48748405456543,26.06869773864746,26.352796936035155,26.90599822998047,27.31599655151367,27.574012756347656,27.815997314453124,28.14600601196289,28.526599884033203,29.037207031250002,29.46610336303711,58.96506729126094,111.76911026002735,200.6259994506836,9412.25775106364,9346.296012878418,8359.212997436523,8508.95608530426,8897.357198791504,9028.451907348634,9086.559813690186,9205.286500930786,9291.494602966308,9346.296012878418,9422.796406555177,9502.02840423584,9579.599809265135,9671.175191497803,9767.16840019226,10412.792463150025,17713.72189358699,43470.79999923706,3795.607926456599,3762.3619995117188,3246.4409942626953,3260.6498316345214,3528.553463897705,3623.8291011810306,3653.9812004089354,3698.03800201416,3738.6465980529783,3762.3619995117188,3796.8313888549806,3869.6857986450195,3911.086399078369,3971.5377967834474,4003.929303359985,4133.607233123782,4975.873195808908,7371.447006225586,204.3556037306908,198.64599227905273,168.49799728393555,170.49231632995605,186.57236923217775,191.0143997192383,192.90660400390627,195.20249938964844,196.99880142211913,198.64599227905273,201.3832015991211,207.0347900390625,210.2754035949707,214.22180252075196,240.1378032684326,277.85020462036175,359.75647610473703,671.2330017089844,1193.4436623879433,1182.1189880371094,1088.3969955444336,1105.4593495788574,1134.7944960784912,1145.4300029754638,1149.8142021179199,1157.8284912109375,1168.1030075073243,1182.1189880371094,1189.6152030944825,1197.8855979919433,1214.8128021240234,1242.1708030700684,1268.0517002105712,1372.3566720581057,2291.4189764024627,6176.850002288818,15662.871217570186,15521.977001190186,14000.736000061035,14079.665592956542,14813.42675956726,15060.977397918701,15184.673600006105,15343.478500366211,15450.826000213623,15521.977001190186,15616.27500076294,15884.504799652099,16024.522200775145,16152.390799713135,16254.551499938963,17053.61485839844,29320.567539705306,54224.22200012207,14682.54095597772,14549.579998016357,13093.840003967285,13185.0018667984,13883.97877304077,14127.047397613525,14229.519403076172,14378.86950302124,14483.084394836425,14549.579998016357,14644.117602539061,14872.21739807129,15008.665803527832,15130.799601745606,15240.72049331665,16103.455415267948,28137.97160257922,53134.16000366211,980.3302615924664,972.9880065917969,818.9150085449219,830.5252872085571,891.8129006195068,911.3598072052002,920.6668067932128,935.9325008392334,956.4323974609375,972.9880065917969,981.9839904785157,995.4288002014159,1022.9709999084472,1060.1095985412599,1094.0319065093993,1152.3939343261723,1288.70374170689,2059.2889976501465,14,"[0, 0, 14, 15, 16, 0, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 0, 0, 0, 0, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 0, 0]"
17,52.90513382571346,51.74299621582031,43.592018127441406,44.1178402709961,44.97080535888672,47.019004821777344,49.14800262451172,50.57201385498047,51.295005798339844,51.74299621582031,52.27700424194336,53.09100341796875,54.9219970703125,56.222999572753906,57.07200622558594,92.65280151367192,146.7091475677495,236.6999969482422,31.609786479300613,30.923995971679688,26.539005279541016,26.96194366455078,27.799600982666014,28.83099365234375,29.46200180053711,30.168991088867188,30.64800262451172,30.923995971679688,31.242996215820312,31.646018981933594,32.24100112915039,32.83500671386719,33.27798843383789,36.52219619751007,113.85162956237824,534.806999206543,10562.148754731877,10505.89200592041,9476.0299949646,9515.361794281007,9587.591596221924,9889.231986999512,10192.047012329102,10350.398002624512,10448.26600265503,10505.89200592041,10570.369995117188,10658.689998626709,10808.278022766113,10906.979988098145,10980.679996490479,11568.031598663332,23850.196581650016,37569.65700531006,4243.544344878372,4210.4659996032715,3691.748996734619,3693.9997946166995,3707.9328063964845,3865.953998565674,4049.4509925842285,4138.598003387451,4182.227001190186,4210.4659996032715,4242.927997589111,4300.559005737305,4423.241004943848,4511.41100692749,4548.518005371094,4666.45079574585,6630.667754593312,15180.242000579834,226.9157808537835,221.1590118408203,188.73600006103516,190.19674835205078,192.12059936523437,198.92998504638672,212.29801177978516,217.79800033569336,219.83000946044922,221.1590118408203,223.31200408935547,229.51399993896484,237.47899627685547,242.01599502563477,263.4960136413574,295.84660415649415,463.5944844819353,1166.4850044250488,1340.151163113863,1329.059009552002,1229.8790168762207,1233.8838933563231,1241.3302192687988,1277.3170127868652,1295.1460037231445,1306.3940048217773,1316.4280014038086,1329.059009552002,1344.0210037231445,1352.6150093078613,1363.7390060424805,1393.8119926452637,1418.0069961547852,1512.1892036437994,2225.005028381506,5640.563991546631,17560.288123749804,17437.10300064087,15820.695999145508,15846.450940170289,15912.606599426268,16279.95000076294,16941.570999145508,17261.56900024414,17375.789001464844,17437.10300064087,17507.32500076294,17706.451999664303,18111.576000213623,18266.926998138428,18344.535999298096,19017.334999084473,36951.63096199415,52153.49700164795,16457.274963882912,16342.026000976562,14743.600006103516,14811.560702667237,14921.691202545166,15264.038009643555,15879.993995666504,16168.490997314453,16279.523006439209,16342.026000976562,16406.54100036621,16586.020992279053,16949.1669921875,17107.145992279053,17180.293006896973,17826.29078979493,35767.44609718672,50174.390995025635,1103.013159866893,1099.0779991149902,943.2129898071289,947.1308470153808,955.0789993286132,997.1159973144531,1034.1350021362305,1059.6540069580078,1082.4679908752441,1099.0779991149902,1115.2999992370605,1130.8930015563965,1150.6729927062988,1180.7070007324219,1212.6529960632324,1277.6808013916016,1639.3561958314265,2109.770008087158,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 0, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 0, 118, 119, 0, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 0, 0]"
19,57.116461515605494,56.53700637817383,47.517005920410156,48.4301788520813,49.55764522552491,50.430259704589844,51.07249450683594,52.908246994018555,55.90501022338867,56.53700637817383,57.05600357055664,57.59300231933594,58.46199035644531,61.92350387573242,63.93850231170654,97.37085342407227,141.30438358307663,156.03300857543945,34.824675334635664,34.38499641418457,30.239994049072266,30.622543754577634,31.092993354797365,31.647241592407227,32.12750244140625,33.14825439453125,33.99699783325195,34.38499641418457,34.721988677978516,35.07500076293945,35.55500793457031,36.38900566101074,37.4015007019043,58.031004524230816,110.8291350936891,122.42300415039062,11574.833006079718,11598.155492782593,10661.420997619629,10692.385298175812,10723.137449645996,10793.060500144958,10862.632997512817,11160.208483695984,11516.921001434326,11598.155492782593,11674.970016479492,11745.46050453186,11830.116989135742,12116.880996704102,12407.140991210938,13037.778299713136,22034.22573692329,32894.678020477295,4579.106472131281,4607.722501754761,4139.724014282227,4144.323149375916,4157.211744117737,4173.499997138977,4199.348011016846,4345.288240432739,4563.595993041992,4607.722501754761,4638.425998687744,4667.824010848999,4709.46199798584,4898.828498840332,5107.854239463806,5283.167797088623,6946.0256713867275,13500.376010894775,240.7523516048995,240.51800918579102,211.2939910888672,211.727075881958,213.24970245361328,215.15073108673096,216.44400596618652,222.90649604797363,238.36798477172852,240.51800918579102,242.10699081420898,243.80350494384766,246.70199584960938,268.0600051879883,282.12451553344727,308.53350067138655,450.9849265861721,569.0319900512695,1492.075455620516,1478.3984966278076,1395.3749885559082,1397.0885465431213,1401.8193979263306,1408.8942527770996,1414.6320037841797,1448.5839853286743,1471.1649856567383,1478.3984966278076,1487.1059951782227,1508.704999923706,1533.6099967956543,1576.5094966888428,1606.939248085022,1704.280644607544,2113.803954162622,4533.109973907471,19178.418345443486,19288.471000671387,17749.027000427246,17814.763694725036,17862.687050247194,17924.191250801086,17979.552499771118,18341.611748695374,19162.324001312256,19288.471000671387,19371.804000854492,19444.163999557495,19558.541999816895,20190.09999847412,20797.24449825287,21453.09000072479,32591.253315067617,51036.847999572754,17978.708422286654,18072.52300262451,16612.15199279785,16633.39097383499,16714.617153167725,16809.292749404907,16861.664501190186,17219.269260406494,17964.91700363159,18072.52300262451,18153.410999298096,18218.328002929688,18326.149005889893,18921.724994659424,19493.04825592041,20126.829300308225,31336.772529926566,49425.55499649048,1199.7099231568297,1192.6509990692139,1064.564998626709,1073.0173022651672,1077.4676488876344,1083.3242473602295,1094.0884895324707,1144.1662454605103,1182.302001953125,1192.6509990692139,1212.0239906311035,1232.7165069580078,1260.8959922790527,1294.6149997711182,1331.728253364563,1423.0343500137326,1597.54080034257,1811.811996459961,18,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 0, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 0, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 0, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 0, 0, 0, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 0, 0]"
21,61.61553263724474,59.14400863647461,52.87299346923828,53.41489158630371,54.16540489196777,55.146995544433594,55.72100067138672,56.85150718688965,57.96400451660156,59.14400863647461,60.88798904418945,62.60900115966796,64.10999298095703,66.64599990844727,70.12649726867676,97.70548820495628,164.43763149261824,1545.7180061340332,39.639026392672044,37.31401443481445,32.9640007019043,33.47431621551514,34.1785961151123,34.85000228881836,35.224002838134766,35.999990463256836,36.70499801635742,37.31401443481445,38.03900146484375,38.85200500488281,39.85100173950195,41.42599105834961,43.481510162353516,74.94729690551802,121.95158687592516,3123.3490104675293,13192.204339885402,12946.993000030518,11850.044017791748,11871.397953605652,11936.286406707764,12033.680492401123,12120.504989624023,12303.243999481201,12622.442001342773,12946.993000030518,13154.322994232178,13391.973003387451,13924.665004730225,14302.308010101318,14648.49349784851,17462.986000442514,35893.075242157036,50201.08401107788,5091.022223117076,5011.92399597168,4619.983005523682,4623.363347511291,4643.0198028564455,4662.193996429443,4683.9999923706055,4786.796001434326,4909.756000518799,5011.92399597168,5115.608005523682,5235.157997131348,5371.431991577148,5516.767002105713,5683.555500030518,6383.443708419812,9657.279183235347,15577.184001922607,265.9983790895647,257.82801818847656,236.7569923400879,237.36102214813232,238.94289779663086,240.7830047607422,242.0130157470703,245.16399574279785,251.62699127197266,257.82801818847656,265.3870048522949,272.6129951477051,281.2530059814453,294.90099716186523,312.57848930358887,360.74240379333514,792.8933441925187,896.1740074157715,1694.4293028433285,1668.7749938964844,1528.6510124206543,1534.0585536193848,1541.0849983215332,1548.2194995880127,1554.3149871826172,1587.8870010375977,1635.442008972168,1668.7749938964844,1701.3560104370117,1737.810977935791,1783.089012145996,1856.2559814453125,1917.0224933624268,2199.5971981048583,2925.4441588212167,3581.567985534668,21650.59073439164,21285.059997558594,19684.505001068115,19761.040962448118,19833.596500015257,19906.659999847412,19971.076000213623,20213.831998825073,20887.638999938965,21285.059997558594,21610.85199737549,22143.605003356934,22809.967002868652,23387.442001342773,24030.805500030518,27862.637498474163,51305.62678871189,68181.2379989624,20344.90880396529,20005.96300125122,18487.35699081421,18545.55187778473,18608.49409675598,18680.01749229431,18743.369007110596,18979.63299369812,19626.194004058838,20005.96300125122,20304.503005981445,20790.568992614746,21472.576000213623,21990.740005493164,22651.328992843628,26523.950796127356,48297.41946193766,65668.59700393677,1305.6819304263536,1278.910011291504,1167.536994934082,1175.72591381073,1186.6572967529296,1200.4480018615723,1206.0259895324707,1227.848497390747,1255.370994567871,1278.910011291504,1308.3930053710938,1335.4269943237305,1368.1299858093262,1417.0020065307617,1467.083999633789,1605.633313751222,2647.337736015597,11405.734001159668,20,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 0, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 0, 0, 0, 0, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 0, 193, 194, 195, 196, 197, 0, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 0]"
23,71.44193913593988,67.94300270080566,58.333003997802734,59.51869119644165,60.64970817565918,62.024497985839844,62.83249855041504,64.81326103210449,66.66500091552734,67.94300270080566,69.55399703979492,71.47250366210938,73.92398834228516,77.75900459289551,83.11899280548096,120.53195018768325,575.2573001099668,1262.4869956970215,45.21094585370414,43.66700744628906,36.84999465942383,37.180746936798094,38.178042602539065,39.483503341674805,40.16550254821777,41.51625156402588,42.795005798339844,43.66700744628906,44.66199493408203,45.86899375915527,47.500003814697266,50.10148620605469,53.42574882507324,84.23874454498298,138.48325723650225,219.99898529052734,16838.087566632792,16321.853004455566,14500.924995422363,14872.071332244874,15264.682456207274,15549.206994056702,15737.961009979248,16011.983510017395,16196.009017944336,16321.853004455566,16489.748985290527,16803.272998809814,17307.54999923706,18119.30549430847,19063.60174369812,24043.89189186097,52011.57722700177,68454.87001037598,6120.48030387299,6001.344997406006,5453.02600479126,5507.278814601898,5575.761303901672,5668.2455043792725,5727.9989948272705,5838.049740791321,5932.335990905762,6001.344997406006,6072.687007904053,6181.407497406006,6313.443008422852,6532.8489990234375,6809.545506477356,8101.558951950075,11840.00912960068,35675.29999923706,312.85413665657865,302.16600608825684,263.2980041503906,264.3104136276245,269.00304756164553,274.23149013519287,277.6085205078125,285.1937494277954,294.7720184326172,302.16600608825684,310.90601348876953,320.231481552124,332.0889892578125,351.1649913787842,370.31774139404297,436.7999425888064,1111.7481851769708,2394.1190071105957,2180.968050118089,2151.7789974212646,1729.5480117797852,1837.1745446777345,1903.5030897140502,1966.392996788025,2005.6589889526367,2071.850266456604,2118.327003479004,2151.7789974212646,2182.9369926452637,2219.586492538452,2265.569999694824,2340.962995529175,2440.8959970474243,2798.2272939682007,4392.328677254633,14345.273990631104,27067.258865266973,26250.66900062561,24781.779998779297,24923.779694499968,25264.52400093079,25585.015501976013,25692.119998931885,25887.35874938965,26068.449001312256,26250.66900062561,26630.626998901367,27129.686498641968,27606.85599899292,28852.129999160767,30144.10399913788,36906.5808998108,70884.0238476437,101456.88600158691,25569.042942270094,24774.547004699707,23123.48500442505,23363.76258178711,23748.2584526062,24113.29200363159,24247.93349456787,24447.88175201416,24623.020000457764,24774.547004699707,25105.83399963379,25611.762002944946,26103.35799407959,27243.010501861572,28556.278008461,35369.896850967416,68944.17762480397,96529.51999282837,1498.2159229968788,1464.4799900054932,1246.7080001831055,1275.57738861084,1300.4239492416382,1337.0292530059814,1357.0860004425049,1401.6060056686401,1438.278003692627,1464.4799900054932,1499.5779991149902,1536.8330078125,1583.5709991455078,1662.0270042419434,1733.7660055160522,1967.9241968154906,2913.538417987824,4927.366008758545,22,"[0, 0, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 0, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 0, 0, 0, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.580322237370335,7.46299934387207,5.592999458312988,5.833057181835175,6.221999197006226,6.5921505928039545,6.797000885009766,7.111000061035156,7.331999778747559,7.46299934387207,7.611001014709473,7.814999628067016,8.118800163269045,8.592999172210693,8.926000046730042,9.536001176834107,10.333888634681712,14.796000480651855,4.470540957666745,4.427000045776367,3.0360002517700195,3.1861088218688964,3.4990300703048707,3.741000318527222,3.8883000373840333,4.147749900817871,4.315000057220459,4.427000045776367,4.554999828338623,4.685999011993408,4.870999336242676,5.111000061035156,5.297000885009766,5.685969886779785,6.147667715549502,8.79699993133545,785.3420003127163,759.2834997177124,602.3409986495972,613.9364990143775,640.6321499061585,697.5771501779557,710.849999332428,733.5942485332489,747.4723987579346,759.2834997177124,775.8359996795655,801.3716998100281,831.8131998062133,884.0131002426147,916.2330481529235,993.7938098812087,2504.767616963389,2759.914999961853,501.9796627834539,487.926500082016,388.01200008392334,392.0499991350174,417.4087700176239,461.72574894428254,467.57239933013915,474.82499980926514,481.49140014648435,487.926500082016,500.28920001983636,517.324099445343,529.6763998985291,557.0456996917725,571.8966503381729,643.8053204822538,762.0542271766724,1076.3689999580383,32.72754161145176,32.16599893569946,25.22100067138672,25.759167826652526,26.763441681861877,29.870000028610228,30.424999380111693,31.147749662399292,31.70399971008301,32.16599893569946,32.90680122375488,33.758999824523926,34.517000675201416,35.45690078735352,36.592849540710446,40.0293102073669,50.75689337253582,135.73800086975098,82.54890047868939,80.84199976921082,65.29599952697754,67.05621575164795,70.30000916004181,75.85300097465515,77.07809977531433,78.72000026702881,79.83640060424806,80.84199976921082,82.6270004272461,84.96370072364807,86.43180065155029,88.21630005836488,91.25460066795348,115.26143977165174,182.6373319802292,254.18000030517578,1504.3483755059947,1470.16100025177,1183.4250001907349,1203.8732234840393,1266.7963306140898,1374.082949757576,1390.0563996791839,1417.8140001296997,1444.4453997612,1470.16100025177,1500.6000001907348,1540.5165001392363,1589.4319998741148,1653.0984995365143,1690.445449781418,1874.3187997627251,3422.725668029799,3854.6929998397827,1414.6489683813484,1382.6715002059937,1111.241000175476,1130.0444976577758,1190.027021112442,1290.7614000082017,1306.2671004295348,1331.769000530243,1356.9585997581482,1382.6715002059937,1412.72799949646,1449.5005999565124,1493.3968003273012,1555.9468004226685,1589.5044502019882,1771.3885400915142,3291.897505787854,3738.7879996299744,89.69940712464634,86.25799894332886,72.18400001525879,72.64711431312561,74.96213992595672,82.03614935874938,83.01800012588501,84.4060001373291,85.52140035629273,86.25799894332886,87.27239971160888,89.12799983024597,96.22920017242431,99.72070026397705,111.0358502626419,128.64381173133847,147.73127341651994,174.44200134277344,2,"[0, 0, 0]"
5,15.114837017998406,15.111999034881592,10.257999420166016,11.31527147769928,11.99899959564209,12.51799988746643,12.998999118804932,14.425999641418457,14.888999938964844,15.111999034881592,15.351000785827637,15.57450008392334,15.870000839233398,16.33299970626831,16.864750385284424,18.421299791336047,64.58605041027118,69.73999977111816,8.58972584463641,8.46299934387207,6.091000556945801,6.3891808843612665,6.684999465942383,7.111250877380371,7.443999290466309,7.999000549316406,8.29699993133545,8.46299934387207,8.629000663757324,8.776999473571777,8.980999946594238,9.286499977111816,9.537750005722046,10.389950323104857,59.20036021709447,62.516998291015625,1678.3059790786392,1670.8425006866455,1170.4629983901978,1364.4061398744584,1387.7482005119323,1428.4320001602173,1473.281000137329,1629.525250673294,1650.0490007400513,1670.8425006866455,1689.4929990768433,1707.2965006828308,1743.600001335144,1812.8879985809326,1907.0814998149872,2279.458148956274,3409.824590215776,9337.074000358582,1062.4009856889031,1059.7345008850098,713.8970012664795,852.1482421255112,870.2297487735748,883.9207503795624,911.3745002746582,1038.6447505950928,1050.41100025177,1059.7345008850098,1089.7070007324219,1102.1860008239746,1115.2039995193481,1161.498999118805,1222.530249118805,1307.3253500461578,1538.8989353370769,1862.3780002593994,66.69444312655918,65.83300018310547,43.36899948120117,51.50001148700714,52.77689995765686,53.97575068473816,55.21250009536743,64.09299921989441,65.22200107574463,65.83300018310547,66.48100090026855,67.31300020217896,68.64700031280518,72.93200016021729,76.33099913597107,121.65330052375784,195.5726013994267,211.49699878692627,166.61338853074642,164.2009997367859,117.97900104522705,133.51694073677064,135.9771520614624,138.99350023269653,142.48900079727173,160.03424906730652,162.66399955749512,164.2009997367859,165.86700057983398,168.1640009880066,172.9769983291626,184.5885009765625,211.52749943733215,234.02959952354396,304.21140920162225,429.1240005493164,3244.8411091168723,3245.179000377655,2235.2610006332397,2687.013205080032,2708.416700553894,2745.761249780655,2827.407500267029,3204.84725022316,3230.300000190735,3245.179000377655,3266.800000190735,3308.7339997291565,3376.908999443054,3467.5190000534058,3682.803249835968,4110.428949880589,5270.245009999345,11849.90600013733,2997.719359287483,2998.064000606537,2062.428999900818,2461.867780375481,2501.7568995952606,2534.801499605179,2603.0885009765625,2952.4617500305176,2985.9169998168945,2998.064000606537,3015.545000076294,3055.5525002479553,3119.9509992599487,3204.864999771118,3398.017999649048,3821.6038496494193,5001.909575939256,11529.948998451233,247.1217498293894,242.22750043869019,172.83200073242188,197.99792974472044,202.29484882354737,205.53849959373474,209.264000415802,237.7922501564026,240.77599811553955,242.22750043869019,244.64499855041504,254.21850109100342,266.7160005569458,280.34699964523315,293.0840003490448,324.0616007804871,368.5667007923127,406.56700134277344,4,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 0]"
7,21.66164387922536,21.314998626708984,16.630000114440918,16.913264385223385,17.801159420013427,18.350000381469727,18.684998512268066,19.463500499725342,20.45259952545166,21.314998626708984,22.05500030517578,22.6850004196167,23.38459987640381,24.332000732421875,25.0556999206543,27.533059387207025,77.98684877014189,148.10799980163574,12.142153270810912,11.907999992370605,9.386999130249023,9.593480129241943,9.92526029586792,10.295998573303223,10.53700065612793,11.091999053955078,11.591999053955078,11.907999992370605,12.242200469970703,12.53700065612793,12.833999633789062,13.331999778747559,13.721399879455566,14.875920143127429,76.60144322586203,107.12999820709229,2433.8541380847923,2428.57400226593,2076.3580017089844,2085.340771577835,2101.1078789901735,2128.3808012008667,2149.690001106262,2211.531000137329,2338.3982004165646,2428.57400226593,2496.0014017105104,2545.372399520874,2611.000001525879,2717.241000175476,2830.0520998001098,3332.736139583571,4524.427231895462,4770.1309995651245,1545.0666541086,1562.6439990997314,1258.0550003051758,1303.5933407936095,1325.7732793807984,1333.373701953888,1338.3987993240357,1382.6919994354248,1461.6958015441896,1562.6439990997314,1596.844800186157,1639.093599319458,1660.8551988601685,1790.042799758911,1883.9408997535704,1980.9529397964466,2111.5807089233404,2293.1859979629517,94.65040273512004,94.40699863433838,72.0910005569458,77.07348243331909,78.40499973297119,79.46850080490113,80.27760047912598,82.3309998512268,87.5988000869751,94.40699863433838,96.83159980773925,98.44820022583008,101.09800090789797,110.60840034484863,115.41869993209839,163.81672004699675,184.62207707595852,249.60699844360352,240.90185629451162,240.2549991607666,199.9049997329712,201.29541423797608,203.46492094039917,205.9657995223999,207.7930004119873,213.5904998779297,228.14700012207032,240.2549991607666,244.20039920806886,248.1493999481201,263.652799987793,280.17699890136714,301.4243014335632,338.20074104309083,393.1421401195532,1458.7190017700195,4737.842257013249,4770.833999633789,3993.828999519348,4087.7134801330567,4112.008560256958,4141.9280994415285,4166.465600013733,4260.703499794006,4502.463800239563,4770.833999633789,4903.967199707031,4963.487399864197,5054.548400115967,5434.665000343322,5543.66810016632,5981.6928202056815,7470.193078004869,7751.790999412537,4348.276848373061,4374.671000480652,3679.1660013198853,3746.234725276947,3771.4153801155094,3800.9248995780945,3822.906000328064,3904.2005004882812,4132.985000419617,4374.671000480652,4503.923599624633,4550.4237995147705,4638.518200302125,4984.422400283814,5093.302300357818,5511.50104017257,6939.766404653563,7223.701999664307,389.56540864018825,387.90199851989746,305.4949998855591,320.3601023311615,330.3144195175171,333.0693000793457,335.06079940795894,345.15149974823,379.0086004257202,387.90199851989746,395.6240001678467,402.20579967498776,432.6904001235962,452.1092018127441,470.45659961700426,519.018399219513,583.4952634639756,1098.631999015808,6,"[0, 0, 0, 9, 10, 11, 12, 13, 14, 15, 16, 0, 17, 18, 19, 20, 21, 0]"
9,27.696540901952602,26.389501094818115,19.88800048828125,22.407392526626587,23.038261518478393,23.648001050949098,24.055998516082767,24.74175000190735,25.537001419067384,26.389501094818115,27.77699851989746,28.738298988342287,29.777599143981934,32.12899875640869,33.166650009155276,35.8258902645111,101.01091624832188,207.86700057983398,16.145917892456055,15.648500442504883,11.703001976013184,13.166133359909058,13.669189414978028,14.10935034751892,14.382500267028808,14.831000328063965,15.296000289916993,15.648500442504883,16.147999954223632,16.611001014709473,17.128000450134277,17.909300518035888,18.43804955482483,19.424860954284668,81.3591930875783,176.86799907684326,3210.5631053942316,3110.2880005836487,2395.597999572754,2790.1870373144147,2816.085081577301,2842.961247968674,2866.9663992881774,2929.3012504577637,3020.959800720215,3110.2880005836487,3275.591599655151,3358.202401638031,3452.3049982070925,3708.5019013404844,3814.059149456024,4140.419731187818,5304.962883920693,6246.962997436523,2027.908305176712,1937.6659994125366,1471.1079998016357,1703.0781639270783,1763.1783902931213,1791.4686497688294,1799.2706997871398,1841.0364999771118,1871.6675996780396,1937.6659994125366,2090.9762001037598,2153.1312008857726,2205.8360012054445,2401.538500595093,2482.30544834137,2585.9828098201747,2767.981202974336,2978.7889976501465,124.67007515024632,119.72000122070312,87.10999870300293,105.2611402759552,106.42704966545105,107.53534846305847,108.27440032958984,109.94375014305115,112.49900169372559,119.72000122070312,128.07419815063477,131.1494996070862,134.07259826660157,149.70869789123537,155.81230096817018,200.12736945152238,234.31834391880315,314.32999992370605,310.40711002622515,308.3200001716614,230.01200008392334,265.4797779378891,268.5610885238647,271.4093000411987,273.26729822158813,277.88274931907654,286.8477994918823,308.3200001716614,319.83160095214845,324.1627993583679,331.39920101165774,363.31829891204836,374.2948501110077,422.51925853729233,463.9508914327635,707.0110006332397,6249.271692809906,6010.032499790192,4671.875999450684,5492.9632593193055,5524.861009864807,5566.98380022049,5598.806899833679,5678.086999416351,5821.540600585938,6010.032499790192,6464.79019985199,6579.177299976349,6704.992799758911,7357.949800395965,7467.048450183869,7902.739739236829,9333.728215121311,10875.118000030518,5717.391054541824,5493.752000331879,4216.420000076294,4990.426379732132,5053.9179586792,5092.1279996395115,5117.489400100708,5194.591250658035,5329.228401184082,5493.752000331879,5909.207199287414,6019.450399780273,6128.578199195862,6734.615098381043,6831.43869919777,7249.888920221328,8629.074300325408,10094.020999908447,531.8806382680827,525.6689987182617,384.6239995956421,455.45613937759396,459.73918023109434,462.9933485984802,465.399001121521,473.0162489414215,504.57080192565917,525.6689987182617,541.1836009979248,552.7327991485596,590.1514009475708,617.0891003608704,643.966799402237,702.04632979393,808.5560890226387,838.8009986877441,8,"[0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 0, 28, 29, 30, 0, 0, 31, 32, 33, 34, 35, 36, 37, 38, 39]"
11,34.11251678173162,32.276001930236816,25.0939998626709,25.810891580581664,28.77504801750183,29.609698581695554,30.019700622558595,30.775749683380127,31.48100051879883,32.276001930236816,34.16599903106689,35.38979949951172,36.40860004425049,38.27830038070679,41.01169910430909,69.93957171440128,119.07276614762213,154.99599933624268,19.552248308138356,18.775999546051025,14.945002555847168,15.518726138114928,16.444870471954346,16.98099994659424,17.27699851989746,17.826748847961426,18.332999229431152,18.775999546051025,19.25900115966797,19.907899284362795,20.46399974822998,21.40730037689209,22.370650148391725,24.33927891731263,111.09898003768942,175.70300006866455,3996.0876492129432,3818.6240005493164,2979.438995361328,3274.4829999389644,3552.160038833618,3601.328849840164,3623.1032010078434,3673.7937483787537,3747.607200431824,3818.6240005493164,4078.685801124573,4184.24270067215,4281.7686014175415,4489.59610080719,4773.784699869157,5222.355149230958,6582.994957968874,12368.957000732422,2501.5233286569714,2352.375000476837,1915.454002380371,2005.4129930067063,2220.1608716773985,2249.79595079422,2258.2173005104064,2295.967750310898,2315.7200000762937,2352.375000476837,2537.3422004699705,2654.103399562836,2715.9132005691527,2807.0990007400515,3057.695149040222,3300.840519542694,3511.5476258554536,5131.074001312256,152.3998533907026,141.55050039291382,109.38799667358398,116.48590446186066,132.07499968528748,133.94954953193664,134.88600130081176,136.47775101661682,138.30939903259278,141.55050039291382,156.33559894561768,161.48260049819947,164.50779895782472,182.83230085372924,190.10230088233948,227.63737167358406,300.06423408890186,362.8299980163574,376.296955870816,371.5224986076355,284.60700035095215,303.9256908798218,330.64339818954465,335.6136035442353,337.90370178222656,342.25349974632263,347.47659893035893,371.5224986076355,386.38299865722655,394.4532989501953,401.1062015533447,439.114099407196,455.2340512275696,504.5270176792147,599.7332669515679,752.0460004806519,7754.464765049208,7312.599999904633,5875.157999992371,6300.471645359039,6961.4846205425265,7029.3025499820715,7059.378400421143,7131.345000267029,7224.142799758911,7312.599999904633,7968.689000320434,8211.005700588226,8329.763599395752,8590.38049993515,9424.658000040054,9891.49125049591,11428.828673867492,15774.423999786377,7079.972552221303,6686.339000701904,5330.609999656677,5756.507849736214,6347.914419403076,6406.307698249817,6436.585799694061,6506.465749263763,6597.453798294067,6686.339000701904,7270.1913991928095,7493.404999732971,7612.5657995224,7851.426700019836,8614.93529996872,9073.33581015587,10420.830748904555,15193.838997840881,674.4922128279046,659.4074997901917,512.048002243042,530.2654698896408,589.480520067215,595.4682508945465,599.2006013870239,617.3327515125275,637.3815998077392,659.4074997901917,688.1624011993408,704.2048015594482,728.3686016082763,776.1351015090943,812.2106493949891,874.3244595241549,1031.459606572159,1457.2209997177124,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58]"
13,39.90556115325814,38.072001457214355,29.372002601623535,30.968481323242187,33.6216008758545,34.832002258300776,35.29399795532227,36.16699981689453,37.01880035400391,38.072001457214355,39.757398986816405,41.203998756408694,42.48200016021728,44.10639972686768,46.55200004577637,75.16875877380372,133.47210473632896,380.16300201416016,23.109175400131644,22.35100269317627,17.5,18.626582611083986,19.675841331481934,20.33159999847412,20.703401565551758,21.315999031066895,21.88679962158203,22.35100269317627,22.945999336242675,23.59299945831299,24.149999618530273,25.03499870300293,25.98020076751709,28.869081535339358,94.67912999725375,160.86899757385254,4799.911432087643,4637.031999588013,3715.6749992370605,3895.2569193420413,4210.267916679382,4343.247800827026,4373.71840171814,4444.1269998550415,4529.810398483276,4637.031999588013,4881.948601531983,5010.872399330139,5118.376400375367,5309.3277978897095,5663.777199363709,6170.484560241699,9548.080136016906,17890.01600074768,2981.969499191106,2850.03600025177,2278.0799989700317,2414.8565830993653,2615.521960067749,2701.650599861145,2716.896398735046,2753.926000595093,2788.0503997802734,2850.03600025177,3063.1448011398315,3140.3099998474117,3234.5737998962404,3317.490202140808,3520.115600395203,3706.769079551697,3865.8163334121728,9544.004999160767,179.63433689171688,173.05500030517578,129.496000289917,139.50371113586428,154.6778408050537,158.42039966583252,159.57400035858154,161.6109972000122,163.92140159606936,173.05500030517578,184.00220012664795,189.57180042266845,193.78619918823242,205.52680187225346,218.76800022125244,257.8662815475464,385.604502311736,814.0639991760254,454.5169902094897,453.14200019836426,352.27099990844727,371.70077043151855,400.7629203033447,408.3958003997803,410.8860027313233,416.16200160980225,423.8992025375366,453.14200019836426,464.66000118255613,474.9237981796265,483.9691986083984,518.5698011398316,536.7924005508423,583.7992403793335,786.8292787017949,1169.2839984893799,9288.806994923567,8861.638999938965,7144.8290004730225,7498.296208221435,8173.245719718932,8457.485000419616,8503.29160003662,8602.270999908447,8706.374800109863,8861.638999938965,9537.148800086976,9729.775000190735,9977.934399604797,10225.69320011139,11051.329600143432,11557.750440292359,14696.256912101899,31014.732000350952,8479.046994933346,8100.833999633789,6524.1309995651245,6864.319664268493,7479.616480178833,7715.933400726319,7760.541000938416,7851.63600063324,7950.399599075317,8100.833999633789,8695.462999725341,8876.042599487306,9101.642799377441,9326.515000915528,10060.081598854065,10582.005999031066,13815.918312797683,28889.725001335144,809.759999990221,796.5629997253418,620.698000907898,647.0408395462035,698.5546404647828,719.0961997985839,723.2349996566772,739.8599987030029,770.566799736023,796.5629997253418,824.8926006317139,847.9336019515991,872.7880008697509,916.0742008209229,949.6983987808228,1021.2423189163209,1151.932096481338,2263.726999282837,12,"[0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 0, 90, 91, 92, 93, 94, 0]"
15,46.441363486090495,45.44400072097778,33.47899913787842,35.18834725856781,38.459633111953735,40.49984941482544,41.612000179290774,42.924251317977905,43.998799324035645,45.44400072097778,46.966201591491696,47.99899959564209,49.06399917602539,50.42400074005127,51.483702182769775,88.27093088150026,154.59030570889124,210.75500011444092,26.42190684867949,25.872999668121338,20.499000549316406,21.21724507141113,22.42576976776123,23.444849109649656,23.87069978713989,24.72025156021118,25.407000160217287,25.872999668121338,26.485598373413087,27.015502071380617,27.534598350524902,28.276299953460693,28.9071475982666,33.42573121070865,84.5327957248693,112.88899898529053,5552.147900228785,5482.297998905182,4347.534002304077,4414.700387595177,4773.851388139725,4977.327450942994,5081.6737983703615,5196.741250991821,5318.841601371765,5482.297998905182,5674.339799690246,5835.084100818634,5956.045798873902,6071.571701049805,6199.555651140214,6754.95837890625,7603.804280662779,13557.188998222351,3434.002357572048,3431.5020003318787,2649.6289987564087,2774.9286533584595,2954.982579460144,3090.594999837875,3156.9221012115477,3216.177752971649,3262.902398109436,3431.5020003318787,3559.0491998672487,3626.0242000579833,3682.9834005355833,3740.4293016433717,3797.9798990249637,4038.695498943329,4194.0821219520985,6847.925000190735,210.18585865194387,210.74649953842163,154.427001953125,163.10245899200441,175.56634172439576,184.16705160140992,188.0110008239746,191.66225242614746,195.30599937438964,210.74649953842163,217.07480010986328,221.2745980262756,224.20000152587892,230.11990318298342,246.90550098419192,297.97200235366824,349.05132865048085,430.43800258636475,518.5752907783476,523.1235041618347,393.9209985733032,429.0759725513458,447.2140777492523,463.89744958877566,471.03869733810427,479.14575004577637,497.63439731597896,523.1235041618347,533.0685981750488,540.8439010620117,548.4990047454834,570.9924991607667,594.5032003402711,640.8785635185242,713.1061139030533,1079.043002128601,10736.86946143501,10700.080999851227,8394.59200000763,8568.363664416314,9246.038679332734,9666.539249515534,9883.813799476622,10061.986750364304,10201.464200210572,10700.080999851227,11065.293000221252,11315.995200252532,11501.466600036621,11682.907799816132,11830.989349937438,12699.507699422837,13955.281377227644,27597.678000450134,9787.774677565894,9756.446497917175,7601.156999588013,7844.465744574547,8454.119789981842,8812.72055182457,9005.19719991684,9172.161501407623,9316.01920261383,9756.446497917175,10100.228399658203,10325.401800251007,10486.683199310302,10655.73319864273,10796.143850135804,11621.756799688339,12182.038728363095,17899.023998260498,949.0947838691144,940.7400007247925,717.1040000915527,762.238664071083,800.9325890254975,838.5663489818572,851.0497993469238,875.7527503967285,913.7971981048584,940.7400007247925,962.0598012924195,985.8457974433899,1008.0684000015258,1046.4084980010987,1076.610499572754,1145.218989095688,1440.9779705181425,17791.60299873352,14,"[0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 0, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 0, 0, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 0]"
17,49.976736086681086,48.61000061035156,36.683000564575195,39.66986284446716,42.710922145843504,44.239699077606204,45.05500068664551,46.71300172805786,47.942598533630374,48.61000061035156,49.425001525878905,51.495199584960936,53.31520042419434,54.6482011795044,55.88900022506714,86.33359903335574,117.7096986351022,142.84799766540527,30.375171893782134,29.37100124359131,23.7030029296875,25.381690116882325,26.446240215301515,27.18700122833252,27.612000465393066,28.40749979019165,28.98099956512451,29.37100124359131,29.83240089416504,30.425598526000975,31.13539943695069,31.94620018005371,32.6081974029541,57.706699657440765,210.09056504059112,283.27199840545654,6134.085737057647,5982.661998748779,4875.234998703003,5201.592533927917,5459.351000175476,5566.830698490143,5647.5990001678465,5825.194000720978,5925.629401969909,5982.661998748779,6060.4360019683845,6363.4276014328,6591.24420413971,6722.447201156616,6868.401998996735,7410.37215991974,10755.873096775289,20693.367002487183,3753.678136823529,3666.529998779297,2936.8129987716675,3084.903715927124,3355.646080226898,3441.6235003471375,3485.384601974487,3579.0535011291504,3641.743400192261,3666.529998779297,3699.678398895264,3923.76339931488,4047.5038007736207,4119.274199104309,4173.299200725555,4320.639760055543,4847.4863768272535,5767.704998016357,226.42067565342037,217.18099784851074,173.07399559020996,175.0177078113556,197.56416034698486,203.4543004989624,205.97919731140138,211.70499801635742,215.27599868774416,217.18099784851074,219.69460105895996,238.94379863739016,243.49700145721437,250.5136018753052,265.7165000915527,309.7619398880006,390.27072665214916,495.73400115966797,582.3283361096153,563.4029998779297,458.67500019073486,477.1929772605896,519.9532192611695,531.940098285675,537.996803855896,551.0484991073608,558.0216003417969,563.4029998779297,584.6573984146117,608.7728034973145,618.2506002426147,635.7424005508423,666.3938019752502,719.0563593482972,848.4516923370405,941.7670001983643,11820.168116515653,11531.369999885559,9468.545000076294,9901.924446029663,10600.781539726257,10827.534399986267,10945.408600234987,11272.115000247955,11450.668599891662,11531.369999885559,11626.540200042724,12338.057200622558,12755.96219959259,12923.676800155641,13133.504500198364,13845.988840274817,18054.3894060803,26074.8719997406,10776.864793624674,10516.25800037384,8658.946001052856,9046.244215080262,9655.035139865877,9863.784101009369,9976.970401382447,10270.88600063324,10437.99080104828,10516.25800037384,10598.342199897766,11278.496399116515,11620.793599128723,11778.01959991455,11979.624101543424,12674.266299762734,16973.02809310535,25195.53299999237,1043.3033228909778,1018.0080003738403,806.064001083374,855.6802309494019,914.1083606147765,936.8385972023011,950.5798002243041,980.6554989814758,995.2209995269776,1018.0080003738403,1051.5125995635985,1091.6597986221313,1118.9744010925294,1157.2389974594116,1197.458498096466,1286.865260982514,1472.9439996643137,1647.4579982757568,16,"[0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 0, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 0, 112, 113, 114, 115, 116, 117, 118, 119, 120, 0, 0, 0, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 0, 0, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 0]"
19,53.94912081662054,53.143001556396484,44.51900100708008,46.16091094970703,47.83819972991944,49.480401802062985,50.16800003051758,51.48099708557129,52.42300033569336,53.143001556396484,53.82880001068115,54.518001556396484,55.373399162292486,56.57419910430909,58.5542007446289,91.93168121337882,127.7853657531748,163.60900211334229,32.827239146858574,32.27799892425537,27.832002639770508,27.91276806640625,28.99899948120117,30.091000747680667,30.538000869750977,31.35200023651123,31.906999588012695,32.27799892425537,32.61300048828125,32.98219871520996,33.46099700927734,34.22220020294189,34.917798614501955,58.57388011932353,97.07625657653989,125.33100032806396,6657.094034572657,6604.85599899292,5562.599998474121,5888.447945091248,6109.583961143494,6236.059000015259,6312.955599403382,6451.328001022339,6550.014797973633,6604.85599899292,6665.497199630738,6738.389803123474,6825.012798309326,6994.239797210694,7229.726999092101,7833.277000503536,10912.71624844403,20395.471999168396,4059.654098178073,4029.7640018463135,3336.5530004501343,3575.708617469788,3751.4946408462524,3844.198600959778,3882.0515995025635,3946.2309999465942,3990.9971994400025,4029.7640018463135,4077.315999031067,4117.575399971009,4154.940399742127,4215.97019996643,4423.589800834656,4601.09903842926,5203.811495521777,9183.368998527527,245.40807480349244,240.05799961090088,193.4020013809204,210.44056969451904,222.08643825531004,227.94699974060057,230.7184030532837,234.83199977874756,237.60619926452637,240.05799961090088,243.69919776916504,246.50160026550293,249.19979934692384,266.7366004943848,281.7906021118164,323.31951965332024,461.45971959686403,720.0480003356934,626.4519523334751,617.8259973526001,515.363000869751,555.6887055358886,575.3405169677734,586.8821977615356,593.129600906372,602.5100011825562,611.0630002975464,617.8259973526001,623.8930023193359,629.762396812439,647.5420017242432,670.0614011764527,690.9877988815308,765.1158005905149,1040.1371023179026,1338.1469974517822,12814.731928607973,12714.267000198364,10595.071999549866,11414.525008285524,11838.066360473633,12078.234800338745,12210.078800201416,12479.56900024414,12617.818000221254,12714.267000198364,12854.383799362182,12990.279400062562,13093.184999847412,13302.985599708558,13928.46780014038,14556.501360054015,17608.517360337668,31321.83699989319,11675.384519851177,11582.70500087738,9680.32500076294,10420.045720611572,10750.248838729858,11014.939798355103,11120.765799903871,11363.541999816895,11495.592001914978,11582.70500087738,11714.796199607848,11832.145600318909,11934.381601142883,12143.20759906769,12704.893402481079,13343.430360298149,16351.28220911535,30027.653000831604,1139.3474087567965,1124.6159973144531,914.7469987869263,969.6378144989014,1030.3294428253175,1053.864400100708,1069.5963977813722,1093.2470016479492,1114.7522006988524,1124.6159973144531,1140.1525993347168,1161.1342016220092,1186.5675998687746,1225.0784042358398,1262.2385999679566,1347.3021217346188,1606.9721446457206,2206.212001800537,18,"[0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 0, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 0, 0, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 0, 0, 0, 0, 0, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 0]"
21,59.04173889057242,57.59299612045288,47.60900020599365,48.83411758804321,52.04989796638489,54.111049842834475,54.86800317764283,56.165749073028564,57.0196008682251,57.59299612045288,58.204799270629884,59.167301654815674,60.40640163421631,61.778501415252684,63.001803112030025,99.69228131294258,192.3780629453826,395.06800079345703,36.162244916476794,35.18350028991699,29.372000694274902,30.705176985740664,32.0537896156311,33.11089749336242,33.483000659942626,34.299500465393066,34.83300075531006,35.18350028991699,35.537399482727054,35.92759971618652,36.50099983215332,37.2624005317688,38.07404942512512,75.7089903354645,91.36218838787339,321.9990015029907,7306.454801126864,7232.227000713348,6062.664998054504,6163.821097916603,6625.589999713898,6870.758699989319,6956.8743975639345,7080.490001440048,7174.951399993897,7232.227000713348,7296.528602600098,7378.929700088501,7489.996200752258,7642.608100414276,7806.168299055098,8982.425128898622,13087.754239490943,21323.33699798584,4438.677200688218,4398.71549987793,3722.1569967269897,3754.349015135765,4014.396128835678,4226.920749664307,4267.96680021286,4332.745000839233,4370.929001235962,4398.71549987793,4429.243000793457,4479.896200752259,4569.519399833679,4638.221900177002,4681.898301458359,5051.510748815537,6871.977625333913,10887.346002578735,267.86426156441945,262.04949617385864,216.80799961090088,219.79132877635953,236.47736792564393,250.60600123405456,253.52279739379884,257.60199761390686,260.23700046539307,262.04949617385864,264.59999656677246,271.002801322937,275.72500076293943,285.36109695434567,305.6407996177673,342.7267747402191,426.1479167089691,862.210000038147,690.2616384708624,679.3179993629456,579.5330028533936,584.7016134462357,627.933623752594,648.7449018955231,655.2664974212646,664.6225011348724,672.3185991287232,679.3179993629456,690.368000793457,699.267600440979,709.9568014144897,730.9031019210815,752.949150800705,829.6006299209597,1397.4734636039752,1831.011999130249,14047.521594239997,13910.664999961853,11853.43099975586,11873.603530921937,12802.850640621185,13325.741300439835,13449.14009962082,13708.325500011444,13838.436199760436,13910.664999961853,13996.715799713136,14154.209000205992,14451.456599998475,14651.36169939041,14860.808000278474,16416.45218026162,22334.735325001653,37286.25099945068,12798.461885657412,12670.856500148773,10752.19999885559,10805.306060058594,11664.089108285905,12139.298299980162,12257.173501205443,12480.460998535156,12601.085800743103,12670.856500148773,12745.215002059937,12900.78650007248,13166.286202049254,13351.009201717376,13531.850748634339,15152.181108045581,20598.410932054572,33013.9329996109,1249.0597085825832,1241.4110012054443,1029.156997680664,1043.4802626495361,1124.1725794124602,1163.6455010890961,1179.0002996444703,1203.5629994869232,1225.274998664856,1241.4110012054443,1256.2875995635986,1271.7596999168395,1292.8583993911743,1327.0667989730835,1354.064502239227,1439.7609212493899,1828.9963222981235,4272.317999839783,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 0, 0, 0, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 0, 240, 241, 0, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254]"
23,63.535009850638254,62.27799701690674,52.01900291442871,53.02450249481201,55.80844005584717,58.97839889526367,59.79200057983398,60.96200084686279,61.72299823760986,62.27799701690674,62.86780281066895,63.75919780731201,65.3872018814087,67.19659767150878,68.25179939270019,104.95288002014158,134.2298324508679,138.13300132751465,38.40802059209914,37.64699745178223,30.703998565673828,32.63079251861572,34.13327938079834,35.46979942321777,35.98299865722656,36.793002128601074,37.298000526428225,37.64699745178223,38.05500030517578,38.51799850463867,39.13099918365479,39.94559936523437,40.69879856109618,72.38024169921862,91.70460668945343,109.18399906158447,7953.854913993835,7887.183995246887,6697.593998908997,6769.3858392410275,7171.597277908326,7535.939200401306,7625.9763990402225,7759.3699951171875,7835.44700050354,7887.183995246887,7937.127601623535,8023.068800544738,8194.93660297394,8347.847400665283,8470.399997329712,9339.674565200805,11534.708296379184,13696.74600315094,4802.953912382944,4757.779000282288,4093.9680013656616,4117.815913253784,4319.888239822388,4589.821000862122,4644.330400466919,4700.0,4734.111797904969,4757.779000282288,4786.932199287415,4832.6762006759645,4965.98300075531,5064.932800102234,5101.306600189209,5319.704680480956,6271.615671959107,7603.537998199463,289.72150067175005,282.88400173187256,236.44200134277344,239.58299157714845,250.62323741912843,270.78620014190676,274.8823980331421,278.8680000305176,281.1345977783203,282.88400173187256,285.3259990692139,292.5090055465698,300.6654001235962,307.20919914245604,326.56279678344725,367.17615821838376,611.7073513488976,1002.6559982299805,752.4297960117885,739.3649978637695,637.6760005950928,644.5881988220215,685.8969605255127,709.6877983093261,717.0449993133545,726.198000907898,732.8339971542358,739.3649978637695,752.8438013076782,765.8790016174316,775.2162019729615,794.2827983856201,815.3915994644165,889.0641592025756,1372.0202060241738,1812.9980020523071,15268.28568115416,15122.375,12956.012999534607,13045.63004811859,13815.268759880066,14546.52320022583,14727.518199729919,14967.249000549316,15065.150199699401,15122.375,15195.670600128175,15334.480200576783,15812.305800247193,16024.346800231935,16178.40719985962,17192.025919532767,20038.3488318863,24423.357999801636,13900.903153503055,13767.09599685669,11774.134999275208,11885.730291191101,12576.424600410463,13254.572597122193,13402.955801010132,13616.706998825073,13713.80139770508,13767.09599685669,13830.011800765991,13957.021800231934,14394.890599822997,14592.613000297546,14739.897201919555,15659.478318290705,18319.983686065698,22062.904000282288,1367.3825276511056,1358.3920001983643,1135.5790014266968,1140.8066788711549,1215.0731607818602,1272.723599243164,1294.0073986053467,1316.4830017089844,1344.1891992568972,1358.3920001983643,1374.2684015274049,1393.2220003128052,1417.624199485779,1454.3161996841432,1487.2204006195066,1567.0411968231197,2008.3007128753748,4102.5059995651245,22,"[0, 0, 24, 25, 26, 27, 28, 29, 30, 31, 0, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 0, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 0, 0, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 0, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 0, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 0, 0, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_80Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.671110435796622,8.592998504638672,5.869998931884766,6.685134353637695,6.943996429443359,7.222999572753906,7.407001495361328,7.887999534606934,8.402799224853519,8.592998504638672,8.75899887084961,8.906997680664062,9.075000762939453,9.314998626708984,9.499000549316406,9.924999237060547,58.98086601257325,87.0719985961914,4.93505593839164,4.796001434326172,3.2779998779296875,3.5192599983215334,3.8149986267089844,4.037998199462891,4.18499755859375,4.463001251220703,4.68499755859375,4.796001434326172,4.9069976806640625,5.017997741699219,5.129997253417969,5.2779998779296875,5.407001495361328,5.702999114990234,53.90686470031739,62.2400016784668,1399.3761557458688,1419.1269969940186,1187.224998474121,1215.6257399406434,1229.6335750579833,1257.4952478408813,1270.6498935699462,1319.4522504806519,1407.6794021606447,1419.1269969940186,1431.113200378418,1451.1025947570802,1462.8783988952637,1482.161798095703,1502.8293991088867,1680.300449867249,2200.2689433975415,5342.775001525879,592.7730942823636,606.992000579834,438.64099884033203,491.6438456077576,514.6973289489746,529.3443477630615,533.7330005645751,542.0710020065308,598.8176010131835,606.992000579834,612.4758033752441,620.6874996185303,628.0578018188477,632.7741004943848,635.798701095581,704.6135725402848,929.4416122512854,1519.3859977722168,32.63494050007659,33.62999725341797,23.350994110107422,27.27712964630127,27.943996963500975,28.51799774169922,28.868698120117188,29.697996139526367,32.88800354003906,33.62999725341797,34.05500106811523,34.42599868774414,34.75959930419922,35.19119911193848,35.59199905395508,37.3876734161377,53.408287021637896,107.33300018310547,175.80201612874723,180.25600051879883,148.73899841308594,157.51789430618288,159.349072265625,160.79535179138185,161.53569793701172,163.99774646759033,178.42299957275392,180.25600051879883,181.11300430297854,181.86800003051758,182.68260040283204,183.77499504089354,184.8126485824585,220.28914924621583,246.94386402893065,349.5139961242676,2310.2529853875644,2360.8915004730225,1899.658000946045,2020.4713926696777,2043.835080871582,2073.9366973876954,2092.6609024047852,2153.918749809265,2340.699597167969,2360.8915004730225,2377.902998352051,2398.9071994781493,2418.1243995666505,2445.333797454834,2467.8653512954716,2749.73760082245,3435.1393036270483,7285.653999328613,2214.1923730312446,2261.6805000305176,1808.548999786377,1937.5840431709291,1959.1114318847656,1988.0842487335206,2005.9717002868651,2066.442247390747,2241.537197113037,2261.6805000305176,2277.8408012390137,2298.3341976165775,2317.618199920654,2341.518299484253,2366.434051513672,2655.6420407867436,3323.5629417686805,7167.972003936768,96.06061235631998,98.05399703979492,74.07300186157227,81.64692070007324,83.2413314819336,84.44299831390381,85.12800102233886,86.80774879455566,97.05400085449219,98.05399703979492,98.66500091552734,99.20199966430664,99.75759887695312,100.81230430603027,111.29439678192136,127.69422992706302,149.99000159454383,178.44199752807617,2,"[0, 0, 0]"
5,14.64841723646831,14.518997192382812,12.07400131225586,13.109996795654297,13.462997665405274,13.778003692626953,13.94299545288086,14.204996109008789,14.406997680664062,14.518997192382812,14.647998809814453,14.779003143310547,14.944998931884765,15.184999084472656,15.425001907348634,16.477899551391587,58.03343802643594,65.35099411010742,8.535330728782682,8.480998992919922,7.335002899169922,7.427103942871094,7.632020416259766,7.87030029296875,8.000003814697266,8.222003936767578,8.371002197265625,8.480998992919922,8.572994232177734,8.66720199584961,8.796996307373048,8.980998992919922,9.128997802734375,9.481002807617188,29.058004806527503,60.572998046875,2641.898068398517,2633.4269981384277,2362.0039978027344,2536.2450015411378,2559.9145205688474,2575.9010990142824,2584.793595886231,2609.4905014038086,2626.8513931274415,2633.4269981384277,2639.0111976623534,2644.9450035095215,2651.463003540039,2664.433396911621,2686.2030055999758,3089.3925148773124,4160.869489959866,9236.29499053955,1105.8145045156082,1094.9839973449707,963.0229949951172,1045.902789543152,1065.5454402160644,1074.0410015106202,1079.9449989318848,1087.5590000152588,1092.3180023193358,1094.9839973449707,1098.4401992797852,1107.4608001708984,1131.44940032959,1141.362198638916,1149.0162952423095,1247.1673390197752,1433.210105712901,1741.3090019226074,58.35283028077098,58.111000061035156,48.000003814697266,54.64989261627197,56.01605903625488,56.59300231933594,56.942999267578124,57.481000900268555,57.87000274658203,58.111000061035156,58.36799850463867,58.64600372314453,58.998992919921875,59.56239852905274,60.1276985168457,65.64128242492671,90.03300090789824,111.68299865722656,331.53634296750175,329.9769973754883,305.1999969482422,322.18143174743653,324.25508148193364,325.92029800415037,326.8299987792969,328.2729969024658,329.3099937438965,329.9769973754883,330.69900131225586,331.51399688720704,332.53300247192385,334.3309982299805,337.490007019043,382.67900245666476,447.1724565048221,540.0670013427734,4401.369122596041,4379.400997161865,3900.722999572754,4297.029221931458,4325.451038742066,4341.40839920044,4349.95359954834,4364.124500274658,4373.686199951172,4379.400997161865,4386.012599182129,4394.626797485352,4404.990199279785,4426.456001281738,4455.377801132202,5085.481841888424,6392.689036842615,11800.851001739502,4160.785494127649,4140.830997467041,3701.4309997558594,4065.595881072998,4087.4000638580324,4105.8756980896,4113.622400665283,4126.30299949646,4135.590399932861,4140.830997467041,4145.923000335693,4151.979000854492,4161.975204467773,4180.540799713135,4209.851401138305,4823.569460525508,6147.152936065959,11531.522998809814,240.58362846839253,235.45900344848633,199.29199981689453,222.91310800933837,230.0519945526123,231.5580993652344,232.38499450683594,233.82899856567383,234.82899475097656,235.45900344848633,236.18200302124023,237.144002532959,251.0107940673828,258.3853935241699,260.7320014953613,288.38086708068835,334.0076596984925,1420.0540046691895,4,"[0, 0, 68, 69, 70, 71, 72, 73, 74, 0]"
7,21.69300195290732,21.38799285888672,16.757999420166016,17.205696693420407,19.555999755859375,20.37649612426758,20.611003875732422,20.981002807617188,21.222401428222657,21.38799285888672,21.535995483398438,21.686004638671875,21.88900375366211,22.201997375488283,22.5,24.186517333984376,72.96634078979511,86.29499435424805,12.40447218403477,12.130001068115234,10.018997192382812,10.263234466552735,11.01799949645996,11.405998229980469,11.574599456787109,11.833999633789062,12.018001556396484,12.130001068115234,12.24200668334961,12.3757942199707,12.519004058837892,12.74200439453125,12.961997985839844,13.668361740112303,64.85559587860128,79.62900924682617,4001.3219687082237,3983.243007659912,3492.6529960632324,3541.194908828735,3895.172696304321,3942.683792114258,3952.524599456787,3967.427495956421,3977.2233978271483,3983.243007659912,3990.3331977844236,3998.8374061584473,4011.5887962341308,4040.8890007019045,4083.4997985839846,4443.12462387085,5397.553962890662,11094.383003234863,1681.066741008392,1687.3089981079102,1370.3870086669922,1379.6144413909913,1558.3687808990478,1642.1548023223877,1646.2658035278318,1653.4590034484863,1663.4732002258302,1687.3089981079102,1694.4956024169921,1699.2441986083986,1704.028205871582,1710.8104026794433,1726.152100753784,1841.966619567871,2142.3106567459345,2658.888999938965,91.55872904741814,89.8130111694336,70.9800033569336,71.57346588897705,84.86840682983399,87.3938045501709,87.96299591064454,88.81399726867676,89.40699768066406,89.8130111694336,90.25860061645508,90.72020263671874,91.31560592651367,92.25899505615234,94.78930625915527,141.9888020324707,168.649606735232,190.6819953918457,512.3873739777307,501.90099716186523,452.77099609375,457.03747468566894,492.11228080749515,495.53229637146,496.86420211791994,499.1315002441406,500.7509956359863,501.90099716186523,503.46599807739256,505.93620986938475,540.5067939758301,550.3142028808594,554.5953002929688,580.4049007415772,679.4483600845363,967.7280006408691,6718.851059238108,6698.001003265381,5825.790000915527,5865.020854248047,6543.705260696412,6638.664000701904,6652.319599914551,6674.2135009765625,6688.8595993042,6698.001003265381,6707.926598358154,6720.669999694825,6737.932800292969,6778.436000823975,6825.39409866333,7443.57280128479,8842.32228937556,15966.409000396729,6320.432286878707,6304.4869956970215,5437.886001586914,5504.773492935181,6164.030395889282,6233.880598068237,6249.876997375488,6278.969497680664,6295.504401397706,6304.4869956970215,6313.461997222901,6323.144995880127,6337.394406127929,6369.615797424316,6422.264507293701,7021.595024948119,8330.089248497241,14104.879997253418,398.4187723594017,385.0110092163086,321.08900451660156,324.9038208465576,370.2786951446533,378.5870018005371,379.93860092163084,382.14299964904785,383.7977981567383,385.0110092163086,386.70939712524415,403.51659851074214,422.15259552001953,437.6305969238281,452.6739959716797,474.79392181396486,544.5138743896534,1861.5290031433105,6,"[0, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 0, 24, 25, 26, 27, 28, 29, 30, 31]"
9,28.73227300985876,28.573001861572266,21.51800537109375,22.368999553680418,22.930234718322755,23.92594890594482,25.995301818847654,28.01699733734131,28.368995666503906,28.573001861572266,28.759998321533203,28.980998992919922,29.220996856689453,29.574996948242188,29.906997680664062,49.78539096832285,114.2373134155341,193.2200050354004,16.191022206492633,16.055009841918945,12.536998748779297,12.960740184783937,13.412035636901855,14.166999816894531,14.906993865966797,15.611747741699219,15.906004333496094,16.055009841918945,16.202396392822266,16.35199851989746,16.53599624633789,16.794998168945312,17.0359956741333,17.825356216430677,66.3774819564823,98.51599502563477,5332.833249782091,5344.371501922607,4615.937007904053,4671.821066066742,4702.97318321228,4801.012754058838,5111.312706375122,5310.603252410889,5331.272605133057,5344.371501922607,5360.193795776368,5377.963899993896,5403.807597351074,5451.004706954956,5502.545648765564,5894.2883201217655,11622.638504944369,18381.824989318848,2204.9853810777704,2220.62850189209,1823.8289985656738,1830.965725654602,1839.6756853866577,1887.4388458251954,2064.7232990264893,2206.0807542800903,2214.7150009155275,2220.62850189209,2233.6265953063967,2252.234701919556,2261.5481956481935,2272.120595932007,2290.135903167725,2412.705108489992,2859.671161426583,5886.7710037231445,118.43752982530935,118.55449867248535,93.22299575805664,93.55445296478271,94.84857707977294,97.03419227600098,108.3715057373047,117.16599559783936,118.05299606323243,118.55449867248535,119.03239517211914,119.6099967956543,120.33099899291992,121.4990047454834,124.14700374603272,169.5615438079834,197.5389042549145,299.8849983215332,675.5886625168333,670.4355030059814,605.9529914855957,608.77218176651,612.47783908844,620.9881938934326,659.4702064514161,666.157998085022,668.7702049255372,670.4355030059814,672.1387969970704,674.5273056030273,681.117594909668,716.8439987182617,723.2517028808594,762.4598753738404,914.113519111638,1263.5730171203613,8923.022471124717,8973.8600025177,7763.544002532959,7780.624326099396,7812.721309967041,7922.292097091675,8479.51199874878,8928.16100025177,8957.135001373292,8973.8600025177,8993.386198425293,9015.216901779175,9050.065800476075,9102.684702301025,9167.68505153656,9766.35697128296,16755.367590870497,26021.979000091553,8376.768118418355,8423.849500656128,7261.550998687744,7298.053941802978,7344.906848945619,7454.089147567749,7985.394202041626,8379.414504051208,8408.311598205566,8423.849500656128,8440.697004699707,8460.376996994019,8486.440798187255,8546.045804214478,8607.811897850037,9220.205648269657,15842.600783386553,25176.378002166748,546.254352706362,536.3175010681152,444.54999923706055,446.0704061965942,449.2786000823974,456.5490524291992,511.08909645080564,532.3637475967407,534.8629997253418,536.3175010681152,538.1285972595215,544.0904022216797,577.2182022094727,602.2737003326416,613.4369550704956,655.6041789245609,755.4217402954397,7557.285999298096,8,"[0, 0, 0, 0, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 0, 55, 56, 57, 58, 59, 60, 0]"
11,32.83941621330658,32.70300483703613,26.592002868652344,26.99589873123169,27.510372772216797,28.18405532836914,28.5929988861084,29.66599750518799,31.507601165771487,32.70300483703613,33.94359664916992,34.90870323181152,35.46299362182617,36.07500457763672,36.571191406249994,39.85337158203141,88.82017550277722,131.96199798583984,19.11646787988616,18.943004608154297,15.74100112915039,15.942380504608154,16.388996124267578,16.850997924804688,17.111988830566407,17.795001983642578,18.46300277709961,18.943004608154297,19.389598083496093,19.776999282836915,20.112003326416016,20.50089988708496,20.83294677734375,21.562849807739262,71.6189383239751,151.97799682617188,6407.8811125226775,6438.46199798584,5595.15100479126,5806.64583436203,5840.505361251831,5887.226404380798,5927.223001861572,6063.836007118225,6289.298601531982,6438.46199798584,6610.450006866455,6670.678004455566,6706.961400604248,6751.8428043365475,6795.545407295226,7111.936507759096,14148.539316135513,17314.49098968506,2592.4745372301722,2615.335500717163,2207.5620040893555,2273.5220321655274,2293.808926048279,2304.211849403381,2325.562903976441,2397.3930044174194,2527.0148002624514,2615.335500717163,2717.0333953857426,2756.6480052948,2773.159797668457,2804.832099914551,2820.3250980377197,2895.35946800232,3423.8759738274384,6829.63200378418,139.16701265401966,139.32149696350098,116.77499008178711,117.51433182144164,118.83223140716552,120.1486557006836,121.14629364013672,124.81925296783447,133.16241149902345,139.32149696350098,145.32560043334962,147.99670600891113,149.55159759521484,151.2040019989014,153.78928546905516,199.432635307312,291.61229664612557,1650.091999053955,819.4263442453479,822.3505001068115,752.4549942016602,756.0266669044495,759.599609527588,763.733747291565,767.2886024475098,783.0497579574585,807.611003112793,822.3505001068115,829.934602355957,834.6536907196045,841.7177955627441,875.0365055084229,887.2462398529053,944.6709714889528,1223.2682921142832,3259.1079902648926,10669.314569137308,10731.013998031616,9644.389999389648,9686.990387031556,9714.584991264343,9755.927848815918,9800.448500823974,10026.052249908447,10470.32440109253,10731.013998031616,11048.298000335693,11193.96790046692,11245.857401275636,11301.955897140504,11353.761097717286,11766.520972518923,20063.103418155784,26520.479999542236,10010.904890745409,10067.086004257202,9050.97498703003,9090.831203517913,9124.900578079223,9165.009853553773,9204.894595336915,9417.510246276855,9822.25119934082,10067.086004257202,10362.524796295165,10490.645301055909,10538.682402801514,10587.996796798707,10635.033649063109,11071.824826393131,19400.934176807474,25676.861003875732,658.4096783918991,661.6755027770996,568.6609954833984,570.9342430000306,574.1703688049316,577.3240518569946,579.7319953918457,607.4170026779175,639.3494026184082,661.6755027770996,680.7169960021972,686.688996887207,704.5789962768555,733.1125972747802,758.6753084182739,809.1566168594363,881.2335337982281,1021.6520042419434,10,"[0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 0, 0, 0, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113]"
13,37.14474022228348,35.630001068115234,31.037010192871094,32.326784603118895,32.94599250793457,33.61164855957031,33.97930145263672,34.684255599975586,35.22100067138672,35.630001068115234,36.09400100708008,36.83220367431641,38.853003692626956,41.85,43.870356178283686,58.59779212951654,94.44683861160468,143.90899658203125,22.78362080329892,21.88949966430664,18.759998321533203,19.605392639160158,20.060825233459475,20.547806549072266,20.812999725341797,21.260995864868164,21.634595489501955,21.88949966430664,22.197803497314453,22.64599609375,23.464403533935545,25.12800369262695,26.481356239318846,31.180792579650873,76.42729654312882,318.94300079345703,8538.236208624214,7356.427995681763,7014.426990509033,7069.180914043426,7089.2357914352415,7125.940999221802,7150.925315856934,7223.424752235413,7290.241803741455,7356.427995681763,7508.481997680664,7748.5534019470215,8067.474603271484,8342.082794952392,8576.726343917846,9582.77844730377,35638.56565850694,4305635.008998871,2109.219238821549,2902.573497772217,-4287305.968986511,2748.12567117691,2766.2655515670776,2776.1028463363646,2784.5022987365724,2816.4607515335083,2866.4703987121584,2902.573497772217,2938.774598693848,3006.8665946960446,3106.167993927002,3297.365696716309,3434.5622964859003,3643.116895446777,5007.598655193492,35270.13000488281,156.40861545464932,149.22150039672852,140.18500137329102,141.32151585388183,142.81313064575195,144.12599811553955,144.86800231933594,146.33299827575684,147.79420166015626,149.22150039672852,151.58839797973633,156.4594020843506,164.96619720458983,177.93089637756347,191.37649269103997,216.48513004302964,314.3928152618448,519.4170074462891,1007.2393452741773,980.8024997711182,917.1379928588867,920.6287586250305,924.5486748123169,929.5833932876587,932.5912052154541,942.2282438278198,966.1437942504883,980.8024997711182,1003.577993774414,1029.7324050903321,1058.5856002807618,1100.7659076690675,1140.3986585617065,1250.2005692672728,1768.1924672432312,17730.728004455566,12620.03083700895,12141.072500228882,11755.677997589111,11779.662547958374,11811.987819862365,11855.749299621582,11881.336600494385,11945.713251113892,12049.086402893066,12141.072500228882,12342.756399536132,12813.753898239134,13243.052599334718,13705.70229873657,14213.416598129272,15126.449738731382,43142.32002222318,79278.18199920654,11871.031769200172,11411.320499420166,11037.524005889893,11053.036549266815,11082.458972549437,11127.234198570251,11152.605093383789,11219.878997802734,11320.633791351318,11411.320499420166,11618.692607116698,12067.69520072937,12473.857411193847,12874.855999755859,13350.327550888062,14305.384984588623,42180.96127775833,78238.73299407959,748.9990678087793,728.0735015869141,637.8059959411621,672.7233761634827,685.8446006011962,698.6425010681153,701.5187976837158,706.9742517471313,719.9213973999024,728.0735015869141,743.8200050354004,760.53140335083,786.681607055664,827.2408935546874,861.0458549499511,926.2964635467529,1167.1026050186274,2918.983009338379,12,"[0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 0, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 0, 0, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158]"
15,46.695784733431324,43.99900817871094,35.737003326416016,36.21431164550781,38.16547973632812,39.51558990478516,40.31299591064453,41.778995513916016,43.0838020324707,43.99900817871094,45.13520660400391,46.75659942626953,48.6669937133789,51.919390869140635,55.17579727172853,79.19004318237307,141.5121251525917,2508.9299964904785,27.6975025473481,26.64699935913086,20.7030029296875,21.45077673339844,22.357078247070312,23.462198638916014,24.037995910644533,25.130001068115234,25.983000946044925,26.64699935913086,27.406999206542967,28.35100021362305,29.645398712158205,31.59100341796875,33.72379608154297,45.14307601928719,73.78756216430844,369.179988861084,13059.84357648306,11164.593017578125,9512.247997283936,9567.439203552247,9710.568920288086,10042.1248046875,10286.33920135498,10763.364009857178,11031.347801971435,11164.593017578125,11282.633794403075,11401.327793121338,11543.445992279052,11858.043206024171,12597.409008026123,21530.44247421273,193025.87248874048,4370469.372001648,3159.130448143519,3957.5250091552734,-4281338.455005646,3545.7833082580564,3635.52440536499,3724.0231994628907,3769.551803588867,3851.5240020751953,3915.454803466797,3957.5250091552734,4001.7333999633793,4056.082805633545,4125.802404022217,4250.888201904297,4407.804399108887,5605.504400177015,15966.364514526533,20680.323001861572,206.22410460951414,193.71899795532227,157.6049919128418,164.18356314086915,169.81931915283204,174.59839096069334,177.08899993896483,182.75599670410156,188.4333969116211,193.71899795532227,200.6083999633789,209.47301101684567,221.12459793090824,239.68159942626954,256.5444000244141,314.82008178710964,766.24785794107,5781.847999572754,1497.2644655470774,1471.5569877624512,1130.8179969787598,1183.545357421875,1243.3993659973144,1308.7095840454103,1341.9228057861328,1401.4420013427734,1445.3317962646483,1471.5569877624512,1497.4900032043456,1526.754399871826,1559.9659927368164,1609.565798187256,1656.082790374756,2190.757919158936,6672.427357238968,12545.186000823975,18949.821425501374,17746.731998443604,16127.828998565674,16282.559880706787,16511.020077667235,16805.734397888184,17011.486400604248,17450.143001556396,17648.244800567627,17746.731998443604,17842.701998901368,17950.390397644045,18108.750801086426,18721.73879928589,19492.78740005493,34673.3473583986,209195.45526147494,212337.58699798584,17996.85588206395,16846.223999023438,15171.306995391846,15319.73872265625,15549.41995956421,15809.992389678955,16019.625603485107,16520.503997802734,16740.020803070067,16846.223999023438,16940.573792266845,17048.49640197754,17196.138996124268,17752.15580291748,18550.435803985594,32376.671997070654,207357.41179855357,211152.0649986267,952.9655434374241,916.9339904785156,750.8420028686523,770.318861541748,791.5529211425782,823.0239997863769,839.3258003234863,870.2439956665039,897.6166007995605,916.9339904785156,939.1056037902831,967.1537994384765,1000.9861976623536,1053.9084007263184,1100.1097999572755,1242.9686407470706,5864.344895966543,25568.911003112793,14,"[0, 0, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 208, 209, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 0, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 156, 157, 158, 159, 160, 161, 0, 0, 162, 163, 164, 165, 169, 170, 171, 172, 173, 174, 175, 176, 251, 252, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 0, 0]"
17,61.94145553738272,54.20300102233887,40.92599868774414,42.323460380554195,44.219886779785156,46.59014682769776,47.85099945068359,50.3569974899292,52.59300842285157,54.20300102233887,55.9264030456543,57.9448917388916,60.80800170898438,65.4867099761963,71.58108501434324,103.623445701599,975.4027640726788,6729.209999084473,38.47213345053045,34.75900650024414,25.145008087158203,26.108131729125976,27.630936737060548,29.464700317382814,30.353395080566408,32.18524742126465,33.68679885864258,34.75900650024414,35.89300765991211,37.29701156616211,39.07520141601563,42.18399887084961,45.849592208862305,74.65046615600582,785.7127790184261,2100.637996673584,20097.245715598037,16794.909507751465,13220.499011993408,13401.567917518616,14132.417240104674,14678.984041786192,15047.718395996093,15719.948245048523,16335.664402008057,16794.909507751465,17234.263802337646,17724.86230659485,18469.48179702759,20032.20849952698,22519.55945320129,115595.16148135971,206324.10358195245,4331691.082000732,4530.292324074282,5147.850496292114,-4280569.092002869,4396.0260128479,4559.254638710022,4700.772304725647,4777.735401535034,4928.380494117737,5059.044193267822,5147.850496292114,5255.759195709229,5391.8843959808355,5612.887001037598,6208.698504257203,6807.429802703856,10416.005778121915,22522.229993869067,34900.36699295044,268.24506571750635,248.2285041809082,188.98099517822266,196.34777306365967,203.9776611328125,212.2351417541504,218.36130180358884,229.77249908447266,239.90819549560547,248.2285041809082,256.17259750366213,266.31070709228516,280.96160049438475,303.41309967041013,331.3905094146728,660.1170053100565,2452.421656028763,8601.042991638184,2046.4324465159307,1966.308506011963,1475.4079933166504,1529.2230304222107,1621.5460911178589,1712.9323019027709,1766.953903579712,1859.2099990844727,1926.8005950927734,1966.308506011963,2014.1317993164062,2066.112689208984,2147.6854080200196,2294.1776016235353,2508.4132955551145,3899.145152816765,8107.363901489587,12620.65599822998,28255.34336614548,25527.31199836731,21659.55599975586,22071.898279060362,22645.88739002228,23199.074498558046,23554.769499588012,24293.67525100708,25035.38219833374,25527.31199836731,25912.582801818848,26560.381001663205,27491.40299911499,29459.945000839238,32750.589602088927,126261.15762824906,228950.2711747121,252243.58699798584,27042.62914089367,24349.899490356445,20515.034992218018,20793.165552013397,21434.84473800659,22033.42215309143,22424.15189933777,23148.06525039673,23867.28499298096,24349.899490356445,24765.653800964355,25377.084885787965,26299.57679977417,28169.879599761964,31429.43215560912,124719.97962573894,223454.27751402458,246203.77600860596,1212.7142252518097,1132.5410022735596,850.0800132751465,876.8172112121582,929.6518207931518,978.8940059661865,1009.5815982818604,1060.7157440185547,1103.5794021606446,1132.5410022735596,1162.4114036560059,1202.8133907318115,1255.5440002441405,1362.538800048828,1547.6693899154664,2679.981203231806,8092.457207733249,23090.072994232178,16,"[0, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 0, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 0, 0, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305]"
19,118.35083440804752,80.18599319458008,57.62799072265625,60.49113105773925,64.14994934082031,67.87000274658203,70.06120376586914,74.72001266479492,77.87080459594726,80.18599319458008,82.6465965270996,85.20080032348633,88.66440200805664,94.65459899902345,103.61959915161131,1276.7953141784817,5881.404575988775,10906.138988494873,94.4249077359333,54.05399703979492,37.22299575805664,40.812006027221685,43.14600082397461,45.65340118408203,47.20599594116211,50.22299575805664,52.610993194580075,54.05399703979492,55.70399703979492,57.72120056152343,60.07239456176758,63.50440063476563,67.76519470214839,810.0967593383798,6810.2908894196025,11451.355003356934,142505.52786591937,59173.801986694336,31860.24200439453,35036.10522608948,39751.64861038208,45102.51539535522,47841.573199462895,53208.00902175903,56804.28540115357,59173.801986694336,61896.566994476314,65005.25599594116,70651.06440353394,110689.53059082036,151703.04121704088,4344427.378240356,4395930.743287781,4508895.33398819,-64288.232056032924,9498.712997436523,-4286020.316017151,-4283261.308864823,-4276525.973357697,6718.491401672363,6990.569590759277,7594.643009185791,8582.17440032959,9498.712997436523,10577.404197692871,11804.689598083496,13467.407395172118,16261.486797332764,18693.165200805648,25495.658202819828,42290.12612223853,50017.45799255371,595.6601482128245,387.6970024108887,291.74000549316406,298.73421168518064,313.93791717529297,333.51200942993165,343.79241638183595,362.5500030517578,378.06799087524416,387.6970024108887,398.22961273193357,410.667008972168,428.3414031982422,483.64039840698246,1263.963393402099,5767.894687805184,12206.17137918092,18885.705005645752,4110.685421125353,3084.1059951782227,2233.6200065612793,2357.207306793213,2461.876598968506,2620.5640007019047,2697.0039878845214,2854.819004058838,2979.6669860839847,3084.1059951782227,3244.673192596435,3689.266596984863,5000.003186798096,7192.227801513674,9243.949010467524,13935.787870483402,20662.980531341564,24587.14799118042,85695.38205252838,76707.39500045776,53820.6310005188,57083.77035702515,60326.26883880615,64299.516399383545,66800.42560043334,70965.49000167847,74496.96299972534,76707.39500045776,79011.58800048828,81768.62279968262,86455.53619918824,120600.89120025634,155538.20999832143,222869.20283889773,269889.8459977878,302470.3149986267,83136.41712136859,74203.67100143433,48012.243995666504,51173.96343600464,56947.764204254156,61646.677793121344,64186.23980255127,68592.68600463867,71954.060206604,74203.67100143433,76591.37840118408,79480.96579437256,83881.97420425416,116762.80299606324,153069.0799942016,221262.3159684754,266088.3034946141,301071.4599876404,2558.964931159782,1645.3349952697754,1221.5570030212402,1261.5740518188477,1338.6696922302247,1407.3905967712403,1449.1254074096678,1533.053997039795,1593.7313987731934,1645.3349952697754,1715.972395324707,1929.8946006774902,3028.6616004943858,5097.759207153321,7226.786002349851,12183.709893188485,19539.864383133096,38499.47200393677,18,"[0, 0, 0, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 112, 113, 114, 125, 126, 244, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 0, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 115, 116, 117, 118, 119, 120, 121, 122, 123, 200, 201, 202, 124, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 0, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 203, 204, 205, 206, 207, 435, 446, 447, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 436, 437, 438, 439, 440, 441, 0]"
21,172.73292370940348,92.43549919128418,68.1290054321289,70.28375007247925,74.43742500305176,78.41735324859619,80.93279991149903,85.8732500076294,89.77520141601562,92.43549919128418,95.0570053100586,98.2631908416748,102.22960510253907,109.10289649963379,116.76299934387207,2211.572932586624,10812.98883456147,48695.962993621826,116.0786945278755,59.24100685119629,43.722999572753906,44.62118473434448,47.353499031066896,50.084096908569336,51.90629577636719,55.15324783325195,57.67160186767578,59.24100685119629,60.961405944824214,63.01810493469238,65.53619842529297,69.31469917297363,73.73920135498047,110.1941078567503,9103.629330383523,25718.415996551514,621612.0094167774,632433.3345031738,209268.5830154419,215606.61945316696,273252.7727767563,358233.29274921416,455817.5906040192,586291.5774946213,616839.969582367,632433.3345031738,648275.6504096985,663678.9791042327,682685.5110031129,730104.4937061311,776081.4770463944,808663.3597536848,4659197.138908886,4909108.742996216,8932.475797143561,12947.70749282837,-4276212.940002441,-4265878.052718479,7098.2019453811645,7450.813702011108,7680.226105499268,8657.098746299744,11347.736807250978,12947.70749282837,14817.351201629637,17223.047386169434,20920.093202972414,28490.778395080568,37200.57234611511,54524.163679618585,68553.60595340548,93437.58600234985,781.7828005227075,422.69951820373535,312.6259994506836,326.23851891326905,343.9345164871216,363.6927001953125,376.52080154418945,396.7677574157715,412.86438674926757,422.69951820373535,434.84938049316406,448.25540046691896,466.8236000061035,500.0765098571777,2545.2121421813918,9501.486618766749,24382.268037038626,38278.090003967285,6070.561250477792,3507.066514968872,2547.8010063171387,2640.7805651664735,2796.063725318909,2972.003291130066,3069.0384002685546,3244.0057411193848,3390.091801452637,3507.066514968872,3715.609204864502,6429.780194091796,9368.129404449463,12035.288802337647,14790.507655334472,25797.146344337256,43043.350688167855,61143.247997283936,640949.942399162,658794.8854999542,236557.62599945068,240919.7710091896,302130.083899498,380909.6457487106,477253.47330055234,612656.6665010452,645011.9925994873,658794.8854999542,674000.3097991943,687212.6777004242,707441.9981987,758165.8351013184,801773.3737979889,832518.7910797499,844570.2937834143,850090.4500007629,637685.6408831588,655823.5960025787,225188.6009864807,239195.7184377098,296784.5424983597,379110.83021068573,475558.746396637,608872.3505001068,641834.0435920715,655823.5960025787,670903.6127944946,684400.2662853241,703664.4793952942,753691.9991924285,796860.8982982635,829544.1118703078,842964.6407491126,848211.6970062256,3264.301516003178,1769.6240062713623,1343.5380058288574,1374.8206284370422,1448.592784614563,1530.4965023040772,1583.0008979797362,1664.429744720459,1727.116795349121,1769.6240062713623,1816.7449966430665,1882.6981986999513,2073.781603240967,8498.998197174085,10969.406297492977,20319.35146842947,46027.95092758851,60421.65799713135,20,"[0, 0, 0, 1, 157, 176, 2074, 2075, 2, 3, 4, 5, 1191, 1211, 1222, 1485, 2897, 2898, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 789, 2165, 2166, 2167, 3164, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 2254, 2255, 2266, 2267, 2316, 2327, 2404, 2405, 2406, 2427, 2428, 2439, 2440, 3025, 187, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 3199, 3200, 3211, 3232, 3243, 3254, 3857, 3858, 3869, 3870, 3890, 3911, 80, 81, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 637, 638, 2701, 2712, 2807, 2808, 2819, 2941, 387, 398, 3078, 4108, 2356, 2403, 3120, 3131, 3151, 3162, 3163, 3175, 3176, 3177, 3724, 3735, 3316, 152, 153, 154, 155, 156, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 177, 178, 179, 180, 181, 182, 183, 2387, 2388, 0, 184, 185, 186, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 1453, 1454, 1465, 1466, 3820, 3821, 3832, 1078, 1089, 2159, 2816, 2828, 2839, 2840, 0]"
23,270.6584580445134,101.59099197387695,73.18399810791016,77.21512161254883,81.16323959350586,85.51899185180663,88.92180709838867,94.53401565551758,98.86599731445312,101.59099197387695,104.34339904785156,107.79659576416014,111.74821014404297,118.81199798583984,127.40700073242188,7522.064756469699,22799.06401977764,55539.879009246826,171.43273451063368,65.88800811767578,47.201988220214844,50.589813812255855,53.11607620239258,56.11199951171875,58.18580322265625,61.5150032043457,64.18721160888671,65.88800811767578,67.7979965209961,69.90120391845703,72.62699966430664,77.03580169677734,82.16080017089843,3567.983995208323,15829.585591308743,39309.02900695801,1028931.1295687776,1051674.6559944153,344369.374004364,360572.221981842,521795.9661294556,815129.4480010987,890568.6878051758,989930.4649963379,1031171.8899978638,1051674.6559944153,1073188.2789924622,1096411.119581604,1119353.021407318,1147001.4666084289,1165407.4398025512,1221204.651473083,1295981.4887595852,1309160.2049942017,19202.7375329161,15629.233993530273,7063.542003631592,7589.706262329102,7882.591799316407,8225.224195861816,8475.802598571778,10808.588985443115,13692.149796295165,15629.233993530273,17992.846604919436,20854.947597503655,25609.014193725587,35030.65199203491,45127.31800537109,63871.3457937622,89359.55678424184,126471.99599838257,972.5887423406863,467.75500106811523,338.385009765625,366.78595135498045,385.5064373779297,406.11399993896487,418.5234092712402,440.04999923706055,456.73000106811526,467.75500106811523,479.91201477050777,494.6035903930664,513.4101821899415,556.0749954223633,4805.193404388387,11100.446287994371,30265.052957611235,52582.45301055908,7161.517777470607,3854.472988128662,2702.2790145874023,2891.9495857543943,3088.1627104187014,3250.4738113403323,3371.2040054321287,3548.6979942321777,3728.3131935119627,3854.472988128662,4148.813996887207,8345.44460983276,11069.028804779056,14185.53579483032,18575.889996337886,31212.767243194554,50984.96550573943,89838.11799240112,1060677.9955563315,1082943.9930000305,381492.40899658203,398064.5718495178,554687.0895587158,859028.2463973999,921335.0504005433,1024416.4329986572,1062416.1192008972,1082943.9930000305,1103780.2138008117,1127961.176600647,1149405.8197990418,1175879.1697990417,1192933.785798645,1253426.6505581657,1324077.4378946535,1346968.0320014954,1056710.0648140602,1078710.2780036926,372499.7819824219,389815.03679843136,549703.4672491455,856433.7831901549,918816.9240005494,1019747.4869842529,1058435.223590088,1078710.2780036926,1099343.982409668,1123524.1399917603,1144816.8794036866,1171664.6354042054,1189486.8740013123,1250977.4220779415,1320155.5410295727,1338095.2710075378,3967.9307422712736,1952.424991607666,1424.5190048217773,1514.135737701416,1586.266395111084,1687.3645935058594,1740.233406829834,1830.9029960632324,1904.2341987609864,1952.424991607666,2012.8807998657226,2099.7176078796383,5378.213207244874,10267.609397888184,12623.856202697749,24781.022248229823,54231.54273110975,73006.16101074219,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 976, 987, 1019, 1031, 1044, 1197, 1228, 1755, 1994, 2005, 2016, 2017, 2028, 2039, 2069, 2080, 2081, 2082, 2093, 2094, 2105, 2106, 2107, 2154, 2453, 2464, 2475, 2487, 2498, 2509, 2510, 2511, 2512, 2523, 2524, 2525, 2536, 2844, 2845, 2865, 2895, 2906, 2907, 2918, 2919, 2939, 2950, 2989, 3000, 4107, 4136, 4147, 4148, 4159, 4160, 4238, 4239, 4240, 4251, 4252, 4263, 4284, 4295, 4307, 4318, 4330, 4420, 4421, 4618, 4619, 4630, 4631, 2323, 2324, 2337, 2359, 2370, 2401, 2412, 2413, 3052, 3063, 3064, 3594, 3615, 3616, 3627, 3628, 3678, 3679, 3888, 3889, 3900, 4017, 4672, 4683, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 1377, 1378, 1379, 1447, 2603, 2615, 2616, 2617, 299, 1559, 1570, 3674, 3710, 3722, 3789, 3790, 3792, 3793, 3814, 3815, 4039, 4060, 4500, 4652, 4653, 4676, 71, 72, 73, 74, 75, 76, 77, 78, 1595, 1596, 1627, 1648, 1659, 1660, 1729, 3191, 3213, 3224, 3225, 3239, 3263, 3429, 3462, 3463, 4118, 4129, 4130, 4142, 4155, 4156, 4199, 4200, 4230, 4231, 4245, 4258, 4259, 4271, 4362, 4373, 4384, 375, 386, 387, 388, 399, 400, 420, 441, 442, 829, 831, 832, 833, 834, 835, 2746, 2747, 2777, 2778, 2779, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 462, 1027, 1068, 1111, 1125, 1862, 1874, 3522, 3534, 3535, 3547, 3549, 3550, 3551, 3562, 825, 826, 1229, 1230, 1231, 1244, 2613, 2614, 128, 129, 1359, 1779, 1790, 1791, 1802, 1984, 1985, 1997, 1998, 2010, 2011, 2072, 2073, 2111, 2112, 2113, 2124, 2145, 2832, 3079, 3094, 3095, 3096, 3108, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 959, 1118, 1160, 1171, 3381, 3394, 3395, 3408, 3430, 0, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 3504, 3505, 3516, 3529, 3530, 3531, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 1499, 1500, 1511, 1522, 1523, 1534, 2188, 2209, 2210, 2221, 2222, 2226, 2227, 2228, 2283, 2316, 2472, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 3821, 3822, 3835, 3836, 0, 3944, 3945, 3946, 3967, 3968, 0, 3325, 1494, 1495, 1496, 1509, 1510, 1524, 1525, 1526, 1548, 1549, 2184, 2206, 2219, 2265, 3159, 3483, 0]"


==> data/Raspi/scalability/connext/connext_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.980035027892682,7.963000297546387,5.49899959564209,6.174359817504882,6.7220001220703125,7.130000114440918,7.3339996337890625,7.6479997634887695,7.8520002365112305,7.963000297546387,8.092000007629395,8.204000473022461,8.369999885559082,8.592999458312988,8.833000183105469,9.355800247192379,10.413160133361963,46.592000007629395,4.185893138922286,4.184000015258789,2.9630002975463867,3.150360107421875,3.3339996337890625,3.572999954223633,3.703000068664551,3.9079999923706055,4.074000358581543,4.184000015258789,4.260000228881836,4.371000289916992,4.50100040435791,4.685000419616699,4.834000587463379,5.147199249267578,5.646559791564959,6.758999824523926,752.5212099816334,742.7679996490479,547.4940004348755,594.5248794174195,638.8653993606567,691.2320003509521,706.4899988174438,723.75,734.0840005874634,742.7679996490479,753.0279998779297,766.1560001373291,775.4519996643066,790.2479991912842,818.6370000839233,909.0956005096434,2387.507399826138,2687.4460010528564,478.1865420175382,478.77199935913086,344.8099994659424,386.6977593612671,412.45780048370364,449.4389991760254,454.2720003128052,463.41899967193604,472.5310001373291,478.77199935913086,482.6230010986328,486.36399936676025,490.8819999694824,498.2160005569458,508.2889995574951,604.9947999954215,698.1554801559674,809.7300004959106,31.106893521410065,30.851000785827637,21.519001007080078,24.55583927154541,26.606999397277832,28.66699981689453,29.295998573303223,30.036998748779297,30.55500030517578,30.851000785827637,31.147000312805176,31.425999641418457,31.777999877929688,32.29699897766113,32.758999824523926,40.151399993896476,123.73027946472293,143.46099948883057,75.82560560323667,74.99899959564209,53.57199954986572,63.2043189239502,67.12820014953613,71.01700019836426,72.03600025177002,73.44400024414062,74.40599918365479,74.99899959564209,75.61099910736084,76.24099922180176,77.03700065612793,78.35200023651123,79.6279993057251,110.2688016891479,182.11151874542915,196.57200050354004,1437.6706134549888,1427.1669998168945,1039.9499998092651,1160.7474801254273,1250.6652002334595,1355.9829998016357,1366.630000114441,1391.3329992294312,1412.871000289917,1427.1669998168945,1445.1290006637573,1459.2030000686646,1473.0550003051758,1498.406000137329,1531.2209997177124,1795.9062005996702,3338.1008401871095,3627.7490005493164,1349.8061792906333,1339.112000465393,976.6160011291504,1087.579599571228,1173.9843999862671,1272.6319999694824,1282.6870012283325,1304.9090003967285,1325.5190000534058,1339.112000465393,1356.51900100708,1370.962999343872,1382.7040004730225,1406.9090003967285,1438.001000404358,1689.0525995254507,3199.363839530949,3527.694999694824,87.86443416435543,86.55499935150146,63.333998680114746,72.41792015075683,75.43639965057373,81.77599906921387,83.10999965667725,84.60999870300293,85.8129997253418,86.55499935150146,87.14600086212158,87.84999942779541,88.71999931335449,90.57400131225586,110.14700126647949,117.12479972839354,133.4551598358164,363.8849992752075,2,"[0, 0, 0]"
5,13.277521545184866,12.777999877929688,10.462000846862793,10.945187650680541,11.317869901657104,11.6850004196167,11.887999534606934,12.240999221801758,12.555000305175781,12.777999877929688,13.073999404907227,13.426000595092773,13.813799476623535,14.31399917602539,14.758999204635622,15.907999992370605,60.294986594200175,545.9930000305176,7.784298286757656,7.574000835418701,5.593000411987305,6.205165849685669,6.480999946594238,6.741000175476074,6.9069996833801275,7.204000473022461,7.4259990692138675,7.574000835418701,7.739998817443848,7.9079999923706055,8.129999923706055,8.42599868774414,8.684999895095824,9.349239959716803,55.40561512851717,98.55399894714355,1477.4182073051988,1434.611500263214,1199.8909997940063,1335.0078136787413,1352.431651086807,1367.1296498775482,1375.9115996360779,1397.7354996204376,1418.7559993743898,1434.611500263214,1470.9003993988038,1515.6140001297,1543.7926006317139,1589.720899772644,1633.5543994426725,2108.275439729695,3123.7326370897827,9052.234000205994,937.3493136427256,919.1920003890991,735.5470008850098,837.8295584497453,853.0025607585907,868.1925500869751,874.7895002365112,885.1377499103546,896.6068004608154,919.1920003890991,929.0432004928589,942.1116000175476,998.0694004058838,1047.4776995658876,1077.009950017929,1156.3993502902997,1351.3893133220845,1802.8299980163574,57.72704710336276,55.166500091552734,42.5,50.76222412204742,51.92775961875916,52.76870007514954,53.16950120925903,53.942999839782715,54.6110013961792,55.166500091552734,55.9439998626709,57.11170196533203,61.740000343322755,64.00079879760742,65.55320034027099,102.97876139640815,121.5142324543008,398.9029998779297,145.18841540594627,139.4795002937317,120.83099842071533,129.77665020561219,131.61275908470154,133.37009973526,134.3879994392395,136.3130006790161,137.9970006942749,139.4795002937317,141.67439918518068,144.86220102310182,155.6252000808716,161.1946996688843,177.41320133209229,204.30046064376836,253.31089652157087,302.1260004043579,2862.826926177916,2767.363000392914,2329.7290000915527,2648.6516050262453,2672.0556498622896,2692.5413502693173,2702.668100166321,2720.4187502861023,2742.3288000106813,2767.363000392914,2819.2081998825074,2918.3825996398928,3030.257600021362,3101.8586999893187,3194.6081499099732,3801.621350383759,5116.7628947067315,11147.781999588013,2638.744803289176,2547.874499797821,2155.823999404907,2415.670964082718,2447.088249797821,2473.1537999629973,2487.5419989585876,2508.6115016937256,2527.1649991989134,2547.874499797821,2599.1155994415285,2690.5086002349854,2789.6762002944943,2859.1738993644717,2945.8429002285,3540.291300249102,4842.527569541958,10907.896000862122,224.08212288874012,213.97800064086914,173.9050006866455,196.77822141742706,200.3522903728485,203.0263493537903,204.1675003051758,206.36899948120117,208.757399559021,213.97800064086914,222.82240104675293,231.5221989631653,242.39659862518312,255.05289878845213,272.6944988250732,299.03180024147036,353.0974880714478,495.6609992980957,4,"[0, 0, 68, 0, 69]"
7,18.82788321566728,18.48300075531006,14.370001792907715,15.910788110733032,17.054999198913574,17.482998847961426,17.703999710083007,18.065000534057617,18.331798362731934,18.48300075531006,18.66519947052002,18.833999633789062,19.07399845123291,19.44399929046631,19.852899742126464,21.899019718170166,70.39917871665986,301.0880002975464,10.736594675931338,10.519000053405762,8.536998748779297,9.111998598098756,9.407420864105225,9.720998859405517,9.874801635742188,10.167000770568848,10.388999938964844,10.519000053405762,10.648999214172363,10.796000480651855,10.963600158691406,11.221998977661134,11.46299934387207,12.411038894653318,63.85015798568727,128.85200023651123,2170.9058324302114,2153.638997077942,1786.6829996109009,1842.5357880706788,2075.9020809555054,2095.281000137329,2104.5526010513304,2123.7319989204407,2144.2767984390257,2153.638997077942,2162.1949991226197,2173.4547988891604,2192.3608005523683,2217.7933992385865,2248.739199352264,2862.8632610130308,3725.254985914281,4887.640000343323,1361.1673448143936,1343.42799949646,1089.3930006027222,1109.667433523178,1305.0785395622252,1326.0750988006591,1329.2842000961305,1334.8995003700256,1339.7787994384767,1343.42799949646,1351.208799171448,1377.3333993911742,1386.1866001129151,1399.0681991577148,1427.2449991226197,1572.20421962738,1678.8539343395264,2730.5400009155273,82.8100334973461,81.38800144195557,62.31400108337402,66.97904385566711,78.17083938598633,79.16699886322021,79.62899818420411,80.4259991645813,80.99900035858154,81.38800144195557,81.79720172882081,82.25899982452393,82.83299827575684,83.89079990386963,85.78770084381101,134.0566417121887,144.69796636199976,213.496000289917,212.13254059408243,208.403000831604,172.79399871826172,179.27421244049071,201.5308594894409,203.29409971237183,204.29299850463866,206.14600038528442,207.5530019760132,208.403000831604,209.3852014541626,210.59040145874025,212.27459907531738,217.14979915618898,253.8947993278503,263.7684003448486,321.7095154056609,459.3299980163574,4207.217806665381,4174.9659996032715,3437.5499992370605,3517.407864145279,4097.801900043488,4119.738900756836,4129.588999938965,4146.522000312805,4162.984999656677,4174.9659996032715,4191.387800216675,4207.664800453186,4227.520999908447,4266.7313997268675,4322.6956996917725,5178.048959999082,6037.801446590429,8612.058000564575,3856.580229227632,3826.6379985809326,3152.2389993667603,3211.797024072647,3749.0661401748657,3770.119999217987,3783.285998725891,3802.65549993515,3816.3700000762938,3826.6379985809326,3838.1480014801023,3855.4667989730833,3874.9081989288334,3912.2619997024535,3962.431799030304,4800.376100826261,5663.698975746163,7794.329998970032,350.63757743774937,338.9990005493164,284.23700046539307,292.58403686141963,330.421420249939,332.6820002555847,334.048198890686,336.1434998512268,337.8459997177124,338.9990005493164,340.5930000305176,344.93579998016355,376.8666004180908,386.97519969940186,392.2558995246887,434.39428066253663,483.2687558040643,817.7280015945435,6,"[0, 0, 0, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 0]"
9,24.66603514762143,24.444000244140625,18.461999893188477,19.24228057861328,22.37007999420166,23.204000282287595,23.499000549316406,23.92599868774414,24.240998458862304,24.444000244140625,24.628001022338864,24.83300018310547,25.074400901794434,25.463001251220703,25.981001472473146,28.499399490356446,69.53431170654304,97.3129997253418,14.96954840703695,14.796001434326172,11.367998123168945,11.979010917663574,13.204519119262695,13.849999809265135,14.07379837036133,14.42400074005127,14.648000907897949,14.796001434326172,14.944001960754395,15.111000061035156,15.295401191711425,15.573000144958495,15.835000991821289,17.070959472656252,58.39991917419448,90.55400085449219,2893.598671420793,2872.314995765686,2338.063000679016,2378.2547496337893,2745.869361038208,2807.979199409485,2819.0947994232174,2839.9670000076294,2861.543200302124,2872.314995765686,2883.8256008148196,2899.6518001556396,2920.641000175476,2953.578800964355,2992.5943992614743,3691.5441997528087,4961.522880340629,9018.626998901367,1834.7965218564377,1837.8310012817383,1454.5369997024536,1466.357632232666,1706.7236403656007,1784.963000679016,1790.5406003952028,1800.1260013580322,1828.580199623108,1837.8310012817383,1843.569800376892,1848.8100021362307,1856.7910007476808,1878.0134004592894,1905.3470001220703,2039.6319592285158,2503.552207038906,6616.807001113892,110.13058036747843,108.03699970245361,83.29400157928467,84.31671905517578,102.4488416671753,105.20100021362305,105.77139778137207,106.84899806976318,107.58900146484376,108.03699970245361,108.53700332641601,109.09299869537352,109.77840099334716,111.20099925994873,121.63479728698726,159.92332042694093,179.1620887603761,274.6999969482422,281.88062384562187,276.2750015258789,223.94100093841553,226.68199922943114,263.9432804489136,269.4214002609253,270.94079971313477,273.2180004119873,275.08700008392333,276.2750015258789,277.5183990478516,279.1639986038208,282.0164024353027,316.04899940490725,324.10060062408445,336.6851992797852,460.3610640792874,812.1189994812012,5644.216639254473,5615.097999572754,4558.888000488281,4601.242448616028,5355.599560050964,5517.639999771118,5535.15739994049,5569.931000709534,5597.730600166321,5615.097999572754,5633.026199531555,5653.856599617005,5680.003199768067,5724.395599937439,5779.750799751282,6823.679320144654,8577.156592590394,19650.1280002594,5160.041981044989,5134.639998435974,4173.891997337341,4209.540550224305,4886.283280830384,5052.354800987244,5067.210399055481,5094.586000442505,5118.125399589539,5134.639998435974,5151.542600440979,5171.148999595642,5195.777000999451,5236.775800704956,5284.282599639892,6258.7876403427135,7584.911665809717,12832.508999824524,484.1746582094841,467.66000270843506,382.1069984436035,385.05399313354496,452.50827991485596,459.7549995422363,461.3100019454956,463.9569978713989,466.0489990234375,467.66000270843506,470.2358009338379,485.99699878692627,502.9750003814697,519.5107992172241,531.7607986450195,563.8239208221436,816.8197198867913,13390.074999809265,8,"[0, 0, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 0, 0, 0]"
11,30.274701357271127,29.852998733520508,22.203001022338867,22.611974596977234,24.001001119613647,28.351999282836914,28.77700185775757,29.279000282287598,29.64699935913086,29.852998733520508,30.091999053955078,30.34199857711792,30.612000465393066,31.072499752044678,31.66299843788147,49.008500814437866,82.31184942722352,119.03399848937988,18.33523393788905,18.22100067138672,13.61199951171875,14.53147418498993,15.389000654220581,17.0190007686615,17.38800048828125,17.77874994277954,18.069997787475586,18.22100067138672,18.389999389648438,18.572500228881836,18.776000022888184,19.07450008392334,19.37099838256836,20.332000732421875,66.72932550907237,72.77599906921387,3645.2200562557223,3625.3825006484985,2916.6119995117188,2948.817799496651,3003.685502767563,3538.794502019882,3560.2260003089905,3590.5127503871918,3610.400999069214,3625.3825006484985,3640.2690000534058,3657.538998603821,3683.6029987335205,3732.193500518799,3775.520502090454,4526.154752254486,6979.5543749572935,13444.776001930237,2276.6884061648148,2284.815001010895,1810.1809997558594,1818.1079748630523,1851.395500421524,2222.710248231888,2231.9365000724792,2246.3759999275208,2276.435998916626,2284.815001010895,2290.3599996566772,2295.4064993858337,2304.6020011901855,2326.304500579834,2358.1157495975494,2492.4110009670258,3015.3524491787043,7193.482000350952,137.1210815785782,135.3705005645752,103.14399814605713,104.8083224773407,107.8270013332367,131.79574918746948,132.72099781036377,133.99549984931946,134.8320016860962,135.3705005645752,135.92799854278564,136.51750087738037,137.29699802398682,138.92350053787231,146.24450302124023,186.88949990272522,217.3574507236486,1025.692003250122,345.07739167677244,340.419499874115,271.58899974823,275.11137573719026,283.6895008087158,331.6645019054413,333.98600006103516,337.08774995803833,339.1790008544922,340.419499874115,341.846999168396,343.6609992980957,346.40199851989746,374.88500022888184,388.9817478656769,408.560998916626,513.4488766431956,1381.4119997024536,7072.881889465538,7053.136499881744,5685.744999885559,5700.87632534504,5805.313500165939,6940.905499696732,6972.766999721527,7006.895999908447,7033.229000091553,7053.136499881744,7074.821000099182,7101.0059995651245,7134.228000640869,7187.34700012207,7256.971499919891,8336.4672498703,12610.226349163775,19429.393000602722,6452.716870971048,6434.432001113892,5172.307999610901,5197.281900238991,5297.690000295639,6329.909999847412,6357.82050037384,6393.737999677658,6417.254000663757,6434.432001113892,6452.643998146057,6474.772000312805,6506.032999992371,6559.262500286102,6610.7547488212585,7641.526998758316,11653.963251472098,17874.300002098083,620.1650184944895,603.0284996032715,483.66000175476074,489.00129969120024,499.13799929618835,591.19700050354,593.9274997711182,597.3457498550415,600.4000015258789,603.0284996032715,610.5500001907349,628.2960000038147,648.1750001907349,671.5635008811951,689.7280006408691,735.2014980316162,956.2630976916765,2820.2420015335083,10,"[0, 0, 0, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 0, 0, 0, 99, 100, 101, 102, 103, 104, 0]"
13,36.56414222949511,36.46299886703491,26.16599941253662,27.30265448760986,28.260270338058472,29.858948183059695,34.586199855804445,35.73799991607666,36.20300006866455,36.46299886703491,36.703998756408694,36.98100185394287,37.279001235961914,37.777000999450685,38.36999955177307,59.33392120361319,95.13080057716769,167.99800205230713,21.22659739542317,21.056002140045166,15.739998817443848,16.36890486049652,17.054000854492188,18.182999658584595,19.686001205444335,20.50200128555298,20.852001190185547,21.056002140045166,21.27520160675049,21.481002712249754,21.723598670959475,22.094999599456788,22.48064789772034,24.036730365753172,74.22603761196642,122.7359972000122,4359.664152578681,4370.327000141144,3519.9009971618652,3528.001435855865,3562.260789756775,3676.379499387741,4252.517799472809,4324.055499315262,4351.039600563049,4370.327000141144,4390.1254035949705,4412.609700012207,4445.465599441528,4501.241198635102,4570.194901227951,5288.775822429652,8515.937507010703,17777.376000404358,2706.6894342628393,2741.1504998207092,2121.162003517151,2181.638706544876,2194.5438792705536,2247.5409507274626,2647.42750043869,2701.5175008773804,2729.425799751282,2741.1504998207092,2748.6563983917235,2755.2448006629943,2764.014800643921,2783.908501625061,2817.2698506355287,3018.3995497322076,3675.939269618047,5655.782998085022,163.66685203027416,163.59000205993652,126.16700077056885,126.62768941116333,128.36753863334656,131.76370215415955,158.91329708099366,161.86900186538696,162.96300201416017,163.59000205993652,164.27600116729738,165.01800212860107,165.95959758758545,167.89249897003174,178.1901011943816,216.93707942008967,267.05844317913244,598.5830011367798,415.46863618822067,413.8379964828491,331.16200065612793,334.2744798336029,338.1966413784027,348.002654838562,402.58190040588374,409.440749168396,412.1037998199463,413.8379964828491,415.52999820709226,417.6809997558594,421.52440185546874,451.59439878463746,463.7907481670379,486.53792665481546,749.9427347087914,1005.6920003890991,8444.77110816132,8499.0640001297,6847.694999694824,6867.272108621598,6902.56083021164,7073.0720999240875,8293.222300243378,8437.263250350952,8475.102000045776,8499.0640001297,8522.59700050354,8552.094500350951,8595.021600341797,8657.679599666595,8738.477849531173,9824.909150314317,14359.33557354835,30948.293999671936,7703.279814684933,7751.582499504089,6233.832001686096,6262.698085733414,6299.145808410644,6451.143448877335,7555.493199920655,7693.354249000549,7729.394401931762,7751.582499504089,7776.815001678467,7804.350001049042,7843.322999954224,7904.565898895264,7981.500649929047,9017.004008979791,13107.145005014645,23068.38699913025,741.4912934763865,734.6034994125366,584.3999996185303,586.4865992984772,592.217940416336,622.237399148941,710.3115007400513,719.6942501068115,725.4890001296997,734.6034994125366,746.2140003204345,760.3606992721558,771.686198425293,792.1806002616883,809.8413986206053,848.8094412231438,979.4202412910561,17185.925000190735,12,"[0, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 0, 0, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 0, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 0, 0]"
15,40.701494477279084,41.55499982833862,31.16699981689453,31.494949166297914,32.18467028617859,33.118151330947875,33.757001590728756,37.31375002861023,40.97599983215332,41.55499982833862,41.96680202484131,42.35099983215332,42.759998893737794,43.37030038833618,43.996998453140264,78.12172997474667,106.36126494979945,495.69799995422363,25.444108887000855,25.574999809265137,19.923999786376953,20.26033504486084,20.778669834136963,21.53599739074707,22.05299892425537,23.666750192642212,25.14880084991455,25.574999809265137,25.905997657775877,26.205900478363038,26.536601638793947,26.98099994659424,27.4060001373291,31.03521800994861,80.07647393894669,352.6829996109009,4966.203901414315,5103.133501529694,4129.227999687195,4146.845294784546,4177.549819278717,4236.274948930741,4287.894500637054,4689.2107474803925,5053.926797294617,5103.133501529694,5135.171800994873,5165.034999275207,5200.413200569153,5262.971199512482,5334.138550710678,6026.654369668959,15878.975541392761,27391.508001327515,3057.7509231731947,3183.5845007896423,2547.7099981307983,2555.506185709953,2565.9683492851254,2583.342351055145,2620.018301868439,2853.115248441696,3142.7397994995117,3183.5845007896423,3201.7240007400515,3212.292100429535,3226.416600608826,3258.2179009437564,3286.9218493461613,3469.324589061737,4468.063159572681,9056.651999473572,182.25822306835173,187.85200214385986,144.9980001449585,145.76654654598235,147.44366850852967,149.49834966659546,151.25699996948242,168.52574801445007,185.98059692382813,187.85200214385986,188.98540000915528,190.10900287628175,191.37059879302979,193.96140098571777,215.14505033493032,243.79594139099117,304.2621553649943,380.160005569458,474.1052623114433,482.5680003166199,387.8660001754761,391.56468842601777,396.792498998642,402.47639865875243,407.3605990409851,447.22825288772583,478.96719989776614,482.5680003166199,485.4450002670288,488.7718993186951,493.24699878692627,525.6286982536316,537.4111002445221,574.8897321510315,873.4056244564964,1641.3870000839233,9595.718097781979,9939.743000030518,8068.736999511719,8082.95155166626,8111.990139818192,8178.620800161361,8256.803799819947,9014.096250295639,9858.933799552917,9939.743000030518,9981.577199935913,10023.617300224305,10073.261199760438,10152.923199844361,10238.89599981308,11227.947210435867,22640.17055269912,37323.03700065613,8746.463913331585,9059.198001384735,7313.93000125885,7353.066918210983,7392.6513986206055,7451.8296513080595,7527.507299423218,8217.104751110077,8975.36519947052,9059.198001384735,9101.626000213622,9137.97399969101,9180.837601470947,9255.298599910737,9329.692049884796,10292.903680515288,21251.36778385585,32801.77399921417,849.2541844503941,854.851001739502,691.1590013504028,692.5954768018722,698.3993396663666,705.9985005378724,718.9813014984131,792.8797500133514,848.6307998657226,854.851001739502,861.466799545288,887.8048013687134,903.4187999725341,937.9449988365175,957.0383481502533,1007.5853399372099,1540.4327640609945,11084.758001327515,14,"[0, 0, 0, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 0, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 0, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 0, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 0, 0]"
17,43.59170872309294,42.98149919509888,34.5359992980957,35.17699568748474,36.130699729919435,37.05600118637085,37.57499837875366,38.962000131607056,41.09199905395508,42.98149919509888,44.869001388549805,46.44099950790405,47.44399833679199,48.36799955368042,49.12649941444397,79.29265017509456,124.628694348336,319.3290014266968,27.266398238179278,26.75600242614746,21.46400260925293,22.17369619846344,23.037000513076784,23.681249856948853,24.053499698638916,24.92600178718567,25.909000396728516,26.75600242614746,27.57399845123291,28.258500576019287,28.851999282836914,29.49799919128418,29.964248657226562,49.02744889259331,102.48914769649555,162.74000072479248,6402.119552892071,5475.732003211975,4757.033997535706,4778.086969537735,4820.108999967575,4868.477747678757,4910.754502296448,5056.616250514984,5283.4359998703,5475.732003211975,5696.192001342773,5853.543497562408,5917.855999946594,5983.790998458862,6052.787751197815,6963.814950704561,13531.713983598074,4307770.2730026245,2453.248140788407,3330.989499092102,-4289280.436002731,2923.972319226265,2940.721049642563,2952.7987508773804,2981.115499973297,3068.074499607086,3207.3150005340576,3330.989499092102,3492.532000541687,3599.069499015808,3658.4929990768433,3693.5560007095337,3727.1562490463257,3841.7480994224543,4718.936285490998,7192.527997016907,199.3642497144381,196.71899938583374,165.85100078582764,167.52835792541504,169.75314970016478,171.60374808311462,172.8520016670227,179.02250337600708,188.49499988555908,196.71899938583374,208.75599479675293,214.85050296783447,217.51800346374512,220.3864984512329,227.41899991035461,270.0693000793457,357.4917047643702,759.3249979019165,518.5936769618183,516.6290020942688,445.90099906921387,446.86112739562986,451.121147441864,455.62150049209595,459.4404978752136,475.8172507286072,499.36499881744385,516.6290020942688,538.161003112793,548.5304985046387,554.5130014419556,566.6405005455017,595.7374992370605,642.9187481403343,970.743152661325,2011.1829996109009,10588.628868581458,10539.153499603271,9267.150000572205,9299.61803981781,9327.51360001564,9385.388750076294,9440.193999767303,9713.426750421524,10175.97200012207,10539.153499603271,11000.221999168396,11346.949500083923,11458.772000312805,11555.770999908447,11640.996999502182,12605.724350357055,22809.44136987702,29981.90499973297,9644.183727318006,9592.581498622894,8440.71100139618,8457.844670619965,8496.047700691222,8548.197998523712,8593.583500385284,8850.551501989365,9270.929998397827,9592.581498622894,10022.101000785828,10325.793998718262,10437.913999557495,10527.920998096466,10614.1625020504,11520.128349208831,19322.0033951426,26475.724999427795,944.4451412634525,934.3395004272461,798.71399974823,806.6251885414124,810.4503018856049,818.8884997367859,831.1450009346008,862.5544998645782,899.7129974365234,934.3395004272461,971.6359987258911,992.2829990386963,1013.6940011978149,1044.4045004844666,1072.4137494564056,1140.103497648239,3649.208569007023,10049.897998809814,16,"[0, 0, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 0, 0, 0, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 0, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 0, 0, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 0]"
19,46.92473544334895,44.92799949645996,38.61100196838379,39.536350750923155,40.27599939346314,41.109348726272586,41.64769859313965,42.7387490272522,43.890001106262204,44.92799949645996,46.3874008178711,48.31489849090576,50.27799949645996,52.56159868240357,54.40599851608276,84.16520988464353,142.7670079603238,417.5139980316162,30.233379375863095,29.31550168991089,25.201997756958008,25.807671840667727,26.350999517440798,27.03535022735596,27.407000255584716,28.166749238967896,28.8137996673584,29.31550168991089,30.016996002197267,30.796798610687258,31.646998023986814,32.722002029418945,33.49369916915893,54.941821222305165,87.18849538899033,285.0530023574829,6075.766260074773,5902.35800075531,5355.250998497009,5389.686293055534,5424.674890165329,5474.976202821732,5508.28349981308,5607.991249322891,5771.973200035095,5902.35800075531,6073.638406181335,6270.896300315857,6538.057198333741,6762.153300380707,6899.23010134697,8216.734029798507,15679.025574796651,27129.40200138092,3636.3944338326182,3534.1365003585815,3237.0019969940186,3286.1639448318483,3307.202220478058,3320.7427496910095,3335.7764008522036,3372.066749572754,3439.8995986938476,3534.1365003585815,3639.258000564575,3781.197700023651,3948.760599136353,4090.3810012817385,4168.4496506690975,4341.8148884677885,5982.498990681885,12440.153000831604,215.1583510670993,206.7745018005371,186.55300045013428,188.15969043827056,189.94000213623048,191.82849946022034,192.9973979949951,195.50699758529663,200.12600193023684,206.7745018005371,214.60560131072998,224.51029891967772,235.56320266723634,245.26479959487915,251.92230072021485,293.63352058410646,475.0751460895832,1063.2100009918213,566.6153624474542,551.6769995689392,496.10699558258057,498.04207986354834,505.61774308204656,511.2910016536713,514.2146987915039,522.6230008602142,537.7666013717651,551.6769995689392,567.6443992614746,587.8557989120483,611.2931978225708,632.6782021522522,655.7786494731903,717.1926434516903,1251.1435532999144,2420.434000015259,11595.458476440663,11260.562500476837,10429.173999786377,10443.587215758324,10486.02677989006,10547.034999513626,10599.568600177765,10740.962249994278,11017.548599815369,11260.562500476837,11604.419599533081,12014.418199634552,12571.330199813843,12968.58489961624,13194.928750038147,14299.790090122216,27772.833281358013,44000.372999191284,10571.092522241155,10264.25850200653,9501.426001548767,9518.289337738992,9555.147609682084,9608.834753131867,9648.588599777222,9782.671750545502,10045.982000541688,10264.25850200653,10576.526999473572,10955.12729959488,11447.587198638917,11807.825599098205,12022.223400115967,13260.26630106926,26474.44649881256,33631.75199985504,1024.3659541995073,996.0134992599487,890.1929979324341,898.8673426294326,909.7239390659331,918.7232994079591,924.3237011909484,947.1692476272583,972.7066011428833,996.0134992599487,1025.4801990509034,1057.0961997032166,1099.9738019943238,1150.5887004852293,1186.4783991336822,1280.712740278244,1824.7891952878203,13547.322999954224,18,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 0, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 0, 0, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 0, 0, 0, 0, 0, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333]"
21,50.904090867700106,48.74099922180176,43.97999954223633,44.65182771682739,45.628999919891356,46.305250740051264,46.777001571655276,47.59074878692627,48.27699851989746,48.74099922180176,49.29700202941895,50.07269973754883,51.98059921264648,55.94299869537354,58.56974816322326,88.45664118766787,188.59210789966727,749.8090000152588,32.69898955158224,31.166998386383057,27.48000144958496,28.123599868774413,28.74200068473816,29.36999945640564,29.718099975585936,30.351000785827637,30.8494010925293,31.166998386383057,31.55500030517578,32.12280082702637,33.050201225280766,34.85169944763184,36.14899883270264,49.36206193923968,100.8736916360861,2808.3759994506836,6743.088381837165,6330.525499820709,5964.947001457214,5998.682819859505,6049.143812446594,6096.427396583557,6122.657800483704,6182.832751274109,6246.183598327637,6330.525499820709,6513.162201499939,6833.323697757721,7180.210799407959,7647.735705280304,8128.455850982666,10157.497063102766,26788.339847223397,43281.8290014267,3902.5027485141936,3774.4249997138977,3626.7909994125366,3640.1675010871886,3667.309440937042,3682.554850912094,3699.4392008781433,3727.677999973297,3754.5285991668698,3774.4249997138977,3806.4920015335083,3867.8554997444153,4048.7272006988524,4359.294199466706,4485.355248546601,4799.043130903245,7186.577645439162,16004.851999282837,228.08928990136616,218.84050130844116,207.05499744415283,208.3752479991913,211.05828825950624,212.7160023212433,213.68230199813843,215.66849946975708,217.42940006256103,218.84050130844116,220.96080322265624,226.6044980049133,240.31259880065917,257.51380157470703,265.4235984802246,295.7472693157197,448.703019089706,931.338002204895,606.8993221671294,587.3059983253479,533.7680006027222,549.0974753322602,557.5719810295105,562.9207973957061,565.8119981765747,572.3269989490509,579.4088010787964,587.3059983253479,599.2089998245239,614.1336957931518,635.4690023422241,671.8786001205444,700.2760490417479,768.5904507827763,1144.2864395179818,5294.27599811554,12672.001071997342,12073.673999786377,11616.97500038147,11655.99264053154,11688.814419670105,11736.835200214386,11770.753899860383,11857.28325009346,11956.576199913026,12073.673999786377,12331.497000312806,12713.35820016861,13369.64119949341,14209.756799983978,14827.628349924087,16805.922770013825,39597.14297695512,64291.51200008392,11564.182822839137,10995.835997581482,10578.5640001297,10593.659069169998,10634.552119102478,10682.002950000762,10713.364100074767,10789.43899846077,10881.32120075226,10995.835997581482,11249.256799316407,11623.404398441315,12250.347001457214,13007.23000202179,13588.301300144196,15604.691911525731,35890.98375134266,59023.701996803284,1107.8182491582058,1080.4320006370544,976.4729995727539,997.2387764177323,1015.8472889709471,1025.5050996780396,1030.022100353241,1045.9637491703033,1067.4540000915526,1080.4320006370544,1095.021199989319,1113.6717009544373,1145.333800125122,1210.6240986824039,1258.8695006847383,1361.6463605594638,2532.635487785366,20807.535000801086,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 0, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 0, 0, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 0, 0, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 0, 0]"
23,55.76218515961799,54.627999782562256,48.242000579833984,49.68189828014374,50.51999991416931,51.627151823043825,52.29399709701538,53.38600182533264,54.127997398376465,54.627999782562256,55.10539989471435,55.64999885559082,56.42339668273926,57.721700286865236,60.66640071868895,91.49838860511775,106.02950914478396,875.3590030670166,35.82544715440992,35.094998836517334,30.38700008392334,31.076527209281924,31.945429735183716,32.79399819374085,33.28029956817627,34.14799952507019,34.73899841308594,35.094998836517334,35.500799942016606,35.94110317230225,36.46299915313721,37.44300365447998,38.925252199172974,63.011510019301895,97.50675085545525,406.6089963912964,8084.340953452645,7780.37299823761,6951.403997421265,6967.780391608238,7071.433902215958,7177.883445262909,7266.130402183533,7494.514999389648,7670.662401008605,7780.37299823761,7902.01480140686,8112.069499111176,8455.108998298645,9062.08500185013,9760.555547857282,11943.623088779445,28918.11539220957,43563.82899284363,4350.427610946925,4278.394497394562,4057.21399974823,4091.3066752166746,4128.226189031601,4163.193898773193,4182.297701358795,4222.958998918533,4254.947599601746,4278.394497394562,4302.63459854126,4337.784099578857,4396.711998367309,4515.732500553131,4846.039201116561,5404.373371295928,7676.050673333628,15075.083002090454,257.0443303044265,251.29399728775024,229.60699844360352,232.6904811410904,236.45089015960693,240.00535287857053,242.28609857559206,246.3302493095398,249.31300182342528,251.29399728775024,253.49660282135008,256.40699605941774,260.48819789886477,280.9740040779114,293.37960214614867,335.84572010993946,489.2038179674215,1151.9169988632202,690.64920405672,680.0479984283447,582.8990030288696,598.7926212501526,616.08431016922,632.2903996944427,641.9892018318176,658.8432478904724,672.1217962265015,680.0479984283447,688.7769958496094,698.9279022216797,713.8267999649048,738.8088992118836,767.9665033340453,875.4188911151878,1575.4101447840144,2696.1150007247925,14710.384152565208,14273.066499710083,13328.808000564575,13406.287608735085,13479.964010334013,13631.8890501976,13802.116099739076,14070.471500396729,14193.817599487305,14273.066499710083,14389.34459953308,14712.654199886321,14968.589999961852,15847.315200233461,16826.15624961853,19307.910509786583,45601.41813016906,60562.80099964142,13474.049731074745,13064.275498390198,12137.76999759674,12190.383117495538,12286.89052942276,12430.684948682785,12579.682800483704,12852.525000095367,12981.944799423218,13064.275498390198,13175.923600006103,13497.863499832152,13760.036601448059,14622.446901512147,15502.816749191279,18000.078031930912,40667.98706163528,52300.04500102997,1236.3344214904641,1209.9759993553162,1077.282000541687,1088.6089904937744,1114.6132013320923,1139.6484988689422,1154.834397125244,1179.1614985466003,1198.375000190735,1209.9759993553162,1223.5640007019042,1241.690499687195,1267.145401573181,1309.2145998954775,1351.70620059967,1483.3892703819274,3641.365907561716,16425.40299987793,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 0, 0, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 172, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 170, 171, 0, 168, 169, 0, 0, 0, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_100Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.130679967873368,6.999969482421875,5.480987548828125,5.636179260253906,5.963959960937499,6.2769775390625,6.425994873046875,6.68499755859375,6.8709716796875,6.999969482421875,7.112030029296875,7.277008056640625,7.519000244140624,8.01800537109375,8.38897705078125,8.945546874999996,9.72016821289063,54.462005615234375,1.236708378627598,1.204010009765625,0.795989990234375,0.8330078125,0.925994873046875,0.980987548828125,1.0,1.092010498046875,1.1669921875,1.204010009765625,1.259002685546875,1.31500244140625,1.389007568359375,1.5,1.6109619140625,1.7779855346679687,2.0,2.222015380859375,2017.5118187253456,1960.3030090332031,1478.6679992675781,1853.709754852295,1871.8068688964845,1887.664810180664,1900.8688049316406,1926.4969787597656,1947.922784423828,1960.3030090332031,1975.7931701660154,1995.9019653320313,2061.803802490235,2322.186672973633,2402.0281356811524,2539.2834124755855,2945.315110656739,3556.0169677734375,464.0477612058465,456.45848083496094,318.8479919433594,350.49147198486327,397.47734802246094,419.1754516601562,431.4983032226562,446.92576599121094,453.34760131835935,456.45848083496094,459.8649963378906,469.33775939941404,491.9425964355469,509.09239807128904,528.6818634033203,545.0034381103515,631.9861547241222,810.25,27.4669086410007,26.629974365234375,21.277984619140625,23.966575866699216,24.647032775878905,25.146998596191406,25.42702331542969,25.962982177734375,26.352020263671875,26.629974365234375,26.942962646484375,27.350982666015625,28.073974609375,30.42530212402344,31.574009704589844,34.66924194335936,79.93995785522495,117.22198486328125,8.016081442477939,7.849945068359375,6.24102783203125,6.539508880615235,6.795989990234375,7.093017578125,7.259002685546875,7.519012451171875,7.721038818359375,7.849945068359375,7.963018798828125,8.111019897460938,8.314605712890625,8.683990478515625,9.035984802246094,9.592987060546875,48.67790722656256,129.12796020507812,2608.9436645457768,2540.852508544922,1975.0889892578125,2416.227187866211,2440.5269348144534,2465.6127487182616,2481.7879943847656,2508.9957427978516,2528.006182861328,2540.852508544922,2556.7311889648436,2576.107095336914,2652.6306091308593,2970.960711669922,3068.0309097290037,3182.5899087524413,3640.0496748352216,4312.193023681641,2525.409958361172,2459.1119842529297,1907.6279602050781,2337.8926941833497,2359.666411743164,2384.5285034179688,2400.7165252685545,2427.751983642578,2447.0440063476562,2459.1119842529297,2475.1393798828126,2493.936004638672,2568.4314086914064,2874.6183013916016,2974.1038818359375,3086.680752563476,3533.758523010267,4205.547027587891,83.53370618460491,80.26750183105469,67.46102905273438,75.79776193237305,77.14643432617187,77.92501373291014,78.40597534179688,79.20401000976562,79.8330078125,80.26750183105469,80.75699462890626,81.48186950683593,84.83621826171876,93.92532043457032,101.96571350097655,119.51867828369139,141.73089306640674,168.666015625,2,"[0, 0, 0]"
5,14.467539417628211,14.1669921875,10.88897705078125,11.231272888183593,12.8699951171875,13.297027587890625,13.500030517578125,13.813995361328125,14.035980224609375,14.1669921875,14.295989990234375,14.4439697265625,14.610992431640625,14.8690185546875,15.1300048828125,16.130624389648442,73.73727478027345,155.14703369140625,2.9615232711589075,2.832977294921875,1.907012939453125,2.148125915527344,2.35296630859375,2.498992919921875,2.572998046875,2.6860198974609375,2.7779541015625,2.832977294921875,2.88897705078125,2.94500732421875,3.0360107421875,3.1300048828125,3.240020751953125,3.4440032958984377,49.57364532470893,63.79498291015625,3935.2967673091734,3924.43994140625,2971.70703125,3043.863024597168,3814.586218261719,3840.206512451172,3855.550994873047,3885.123489379883,3907.196014404297,3924.43994140625,3940.0670471191406,3958.178985595703,3980.8460083007812,4012.8980102539062,4042.3155822753906,4272.109973144543,5016.412159729028,8965.829986572266,989.3625472248374,985.56298828125,788.4360046386719,846.0931640624999,942.3614013671875,954.3874816894531,960.5450134277344,970.8134918212891,979.9529724121094,985.56298828125,989.3419799804688,993.6010437011719,1002.1730346679688,1026.6179809570312,1037.8585052490234,1085.5860565185549,1297.2590863037465,4283.192962646484,55.52617276883286,54.926025390625,42.852020263671875,44.41532440185547,52.23838806152344,53.07350158691406,53.477996826171875,54.1650390625,54.628997802734375,54.926025390625,55.240020751953125,55.592010498046875,55.98199462890625,56.609954833984375,57.38899230957031,91.51669921875006,113.37152557373093,139.11004638671875,15.702328115941425,15.500946044921875,12.49993896484375,13.028905639648437,14.108221435546875,14.59197998046875,14.81396484375,15.131011962890625,15.36993408203125,15.500946044921875,15.647003173828125,15.811920166015625,15.98199462890625,16.25799560546875,16.481033325195312,17.0369384765625,73.21508972168257,95.739990234375,5241.7393278561285,5225.9420166015625,4118.102996826172,4159.858842468261,5115.219207763672,5146.480987548828,5162.147003173828,5190.5360107421875,5211.7760009765625,5225.9420166015625,5241.054016113281,5260.459991455078,5282.089996337891,5317.6090087890625,5354.487503051758,5757.146188354496,6525.3124298097155,14473.821990966797,5013.316878107572,4998.981018066406,3919.3080444335938,3969.6023779296875,4877.537228393555,4917.863021850586,4933.798980712891,4962.010009765625,4985.039031982422,4998.981018066406,5014.001007080078,5032.072967529297,5055.186004638672,5090.5,5124.379013061523,5519.850216674807,6291.724751281883,12168.068969726562,228.4224497485564,221.794921875,185.16400146484375,187.75303588867186,213.4592315673828,215.9425048828125,217.21902465820312,219.29299926757812,220.83200073242188,221.794921875,222.9239501953125,224.96099853515625,240.8330078125,246.03399658203125,258.42152404785156,288.5868225097657,354.5717626953241,2305.7530212402344,4,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0]"
7,20.598047215647316,20.815994262695312,15.407012939453125,15.594362487792969,16.09273162841797,16.88800964355469,17.90802001953125,20.092933654785156,20.61199951171875,20.815994262695312,21.02001953125,21.222991943359375,21.4630126953125,21.760702514648436,22.05435791015625,22.95956115722654,72.26623626709024,97.20297241210938,4.192643895053456,4.2039794921875,2.77899169921875,2.962048614501953,3.167014465332031,3.444996643066406,3.665008544921875,3.9990234375,4.129974365234375,4.2039794921875,4.2769775390625,4.351959228515625,4.44403076171875,4.557070922851563,4.68505859375,4.905953063964844,5.23829724121096,50.073028564453125,5702.602038024561,5864.786514282227,4434.969970703125,4457.19851373291,4486.651571044922,4581.27995300293,4930.03498840332,5774.002014160156,5835.398175048828,5864.786514282227,5888.98798828125,5909.048077392578,5930.908184814453,5964.876132202149,5994.405410766602,6195.72763000487,7204.846630981487,14410.598937988281,1476.527235692451,1487.9295349121094,1155.8760070800781,1248.6871902160644,1271.1799935913086,1299.3608123779297,1344.5057342529299,1469.563491821289,1483.469659423828,1487.9295349121094,1492.0197692871095,1496.7419494628905,1506.8353759765625,1574.0577209472658,1597.261573791504,1634.2219625854493,1988.69084484867,4416.933044433594,81.51937839582165,82.20602416992188,63.776947021484375,64.30040911865234,65.4683462524414,67.50166015625,70.87444152832032,80.49750518798828,81.72000122070312,82.20602416992188,82.66598510742188,83.14697265625,83.7219970703125,84.73897399902344,86.05301055908203,127.40976837158183,168.92392520141732,183.49691772460938,23.982425929607434,24.03399658203125,18.94390869140625,19.169412200927734,19.754046630859378,20.61063995361328,21.460919189453126,23.283714294433594,23.796002197265626,24.03399658203125,24.240966796875,24.459933471679687,24.701977539062497,25.05303955078125,25.334347534179685,26.183182678222657,96.10263961792106,115.24002075195312,7679.657571691489,7881.773513793945,6158.783020019531,6177.039494628906,6212.122229614259,6299.8321975708,6728.0508087158205,7803.820259094238,7861.920422363281,7881.773513793945,7898.556396484375,7916.560098266601,7938.996594238281,7973.64460144043,8006.671255493164,8350.522785644527,10490.573222260087,19322.488006591797,7309.421769153141,7509.823471069336,5827.787994384766,5863.863153076172,5896.99958404541,5985.364002990723,6395.402532958985,7423.509750366211,7488.901354980469,7509.823471069336,7526.7137451171875,7542.402508544921,7561.849621582031,7592.589575195312,7624.9662414550785,7904.1523590087545,9043.247300781335,18964.936004638672,370.23580253834706,362.53297424316406,297.8659973144531,300.00374298095704,302.9548663330078,308.32337341308596,329.2620086669922,358.7912063598633,361.2750061035156,362.53297424316406,363.8480163574219,365.4995452880859,371.10620117187506,413.86679992675784,433.16898345947266,480.1284222412109,539.5784522399903,10181.51596069336,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 0, 0, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22]"
9,24.638812757932513,23.630035400390625,20.0360107421875,20.243861785888672,20.703049621582032,21.240020751953125,21.535980224609375,22.165016174316406,22.85003662109375,23.630035400390625,24.5,25.499972534179687,26.75838623046875,27.93915100097656,28.760371398925784,35.751739501953196,104.61340356445663,146.1640625,4.703760303992582,4.51898193359375,3.313995361328125,3.5920028381347655,3.7765185546875,3.94598388671875,4.038055419921875,4.222267150878906,4.389984130859375,4.51898193359375,4.6669921875,4.8519287109375,5.072967529296875,5.29705810546875,5.464340209960937,5.7964956665039065,36.10285214233484,97.74099731445312,6765.464057733329,6451.352966308594,5900.362030029297,5961.531331115722,6003.688883666992,6043.518983459473,6066.407797241211,6114.967544555664,6201.342718505859,6451.352966308594,6780.051177978515,7117.188082885742,7571.263397216797,7953.326934814453,8062.530126953125,8572.458918457032,15845.070202118532,23277.13006591797,1825.1509033193042,1774.3125305175781,1652.8130187988281,1661.9638541870115,1680.4640182495118,1700.9417419433594,1708.758560180664,1720.56298828125,1750.0179748535156,1774.3125305175781,1819.894024658203,1873.459341430664,1948.0084106445313,2016.4921478271485,2044.9862808227538,2166.272057800293,2399.192796691973,4165.0440673828125,97.55141078720874,91.85255432128906,82.98312377929688,84.5149552307129,85.75049591064453,86.7960205078125,87.40497436523438,88.60822296142578,89.90721435546875,91.85255432128906,96.46177978515624,100.99805297851563,107.40658569335938,111.95527648925781,115.23254394531249,154.5316299438477,208.33516845703264,504.9759521484375,28.8737218155497,27.832931518554688,24.14801025390625,24.61289938354492,25.21294250488281,25.813995361328125,26.15003356933594,26.778961181640625,27.334014892578125,27.832931518554688,28.556011962890622,29.503256225585933,30.649993896484375,32.01769104003906,32.77702941894531,37.236280517578194,98.29461279297121,122.64605712890625,9219.92802607647,8818.614501953125,8257.27798461914,8307.822489990234,8330.148545837403,8358.979412841796,8379.117120361328,8432.692237854004,8524.882611083985,8818.614501953125,9211.930590820313,9637.129498291015,10198.052813720704,10694.795092773438,10800.20613708496,11260.985501708987,18761.04044378712,28704.955993652344,8746.382666717318,8365.78498840332,7793.504974365234,7848.703373229981,7883.496503295899,7918.044148254394,7937.779187011719,7987.854797363281,8078.726458740234,8365.78498840332,8745.616235351563,9150.47448120117,9689.650030517578,10173.094400024414,10271.068423461915,10735.436418151856,18299.650912933965,25461.566009521484,473.5453593591514,463.85597229003906,398.75494384765625,411.8266348876953,421.10069091796873,425.625666809082,427.45826110839846,432.3519821166992,450.10344238281255,463.85597229003906,475.72861328125,491.694369506836,507.19783325195317,524.6505187988281,547.4762222290038,599.5983035278321,747.1722840576624,8484.720031738281,8,"[0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 0, 37, 38, 39, 40, 41, 42, 43, 44]"
11,29.112843750404878,28.2220458984375,24.14697265625,25.29951089477539,25.86931060791016,26.517427062988283,26.850064086914063,27.462936401367188,27.92498779296875,28.2220458984375,28.57293701171875,28.999917602539064,29.702947998046874,31.146978759765627,33.5187255859375,45.21061614990236,109.21792761230618,142.64801025390625,5.280285037216262,5.186981201171875,3.97998046875,4.296395812988281,4.4630520629882815,4.66796875,4.777981567382813,4.9620361328125,5.110015869140625,5.186981201171875,5.294964599609376,5.406005859375,5.538031005859375,5.795108032226564,6.038041687011718,6.864751892089845,8.646598266601568,47.57305908203125,8299.458410614165,8038.020462036133,7623.342071533203,7640.681111877442,7680.725969543457,7726.72103729248,7763.6455749511715,7840.115760803223,7934.232476806641,8038.020462036133,8144.079626464843,8227.783767700195,8318.708380126953,8674.160604858398,9532.353036499024,11007.905229797365,41889.82046691907,55298.06204223633,2254.890866250818,2225.9199981689453,2040.5129699707031,2079.0620496520996,2117.7467364501954,2150.141117858887,2162.202862548828,2187.29874420166,2209.1902282714846,2225.9199981689453,2241.8703979492184,2264.6962951660157,2290.245819091797,2342.6786224365233,2430.386486816407,2849.05356842041,4927.967752258423,10018.348052978516,118.00284599949471,114.5355224609375,105.1650390625,107.02386328125,108.51695495605469,109.93233184814453,110.74092407226563,112.3947525024414,113.64400634765624,114.5355224609375,115.57517700195314,117.12931213378906,120.81956176757811,126.55525207519531,134.21153259277344,173.3990579223633,241.79715719605187,707.5840454101562,34.10604413034113,33.13104248046875,28.276947021484375,29.298718017578125,30.434098205566407,31.145431518554688,31.535861206054687,32.24308776855469,32.794970703125,33.13104248046875,33.51708984375,33.98137512207031,34.60990600585937,36.128002929687504,37.79308319091797,44.53518432617189,107.79354946899447,1402.7429504394531,11309.034759744167,11011.552001953125,10558.936981201172,10566.906034576417,10602.534918518068,10660.878091430664,10705.416497802735,10805.61450958252,10900.136199951172,11011.552001953125,11142.840997314452,11227.747479248046,11318.327807617188,11763.623406982422,12686.84609527588,14304.720278320314,46866.50386270242,60668.1130065918,10740.85129578244,10451.307968139648,10008.072052001953,10026.463741210937,10060.758945007325,10113.54312286377,10154.381842041015,10250.061965942383,10345.431573486328,10451.307968139648,10572.831182861328,10651.51194152832,10740.511816406251,11178.547271728516,12082.47233581543,13666.296944885256,46130.21749728486,59064.128967285156,568.1834639617261,557.0855407714844,500.0099792480469,517.8275790710449,524.1775082397461,530.3541137695312,533.4578826904296,540.8262176513672,551.2900268554688,557.0855407714844,565.4159851074219,574.3469543457031,586.1637756347657,610.6834503173828,636.5049270629884,693.3937869262695,1149.0396074524015,5319.067047119141,10,"[0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59]"
13,38.187518411053865,36.83354187011719,31.073944091796875,31.592026275634765,32.832135314941404,33.90855712890625,34.481024169921874,35.53502655029297,36.31441650390625,36.83354187011719,37.37098999023438,38.066516113281246,39.03861083984375,41.199542236328135,43.851496887207034,66.44773773193363,125.59489071655433,754.75,6.5927381229971695,6.371002197265625,4.999969482421875,5.075605712890625,5.38800048828125,5.631011962890625,5.794952392578125,6.0390472412109375,6.2429931640625,6.371002197265625,6.5,6.648947143554688,6.835760498046875,7.149014282226562,7.471319580078123,8.573877258300781,51.02132269287263,287.1429443359375,12736.437505522808,11468.728973388672,9878.758972167969,10017.44344482422,10281.337203063966,10501.272250366212,10734.793490600587,11171.371269226074,11364.211828613283,11468.728973388672,11597.024597167969,11786.664364624023,12145.524462890626,12892.751614379884,13662.415441894529,43964.70339263939,153119.50566375745,155588.3331298828,2973.037322226478,2936.0044708251953,2534.7129516601562,2607.4820401916504,2687.1113229370117,2760.6065322875975,2799.2543975830076,2860.6185302734375,2907.3390197753906,2936.0044708251953,2963.64775390625,2993.70846862793,3034.1131896972656,3096.607516479492,3173.1224853515623,4180.501007385263,8213.98982199117,12997.445037841797,151.8418550218492,145.49754333496094,125.38796997070312,129.22212423706054,132.8169729614258,135.94197235107424,137.73717651367187,140.94403076171875,143.59804077148436,145.49754333496094,147.68486938476562,151.05707702636718,155.69961547851562,164.35359497070314,179.50280456542967,237.2804278564456,788.2074002685698,3325.7229614257812,44.10016828017955,41.610992431640625,32.4599609375,34.184408752441406,36.01241271972656,37.55614471435547,38.296084594726565,39.81373596191406,40.905023193359376,41.610992431640625,42.35062255859375,43.333953857421875,44.811944580078126,47.36706542968751,49.90497589111328,75.20133789062524,144.15765927124303,6102.671966552734,16673.98577001677,15362.22299194336,13748.546997070312,13877.324783081056,14115.085663452148,14359.235885620117,14620.607797241211,15102.925498962402,15264.434002685546,15362.22299194336,15473.060791015625,15653.881701660157,16057.921813964844,16738.857992553712,17562.745849609375,50644.00234710762,158432.073940552,160073.9280090332,15950.197107585367,14657.53646850586,12992.721923828125,13129.501560394288,13390.65911956787,13653.298355102539,13899.224990844727,14384.159477233887,14560.878454589843,14657.53646850586,14769.693402099609,14942.35951538086,15351.647833251955,16027.82688598633,16859.224494934082,48833.86731079141,157619.3527076724,159157.2159423828,723.7886624314035,704.7594757080078,581.7339477539062,606.307954925537,627.1248352050782,647.0939315795899,657.3486175537109,677.5139236450195,693.240380859375,704.7594757080078,716.6199829101563,732.281298828125,750.70546875,780.3389617919922,808.166407775879,902.3872918701175,4410.241519439761,12470.67495727539,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 34, 23, 24, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 35, 36, 37, 38, 39, 102, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 0]"
15,50.481421297999646,46.24053955078125,35.96405029296875,37.5523278503418,39.16600769042969,40.83301849365234,41.794027709960936,43.73622131347656,45.166534423828125,46.24053955078125,47.461175537109376,48.94380187988281,50.98116455078125,55.24624328613282,60.60343322753906,97.28435363769549,1137.7650773927473,2932.1129760742188,9.137853379080752,8.091079711914062,6.090972900390625,6.221841156005859,6.627867736816406,7.016082763671875,7.2049560546875,7.592987060546875,7.88995361328125,8.091079711914062,8.294244384765625,8.555136108398438,8.88958740234375,9.446014404296875,10.054661560058594,11.542248840332032,67.14328643799155,2992.539031982422,23052.828327426134,17465.1064453125,13199.128936767578,13468.043984436035,13922.318025512695,14565.26654663086,14930.101208496093,15953.707710266113,16889.09114379883,17465.1064453125,18168.588623046875,18959.799929809567,20097.178137207033,22130.78502807617,25149.529988098126,209867.05815795908,398286.80521042045,427001.16796875,3835.3060119261963,3660.198944091797,3023.9100036621094,3161.722040222168,3291.4013916015624,3398.5849975585934,3452.8235870361327,3542.20076751709,3613.3737915039064,3660.198944091797,3710.5267700195313,3772.075881958008,3866.577001953125,4260.560800170899,5035.0342864990225,6791.190941467291,13379.833878540292,22298.727966308594,205.13328393746315,189.34051513671875,152.31094360351562,156.30845663452146,162.95536529541016,168.3861282348633,171.86246643066409,179.29779815673828,185.36442260742186,189.34051513671875,193.6507141113281,199.21788024902344,207.00376586914064,225.17373046875002,247.85199737548822,403.62623840332117,2085.346149627701,5254.272918701172,58.921253660478506,51.96501159667969,39.054046630859375,40.5683190612793,43.4630697631836,45.34184875488281,46.62937927246094,48.87004852294922,50.70042114257813,51.96501159667969,53.37626342773437,54.96593322753907,56.96319580078125,60.61033325195313,64.43585662841795,103.83459564209049,1376.8486589660677,9686.722137451172,28152.067611368162,22434.18800354004,17962.720977783203,18162.419204711914,18687.668019104003,19368.279002380372,19714.363900756834,20832.03525543213,21832.925,22434.18800354004,23223.850390625,24012.46259460449,25217.43421020508,27287.604898071288,30684.354261779783,215508.7230911258,408983.33135412924,435118.9689941406,27211.808151627352,21543.8270111084,17128.122009277344,17308.472046936033,17807.986894226073,18523.176832580568,18844.217575073242,19955.73998260498,20952.647998046876,21543.8270111084,22288.994403076173,23089.381713867188,24313.297406005862,26359.23388977051,29732.59109344482,214076.43190551773,407883.1188374972,434109.6650695801,940.2594597408114,880.0079803466797,707.5290222167969,732.2979048461914,755.7688391113281,785.8512817382813,801.4517974853516,834.7977523803711,862.8817443847656,880.0079803466797,899.8449768066406,921.7390716552734,951.9299194335938,1004.3755737304687,1071.476721191406,2411.576938781739,6221.6947284855905,45933.752014160156,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 135, 137, 139, 142, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 153, 156, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 0, 0, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 0, 0, 65, 66, 67, 68, 70, 72, 74, 75, 3310]"
17,128.26942943063332,72.12606811523438,52.053924560546875,55.740658569335935,59.41071166992188,62.33392333984375,64.12997436523438,67.49801635742188,70.27899169921875,72.12606811523438,74.05401611328125,76.425048828125,79.239990234375,84.79598999023438,96.22097778320312,1561.4211425781261,10250.202770998345,29048.27700805664,14.687945086471213,9.96405029296875,7.037994384765625,7.217933349609375,7.703985595703125,8.241973876953125,8.55303955078125,9.202056884765625,9.6839599609375,9.96405029296875,10.276947021484375,10.630035400390625,11.09295654296875,11.83203125,12.628997802734375,14.468597412109386,1254.5872448730693,6606.758026123047,281866.27737610263,272908.03994750977,132362.37200927734,145319.92079345701,161062.231640625,187572.66201782227,200886.0779724121,230246.77194213867,255276.0200805664,272908.03994750977,293932.08700561523,313071.8099670409,346157.37002563477,380284.6360473633,401955.8420715332,438885.9938171387,469231.318967897,473963.8560180664,6427.082493096436,4741.373077392578,3595.2010803222656,3765.661167602539,3972.319958496094,4105.304016113281,4212.080993652344,4397.321014404297,4566.835021972656,4741.373077392578,5122.887054443359,6203.762084960937,7716.320953369141,10528.470947265625,13374.548034667969,24490.121392822268,40682.50091491778,62196.30596923828,452.7057265896026,283.7550048828125,216.31094360351562,226.72784606933595,237.3708068847656,248.18304443359375,254.84518432617188,267.3890380859375,277.1650085449219,283.7550048828125,290.60504150390625,299.4239501953125,312.7760009765625,355.6979675292969,510.7759704589844,5245.848742675785,15308.55112365776,27586.77703857422,120.28914479593475,72.98104858398438,48.498992919921875,54.34827880859375,58.335180664062506,62.333984375,64.40802001953125,68.21893310546875,71.01596069335938,72.98104858398438,74.96185302734375,77.238037109375,80.05593872070312,85.05502319335938,91.9620361328125,335.1550598144563,8657.404896240612,24384.386962890625,290999.47794334847,282283.7979736328,146784.22399902344,158820.61789367674,171167.5635986328,196842.7799987793,210452.84600830078,239028.6480102539,264623.59201049805,282283.7979736328,303345.0780029297,322527.3359985351,356476.19302368164,388111.6300048828,410303.41201782227,446022.29179687507,475344.25775390764,487703.47302246094,289009.3121151017,280328.47302246094,137556.79193115234,155485.73446655273,168684.42640991212,194875.58102416992,208580.62606811523,236975.4109802246,262454.2909851074,280328.47302246094,301285.06896972656,319853.07598876953,353696.6379699707,386517.0689086914,408350.029876709,444657.5670166017,474210.0317022718,483614.5210266113,1990.1658282467445,1220.4280090332031,897.4909362792969,989.4332080078125,1035.0319519042969,1084.6350402832031,1108.5999145507812,1159.1350402832031,1196.2829895019531,1220.4280090332031,1251.6880187988281,1295.4480285644531,1400.2269287109375,3765.050994873047,6393.280090332031,14362.73132934573,28991.698709108205,49694.50411987305,16,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 82, 84, 85, 1288, 1299, 2127, 2139, 91, 92, 831, 996, 2199, 3454, 4621, 5789, 5790, 9, 10, 11, 12, 13, 14, 157, 159, 164, 228, 230, 243, 244, 1000, 1001, 1413, 1416, 1607, 2146, 2149, 2150, 2154, 3474, 3475, 3476, 3735, 3736, 4063, 4065, 4559, 5065, 5498, 15, 16, 17, 369, 608, 869, 871, 877, 879, 881, 927, 943, 1019, 1098, 1101, 1104, 1105, 1108, 1109, 1130, 1135, 1231, 2426, 2983, 2984, 2985, 2986, 2988, 2989, 2990, 3279, 3280, 3793, 3794, 3795, 3796, 4827, 4828, 4971, 4974, 4975, 4985, 5106, 5108, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 121, 123, 124, 126, 130, 131, 132, 135, 139, 367, 372, 373, 375, 377, 379, 381, 387, 1545, 1548, 2388, 2390, 2393, 2396, 2811, 2813, 2815, 2817, 2819, 2820, 2965, 3137, 3985, 3986, 4306, 4307, 4326, 4330, 4333, 4337, 5326, 5327, 5329, 5331, 5332, 5335, 5336, 5338, 5340, 5956, 257, 258, 800, 804, 806, 1745, 1746, 1750, 1755, 1978, 1980, 2444, 2445, 2447, 2450, 3639, 5398, 5582, 5583, 5584, 5587, 5588, 5590, 5702, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 1595, 1605, 1610, 1612, 1635, 1638, 1639, 1641, 1643, 1646, 1650, 1652, 2137, 2148, 2153, 2157, 2977, 3433, 3437, 4434, 4436, 4438, 4439, 4454, 5521, 5960, 49, 50, 51, 52, 53, 816, 833, 1195, 3212, 3786, 3787, 4114, 4115, 4730, 4731, 4748, 5047, 5051, 5805, 5806, 5807, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 290, 298, 303, 306, 309, 352, 842, 843, 2184, 3436, 3438, 3521, 3524, 3526, 3527, 3529, 3531, 5166, 69, 70, 71, 72, 388, 390, 4796, 5761, 5762, 1128, 1133, 2181, 2182, 2212, 2214, 2216, 2690, 4859, 4866, 4873, 4874, 668, 669, 1446, 1573, 3122, 3146, 3478, 3481, 4019, 4022, 4024, 4025, 4162, 4624, 4625, 4626, 4646, 4648, 4649, 4650, 73, 74, 75, 76, 77, 78, 79, 80, 81, 83, 882, 883, 885, 1174, 1176, 1180, 1480, 1486, 2413, 2416, 2420, 2422, 3278, 3385, 4053, 5090, 0]"
19,126.32245952374227,81.49200439453125,63.074981689453125,64.96499877929688,67.906884765625,70.9204330444336,72.77653503417969,76.6117172241211,79.59298706054688,81.49200439453125,83.45986938476562,85.79647827148438,88.8349609375,93.93405151367188,100.16796112060547,1194.7875198364075,6756.412763214128,14007.67495727539,18.720688581466675,11.66400146484375,8.132049560546875,8.628775787353515,9.275688171386719,9.886726379394531,10.231552124023438,10.871055603027344,11.33203125,11.66400146484375,11.9820556640625,12.371002197265625,12.851959228515625,13.62908935546875,14.406974792480469,16.6403579711914,1822.3113368227591,11446.684997558594,472585.07373787905,471182.5174713135,149314.7410583496,157740.72901092528,192594.16751708987,270987.7279586792,307789.4965057373,379678.97456359863,439129.8269958496,471182.5174713135,506844.7590637207,534837.622543335,576871.4750671387,640626.9220275879,692831.7869796753,791327.2342407225,824542.9456654362,836214.2649841309,7008.395488242845,5256.764984130859,4239.914093017578,4321.692491607666,4522.240170288086,4691.338020324707,4789.7230224609375,4970.771072387695,5127.013916015625,5256.764984130859,5481.398010253906,6329.401062011719,8093.352020263672,10840.913024902344,13958.844696044922,29856.81933135979,48866.66665206919,86630.79598999023,487.10395776903306,326.156005859375,260.587890625,267.0782225036621,277.02823944091796,289.0874252319336,295.90399169921875,309.29378509521484,319.3069763183594,326.156005859375,333.34796142578125,342.66102600097656,355.5489501953125,382.634521484375,487.39990997314453,4956.5128372192285,19572.58626510655,35357.70495605469,129.8523060244483,82.87046813964844,61.61102294921875,64.35119491577149,67.51858215332031,71.86438751220703,74.10647583007812,78.21827697753906,80.99801635742188,82.87046813964844,84.79302978515625,87.07351684570312,90.0330810546875,94.82748413085938,99.80997467041016,228.6034103393548,9447.944279175512,33443.0139465332,482479.74552651355,481541.1839904785,162987.88497924805,168318.50914627075,201966.12474822998,278685.4627685547,317021.1560058594,389366.18199920654,448666.6380004883,481541.1839904785,516780.3049926758,544756.9769897461,585550.9550170898,650449.9165039062,703864.5849914551,801364.561500549,832696.559009705,843030.5,480355.46863802057,479404.36097717285,161658.12203979492,166770.0107449341,200673.11870422363,277189.0674209595,315274.66801452637,387565.01471710205,446776.9840698242,479404.36097717285,514886.8950805664,542519.4705047607,583597.2149353027,648497.8479766846,701940.5639801025,799193.0856277463,831339.3968307499,841652.1249694824,2124.276888492945,1393.3544921875,1123.4850158691406,1148.9399336242677,1196.1831634521484,1244.860740661621,1275.3895111083984,1325.1775436401367,1365.7610168457031,1393.3544921875,1424.4109497070312,1459.530044555664,1529.1830749511719,3909.945999145508,6395.582260131836,13103.01450195309,30572.42039184594,43733.69900512695,18,"[0, 0, 66, 68, 69, 71, 73, 78, 79, 80, 81, 424, 431, 505, 512, 518, 522, 526, 529, 552, 553, 554, 556, 557, 559, 1091, 1110, 1113, 1115, 1117, 1118, 1119, 1123, 1140, 1143, 1146, 1150, 1259, 1260, 1313, 1315, 1316, 1401, 1404, 1405, 1408, 1411, 1412, 1415, 1416, 1419, 1662, 1979, 1980, 2082, 2084, 2085, 2100, 2104, 2105, 2112, 2117, 2118, 2122, 2233, 2235, 2237, 2239, 2240, 2481, 2482, 2485, 2488, 2493, 2495, 2496, 2503, 2506, 2509, 2512, 2517, 2530, 2532, 3956, 3959, 4073, 4076, 4078, 4081, 4082, 4085, 4086, 4088, 4089, 4099, 4137, 4403, 4404, 4413, 4433, 4434, 4445, 4446, 4450, 4521, 4525, 4549, 4563, 4602, 4725, 4728, 4731, 4734, 5439, 5441, 5443, 5445, 5446, 5448, 5451, 5460, 5484, 5490, 5491, 5661, 5665, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 165, 168, 171, 173, 176, 198, 199, 200, 203, 211, 213, 215, 217, 218, 221, 224, 242, 244, 259, 311, 312, 314, 315, 317, 318, 320, 322, 452, 455, 831, 835, 836, 838, 841, 844, 849, 851, 854, 858, 860, 863, 864, 866, 867, 870, 874, 921, 924, 927, 930, 933, 937, 940, 942, 943, 944, 947, 948, 949, 950, 1164, 1165, 1217, 1219, 1221, 1225, 1335, 1337, 1338, 1355, 1356, 1361, 1433, 1434, 1435, 1437, 1438, 1439, 1442, 1446, 1449, 1455, 1457, 1458, 1480, 1481, 1728, 1734, 1737, 1739, 1740, 1741, 1742, 1744, 1745, 1912, 1915, 1918, 1921, 1926, 1929, 1932, 2259, 2261, 2536, 2537, 2538, 2540, 2544, 2545, 2546, 2548, 2552, 2598, 2697, 2893, 2894, 2895, 3253, 3254, 3255, 4112, 4113, 4459, 4461, 4463, 4464, 4467, 4765, 4768, 4771, 4776, 5210, 5213, 5217, 5221, 5225, 5228, 5235, 5243, 5251, 5260, 5268, 5279, 5321, 5328, 5336, 5339, 5343, 5347, 5350, 5352, 5354, 5356, 5358, 5363, 5396, 5417, 5459, 5681, 5684, 5685, 5691, 5696, 5697, 10, 11, 12, 528, 532, 534, 536, 537, 539, 544, 546, 548, 550, 555, 561, 564, 568, 569, 575, 582, 584, 588, 591, 595, 598, 601, 606, 703, 956, 957, 958, 959, 2070, 2892, 2903, 2990, 2993, 2998, 3001, 3004, 3009, 3011, 3013, 3015, 3016, 3026, 3218, 3221, 3223, 3226, 3232, 3233, 3238, 3241, 3363, 3373, 3377, 3810, 3813, 3814, 3816, 3819, 3820, 3823, 3825, 3827, 3830, 3832, 3834, 3836, 3838, 3839, 3841, 3842, 3845, 3848, 3859, 3867, 3873, 3874, 3875, 3879, 3887, 4310, 4313, 5622, 5625, 5628, 5630, 5633, 5638, 5640, 5642, 5644, 5646, 5648, 5649, 5652, 13, 14, 15, 16, 17, 18, 630, 638, 645, 646, 648, 658, 660, 1294, 1295, 1503, 1504, 1507, 1508, 1509, 1511, 1518, 1779, 1781, 1785, 3250, 3252, 3256, 3257, 3260, 3269, 3270, 4115, 4116, 4117, 4118, 4120, 4122, 4124, 4125, 4126, 4375, 4382, 4384, 4385, 4679, 4681, 4804, 4806, 4808, 4810, 4824, 5709, 5711, 5716, 5719, 5720, 5722, 5723, 5724, 5725, 5726, 5727, 5728, 5729, 5730, 5732, 5733, 5734, 5735, 5736, 5738, 5739, 5740, 5743, 5744, 5745, 5746, 19, 20, 21, 22, 23, 24, 25, 26, 27, 880, 881, 882, 2113, 2137, 2138, 2142, 2143, 2167, 2170, 2173, 2176, 2188, 2231, 2232, 2236, 2244, 2247, 2250, 2260, 2268, 2271, 2277, 2280, 2285, 2289, 2300, 2318, 2323, 2329, 2335, 2341, 2366, 2370, 2371, 2372, 2382, 2384, 2393, 2395, 2398, 3030, 3031, 3035, 3037, 3039, 3041, 3044, 3045, 3048, 3051, 3052, 3055, 3056, 3059, 3061, 3062, 3065, 3067, 3324, 3327, 3355, 3359, 3401, 3403, 3405, 3406, 3408, 3409, 3412, 3414, 3416, 3421, 3548, 3565, 5155, 5158, 5169, 5183, 5184, 5188, 5190, 5191, 5192, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 1595, 2510, 2519, 3764, 4342, 5376, 5380, 5528, 5553, 5560, 5567, 1537, 1566, 1620, 1684, 1688, 1692, 1695, 1697, 1699, 1701, 1704, 1706, 1708, 1712, 1718, 1723, 1730, 1731, 3106, 3109, 3112, 3114, 3116, 3118, 3120, 3139, 3142, 3376, 3378, 3379, 3598, 3600, 3602, 3618, 3620, 4136, 4143, 4884, 4885, 4888, 4892, 4898, 4931, 4934, 4936, 4937, 4939, 4942, 4944, 4945, 4948, 4951, 4955, 4958, 4961, 4964, 4968, 4971, 4975, 4981, 4984, 4989, 4993, 5004, 5007, 5012, 5014, 5138, 5141, 708, 710, 712, 714, 718, 727, 735, 738, 758, 763, 2264, 2265, 2274, 2717, 2722, 2723, 2726, 2745, 2748, 2758, 2759, 2772, 2773, 3151, 3152, 3153, 3155, 3454, 3455, 3479, 3483, 3493, 3785, 3786, 3788, 3790, 3792, 4161, 4189, 4720, 4724, 4738, 4747, 40, 41, 42, 43, 44, 45, 46, 48, 49, 2534, 2729, 2732, 2735, 4060, 50, 51, 52, 53, 55, 56, 57, 513, 516, 520, 540, 746, 754, 755, 757, 761, 766, 768, 771, 772, 774, 777, 780, 785, 791, 799, 1394, 1396, 1397, 1402, 1403, 1407, 1410, 1417, 1423, 1426, 1427, 1428, 1430, 1733, 1736, 1743, 2394, 2400, 2401, 2402, 2417, 2428, 2432, 2605, 2609, 4234, 4235, 4237, 4240, 4244, 4246, 58, 59, 60, 61, 62, 63, 64, 65, 67, 70, 72, 74, 76, 77, 82, 83, 829, 3423, 3428, 3430, 3432, 3434, 3437, 3439, 3442, 3444, 3447, 3449, 3451, 3462, 3498, 3499, 3501, 3503, 4260, 5539, 5544, 5548, 5558, 5561, 5564, 5570, 5581, 5584, 5588, 5592, 5597, 5602, 5606, 5610, 5611, 5614, 5615, 5616, 5621, 5627, 5647, 5654, 5655, 5660, 84, 85, 86, 839, 842, 843, 846, 847, 856, 861, 2037, 2531, 3468, 3471, 3475, 3492, 3495, 3497, 3502, 3505, 3507, 3510, 3512, 5118, 5230, 5231, 88, 2051, 2056, 2060, 2063, 2066, 2069, 2075, 2078, 2229, 3003, 3006, 3010, 3068, 3071, 3365, 89, 90, 2115, 4335, 4344, 4347, 5702, 1369, 3290, 3291, 3292, 4390, 91, 92, 93, 94, 95, 96, 99, 100, 2218, 2227, 2234, 2241, 2243, 2256, 2267, 2287, 2292, 2313, 3682, 3684, 3686, 3688, 4690, 4702, 5707, 101, 102]"
21,140.38503947912017,88.70501708984375,69.51693725585938,70.83537536621094,74.43792114257812,78.18197631835938,80.29693603515625,84.01806640625,86.81198120117188,88.70501708984375,90.86904907226562,93.25799560546875,96.25509643554688,101.66595458984375,110.22097778320312,393.33663330078775,11719.550416260381,16116.276977539062,18.643330663978336,13.073028564453125,9.65093994140625,9.943944702148437,10.57362060546875,11.164947509765625,11.53692626953125,12.240936279296875,12.7559814453125,13.073028564453125,13.423980712890625,13.831024169921875,14.33294677734375,15.110137939453125,15.80999755859375,17.883575439453132,1730.3015161136648,8023.704071044922,542914.1172161239,528731.8980102539,157984.3959350586,167987.38983154297,221403.93041992188,332601.0110168457,387021.1271057129,455774.7169189453,495456.81604003906,528731.8980102539,559609.8360595703,605260.2439575195,659047.8930053711,734497.3229675293,786142.7229003906,856814.2419921876,912507.3768170167,921899.4588928223,7673.93345828081,5860.5780029296875,4814.369934082031,4891.850079956055,5095.791333007813,5270.661102294922,5375.863983154297,5566.436981201172,5734.081939697266,5860.5780029296875,6075.820068359375,6850.6640625,8680.104034423828,11954.10498046875,15328.764068603516,31218.822448730527,57094.424658205215,79101.19696044922,523.0058817540563,358.93902587890625,287.7129821777344,297.37035278320315,309.4507690429688,321.27203369140625,329.06689453125,342.2380676269531,351.9620056152344,358.93902587890625,366.36492919921875,375.867919921875,388.44207763671875,413.79095458984375,490.1409912109375,5500.892834472658,16927.948596804225,49829.31494140625,136.4986793576306,92.3310546875,70.64999389648438,72.43170654296874,76.00930786132812,80.74002075195312,82.92300415039062,86.99896240234375,90.21694946289062,92.3310546875,94.3709716796875,96.58999633789062,99.44287109375,104.48095703125,111.149169921875,312.6720397949231,7771.44257446297,13561.933868408203,553753.7942798035,539013.6560058594,168710.18099975586,176015.22404174806,231396.48420410155,346275.72299194336,399461.2390136719,466481.86700439453,505459.36798095703,539013.6560058594,570539.8050231934,616724.4450073242,669174.0419921875,744386.6319885254,796110.9389953613,867836.3902038576,921789.8345837411,933076.2009887695,551406.5836056594,536461.2590637207,167100.95892333984,174567.84725952148,229312.67922973633,342407.48989868164,395927.4419555664,464360.61810302734,503255.9479980469,536461.2590637207,568362.8518981934,614417.8389892578,666495.1459350586,742239.9350585938,793706.8079833984,864649.4051879883,920084.4567968758,931507.4049682617,2347.210674144047,1557.4439697265625,1261.8940734863281,1289.1304364013672,1354.907879638672,1406.2829284667969,1435.5730590820312,1486.7980651855469,1529.6880187988281,1557.4439697265625,1589.2439880371094,1630.47998046875,1702.9799499511719,3841.5659790039062,7302.5439453125,15185.953436279306,38160.90277954151,47168.23513793945,20,"[0, 0, 2, 3, 4, 5, 6, 7, 375, 384, 387, 392, 394, 397, 402, 405, 407, 409, 412, 416, 422, 423, 425, 427, 431, 434, 437, 440, 442, 447, 449, 451, 882, 884, 885, 887, 889, 891, 1196, 1197, 1250, 1251, 1289, 1290, 1291, 1292, 1293, 1382, 1383, 1384, 1386, 1387, 1389, 1613, 1615, 1616, 1618, 1619, 1620, 1621, 1622, 1628, 1634, 1831, 1832, 1848, 1855, 1858, 1860, 2019, 2020, 2022, 2023, 2026, 2027, 2047, 2057, 2058, 2059, 2064, 2066, 2140, 2141, 2493, 2496, 2497, 2498, 2526, 2872, 3535, 3540, 3541, 3640, 3641, 3642, 3643, 3644, 3649, 3650, 3651, 3652, 3661, 3668, 3670, 3702, 3706, 3710, 3711, 3724, 3725, 3984, 3988, 3991, 3995, 4008, 4009, 4596, 4597, 4599, 4872, 4878, 4882, 4891, 4912, 4925, 4929, 4947, 4979, 4983, 4987, 4990, 5054, 5062, 5069, 5075, 5076, 5085, 5089, 5090, 5091, 5092, 5093, 5094, 5097, 5098, 5125, 5128, 5131, 5132, 5135, 5137, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 459, 461, 644, 645, 647, 648, 666, 667, 668, 829, 834, 841, 845, 851, 854, 857, 879, 880, 883, 888, 892, 893, 894, 898, 899, 1645, 1647, 1648, 1650, 1655, 1656, 1659, 2199, 2202, 2204, 2205, 2207, 2208, 2210, 2211, 2213, 2215, 2217, 2218, 2224, 3201, 3202, 3204, 3318, 3333, 3350, 3351, 3352, 3353, 3354, 3355, 3357, 3359, 3362, 3365, 3368, 3373, 3377, 3379, 3381, 3384, 3386, 3388, 3550, 3554, 3556, 3558, 3559, 3561, 3562, 3564, 3565, 3567, 3569, 3571, 3573, 3574, 3577, 3579, 3580, 3582, 3584, 3585, 3586, 3589, 3592, 3912, 3919, 3925, 3940, 3944, 4122, 4123, 4125, 4258, 4263, 4268, 4270, 4273, 4274, 4276, 4281, 4283, 4286, 4287, 4288, 4290, 4291, 4295, 4296, 4298, 4300, 4301, 4388, 4394, 4518, 4628, 4629, 4633, 4634, 4636, 4638, 4640, 4642, 4661, 4662, 4664, 4666, 4667, 4669, 5221, 5224, 19, 20, 21, 22, 23, 24, 25, 26, 27, 1052, 1061, 1062, 1064, 1069, 1160, 1161, 1163, 1164, 1175, 1199, 1205, 1210, 1217, 1218, 1219, 1222, 1226, 1231, 1235, 1237, 1244, 1248, 1252, 1253, 1254, 1255, 1256, 1257, 1259, 1703, 1881, 1883, 1887, 1890, 2328, 2332, 2333, 2335, 2337, 2341, 2351, 2359, 2368, 2370, 2373, 2375, 2377, 3411, 3413, 3415, 3416, 3417, 3418, 3419, 3421, 3422, 3423, 3424, 3425, 3426, 3429, 3430, 4150, 4812, 4814, 4817, 4827, 4829, 5236, 5238, 5239, 5241, 5242, 5244, 5246, 5247, 5249, 5250, 5251, 5253, 5254, 5256, 5257, 5259, 5264, 5266, 5267, 5269, 5271, 5272, 5275, 5276, 5277, 5297, 5298, 5299, 5300, 490, 502, 503, 504, 509, 513, 517, 594, 881, 896, 897, 901, 902, 903, 912, 914, 917, 925, 929, 1419, 1514, 1888, 1889, 1891, 1893, 1894, 1896, 1897, 1898, 1899, 1901, 1902, 1922, 1925, 1926, 1928, 1929, 2549, 2563, 2566, 2569, 2574, 2577, 2581, 2582, 2584, 2591, 2658, 2666, 2705, 2708, 2711, 2713, 2717, 2719, 2723, 2725, 2784, 2788, 2791, 3050, 3053, 3060, 3062, 3067, 3073, 3080, 3114, 3115, 3116, 3117, 3118, 3120, 3134, 3193, 3209, 3210, 3214, 3221, 3225, 3247, 3251, 4050, 4052, 4055, 4059, 4061, 4063, 4064, 4071, 4074, 4083, 4085, 4087, 4090, 4098, 4099, 4104, 4105, 4107, 4112, 4113, 4116, 4120, 4124, 4126, 4132, 5318, 5324, 5349, 28, 29, 30, 31, 32, 33, 34, 35, 36, 938, 940, 1241, 1242, 2098, 2100, 2102, 2104, 2105, 2107, 2108, 2109, 2124, 2126, 2128, 2247, 2249, 2251, 2253, 2254, 2256, 2261, 2263, 2265, 2268, 2270, 2272, 2275, 2280, 2794, 2838, 2841, 2846, 2848, 2852, 2856, 2860, 2866, 2886, 2890, 2896, 2899, 2906, 2913, 2918, 2922, 2924, 2927, 2929, 2932, 2935, 2937, 2939, 2940, 2942, 2943, 2945, 2947, 2949, 2952, 2957, 2960, 2963, 2969, 2971, 2977, 2979, 3057, 3141, 4164, 274, 455, 460, 466, 471, 474, 475, 684, 686, 688, 691, 705, 707, 711, 724, 2283, 2284, 2285, 2288, 2289, 2290, 2293, 2295, 2296, 2990, 2991, 4141, 4143, 4145, 4146, 4148, 4149, 4153, 4154, 4160, 4165, 4168, 4171, 4173, 4425, 37, 38, 39, 40, 41, 42, 43, 2302, 2304, 3013, 3014, 3016, 3289, 3291, 3293, 3294, 3298, 3310, 3311, 3313, 3314, 3317, 3320, 3323, 3324, 3326, 3328, 4480, 4481, 4493, 542, 549, 555, 559, 564, 576, 585, 590, 592, 595, 604, 1375, 1381, 1394, 1397, 1398, 1709, 1711, 1713, 1715, 1716, 4501, 4503, 4505, 4506, 4509, 4510, 4512, 4513, 4514, 4516, 4517, 4519, 4522, 5072, 5088, 44, 45, 602, 605, 606, 607, 610, 611, 613, 614, 615, 616, 618, 621, 624, 632, 639, 642, 649, 650, 654, 745, 751, 767, 2621, 2677, 3758, 4226, 4227, 4230, 4232, 4530, 4531, 4532, 5229, 5230, 5237, 2734, 2738, 3172, 3183, 4210, 5068, 5078, 5334, 5335, 5336, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 530, 533, 535, 538, 543, 550, 1878, 2595, 2870, 2874, 2876, 2878, 2881, 2883, 2887, 2888, 2892, 2894, 2898, 2901, 2903, 2905, 2908, 2910, 2912, 2919, 3188, 3191, 3192, 3194, 3197, 3200, 3203, 3207, 3213, 3219, 3230, 3235, 3242, 3249, 3254, 3855, 63, 169, 179, 185, 200, 206, 738, 742, 747, 753, 1875, 1885, 1904, 1907, 1909, 1914, 1939, 1944, 1945, 1949, 2159, 2161, 2163, 2165, 2167, 2168, 2171, 2948, 2953, 3287, 3292, 3296, 4256, 4259, 4261, 4262, 4265, 4267, 4269, 4271, 4272, 4354, 4392, 4562, 4565, 4567, 4570, 4572, 4574, 4576, 4578, 4580, 4582, 4584, 4585, 4586, 4588, 4589, 4592, 4594, 4598, 4602, 4605, 4611, 4614, 4616, 4632, 64, 65, 66, 67, 68, 69, 70, 71, 73, 74, 75, 77, 1427, 1430, 1434, 1441, 1446, 1450, 1455, 2174, 2177, 2178, 2180, 3309, 3315, 3319, 3330, 3341, 3346, 3363, 3372, 3380, 3385, 79, 80, 81, 82, 83, 551, 557, 560, 563, 566, 569, 573, 575, 2740, 3448, 3451, 3519, 3528, 3532, 3604, 3606, 3609, 3611, 609, 1474, 1480, 1487, 1490, 1502, 1507, 1511, 1515, 1519, 1697, 1820, 1824, 1844, 1861, 1864, 1868, 2196, 2197, 2198, 2200, 2201, 85, 86, 87, 88, 89, 90, 92, 93, 94, 2219, 2220, 2222, 2223, 2228, 2230, 2235, 2237, 2843, 4023, 4025, 4028, 4034, 4037, 4042, 4045, 4048, 4054, 4056, 4073, 95, 96, 97, 98, 822, 1535, 1536, 1540, 1543, 1549, 1551, 1552, 1554, 2880, 4399, 4402, 5096, 5172, 5177, 5184, 5189, 5192, 5195, 99, 101, 102, 103, 104, 105, 4409, 4824, 4835, 4844, 4917, 4923, 4989, 106, 107, 108, 109, 110]"
23,180.71375308947617,98.42202758789062,76.70303344726562,78.36491818237305,81.6772705078125,86.1061996459961,88.7949188232422,93.19524383544922,96.33405151367188,98.42202758789062,100.62716064453124,103.42352294921875,106.81777954101562,113.31036682128905,124.01601409912108,1301.2001980589766,14608.37034487927,59582.3669128418,25.012075402763454,14.244583129882812,10.42401123046875,10.899103088378906,11.565459594726562,12.259033203125,12.614913940429688,13.353134155273438,13.9069580078125,14.244583129882812,14.61102294921875,15.038308715820314,15.630047607421876,16.40703125,17.350126647949217,19.70587249755858,2275.517680206338,17039.67706298828,610530.1661407213,609512.6030426025,233396.83291625977,245786.31582312012,280925.6546768189,352863.26110534667,421467.18568725593,510505.4617767334,573523.542803955,609512.6030426025,650008.3986206055,691254.9350463867,734870.2123840332,795447.0831665038,854920.1471359252,931542.7630612182,972001.2777376102,978010.0618896484,8599.759297283044,6515.693054199219,5120.773101806641,5380.789060760498,5660.972618713378,5859.309840393066,5974.779296875,6191.075782775879,6380.954022216796,6515.693054199219,6751.523596191406,7903.3346282958955,9918.334466552737,13660.8251373291,17191.924133300778,33287.55254333494,56787.176198608664,74348.73596191406,605.2218770316478,398.35752868652344,316.3158874511719,330.76799853515627,344.93138305664064,357.11985626220707,364.5176635742188,378.7482452392578,390.4646057128906,398.35752868652344,405.9396240234375,415.985107421875,429.96400146484376,467.1764556884765,609.2111816406243,7352.7885092162915,16670.6376545412,19847.920928955078,158.4510380091292,101.74797058105469,76.46392822265625,79.67921887207031,84.51301300048829,89.38526000976562,91.79423828125,96.03477478027344,99.61019287109374,101.74797058105469,103.964404296875,106.44327392578126,109.61259765625,115.671240234375,123.48323364257801,897.9926443481075,8414.873177734487,22439.424896240234,622823.4549784457,621845.2539978027,247722.7380065918,257454.5697278137,293615.99437347415,363735.9813446045,434394.75960083015,523773.6622390747,586240.9415893555,621845.2539978027,662487.6853942871,704876.1147247314,747089.339202881,806801.6288024902,866891.2087112427,940386.0489801025,981393.4057484133,996283.1659851074,620099.3241815374,619098.8979797363,246093.82998657227,253585.63014453126,290579.8184518433,361967.179258728,431702.6196777344,521673.437789917,582992.787298584,619098.8979797363,660390.9016235352,701710.4447021484,744542.5450500489,804265.5721069336,864490.3064208984,938344.7429718018,979720.5397178652,984692.1150512695,2724.130796908261,1727.6834716796875,1395.6660461425781,1455.0894682617186,1504.8204653930663,1559.3447174072267,1591.876791381836,1651.7372970581055,1698.1569885253907,1727.6834716796875,1759.5381774902344,1805.2606933593752,1879.6811645507814,4891.993591308594,8200.803256225567,17885.201083679196,45494.501334839144,91544.71701049805,22,"[0, 0, 6, 143, 148, 150, 155, 157, 160, 163, 164, 168, 171, 173, 174, 175, 216, 220, 225, 446, 452, 463, 464, 465, 598, 601, 605, 608, 612, 614, 615, 617, 618, 623, 628, 636, 644, 652, 663, 668, 669, 670, 847, 849, 850, 852, 855, 859, 864, 869, 1312, 1313, 1384, 1386, 1389, 1456, 1457, 1494, 1496, 1498, 1501, 1503, 1504, 1507, 1509, 1511, 1512, 1513, 1515, 1517, 1734, 1736, 1741, 1745, 1746, 1748, 1750, 1752, 1753, 1756, 1769, 1773, 1777, 1788, 1796, 1799, 1802, 1803, 2005, 2006, 2016, 2020, 2025, 2029, 2038, 2045, 2049, 2054, 2057, 2061, 2064, 2067, 2069, 2462, 2463, 2464, 2466, 2467, 2469, 2492, 2493, 2498, 2502, 2504, 2508, 2513, 2514, 2516, 2518, 2519, 2521, 2525, 2529, 2530, 2788, 2791, 2792, 2796, 2825, 2833, 2834, 2882, 2883, 2887, 2893, 2959, 2960, 2965, 2966, 2967, 2968, 3004, 3006, 3007, 3008, 3010, 3011, 3016, 3018, 3019, 3021, 3023, 3144, 3147, 3159, 3163, 3484, 3487, 3490, 3491, 3493, 3494, 3559, 3563, 3566, 3569, 4014, 4019, 4027, 4029, 4030, 4032, 4033, 4035, 4037, 4038, 4040, 4041, 4043, 4061, 4069, 4071, 4073, 4075, 4078, 4083, 4357, 4360, 4361, 4372, 4397, 4410, 4412, 4413, 4414, 4416, 4418, 4422, 4430, 4435, 4451, 4460, 4463, 4471, 4479, 4480, 4493, 4494, 4506, 4520, 4807, 4808, 4824, 4829, 4833, 4835, 4838, 4839, 4943, 4944, 4945, 4946, 4948, 4949, 4951, 5053, 5054, 5060, 5067, 185, 193, 198, 201, 204, 206, 210, 213, 214, 221, 224, 226, 229, 233, 428, 430, 680, 682, 684, 685, 688, 689, 948, 955, 1055, 1060, 1065, 2240, 2242, 2244, 2246, 2250, 2251, 2254, 2257, 2259, 2262, 2266, 2270, 2275, 2276, 2277, 2278, 2279, 2281, 2283, 2285, 2290, 2295, 2384, 2386, 2388, 2390, 2391, 2402, 2407, 2540, 2541, 2544, 2545, 3823, 3825, 3827, 3836, 3839, 3841, 3843, 3845, 3847, 3853, 3858, 3871, 3875, 4077, 4079, 4080, 4081, 4095, 4096, 4097, 4098, 4101, 4108, 4111, 4988, 5071, 5072, 7, 8, 9, 10, 11, 12, 483, 484, 486, 488, 489, 491, 494, 496, 497, 499, 695, 718, 719, 720, 722, 723, 887, 891, 894, 963, 1022, 1025, 1028, 1295, 1299, 1303, 1305, 1307, 1308, 1314, 1593, 1607, 1879, 1880, 1883, 1885, 1887, 1889, 1910, 1932, 1946, 1949, 1955, 1960, 1964, 2447, 2448, 2551, 2553, 2570, 2571, 2572, 2575, 2576, 3192, 3196, 3199, 3202, 3206, 3210, 3212, 3214, 3215, 3219, 3221, 3223, 3224, 3226, 3227, 3229, 3230, 3232, 3239, 3240, 3244, 3513, 3517, 3525, 3609, 3611, 3612, 3639, 4122, 4133, 4389, 4391, 4394, 4396, 4399, 4402, 4405, 4428, 4429, 4437, 4440, 4442, 4445, 4450, 4466, 4474, 4490, 4496, 4499, 4501, 4515, 4523, 4534, 5008, 5015, 5023, 5031, 5037, 5041, 5043, 5047, 5051, 5056, 5058, 245, 249, 793, 808, 916, 918, 919, 920, 921, 922, 961, 962, 965, 1032, 1035, 1465, 2730, 2733, 2742, 2747, 2766, 2769, 2773, 2779, 2816, 3247, 3251, 3253, 3255, 3257, 3258, 3259, 3260, 3262, 3263, 3271, 3272, 3632, 3633, 3635, 3636, 3637, 3638, 3643, 3644, 3645, 3649, 3651, 3653, 3654, 3655, 3656, 3658, 3662, 3663, 3666, 3667, 3669, 3670, 3671, 3673, 3678, 3681, 4121, 4123, 4124, 4126, 4127, 4128, 4131, 4132, 4134, 4135, 4136, 4137, 4261, 4263, 4268, 4270, 4310, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 403, 667, 1179, 1209, 1259, 1330, 1332, 1335, 1338, 1343, 1344, 1346, 1348, 1350, 1351, 1353, 1354, 1356, 1357, 1360, 1361, 1365, 1367, 1371, 1372, 1377, 1948, 1953, 1956, 1957, 1962, 1965, 1967, 1969, 1973, 1975, 2172, 2176, 2177, 2181, 2182, 2183, 2184, 2187, 3538, 3539, 3541, 3542, 3543, 3546, 3547, 3552, 5087, 413, 2630, 3309, 3312, 3314, 3315, 3924, 3928, 3929, 4147, 4151, 4152, 4154, 4156, 4158, 4160, 4163, 4167, 4169, 4173, 4175, 4177, 4179, 4181, 4183, 4185, 4187, 4189, 30, 31, 32, 33, 34, 35, 37, 38, 267, 270, 274, 282, 304, 309, 312, 314, 317, 319, 321, 325, 327, 329, 332, 334, 336, 339, 341, 343, 344, 346, 348, 353, 361, 362, 363, 364, 1538, 1540, 1542, 1547, 1548, 1562, 1565, 1569, 1581, 1604, 1606, 1609, 1610, 1613, 1617, 1619, 1621, 1624, 1625, 1627, 1639, 1645, 2228, 2274, 2345, 2346, 2348, 2349, 2351, 2353, 3782, 3784, 3787, 3789, 3791, 3796, 3800, 3805, 3813, 3904, 3906, 3907, 4184, 4188, 4190, 4192, 4193, 4195, 4196, 4197, 4198, 4200, 4203, 4208, 4209, 708, 717, 730, 758, 769, 772, 816, 820, 823, 828, 832, 868, 873, 878, 881, 884, 898, 904, 1009, 1013, 2071, 2073, 2076, 2077, 2079, 2081, 2082, 2084, 2086, 2087, 2088, 2091, 2092, 2095, 2100, 2101, 2104, 2110, 2116, 2118, 2369, 2371, 2373, 2375, 2377, 2379, 2381, 2383, 2387, 2392, 2393, 2396, 2398, 2400, 2403, 2406, 2409, 2411, 2413, 2417, 2418, 2421, 2423, 2425, 2428, 2430, 2433, 2435, 2436, 2438, 2441, 2444, 2449, 2451, 3514, 3518, 3519, 3521, 3530, 3532, 3534, 3535, 3536, 3537, 3544, 3545, 3549, 3550, 3553, 3557, 3561, 3567, 3589, 3815, 3821, 3962, 3963, 3964, 964, 972, 975, 1018, 1662, 1664, 1666, 1668, 1670, 1673, 1675, 1677, 1679, 1682, 1683, 1685, 1687, 1689, 1691, 1693, 1695, 1697, 1699, 1701, 1702, 1704, 1705, 1708, 1716, 1739, 1751, 1760, 1779, 1784, 1787, 1790, 1793, 1805, 1812, 1818, 1821, 1824, 1827, 1833, 1840, 1847, 1849, 1850, 1851, 1852, 1857, 2293, 2298, 2478, 2480, 2482, 2496, 2985, 2987, 2988, 2992, 2994, 2999, 3005, 3012, 3017, 3024, 3027, 3030, 3035, 3038, 3043, 3052, 3054, 3059, 3066, 3068, 3071, 3072, 3074, 3075, 3077, 3596, 3830, 3833, 3835, 3837, 3840, 3844, 3848, 3849, 3850, 3851, 3855, 3856, 3861, 3863, 3869, 3872, 3877, 3879, 3883, 3889, 3897, 3901, 3927, 3932, 3933, 3935, 3936, 3959, 3960, 3972, 3976, 3979, 3980, 3983, 3984, 3986, 40, 42, 44, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 278, 279, 283, 286, 289, 1436, 1437, 1925, 1929, 1930, 1943, 2153, 2154, 2155, 2159, 2161, 2163, 2942, 2944, 3084, 3087, 3089, 3135, 4704, 4706, 4708, 4710, 4714, 4721, 4734, 4740, 4757, 4895, 4897, 4898, 4900, 4901, 63, 64, 65, 66, 305, 307, 311, 322, 324, 335, 340, 350, 372, 375, 377, 378, 380, 381, 382, 384, 385, 387, 388, 389, 672, 679, 4230, 4231, 4233, 4234, 4236, 4237, 4239, 4242, 4244, 4247, 4249, 4251, 4254, 4256, 4257, 4285, 4730, 4737, 4739, 4742, 4744, 4747, 4748, 4750, 4753, 4755, 4760, 4765, 4767, 4773, 4775, 4779, 4782, 4786, 4790, 4793, 4795, 4799, 4802, 4805, 4809, 4811, 4815, 4818, 4820, 4822, 4825, 4827, 4830, 4832, 4836, 4837, 4841, 4843, 4845, 4847, 4848, 4850, 4852, 4854, 4855, 4857, 4858, 4859, 4861, 4863, 4865, 4867, 4868, 4869, 4871, 4872, 4873, 4875, 4882, 4890, 407, 414, 429, 432, 436, 438, 1573, 1599, 1600, 1601, 1632, 1635, 2169, 2171, 4274, 4276, 4278, 4279, 4281, 4282, 4283, 4284, 4286, 4287, 4289, 4290, 4291, 4294, 67, 68, 69, 70, 71, 72, 73, 74, 75, 4914, 4923, 4925, 76, 77, 78, 80, 82, 83, 1660, 1663, 1667, 4305, 4309, 4312, 4316, 4322, 4326, 4331, 4334, 4339, 4343, 4346, 4941, 947, 1011, 1017, 1020, 1026, 1029, 1046, 1053, 1058, 1062, 1070, 1075, 1079, 1088, 1094, 1101, 1107, 1114, 1123, 1130, 1135, 1140, 1147, 1151, 1156, 1160, 1165, 2208, 2946, 2953, 2964, 3970, 4362, 4364, 4365, 4366, 4369, 4382, 4388, 4393, 4419, 4434, 4449, 4459, 84, 85, 86, 87, 88, 89, 90, 91, 4685, 4993, 4997, 5000, 5003, 1273, 1274, 1276, 1277, 4003, 4006, 4010, 4011, 4013, 4017, 4023, 4028, 4039, 4046, 4705, 92, 93, 94, 95, 96, 97, 98, 99, 1798, 1806, 1808, 1809, 1831, 1834, 2752, 2754, 2758, 2761, 2764, 3506, 100, 102, 103, 105, 107, 543, 545, 2568, 2573, 3267, 108, 109, 111, 2589]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.2068325904753605,7.092498779296875,4.426025390625,5.1659880676269525,5.5739453125,6.019012451171875,6.334014892578125,6.7220458984375,6.94500732421875,7.092498779296875,7.222015380859375,7.3699951171875,7.5369873046875,7.795989990234375,8.055999755859375,8.907522277832026,53.71140509033225,62.16497802734375,1.2007125449125866,1.18499755859375,0.574981689453125,0.7977640686035156,0.832977294921875,0.94500732421875,1.074005126953125,1.110992431640625,1.14801025390625,1.18499755859375,1.222015380859375,1.259002685546875,1.2969970703125,1.38800048828125,1.4630126953125,1.6300048828125,1.8502402648925826,2.350982666015625,653.1088465924887,650.2534942626953,442.9029846191406,506.7727190856933,526.2457180786132,566.7044006347656,605.5857055664062,622.8260192871094,638.9525878906251,650.2534942626953,659.6239990234376,668.2682678222657,680.6039916992188,702.4929901123047,720.7089599609375,827.2372109985339,1706.6044918212908,2029.552001953125,319.8526916754132,319.6179656982422,215.53500366210938,256.3196189880371,267.63664947509767,277.2667709350586,282.73260498046875,298.94576263427734,312.4410034179688,319.6179656982422,326.4960021972656,331.6639038085938,337.4776184082031,355.03328247070317,371.6071716308594,416.17747589111303,516.1169396667481,767.9010009765625,26.52083423748373,26.110992431640625,16.75897216796875,20.293125762939454,21.443491210937502,22.408015441894534,23.75798645019531,25.09295654296875,25.723016357421876,26.110992431640625,26.47998046875,26.834014892578125,27.315594482421876,27.980987548828125,28.704014587402344,62.72270538330013,76.67239300537112,160.77493286132812,6.93446828530006,6.815032958984375,4.760009765625,5.133467407226563,5.4819949340820315,5.871028137207031,6.129965209960938,6.498992919921875,6.703973388671875,6.815032958984375,6.944000244140625,7.074005126953125,7.222015380859375,7.426971435546875,7.628997802734375,8.354239501953106,50.803416656494264,58.16497802734375,1096.8011951640458,1092.489013671875,759.3070068359375,886.121778717041,911.2085427856446,959.2254653930664,1008.4346954345704,1052.642478942871,1080.507794189453,1092.489013671875,1106.2962036132812,1124.6142852783203,1142.3549865722657,1166.722103881836,1194.794255065918,1392.6395501708978,2389.8769327087452,7312.2969970703125,1014.8243859260737,1012.5260009765625,704.6600036621094,819.6966902770996,842.8010202026367,888.7621154785156,934.7019073486329,972.4765167236328,999.5093872070313,1012.5260009765625,1024.0495971679688,1040.3579895019532,1060.13017578125,1082.1860717773438,1108.5905868530274,1289.3357864379875,2280.7490547485377,2609.5469665527344,81.97680923797218,77.07301330566406,53.14801025390625,62.76256289672851,64.18499603271485,66.03600616455078,73.0855926513672,75.24027252197266,76.3690185546875,77.07301330566406,77.79599609375,78.74089965820312,80.30680541992189,103.1714080810547,117.4991226196289,129.6018795776363,170.16332043457084,6027.440002441406,2,"[0, 0, 0]"
5,13.387425433313542,12.683990478515625,10.017974853515625,10.723623352050781,11.110904541015627,11.535980224609375,11.740997314453125,12.1109619140625,12.426422119140625,12.683990478515625,13.092987060546875,14.074688720703126,14.720977783203125,15.183990478515625,15.536970520019532,16.430946960449226,61.262312652589586,99.97900390625,2.276268240815311,2.148040771484375,1.5369873046875,1.7089560852050782,1.795989990234375,1.8330245971679688,1.87103271484375,1.980987548828125,2.074005126953125,2.148040771484375,2.260028076171875,2.426025390625,2.555999755859375,2.704010009765625,2.832977294921875,3.0749566650390623,3.4725257263184113,88.88699340820312,1271.8578157731756,1209.6260375976562,946.010009765625,1105.2676687011717,1121.1096444702148,1133.3324645996095,1143.1008117675783,1165.2617950439453,1188.0666076660157,1209.6260375976562,1270.8671997070312,1362.6572998046875,1403.9280090332031,1445.0571502685548,1485.9140335083007,1601.325230407715,2185.541262237559,3507.4649658203125,713.1063248852876,685.5025024414062,575.8080444335938,619.4319881591797,630.5278338623046,642.0057754516602,648.3298217773438,661.0300216674805,671.8269958496094,685.5025024414062,710.8931945800782,749.9873107910156,785.6649963378907,803.4539642333984,823.9924545288086,864.8960586547852,992.3022980651903,4208.921051025391,50.72027836359416,47.48150634765625,40.092987060546875,43.018213623046876,43.996458740234374,44.85096893310547,45.296966552734375,46.111968994140625,46.83396606445312,47.48150634765625,48.924584960937494,52.259405517578124,55.758740234375004,57.127276611328135,58.18546752929687,98.76294219970704,138.04964950561526,176.2020263671875,13.099956565050412,12.556991577148438,9.517059326171875,10.573206298828126,11.015531311035158,11.368943786621095,11.573028564453125,11.964042663574219,12.296051025390625,12.556991577148438,12.90899658203125,13.536956787109375,14.240936279296875,14.793481445312509,15.148037719726563,15.947453613281253,63.089000549316545,98.22097778320312,2266.986672529795,2154.959487915039,1816.4819946289062,2009.2743856201173,2025.6763256835936,2046.6564529418947,2061.1270141601562,2097.03475189209,2129.8528076171874,2154.959487915039,2239.1733947753905,2418.5400970458986,2506.5826110839844,2563.763525390625,2603.951754760742,2787.5616973876968,3453.965010284466,8319.730987548828,2064.4480692612365,1962.5449981689453,1651.7609558105469,1833.959300048828,1847.0535345458984,1865.4359146118163,1878.0379974365235,1904.8280410766602,1935.1654174804687,1962.5449981689453,2040.4576049804687,2200.260711669922,2283.5507995605467,2335.8660247802736,2374.260682678223,2553.7286288452156,3217.1819948120665,7904.714996337891,202.53860326855886,193.5269775390625,159.75900268554688,173.12169076538086,175.75787719726563,178.02736816406252,179.46363220214846,182.22100067138672,185.3677917480469,193.5269775390625,208.87958984375,216.75703125,220.92479248046874,230.0692565917969,249.51519775390625,276.8894686889649,323.90336370849667,415.0159912109375,4,"[0, 0, 2, 3, 4, 0, 5]"
7,17.902518464013582,17.68499755859375,14.092041015625,15.948330444335937,16.3887890625,16.75897216796875,16.94603271484375,17.27801513671875,17.536041259765625,17.68499755859375,17.834625244140625,18.01800537109375,18.240020751953125,18.647015380859376,19.29539794921875,21.683997802734375,57.643636596681034,140.46099853515625,2.9052626556602377,2.8160400390625,2.055999755859375,2.5560020751953125,2.62896728515625,2.6650634765624996,2.68402099609375,2.7230224609375,2.794952392578125,2.8160400390625,2.8699951171875,2.925994873046875,2.999969482421875,3.11199951171875,3.260009765625,3.74126220703125,4.400429809570377,44.38897705078125,1799.8121349039056,1780.4810180664062,1447.9869995117188,1701.774424682617,1717.8578356933594,1731.8484008789062,1741.1301879882812,1756.6110229492188,1770.221368408203,1780.4810180664062,1790.352392578125,1801.2960021972656,1816.2020080566408,1848.107196044922,1911.048388671875,2192.0989758300766,2680.2077512207093,6468.566009521484,1055.7267590940676,1045.822998046875,826.4170532226562,968.2718734130859,997.6150744628906,1013.5963867187501,1019.3523742675782,1029.1939697265625,1037.8428100585938,1045.822998046875,1055.186212158203,1066.0630187988281,1076.7255249023438,1092.5585998535157,1110.0254211425781,1252.572807617187,1361.2411970215041,1908.1279296875,72.0106686229119,70.94400024414062,54.945953369140625,66.87229638671876,67.92498046875,68.73805541992188,69.18501586914061,70.01602172851562,70.57403564453125,70.94400024414062,71.31497192382812,71.74020385742188,72.31396484375,73.33237915039062,75.31460571289062,109.18153930664059,143.334614013679,217.27297973632812,18.072520778468316,17.794952392578125,14.8289794921875,15.63403125,16.308657226562502,16.66497802734375,16.907073974609375,17.31304931640625,17.6109619140625,17.794952392578125,17.96295166015625,18.164190673828124,18.407928466796875,18.81240234375,19.31679077148437,22.120401611328116,63.06842272949266,103.96298217773438,3275.986997000811,3247.2630004882812,2605.011016845703,3129.657149291992,3155.833668212891,3173.4562072753906,3187.419403076172,3217.873992919922,3236.9257873535153,3247.2630004882812,3258.022003173828,3271.373992919922,3292.181396484375,3342.884600830078,3428.7768005371095,3953.2966809082027,4314.292695068364,8203.175994873047,2966.4298645190274,2943.823028564453,2360.5679626464844,2840.1769343261717,2861.1930041503906,2875.4545959472653,2886.711810302734,2914.229034423828,2933.541607666016,2943.823028564453,2952.932592773437,2963.6223876953127,2978.070599365234,3011.0210144042967,3105.077178955078,3582.493305664062,3948.090678344733,7870.659973144531,309.55713248178324,299.14398193359375,244.44305419921875,287.3149801025391,290.16824707031253,292.40501708984374,293.68095703125,296.052001953125,297.8670166015625,299.14398193359375,300.69281616210935,303.44020385742186,322.7795593261719,347.97880859375005,362.2823547363281,396.34291870117187,439.02234472656437,470.4749755859375,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18]"
9,24.013641951266568,23.64703369140625,17.51904296875,19.026193756103517,22.035618896484376,22.518951416015625,22.759042358398435,23.1839599609375,23.4639892578125,23.64703369140625,23.83197021484375,24.0350341796875,24.25897216796875,24.629974365234375,25.16261444091796,28.04967681884765,95.77294689941479,181.44100952148438,4.196634931740472,4.128997802734375,2.59197998046875,3.130074951171875,3.667061157226563,3.7769775390625,3.8509521484375,3.963043212890625,4.0579833984375,4.128997802734375,4.186004638671875,4.259033203125,4.350982666015625,4.498016357421875,4.62799072265625,5.037051696777343,24.915276885988824,55.05499267578125,2404.6185763920203,2386.123977661133,1884.6869812011719,1941.6556486206055,2314.213739624023,2334.95867767334,2343.4383087158203,2361.2726974487305,2376.241979980469,2386.123977661133,2396.802276611328,2408.5164794921875,2425.6100219726563,2467.04111328125,2509.7562179565425,2838.207988586426,3474.278698852547,9877.60400390625,1420.5617323651477,1411.0875091552734,1049.6530151367188,1152.7016795349123,1339.572230834961,1380.429490661621,1386.4856414794922,1396.6852798461914,1404.3562622070312,1411.0875091552734,1421.2225952148438,1431.7431640625,1441.0864013671876,1452.9432312011718,1468.2601272583008,1600.633999633789,2219.1487799988245,5583.553039550781,98.76076856326301,97.4229736328125,75.25888061523438,79.67102883911133,93.93636962890625,95.07713470458984,95.57396240234374,96.44578552246094,97.0531982421875,97.4229736328125,97.79700927734375,98.22299499511719,98.79332275390625,99.70201721191405,101.27362365722655,140.55503356933593,187.58744116211392,471.9380187988281,24.495690740821857,24.18499755859375,18.33203125,19.82100424194336,22.34674591064453,22.927896118164064,23.186322021484372,23.648033142089844,23.981964111328125,24.18499755859375,24.387969970703125,24.608978271484375,24.888031005859375,25.295980834960936,25.684811401367188,28.556830139160148,69.98849322509805,281.9031066894531,4405.84502275009,4378.343994140625,3496.4089965820312,3585.417410858154,4287.835997314453,4317.4425598144535,4329.218496704101,4352.1407470703125,4367.492205810547,4378.343994140625,4390.68480834961,4405.104898071289,4426.428619384766,4473.208316040039,4524.039953613281,5139.695155639648,6345.847805175937,17086.083984375,3976.64704494426,3952.710494995117,3130.2449951171875,3225.206189697266,3872.0942361450197,3897.1639709472656,3908.5587249755863,3929.3244705200195,3943.9119934082028,3952.710494995117,3962.509765625,3973.75608215332,3992.1138122558596,4036.089514160156,4087.532487487793,4639.96110961914,5674.911137756531,14202.296966552734,429.1979778058296,419.2279815673828,334.4410095214844,361.4106022949219,402.14101348876954,406.71799621582034,408.7712860107422,412.3050003051758,415.4031921386719,419.2279815673828,431.69874877929686,436.6233184814453,442.2183837890625,456.50757751464846,470.3003646850586,509.5874304199219,691.6510357971389,2883.7870178222656,8,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0]"
11,29.62872836703346,29.202987670898438,21.219970703125,22.000648345947265,27.461488037109376,28.03937530517578,28.277996826171876,28.70501708984375,29.01800537109375,29.202987670898438,29.387976074218752,29.6090087890625,29.8700439453125,30.296295166015625,30.825425720214838,36.82230133056634,79.95859497070317,192.99795532226562,5.58437755625084,5.500030517578125,3.68194580078125,3.8175748291015625,4.962982177734375,5.118562316894532,5.202017211914063,5.333038330078125,5.442962646484375,5.500030517578125,5.573974609375,5.64898681640625,5.743011474609375,5.905975341796875,6.037994384765625,6.407029113769531,41.004594909673344,57.33294677734375,2991.0634881630144,2966.1835174560547,2352.547088623047,2383.2157087402343,2888.1680416870117,2914.487989807129,2922.9769897460938,2940.3379516601562,2956.6690063476562,2966.1835174560547,2977.0883178710938,2991.2056915283206,3009.468572998047,3046.1776123046875,3096.637142944336,3454.5509872436514,4497.739619567962,22954.39599609375,1767.7366541605147,1758.1105194091797,1383.8000183105469,1398.4808618469237,1652.25714263916,1731.358624267578,1736.6116973876956,1745.5749130249023,1752.5515563964843,1758.1105194091797,1766.2066345214844,1778.1830596923828,1787.8725402832033,1798.5542938232422,1813.479754638672,1965.3928341674805,2633.09244757082,6924.428955078125,122.45070824799714,120.83203125,91.13003540039062,95.14859756469727,116.85781494140625,118.14795989990233,118.7586669921875,119.73800659179688,120.40399169921875,120.83203125,121.25702514648438,121.71593627929687,122.314013671875,123.38554992675782,125.65757904052734,165.92158569335933,205.37122323608702,1095.3399353027344,31.832043052350404,31.33294677734375,23.3719482421875,24.915916595458985,29.130019226074218,29.815354919433595,30.12700500488281,30.705047607421875,31.093017578125,31.33294677734375,31.57501220703125,31.847866821289063,32.14801025390625,32.64692993164063,33.18561401367188,37.29572326660149,76.27238732910176,1141.8370361328125,5496.321651150941,5458.906997680664,4339.158996582031,4359.641184783935,5372.621731262207,5399.623937988281,5411.827606201172,5431.15673828125,5447.110992431641,5458.906997680664,5473.0035949707035,5490.402404785156,5513.74341430664,5554.670712280274,5615.748504638672,6250.996291503906,8238.954461914376,30408.446990966797,4948.295999547161,4918.782501220703,3904.291961669922,3937.612476959229,4838.624538269043,4863.3469161987305,4875.696194458007,4895.653022766113,4909.673828125,4918.782501220703,4928.230236816406,4939.856784057617,4957.027825927735,4998.376983642578,5051.739326477051,5646.7202661132815,7627.151679077452,25953.252014160156,548.0256516037795,530.1624603271484,415.96002197265625,421.36167504882815,514.0504183959961,519.261326599121,521.1987243652344,524.6069641113281,527.5679809570313,530.1624603271484,542.3079345703125,557.5662200927734,569.6435913085938,586.4680938720703,598.8017227172851,638.0621054077146,780.7038735351784,10678.891998291016,10,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 0]"
13,35.48564534930964,34.84893798828125,25.33203125,25.891320800781248,27.597412109375,33.261016845703125,33.72100830078125,34.277984619140625,34.645965576171875,34.84893798828125,35.073974609375,35.315948486328125,35.630035400390625,36.1290283203125,36.8330078125,61.28541870117197,90.3475372314463,1364.5769348144531,6.397631452757147,6.33197021484375,3.99798583984375,4.237221069335938,4.8330139160156245,5.77996826171875,5.907958984375,6.110015869140625,6.240997314453125,6.33197021484375,6.407989501953125,6.50103759765625,6.627960205078125,6.778961181640625,6.925994873046875,7.279614257812501,31.03611999512551,181.27496337890625,3600.9801087023866,3563.18701171875,2765.5069885253906,2811.384545288086,2957.0528076171877,3490.9620361328125,3505.7379760742188,3533.1300048828125,3552.297088623047,3563.18701171875,3575.498992919922,3589.4039916992188,3608.18408203125,3646.647003173828,3702.4830627441406,4134.753039550782,9983.051904907581,42406.00289916992,2129.2471177792195,2124.3679809570312,1654.8539733886719,1667.4486242675782,1760.7629943847655,2077.165008544922,2089.9820251464844,2103.183135986328,2114.1830139160156,2124.3679809570312,2135.2940368652344,2143.8660278320312,2153.3838806152344,2170.1640625,2200.7189331054688,2365.267242431641,3379.777711181663,6859.560028076172,146.32453721544906,144.3131103515625,109.85397338867188,111.24070739746094,116.25457153320313,140.53707885742188,141.6500244140625,142.95993041992188,143.81097412109375,144.3131103515625,144.84805297851562,145.4219970703125,146.18600463867188,147.9429931640625,162.37112426757812,194.56597900390625,297.8837176513778,1082.1719970703125,37.46336757810067,36.9639892578125,26.39105224609375,28.30509826660156,30.475042724609374,35.111968994140625,35.592010498046875,36.223175048828125,36.685089111328125,36.9639892578125,37.239013671875,37.516937255859375,37.888885498046875,38.48199462890625,39.1119384765625,67.9785827636719,100.46071472168322,141.57489013671875,6622.33559285056,6577.2659912109375,5175.946014404297,5200.177331542969,5419.474395751953,6471.341003417969,6496.451995849609,6532.376983642578,6559.969024658203,6577.2659912109375,6593.654022216797,6614.356994628906,6640.857025146484,6685.708984375,6770.3380126953125,7492.900415039065,19254.86314026049,52418.940002441406,5955.8984080772225,5916.921966552734,4632.470001220703,4687.107597045899,4894.882830810547,5827.0870361328125,5848.8270263671875,5879.550933837891,5902.31201171875,5916.921966552734,5932.0479736328125,5947.827087402344,5968.159973144531,6010.808990478516,6085.012023925781,6761.772595214845,15575.860855103809,47789.39501953125,666.4371847733373,654.4730224609375,500.4210205078125,506.21975280761717,537.65361328125,627.9949951171875,631.2329406738281,636.9910278320312,643.6609802246094,654.4730224609375,662.0309753417969,673.2720642089844,685.8260192871094,706.3439636230469,722.3809509277344,767.7656677246097,1305.2260400390976,27937.17498779297,12,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 0, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 0, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77]"
15,40.362134155578865,40.405029296875,28.946014404296875,29.407569763183595,30.333682250976562,32.844085693359375,36.284783935546876,39.59001159667969,40.1139892578125,40.405029296875,40.66599731445312,40.944976806640625,41.29522705078125,41.79600830078125,42.46135559082031,68.2337664794925,104.98323669433903,419.1799011230469,7.4534109794864865,7.31396484375,4.520965576171875,4.666076293945313,5.057005004882813,5.7406463623046875,6.462048339843751,7.017974853515625,7.20357666015625,7.31396484375,7.409039306640626,7.530798339843752,7.6510009765625,7.8340087890625005,8.016275024414062,8.332062988281251,49.832260498046935,860.8250427246094,4136.337000865793,4162.5880126953125,3239.0040588378906,3267.831557373047,3306.114934082031,3537.112414550781,3836.6289611816405,4123.40998840332,4148.8269714355465,4162.5880126953125,4177.333843994141,4193.291827392579,4211.234619140625,4244.370550537109,4308.031396484375,4872.731470336914,11371.426072387727,22132.552032470703,2450.998862491,2477.9380493164062,1930.8330078125,1941.3291153564455,1963.5097467041016,2097.011038208008,2269.682861328125,2452.2525024414062,2466.9311584472657,2477.9380493164062,2489.0742065429686,2498.3918579101564,2507.7928771972656,2525.852191162109,2551.138262939453,2727.8439843750007,4130.760255004892,7668.400054931641,167.89744178192927,168.28009033203125,127.68603515625,128.7945980834961,131.01576721191407,139.71881408691405,151.91421508789062,166.40650939941406,167.65609741210938,168.28009033203125,168.8669677734375,169.55282592773438,170.40491333007813,171.99862060546877,183.30503845214844,220.9879211425782,310.2499459228588,789.5650329589844,44.023904599658245,44.110015869140625,32.718994140625,33.611963439941405,35.236127319335935,37.46471252441406,40.54715576171875,43.10896301269531,43.77898559570312,44.110015869140625,44.44598388671875,44.79591064453125,45.18302001953125,45.816931152343756,46.518243408203126,61.18515625000014,98.4612884521485,145.62893676757812,7621.063169401422,7688.6610107421875,6029.029998779297,6052.950995605468,6109.231026611328,6513.626110839843,7071.215405273437,7637.207504272461,7671.105603027343,7688.6610107421875,7707.205218505859,7727.038006591797,7751.945385742188,7794.133807373047,7886.349694824219,8708.857831420904,17837.36928472974,39226.315002441406,6847.072754873446,6913.132995605469,5426.3699951171875,5448.348452087403,5494.399597778321,5860.232760620117,6354.378948974609,6872.020004272461,6899.265057373046,6913.132995605469,6926.631372070313,6941.428826904296,6959.814654541016,6998.859191894531,7076.992962646484,7862.177726440431,15970.487462097253,28197.59701538086,773.9904145279758,762.1400451660156,580.4179382324219,588.8615832519531,598.8539141845704,651.6347412109375,710.9962951660157,748.1959838867188,753.9546020507812,762.1400451660156,786.2670654296876,795.6055908203125,803.665850830078,823.4534057617188,842.354296875,887.6385357666021,1284.6788159180348,23629.828979492188,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 0, 0, 96, 97, 98, 99, 100, 101, 102]"
17,44.181432728784145,45.64703369140625,32.834014892578125,33.49480242919922,34.203812255859376,35.10986328125,36.02000732421875,40.5364990234375,44.72137451171875,45.64703369140625,46.14482421875,46.554962158203125,47.0169677734375,47.66820068359375,48.293157958984374,74.04774658203127,102.83015527343817,174.88601684570312,8.132701740433967,8.295928955078125,5.2030029296875,5.48159375,5.814381713867187,6.19969482421875,6.51796875,7.3874664306640625,8.0570068359375,8.295928955078125,8.465814208984375,8.630035400390625,8.797955322265626,9.036956787109375,9.2409423828125,9.701941528320312,55.458471740726054,97.14797973632812,4725.421623019435,4676.062927246094,3618.239013671875,3681.0860630493166,3708.4286816406247,3749.682244873047,3836.7375671386717,4247.786544799805,4612.073748779297,4676.062927246094,4698.814056396484,4720.413745117187,4743.303240966797,4781.825146484375,4846.147705078124,5868.496968994161,90130.78103637727,120865.5610961914,2714.681789833958,2812.5619201660156,2143.980010986328,2191.588831604004,2231.2316516113283,2258.2493377685546,2310.1116455078127,2544.5485076904297,2778.326678466797,2812.5619201660156,2829.0003967285156,2846.3592041015627,2858.9390075683596,2877.4730224609375,2908.192465209961,3073.8119702148438,6472.629857851394,15334.785064697266,182.46523402179437,188.3699951171875,143.68106079101562,144.53352832031248,146.49285583496095,149.06900329589843,152.12298583984375,168.72190856933594,185.50042724609375,188.3699951171875,189.5158203125,190.47142944335937,191.64849853515625,193.45986328125002,201.30150756835934,240.95364624023443,617.3612190552062,1089.1889343261719,49.048287041551355,49.978973388671875,37.197906494140625,37.97729254150391,39.21540466308594,40.662966918945315,41.662384033203125,45.646392822265625,49.09025268554687,49.978973388671875,50.50291748046875,51.01853637695312,51.589910888671874,52.368212890624996,53.239996337890624,85.40043457031257,114.02250555420024,163.16107177734375,8581.635582239458,8706.52001953125,6846.113983154297,6862.755824951171,6896.190462646485,6965.864993286133,7079.996600341797,7860.798004150391,8558.658612060546,8706.52001953125,8736.020013427735,8761.51260986328,8790.756408691406,8837.06019897461,8920.76989135742,10154.954362792969,97344.59903613599,137541.7010192871,7723.931068385958,7816.491973876953,6116.197967529297,6165.838009765625,6199.862780151368,6254.717276000976,6354.218377685547,7066.9735107421875,7684.801818847657,7816.491973876953,7844.127410888672,7865.43173828125,7887.929187011719,7926.889782714844,8004.355618286132,9206.465358276382,95283.4956115732,136602.28704833984,857.7045138535003,867.4950256347656,670.9750061035156,675.5483529052734,683.838364868164,703.2602905273437,725.1634094238282,797.0184783935547,859.718994140625,867.4950256347656,882.7616271972656,897.7376159667969,913.5174255371094,935.068408203125,955.0071166992187,1004.2207617187503,2426.048615783801,11868.486999511719,16,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 0, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 0, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 0, 119, 0, 0, 0]"
19,48.095394248872466,47.64848327636719,37.704925537109375,38.146401977539064,38.906389770507815,39.73881530761719,40.29601135253906,41.870033264160156,45.141027832031256,47.64848327636719,50.15223999023437,52.150875854492185,53.16409912109375,54.14595336914063,54.94425506591797,84.58274963378906,111.39498178100777,487.10601806640625,8.586536894425995,8.482025146484375,5.906036376953125,6.072873565673828,6.388031005859375,6.704035949707031,6.891705322265625,7.429191589355469,8.01898193359375,8.482025146484375,8.9474365234375,9.314053344726561,9.610003662109374,9.907022094726562,10.14619903564453,10.61061981201172,57.64141714477646,82.94400024414062,5079.488795968168,4902.253005981445,4032.2919921875,4157.951708801269,4179.564889221191,4208.839450073242,4238.517263793945,4388.174789428711,4686.2,4902.253005981445,5105.1138916015625,5262.843218994141,5319.868218994141,5372.931457519531,5446.066453552246,6862.279745788581,77329.96429481346,128281.40106201172,2932.7967432008604,2932.0475006103516,2354.5299682617188,2479.770979888916,2520.6075076293946,2536.8585525512694,2550.8475830078123,2636.4852600097656,2807.1549865722654,2932.0475006103516,3063.43359375,3171.1824707031246,3211.8290100097656,3239.61545715332,3265.693911743164,3499.410501403809,6763.864741638731,20474.737060546875,197.11324786979287,196.29302978515625,161.97900390625,163.6276152648926,165.35802551269532,167.27577209472656,168.5442626953125,174.11670684814453,186.77598876953124,196.29302978515625,206.07620849609376,213.34790649414063,216.3787902832031,219.0154296875,222.6819854736328,265.23922821044926,691.1979114075317,1638.4100646972656,53.59554826036854,52.705108642578125,42.25994873046875,43.2198949584961,44.388399047851564,45.4279296875,46.146646118164064,47.97931671142578,50.574005126953125,52.705108642578125,55.055120849609374,56.55406494140625,57.593176269531256,58.71849975585937,59.688723754882815,90.64451995849609,122.65375491333346,1205.3009948730469,9263.423735929844,9069.540512084961,7711.105010986328,7760.673363891601,7795.922714843749,7835.818070983887,7867.538687133789,8132.906753540039,8679.207586669922,9069.540512084961,9467.465588378906,9794.928204345702,9886.930596923828,9966.034716796876,10045.785363769532,11650.402565002449,86370.63974988752,138912.5899963379,8319.67626644249,8144.558517456055,6941.6849365234375,6959.947151916504,6999.724610595703,7041.14087524414,7065.328063964844,7301.516731262207,7795.866979980468,8144.558517456055,8503.659045410157,8791.442837524415,8879.179595947266,8944.842422485352,9011.592945861816,10580.949393310548,85199.3908652132,132450.67303466797,943.7474694873557,923.6380157470703,749.8259582519531,761.0279149475098,769.2706198120118,780.1648071289063,795.2561248779298,832.7192306518555,885.3248657226563,923.6380157470703,963.0329467773438,983.43759765625,1005.9982299804688,1036.9540100097656,1065.1950698852538,1138.0684051513674,9990.721163210519,22641.468017578125,18,"[0, 0, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 0, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153]"
21,49.665282027972054,46.87103271484375,41.11004638671875,41.738992431640625,42.5547412109375,43.31394653320312,43.79393920898437,44.702972412109375,45.7076416015625,46.87103271484375,49.02044677734375,51.85062255859375,54.97904663085937,58.59602661132813,60.10142211914062,80.48686157226548,109.92286474609642,220.10794067382812,9.120765221953738,8.6510009765625,6.943939208984375,7.106765014648438,7.295657958984375,7.590039062500001,7.7417358398437495,8.072998046875,8.4049072265625,8.6510009765625,8.982080078125,9.502545166015624,10.16602783203125,10.81702880859375,11.182568359375,11.952106933593747,58.91468347168089,87.66494750976562,5283.005217861085,5019.927978515625,4582.175048828125,4616.662711914062,4640.097233886719,4662.531622314453,4682.108190917968,4728.713928222656,4821.6295715332035,5019.927978515625,5224.9571533203125,5417.494580078125,5719.891790771484,6056.357232666016,6250.305120849609,7721.462286376947,26985.903213623173,37210.15997314453,3079.4429084022563,2932.4119873046875,2726.5640563964844,2762.631009155273,2787.9409509277343,2799.793786621094,2809.6150512695312,2837.209991455078,2876.786181640625,2932.4119873046875,3057.098840332031,3218.046374511718,3380.6544128417972,3541.4768493652346,3605.0693786621096,3777.35421508789,4980.328529052976,14472.772003173828,206.92397382836626,194.25198364257812,178.72109985351562,180.09236901855468,182.3482824707031,183.96901855468752,184.9932067871094,187.00006103515625,189.5509765625,194.25198364257812,203.05382080078124,215.28643798828125,227.92864990234375,239.12242431640627,244.20039672851556,284.67461791992173,651.9899666748948,3063.0570373535156,55.02954236757087,52.51898193359375,45.22479248046875,46.74259423828126,47.75283569335937,48.6119384765625,49.222729492187504,50.370025634765625,51.42789916992187,52.51898193359375,54.27800903320312,56.79652099609375,59.810394287109375,62.549072265625,64.23123779296874,89.60646240234371,118.38822033691572,793.5580749511719,9692.920483452515,9236.578002929688,8619.162017822266,8641.286892211914,8666.241789550782,8692.103802490234,8714.339196777344,8770.695007324219,8899.839782714844,9236.578002929688,9571.786401367188,9997.694189453125,10553.103607177736,11157.708984375,11341.419396972655,13099.790108642563,39401.722328613825,48371.22799682617,8683.187689709204,8291.475982666016,7711.475982666016,7737.1124766845705,7760.938133544922,7792.629010009766,7811.238012695313,7858.876037597656,7978.441815185548,8291.475982666016,8599.919989013672,8960.201202392578,9478.333782958985,10004.949145507811,10190.386419677734,11780.797510986322,31684.140435669477,42121.60202026367,1009.7327937433109,949.2789916992188,840.2620239257812,853.476616821289,866.0689282226563,875.4546752929688,883.6393798828125,904.6129760742188,929.9441772460938,949.2789916992188,979.6966979980468,1026.5956665039062,1081.5357910156251,1138.4248168945312,1177.06181640625,1276.9289929199215,8590.147179199936,34496.47702026367,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 0, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 0, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211]"
23,52.65590533673477,50.070953369140625,45.1849365234375,45.99014312744141,46.86995880126953,47.57626953125,48.04932861328125,48.869956970214844,49.556713867187504,50.070953369140625,50.760076904296874,52.276876831054686,55.702178955078125,61.14634094238281,64.86279602050782,85.2605676269531,110.32182229614335,123.18600463867188,9.663952541416773,9.20404052734375,7.70391845703125,7.870668426513672,8.135285949707033,8.387980651855468,8.534945678710937,8.815017700195312,9.038726806640625,9.20404052734375,9.4092041015625,9.702850341796873,10.243127441406251,11.283255004882815,11.910296630859374,12.926446533203125,47.71068472290233,136.22097778320312,5797.471441704849,5336.742980957031,5081.243011474609,5094.74740536499,5115.977833557129,5143.631549072265,5163.4032531738285,5204.642539978027,5257.35619506836,5336.742980957031,5521.541766357423,5816.121243286133,6186.507733154297,6665.570947265624,7138.297631835936,9301.879555053689,33308.28759399602,49821.54391479492,3292.861239614598,3154.7169494628906,3009.1890258789062,3041.3765973510745,3064.9916113281247,3076.885528564453,3086.0949615478517,3108.438232421875,3132.5004943847657,3154.7169494628906,3188.215185546875,3275.068048095703,3474.962072753906,3742.8648742675778,3890.4428894042962,4274.076307067864,6320.077817871591,8274.987976074219,221.79317285332192,207.89903259277344,197.71893310546875,198.26996002197268,200.39243499755858,201.96106719970703,202.86610412597656,204.70252227783203,206.32705078125,207.89903259277344,211.41095581054685,220.2364318847656,236.31721801757817,252.9222625732422,264.1751083374023,299.46673431396465,810.3590836181922,8538.816040039062,60.46676136192264,57.59246826171875,51.7020263671875,52.62512573242187,53.496018676757814,54.55776519775391,55.11101379394531,56.130027770996094,57.020050048828125,57.59246826171875,58.410021972656246,59.92234802246093,63.037158203125,68.20199279785156,71.43678588867186,97.83070343017566,173.23695889282834,815.4469909667969,10492.764658077662,9816.297500610352,9475.114013671875,9503.458902282715,9523.258995056152,9554.415405273438,9577.391403198242,9632.89225769043,9706.126184082032,9816.297500610352,10065.450616455077,10515.795611572266,11122.487005615236,12014.52029724121,12590.559912109373,14869.165041198703,46654.56068960656,59643.246002197266,9434.912473412844,8813.876037597656,8498.778106689453,8515.599659210206,8543.56683807373,8578.727519226075,8597.90640258789,8642.466567993164,8707.827606201172,8813.876037597656,9049.80259399414,9480.771542358398,10036.008117675781,10803.397338867188,11360.349403381346,13555.085688476516,41266.37277847562,56099.098052978516,1057.8521846648187,1009.7690582275391,921.35595703125,932.8190001831056,944.491975402832,952.4332931518554,958.4530944824219,975.6632614135742,994.1867614746094,1009.7690582275391,1031.605419921875,1056.927035522461,1107.039373779297,1191.5426147460937,1250.3456817626952,1353.4156375122063,2866.534079650999,31917.345001220703,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 0, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 0, 0, 0, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 0, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_1Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,9.94146728515625,10.0364990234375,6.167022705078125,6.346143737792969,7.958233032226563,9.275184631347656,9.437481689453126,9.80572509765625,9.951416015625,10.0364990234375,10.118194580078125,10.18499755859375,10.263409423828126,10.407012939453125,10.501879882812501,10.822237243652342,11.047921966552739,11.072998046875,1.8596155802408854,1.85198974609375,1.01800537109375,1.0541115417480469,1.3790670776367187,1.666015625,1.7038818359375,1.777984619140625,1.8257873535156248,1.85198974609375,1.8781921386718752,1.9252807617187502,1.9450134277343751,2.055999755859375,2.093017578125,2.312044982910155,2.547809112548832,2.574005126953125,2863.3877649943033,2858.3260040283203,1547.0750122070312,1618.5820669250488,2262.145559387207,2800.0940612792965,2821.097802734375,2832.9844970703125,2842.877416992187,2858.3260040283203,2870.0171875,2895.051809692383,2910.3276306152347,2971.4652709960938,2984.2911224365234,3297.7660961914044,3632.035911376959,3669.177001953125,653.0713826497396,639.0754852294922,449.08599853515625,453.6290579528808,494.5165927124023,586.4433990478516,602.8666015625,615.1827239990234,626.343194580078,639.0754852294922,662.2360046386718,679.681185913086,691.0952026367188,715.2911163330077,737.13193359375,881.7937951660147,1039.3515810546903,1056.8580017089844,39.67455139160156,38.498504638671875,24.055999755859375,24.568472229003905,29.180724487304687,37.04527587890625,37.35979309082032,37.84797668457031,38.18858032226562,38.498504638671875,38.792388916015625,39.08882141113281,39.39599609375,40.14320373535156,41.18077850341797,77.26993041992175,96.97643457031285,99.16604614257812,10.583168029785156,10.60150146484375,6.684967041015625,6.844509033203125,8.280386962890624,9.832164001464845,10.064749145507813,10.385246276855469,10.5369873046875,10.60150146484375,10.730224609375,10.95008544921875,11.003997802734375,11.148083496093749,11.315902709960938,11.459396667480469,11.480641204833985,11.483001708984375,3696.2149505615234,3702.7145080566406,2106.9930114746094,2186.855055328369,2905.613450012207,3624.6620681762697,3653.4053009033205,3678.6030044555664,3694.614605712891,3702.7145080566406,3711.551403808594,3722.417489624024,3735.691613769531,3756.3227905273434,3774.4022674560542,4314.785169372555,4863.891203094492,4924.902984619141,3578.517949930827,3586.716018676758,2034.0870056152344,2112.4205987243654,2817.4229367065427,3483.2802734375,3506.920587158203,3548.3784790039062,3578.775030517578,3586.716018676758,3595.6036071777344,3613.4880645751955,3625.8737915039064,3647.1465759277344,3662.756736755371,4204.547651062008,4751.618357635508,4812.403991699219,117.69700063069662,109.17451477050781,72.906005859375,74.4344566040039,88.19051330566406,106.28940124511719,107.0636993408203,107.96647644042969,108.62800903320311,109.17451477050781,109.66180419921875,110.9304168701172,112.05161743164062,156.10400085449217,166.78411712646482,208.51088073730466,213.3997819213868,213.9429931640625,2,"[0, 0, 0]"
5,18.400448099772134,18.333999633789062,17.074005126953125,17.094772521972654,17.28167907714844,17.570271301269532,17.646075439453124,17.966995239257812,18.14801025390625,18.333999633789062,18.443817138671875,18.604376220703124,18.773223876953125,19.160015869140622,19.405729675292967,20.838699340820305,21.949540710449238,22.072967529296875,3.674782307942708,3.694488525390625,3.240020751953125,3.2400801696777344,3.240614929199219,3.2769866943359376,3.3673858642578125,3.5315093994140625,3.62178955078125,3.694488525390625,3.759405517578125,3.81939697265625,3.870172119140625,3.9441741943359374,4.000030517578125,4.067510681152344,4.105737884521485,4.1099853515625,5152.6238464355465,5119.114013671875,4840.7210693359375,4844.103594360352,4874.5463195800785,4923.564776611328,4938.644323730468,4997.087783813477,5081.3314208984375,5119.114013671875,5144.1348327636715,5164.236688232421,5193.872241210937,5351.0752227783205,5718.380952453612,6121.831397705077,6229.848996704104,6241.8509521484375,1158.6445617675781,1138.6430358886719,1026.0619812011719,1028.7857185058592,1053.299354248047,1074.162174987793,1081.0437622070312,1105.3945007324219,1131.7526062011718,1138.6430358886719,1149.0941955566407,1156.0624053955078,1188.0446044921875,1214.3248809814452,1248.9095840454097,1675.8753851318359,1691.9535297241214,1693.739990234375,69.14076741536458,66.37701416015625,60.315032958984375,60.3947985534668,61.11268890380859,63.961158752441406,64.38832397460938,65.48051452636719,65.82520141601563,66.37701416015625,66.52098999023437,66.91244506835938,67.51837768554688,70.71468811035157,83.4106369018554,115.17239074707031,115.18195159912109,115.18301391601562,19.133163452148438,18.359542846679688,17.091949462890625,17.0973798828125,17.146253662109373,17.51609649658203,17.64427795410156,17.921249389648438,18.3008056640625,18.359542846679688,18.4511962890625,18.6718017578125,19.006591796875,19.15430603027344,19.38982696533203,38.15686828613268,59.08194354248084,61.406951904296875,6712.0599512736,6634.873016357422,6404.940979003906,6405.668628265381,6412.217471618653,6492.947497558594,6508.349084472657,6551.0317459106445,6605.28978881836,6634.873016357422,6683.693200683594,6714.616806030273,6752.714807128906,6984.076519775391,7202.210144042968,8026.725161743163,8257.431924743656,8283.066009521484,6421.617569478353,6355.608489990234,6127.1669921875,6127.941543640137,6134.912506713867,6180.492959594727,6226.435507202149,6270.373985290527,6322.527215576172,6355.608489990234,6386.445428466797,6405.967041015625,6450.754254150391,6603.0257019042965,6949.373977661133,7740.561354064939,7998.752082672124,8027.43994140625,290.4423817952474,276.1449890136719,251.92300415039062,251.94371392822265,252.13010192871093,255.26881408691406,269.3812957763672,273.5252685546875,275.4407897949219,276.1449890136719,277.1861877441406,277.99538269042966,279.52735595703126,327.6465911865235,372.9245040893554,485.2948431396476,621.8393994751001,637.0110168457031,4,"[0, 0, 0, 0, 0]"
7,26.11461486816406,25.8690185546875,22.130950927734375,22.13738244628906,22.19526611328125,24.51182403564453,24.848229980468748,25.37494659423828,25.78143310546875,25.8690185546875,26.062213134765624,26.357693481445313,27.374578857421874,28.280029296875,28.66875305175781,29.317672729492188,29.39626617431641,29.404998779296875,5.444488016764323,5.443511962890625,4.537078857421875,4.555602783203125,4.722318115234375,4.945021057128906,5.015316772460938,5.166748046875,5.334588623046875,5.443511962890625,5.507818603515625,5.560708618164062,5.777178955078125,5.923562622070313,6.058743286132812,6.237142639160156,6.2567342834472655,6.2589111328125,7588.853133138021,7477.475006103516,6228.7569580078125,6229.062930480957,6231.816682739258,7206.110820007325,7269.201715087891,7402.077239990234,7453.813195800781,7477.475006103516,7539.424615478516,7596.031991577149,8081.620422363281,8218.646884155274,8288.584001159668,8676.799481811522,9061.683118957526,9104.447967529297,1770.3390497843425,1754.0595245361328,1489.3719482421875,1489.6229971313476,1491.8824371337892,1680.1015365600585,1701.9308959960936,1720.0877304077148,1743.1052001953126,1754.0595245361328,1770.4307983398437,1781.3000152587888,1808.3615600585938,1852.1293365478516,1863.7265487670898,2221.727445983884,2636.610006561287,2682.7080688476562,101.76890462239584,100.23052978515625,80.77401733398438,80.9578053588867,82.61189758300782,97.49142913818359,98.24573059082032,98.78897094726562,99.66117553710937,100.23052978515625,101.28759765625,101.77279052734374,103.33858642578126,105.30059509277343,106.20698394775391,143.45971008300776,149.4791253051759,150.14794921875,28.579500834147137,27.880020141601562,24.1820068359375,24.211802124023436,24.479959716796877,26.845582580566408,26.919375610351562,27.38500213623047,27.750152587890625,27.880020141601562,28.059667968750002,28.277581787109376,28.508056640625,28.967489624023436,29.56529998779297,47.23265045166001,69.50439602661173,71.97903442382812,9969.090951538086,9822.714004516602,8222.77001953125,8223.025488739013,8225.324711608886,9589.716003417969,9611.95940246582,9730.318504333496,9785.313580322265,9822.714004516602,9894.154193115235,9954.566598510743,10602.569610595703,10714.772708129884,10740.541120910644,11532.752009887688,12418.43930010988,12516.848999023438,9521.099691263835,9381.411972045898,7853.31298828125,7853.696194793701,7857.145053405762,9158.58441467285,9181.341989135743,9291.477989196777,9359.021990966798,9381.411972045898,9443.103192138671,9490.953228759765,10103.136791992189,10246.651382446289,10269.749447631835,11055.06861785888,11932.908247283951,12030.445983886719,447.9912602742513,431.4014892578125,367.2919921875,367.41972949218746,368.569365234375,425.0013092041016,425.23667602539064,427.7997512817383,428.7423950195313,431.4014892578125,434.3302062988281,467.8578247070312,471.5960388183594,486.4492156982422,508.6406799316405,579.8631863403319,595.9307491760258,597.7160339355469,6,"[0, 0, 0, 0, 0, 0, 0]"
9,34.254364013671875,34.38798522949219,29.001007080078125,29.07846798706055,29.775616149902344,30.696475219726565,31.550457763671872,33.509254455566406,33.892022705078126,34.38798522949219,35.0669921875,35.359405517578125,35.68543701171875,36.335574340820315,36.45036315917969,37.043115234374994,37.219423828125,37.239013671875,6.371368916829427,6.4634552001953125,5.130035400390625,5.147498809814453,5.304669494628906,5.719026184082032,5.88624267578125,6.12127685546875,6.29599609375,6.4634552001953125,6.525811767578125,6.617129516601563,6.690057373046875,6.8565826416015625,6.892771911621094,7.0707876586914065,7.089860748291016,7.09197998046875,9670.187292989094,9758.432022094727,8354.394012451172,8373.53933239746,8545.847211914062,8883.228507995605,8959.458633422852,9360.262222290039,9703.028009033203,9758.432022094727,9808.77562866211,9902.650033569336,9942.87699584961,10066.448971557618,10225.78585357666,10939.173945312494,11806.943194091813,11903.361999511719,2333.244369506836,2313.501983642578,2071.3029174804688,2073.469464172363,2092.968384399414,2122.765267944336,2162.3226623535156,2246.6672592163086,2300.307763671875,2313.501983642578,2336.053186035156,2349.621502685547,2438.6052062988283,2504.6193878173826,2533.4274963378907,2821.572869567869,3178.163790252692,3217.7850036621094,132.70783081054688,132.7960205078125,114.2030029296875,114.2871438293457,115.04441192626953,120.45266265869141,122.04775695800781,127.14971923828125,131.8926025390625,132.7960205078125,133.83124389648438,135.43539123535155,136.7530334472656,140.46851501464843,142.40542449951172,175.9672232055664,177.61228933715824,177.79507446289062,36.510108439127606,37.03594970703125,32.722991943359375,32.74151586914063,32.90823120117187,33.679466247558594,34.19895629882812,35.2442626953125,36.45585327148437,37.03594970703125,37.24619140625,37.40589904785156,37.684130859375,38.248226928710935,38.6155288696289,39.14563507080078,39.33421072387695,39.35516357421875,12833.716614786785,13010.06900024414,11136.949005126953,11166.116363098143,11428.622584838868,11774.18204498291,11876.706002807618,12449.738746643066,12951.847601318359,13010.06900024414,13052.369610595702,13131.903005981447,13163.023413085937,13206.269091796876,13296.113439941406,14630.70152648925,15775.342647155781,15902.524993896484,12213.275334676107,12353.467514038086,10609.032043457031,10637.618130432129,10894.892913208008,11210.447811889648,11322.37378540039,11852.85848236084,12312.14662475586,12353.467514038086,12391.630377197265,12474.785717773437,12530.513403320312,12577.732916259767,12702.967347717284,13945.029117126456,15199.448086883567,15338.82797241211,620.4412801106771,606.0464630126953,527.9169616699219,528.4982326660156,533.7296716308593,553.8839111328125,560.7337799072266,579.1205062866211,602.2649963378906,606.0464630126953,609.8309692382812,614.8876251220703,657.15302734375,711.2324798583985,768.741340637207,809.039186706543,809.8255586853027,809.9129333496094,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,42.37260335286458,40.822509765625,38.46307373046875,38.47946942138672,38.62703063964844,39.329769897460935,39.54666442871093,40.051971435546875,40.5755615234375,40.822509765625,41.306219482421874,42.01179809570313,42.555755615234375,43.23391418457032,44.25250854492187,77.35198394775384,89.58567752075217,90.94497680664062,8.008428446451823,7.970916748046875,6.906036376953125,6.917005249023437,7.015725097656249,7.442198181152343,7.62734375,7.776702880859375,7.834356689453125,7.970916748046875,8.03773193359375,8.201394653320312,8.350408935546875,8.594882202148437,8.672657775878907,8.918214721679686,9.076471130371097,9.09405517578125,12084.534397888183,11955.50456237793,10161.281951904297,10214.149435943604,10689.956792297364,11700.015885925293,11760.276837158202,11908.313262939453,11944.059625244141,11955.50456237793,11993.751531982422,12122.111740112305,12225.076971435548,12897.619302368164,12976.90736694336,13610.196491699215,14303.653258178725,14380.704010009766,2816.828496805827,2782.8495025634766,2598.5009765625,2605.1896892395016,2665.3881033325197,2726.8346633911133,2741.3595306396483,2756.346481323242,2767.886608886719,2782.8495025634766,2795.825738525391,2820.9146118164062,2852.340618896484,2927.6632232666016,2946.0504364013673,3298.523886108396,3706.070113220222,3751.35302734375,156.05155232747396,154.58099365234375,143.45907592773438,143.79129483032227,146.7812649536133,150.22353973388672,151.1478759765625,152.67025756835938,153.62306518554686,154.58099365234375,156.33723144531248,157.85611877441409,159.59735107421875,165.03207092285155,166.57750396728514,167.34597564697265,167.65018899536133,167.68399047851562,44.34817962646484,44.28599548339844,40.906036376953125,40.92674795532226,41.11315216064453,41.890367126464845,42.457882690429685,43.500274658203125,43.86126098632812,44.28599548339844,44.58697509765625,44.8937255859375,45.59657592773438,46.72128601074219,47.04519195556641,47.53263885498046,47.55550387573242,47.55804443359375,15913.965096028645,15743.866989135742,13654.619018554688,13716.640110961913,14274.829942626951,15466.438888549805,15544.519094848632,15674.856979370117,15706.167181396486,15743.866989135742,15854.598999023438,15944.194195556642,16054.613006591797,16843.267376708984,16895.573892211913,17876.261575317374,19024.176850280783,19151.72299194336,15152.143658447265,14980.645477294922,12989.795043945312,13050.664692871092,13598.491533203123,14740.509127807618,14815.654229736328,14922.121284484863,14950.79659423828,14980.645477294922,15026.467022705077,15163.773150634766,15288.98017578125,16080.615087890625,16122.812838745118,17085.66632537841,18263.059570770285,18393.88104248047,761.8214375813802,732.5530090332031,664.823974609375,665.9754180908203,676.3384094238281,719.2508926391602,721.80732421875,726.1704788208008,729.0776123046876,732.5530090332031,752.0488098144531,764.727294921875,775.4441955566406,811.5641265869141,866.8371597290037,1084.0249676513672,1097.4385838012697,1098.9289855957031,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,48.16646169026693,46.571502685546875,41.8349609375,41.86103991699218,42.09575073242188,42.83209381103515,43.94377136230469,45.656700134277344,46.201568603515625,46.571502685546875,46.764428710937494,47.05459899902344,47.268969726562496,47.99337158203125,48.64761199951172,104.15283355712879,122.52919631958041,124.57101440429688,9.853788757324219,9.184982299804688,8.09295654296875,8.103871398925781,8.202105102539063,8.331259155273438,8.5123779296875,8.884231567382812,9.09100341796875,9.184982299804688,9.260015869140625,9.4316162109375,9.500372314453125,9.70908203125,9.815803527832031,27.354990539550638,49.66601663208048,52.14501953125,13289.842358907064,13350.282501220703,11914.554870605469,11917.988737945556,11948.893544006347,12491.599620056153,12664.54853515625,13189.241203308105,13268.571270751952,13350.282501220703,13413.779229736328,13444.811148071289,13507.163720703125,13556.161807250975,13783.972097778322,14831.379941406241,16119.982052368188,16263.160064697266,3130.7710423787435,3116.2154693603516,2825.1080017089844,2827.77061618042,2851.7341464233396,3012.8321273803713,3033.708432006836,3064.5064697265625,3094.607232666016,3116.2154693603516,3142.124353027344,3167.891641235352,3175.9209777832034,3206.0870849609373,3225.9098541259764,3675.5969558715788,4202.803485260019,4261.381988525391,182.78548940022787,179.1280059814453,160.4410400390625,160.66835964965819,162.71423614501953,168.3290771484375,171.67965698242188,175.0120620727539,177.93236083984374,179.1280059814453,179.96812133789064,180.91788635253906,182.708544921875,206.18651123046877,225.50474548339844,234.35429595947267,236.0667742004395,236.25704956054688,50.910108439127605,50.934051513671875,46.66796875,46.688329223632806,46.871573486328124,48.7353271484375,49.19758605957031,50.08245086669922,50.671783447265625,50.934051513671875,51.23576049804687,51.99955444335937,52.08855590820312,52.561318969726564,53.06346282958984,53.27937225341797,53.3096266784668,53.31298828125,17598.97243092855,17638.740997314453,15886.218994140625,15892.561434722898,15949.643399963377,16645.59061279297,16986.917178344727,17492.3510055542,17604.451586914063,17638.740997314453,17711.78798828125,17772.55209350586,17811.667791748045,17975.933502197266,18131.565087890627,19602.1194567871,21467.91804919437,21675.22900390625,16712.329249572755,16770.447479248047,15100.21499633789,15105.667834747313,15154.74338043213,15828.95597229004,16071.501211547853,16625.01301574707,16718.840399169923,16770.447479248047,16831.70040283203,16855.982583618163,16902.088372802733,16979.32098388672,17131.613719177247,18729.030917663564,20631.704825164827,20843.113037109375,886.6431813557942,864.4240264892578,786.0039978027344,786.3986521301268,789.9505410766601,800.7477981567382,824.4198364257812,856.8857421875,859.4539184570312,864.4240264892578,866.7138061523438,876.8510314941407,911.311181640625,962.2778167724609,1075.0563888549802,1160.9571209716796,1166.561303527832,1167.1839904785156,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,53.828251647949216,52.79547119140625,47.758087158203125,47.839086120605465,48.56807678222656,49.609033203125,51.16163940429687,52.00926208496094,52.554638671875,52.79547119140625,53.1856201171875,53.505651855468756,53.62190551757813,54.02520446777344,54.665789794921864,87.46042144775384,96.21344631958024,97.18600463867188,10.266205851236979,10.25750732421875,9.220977783203125,9.238442993164062,9.3956298828125,9.609251403808594,9.778070068359375,10.01177978515625,10.196746826171875,10.25750732421875,10.347979736328124,10.412124633789062,10.575201416015624,10.873800659179688,10.927931213378907,11.131085815429685,11.230940002441407,11.242034912109375,15322.58345896403,15346.991088867188,13467.351043701172,13482.859071624755,13622.431322937013,14316.137777709962,14991.22835998535,15257.523025512695,15297.96407470703,15346.991088867188,15376.235791015624,15434.592779541017,15490.45520629883,15593.960641479493,15997.749308776854,16805.83803771972,17491.597475646988,17567.79296875,3674.865165710449,3655.729034423828,3343.322998046875,3346.479494445801,3374.8879620361326,3552.074726867676,3580.563949584961,3612.0945205688477,3633.386419677734,3655.729034423828,3669.9546264648434,3687.590756225586,3709.6447875976564,3758.686575317383,3785.3995986938476,4347.097239990231,4919.646369506846,4983.262939453125,205.30545094807943,203.9130401611328,184.6109619140625,184.6492017211914,184.99335998535156,197.63614807128909,200.5606231689453,202.2183074951172,203.32738037109374,203.9130401611328,204.558203125,205.17149963378907,206.60839233398437,210.45427856445312,225.01606140136718,232.46665618896486,233.45967221069338,233.57000732421875,59.952080790201826,58.77650451660156,53.219970703125,53.234193145751945,53.362195129394536,56.347755432128906,56.87799987792969,57.80450439453125,58.50184326171875,58.77650451660156,59.28434448242187,59.56110534667968,60.02183227539063,60.84758605957031,61.44646759033201,93.72089324951168,99.78965219116222,100.46395874023438,20343.30290222168,20370.642517089844,18069.009002685547,18082.06416970825,18199.560672912598,19432.507695007323,20087.20849914551,20284.434730529785,20325.55800170898,20370.642517089844,20403.368798828124,20444.605993652345,20487.471795654295,20674.58090209961,20955.88087463379,22302.363540954582,23672.903758270288,23825.186004638672,19326.800613911946,19357.359466552734,17161.81900024414,17174.034953125,17283.978529052736,18260.10838775635,19088.965994262697,19225.821029663086,19324.926025390625,19357.359466552734,19385.371185302734,19420.220401000977,19455.92839355469,19679.588488769532,19953.44778594971,21300.878136901847,22728.76577084353,22887.419952392578,1016.5022883097331,993.7355194091797,907.1900024414062,908.0292165832519,915.5821438598632,951.4868667602539,976.2771881103515,987.4404830932617,990.3570068359376,993.7355194091797,999.3807373046875,1007.5614349365234,1037.7896057128905,1065.7557159423827,1141.7186706542964,1306.803487548828,1322.665556884766,1324.4280090332031,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,61.37985076904297,53.35148620605469,49.20501708984375,49.297874389648435,50.133590087890624,51.44219970703125,51.920187377929686,52.490509033203125,53.10280151367188,53.35148620605469,54.0223876953125,54.45069885253906,54.718957519531244,56.73486328125,58.132295227050776,247.15620239257663,481.39357739258236,507.4199523925781,10.870977783203125,10.858978271484375,9.67999267578125,9.68454083251953,9.725474243164062,10.052986145019531,10.12630615234375,10.539505004882812,10.74866943359375,10.858978271484375,11.016644287109376,11.103155517578125,11.242382812499999,11.630667114257811,11.707174682617186,12.268516845703125,12.327437622070313,12.333984375,15115.005073547363,14980.684005737305,14545.153991699219,14546.369806182862,14557.312136535646,14590.028271484374,14610.461474609374,14769.813468933105,14864.745251464843,14980.684005737305,15053.196813964843,15153.179885864258,15236.070098876953,15789.176724243165,16343.652507019042,17352.844238891594,18259.091833557144,18359.786010742188,3907.367135620117,3867.391555786133,3600.7830505371094,3602.20884185791,3615.0409637451176,3729.2245193481444,3762.7678558349608,3795.6847915649414,3816.822430419922,3867.391555786133,3892.027807617187,3940.050863647461,3980.4666015625,4023.930288696289,4168.129833984375,4819.529033813473,5451.135416809093,5521.313903808594,211.480180867513,208.1624298095703,198.738037109375,198.75349291992188,198.89259521484377,203.09263610839844,204.15755310058591,205.1584930419922,207.0802429199219,208.1624298095703,209.2737609863281,209.9027038574219,213.24324951171874,224.76023254394534,235.0618103027344,259.85528717040995,288.5930207824712,291.7861022949219,62.35985565185547,61.06294250488281,57.535980224609375,57.53933822631836,57.56956024169922,58.831730651855466,59.62510681152344,60.083717346191406,60.70111694335938,61.06294250488281,61.385791015624996,61.72488708496094,62.245025634765625,63.24952697753907,66.13831024169922,92.0655780029295,123.24118304443417,126.70513916015625,20439.401765441893,20226.61199951172,19823.912017822266,19828.579564575193,19870.587485351563,19931.36470947266,19950.087588500977,20040.25848388672,20174.972595214844,20226.61199951172,20257.85219116211,20321.268118286134,20472.055615234374,21061.94508972168,21960.40226135254,23492.69869232177,25130.838472747833,25312.85400390625,19368.463074239095,19167.330993652344,18735.502990722656,18740.59539401245,18786.427023620607,18871.445425415037,18902.4441986084,18992.41879272461,19091.121655273437,19167.330993652344,19221.77837524414,19294.241860961913,19336.486657714842,19984.063806152346,20872.829299926758,22429.384263000476,24121.133815094025,24309.105987548828,1070.9386912027994,1032.7550354003906,996.7978820800781,996.8483313293457,997.3023745727539,1000.7140228271485,1004.2610504150391,1016.2832641601562,1028.1184692382812,1032.7550354003906,1041.1776733398438,1063.6551361083984,1099.4488098144532,1154.8805236816406,1337.5024246215821,1460.6457138061517,1567.2779777526875,1579.1260070800781,16,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,59.95146618859243,59.541046142578125,56.6849365234375,56.702167663574215,56.85724792480469,57.30635681152344,57.71458740234375,58.46197509765625,59.107171630859376,59.541046142578125,60.08760375976563,60.390649414062494,61.11566162109375,62.18495483398438,66.13650512695312,66.69471191406251,67.05228063964844,67.09201049804688,11.868593894829184,11.8170166015625,10.85491943359375,10.862234924316406,10.928074340820313,11.092196655273437,11.35181884765625,11.501495361328125,11.703009033203125,11.8170166015625,11.9763916015625,12.0934326171875,12.219641113281249,12.54324951171875,12.72926025390625,13.057431640625001,13.354943603515629,13.38800048828125,17204.11446367684,17023.914031982422,16338.609130859375,16365.759327697753,16610.111099243164,16829.61937561035,16868.087255859376,16924.468460083008,16974.11915283203,17023.914031982422,17036.031835937498,17062.988635253903,17294.067749023438,17973.548321533202,18601.19859313965,19088.26644104004,19563.084398620613,19615.84194946289,4445.725148863711,4427.679962158203,4086.667022705078,4094.73116619873,4167.308457641602,4272.237908935547,4317.814923095703,4343.124923706055,4377.795556640625,4427.679962158203,4458.933648681641,4486.502838134766,4541.898602294922,4620.249938964844,4670.668237304687,4882.872644042969,4921.277749023438,4925.544982910156,238.9497432385461,234.88400268554688,228.42703247070312,228.49013720703124,229.05807983398438,230.110546875,230.86267700195313,232.81295776367188,234.20943603515624,234.88400268554688,235.91531982421873,237.35110473632812,240.61182250976563,253.8354248046875,264.7920227050781,278.66422668457034,289.67737847900406,290.90106201171875,69.12841383077331,68.83795166015625,65.77593994140625,65.77698425292968,65.78638305664063,66.70706481933594,67.38062133789063,67.88949584960938,68.397509765625,68.83795166015625,69.12529907226562,69.36610717773438,69.85883178710938,72.07513427734375,72.70950622558593,75.48122863769532,76.85990570068361,77.01309204101562,23229.871914621126,22995.96600341797,22132.23699951172,22163.354695129394,22443.413955688477,22763.672595214844,22814.104595947265,22879.40350341797,22971.17120361328,22995.96600341797,23030.242401123047,23099.44239501953,23188.600811767577,24233.11481323242,25010.67901611328,25632.884079589843,26143.151600708014,26199.84799194336,22029.737829693295,21806.905883789062,20976.56903076172,21007.87122259521,21289.59094909668,21591.423855590823,21623.55799560547,21701.46600341797,21771.909606933594,21806.905883789062,21838.769177246097,21876.643365478514,22015.707220458986,22981.610430908204,23729.2013092041,24402.31542480469,24842.443911254886,24891.347076416016,1200.1340849278338,1162.7410278320312,1135.6540222167969,1135.671021484375,1135.8240148925781,1143.7559692382813,1147.5444458007812,1151.978042602539,1155.1180480957032,1162.7410278320312,1177.0957641601562,1197.1648193359374,1240.3624267578125,1297.3002075195313,1354.3158874511714,1463.1611444091795,1478.1154216918949,1479.7770080566406,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,66.15678017826404,64.406982421875,61.278900146484375,61.30332464599609,61.52314514160156,62.56459045410156,62.8173828125,63.54498291015625,63.947601318359375,64.406982421875,65.017138671875,65.63919067382812,68.11475219726563,71.66423950195312,72.51708984374999,84.66917297363285,97.58397357177752,99.01895141601562,12.634339413400424,12.47900390625,11.18597412109375,11.200875915527343,11.334992065429688,11.497503662109375,11.701770019531251,12.0765380859375,12.413177490234375,12.47900390625,12.827813720703123,13.02177734375,13.193377685546876,13.700793457031251,13.875866699218749,14.354074707031248,14.40259802246094,14.407989501953125,18799.938562942763,18170.05389404297,17840.90902709961,17843.535031616208,17867.169072265624,17910.78467102051,18009.639398193358,18029.115951538086,18080.124383544924,18170.05389404297,18446.02396240234,19079.989147949218,19769.030029296875,20670.170672607423,20902.657733154294,21798.095153198243,22558.30256036378,22642.770050048828,4794.80519181591,4713.104095458984,4517.917053222656,4519.289043151855,4531.636952514648,4625.928793334961,4633.423022460937,4676.640045166016,4703.696398925781,4713.104095458984,4735.127124023437,4830.787188720703,4947.720013427735,5083.507659912109,5118.015606689452,5338.693370361329,5477.25257373047,5492.648040771484,260.7980801857124,255.14495849609375,238.8291015625,239.29419897460937,243.48007568359372,250.7093475341797,251.27817993164064,253.24899291992188,253.94664306640627,255.14495849609375,256.20460205078126,259.10198974609375,267.46150512695317,281.4402221679687,286.6254577636718,311.6926635742188,319.9000494384767,320.8119812011719,77.68258873891023,75.79306030273438,72.71990966796875,72.74061889648436,72.927001953125,73.19926757812499,73.40208740234375,74.48199462890625,75.36965942382812,75.79306030273438,76.02739868164063,77.32442016601563,79.45690307617187,81.88066406249999,83.20688171386718,110.79858398437501,115.91376342773444,116.48211669921875,25349.69467680333,24603.205993652344,24204.453002929688,24210.58157342529,24265.738707885743,24320.925711059568,24368.0026184082,24421.162994384766,24516.179412841797,24603.205993652344,24960.242193603517,25626.257598876953,26549.489190673827,27372.658001708984,27714.712780761718,28658.85658996582,29034.816655700688,29076.58999633789,24012.01554327496,23281.873046875,22927.0439453125,22928.096533447264,22937.569826660154,23035.985946655273,23066.635845947265,23140.34898376465,23205.200952148436,23281.873046875,23684.09072265625,24291.085607910158,25203.1116394043,26053.35962524414,26315.635083007808,27269.837264404297,27759.282261596687,27813.6650390625,1337.67913352837,1297.6489562988281,1228.8919982910156,1230.440940612793,1244.3814215087891,1256.2296905517578,1262.0872985839844,1265.9740142822266,1276.2409912109374,1297.6489562988281,1315.1410217285156,1344.4856262207031,1376.7143981933593,1425.876208496094,1559.8164611816405,1826.7727410888679,2062.568478942874,2088.7680053710938,20,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,74.1845511743578,73.63003540039062,65.68597412109375,65.80725939941406,66.89882690429687,68.23158264160156,68.54337158203126,69.81452941894531,72.01123046875,73.63003540039062,74.72510375976563,75.49301147460938,76.76339111328124,78.091357421875,79.86018981933593,101.60198486328133,127.02339123535192,129.84799194335938,15.776145288499736,14.998016357421875,13.1689453125,13.201023376464843,13.489725952148437,13.85167236328125,14.050433349609374,14.60198974609375,14.839019775390625,14.998016357421875,15.147552490234375,15.308392333984376,15.527410888671877,15.739959716796875,15.926785278320313,36.04789855957039,60.87009136962925,63.62811279296875,21369.675233485334,21358.992065429688,19833.644104003906,19833.97388165283,19836.941880493163,19863.567889404294,19909.003424072267,20056.731994628906,20709.93423461914,21358.992065429688,21523.484375,21746.245819091797,22353.577307128908,23285.73387451172,23778.30517883301,25440.25241088868,26989.86583557131,27162.04510498047,5451.4515018786415,5440.261016845703,5059.636016845703,5064.947247192383,5112.748320312499,5182.587466430664,5207.85322265625,5256.68147277832,5310.17548828125,5440.261016845703,5495.141802978515,5566.506011962891,5642.941143798828,5672.322058105468,5764.075076293944,6255.5491796875,6374.795402587892,6388.044982910156,298.40208822993907,294.053955078125,270.952880859375,271.08123736572264,272.23644592285154,274.28062438964844,275.2300598144531,280.3650665283203,286.2858459472656,294.053955078125,298.7626647949219,304.5531799316406,314.3091186523437,329.71587524414065,340.85012512207027,357.1533502197266,362.9418822631837,363.5850524902344,85.89743093716896,84.51705932617188,78.80996704101562,78.81413897705077,78.85168640136719,79.23731689453125,79.92982788085938,81.85002136230469,83.15116577148439,84.51705932617188,85.20870971679688,86.48155517578125,88.02490234375,89.85107421875,91.12089843749999,129.70676452636718,129.90036395263672,129.921875,28789.38594856909,28938.688995361328,26833.84799194336,26840.152709472655,26896.89516723633,26990.92119140625,27033.4725769043,27204.852005004883,27867.049200439455,28938.688995361328,29113.72340698242,29348.83579711914,30095.16619262695,30922.45961303711,31314.388296508787,33182.84035644532,34968.94584289553,35167.40200805664,27295.386950993943,27375.618865966797,25459.199920654297,25463.24914300537,25499.69214416504,25554.617218017578,25588.991943359375,25797.11001586914,26463.391571044922,27375.618865966797,27575.230181884766,27747.752416992185,28516.278594970703,29333.463079833986,29865.989572143553,31730.853400878914,33618.08017041018,33827.772033691406,1493.9989975751457,1471.9620056152344,1339.6299743652344,1341.581622680664,1359.1464575195314,1380.764352416992,1385.018817138672,1414.8419036865234,1457.77607421875,1471.9620056152344,1486.6944091796877,1529.8537353515626,1556.2504028320313,1646.41650390625,1718.1225616455076,1779.394201049805,1786.4302251586914,1787.2120056152344,22,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.663799540201824,8.647491455078125,6.019012451171875,6.099842163085937,6.827309570312501,7.49537353515625,7.642507934570313,7.870750427246094,8.269805908203125,8.647491455078125,8.877789306640626,9.005401611328125,9.29202880859375,9.431594848632812,9.594789123535156,12.82127593994138,16.881834625244217,17.3330078125,1.7440327962239583,1.7864990234375,1.128997802734375,1.1475847473144531,1.3148672485351562,1.4791580200195311,1.5009063720703124,1.5920028686523438,1.6778137207031252,1.7864990234375,1.81441650390625,1.8519989013671876,1.900006103515625,1.9657196044921874,2.0587982177734374,2.1667221069335936,2.215579681396485,2.22100830078125,813.1284744262696,838.2030029296875,576.4369812011719,585.315363067627,665.2207998657227,736.9784194946288,741.2074493408204,746.9917526245117,826.1011779785156,838.2030029296875,844.4458129882812,847.6419830322266,856.7303833007812,868.1763702392578,895.1597198486328,980.928142700195,1022.3658153686531,1026.9700012207031,392.79832153320314,404.92100524902344,294.2560119628906,296.2401228332519,314.0971206665039,338.70714416503904,349.37611083984376,357.47698974609375,394.56621093750005,404.92100524902344,408.472998046875,413.8951110839844,421.2945739746094,437.18572387695315,446.8303985595703,472.71115814208974,489.0829505310062,490.90203857421875,32.23658040364583,33.24897766113281,20.927032470703125,21.31483755493164,24.80508331298828,28.2723876953125,28.753628540039063,29.71302032470703,32.680993652343744,33.24897766113281,33.543634033203126,34.122067260742185,34.90277099609375,35.33937377929688,35.7816665649414,36.1810205078125,36.4167684326172,36.442962646484375,8.423674519856771,8.639007568359375,6.017974853515625,6.064941864013671,6.4876449584960945,7.238142395019531,7.3284423828125,7.667533874511719,8.3954345703125,8.639007568359375,8.877044677734375,8.932080078125,9.082208251953125,9.259130859375,9.401959228515624,9.89695587158203,10.074317779541019,10.094024658203125,1357.7672358194986,1402.5950012207031,972.0260009765625,986.2645296020507,1114.4112872314454,1223.5038513183592,1232.4160217285155,1251.3099899291992,1373.4583984375,1402.5950012207031,1411.3504150390627,1421.3212036132813,1446.0427917480467,1462.4353912353517,1491.8810897827148,1612.8000213623047,1613.979895324707,1614.1109924316406,1256.9948832194011,1301.938491821289,904.7860107421875,917.0786593017577,1027.7124963378906,1127.3405029296873,1131.9888153076172,1151.7372436523438,1275.3822082519532,1301.938491821289,1310.5001892089845,1315.3164855957032,1332.2205932617187,1352.0140197753906,1383.4677520751952,1500.3037741088867,1502.5647859802248,1502.8160095214844,100.77235260009766,99.7864990234375,67.239990234375,68.49969821166992,79.83707000732421,89.93006134033203,90.49344787597656,93.5679931640625,98.89060668945312,99.7864990234375,101.991162109375,103.90641479492189,105.82198486328124,109.72099914550782,119.50513458251953,127.98376556396484,128.56362313842774,128.6280517578125,2,"[0, 0, 0]"
5,18.05842742919922,17.462478637695312,11.33404541015625,11.571044708251952,13.70403839111328,15.863551330566406,16.306622314453126,16.68024444580078,17.188397216796876,17.462478637695312,17.932598876953126,18.09798583984375,18.281414794921876,18.86854248046875,19.260879516601562,35.08464813232409,54.95785140991247,57.165985107421875,3.3095377604166667,3.3065185546875,1.887969970703125,1.9361127319335936,2.3693975830078124,2.9079971313476562,2.9621185302734374,3.1612625122070312,3.27801513671875,3.3065185546875,3.35919189453125,3.4691101074218746,3.55499267578125,3.618377685546875,3.7664306640624994,3.9221597290039063,3.9418161926269537,3.944000244140625,1634.0802302042644,1673.3419952392578,1081.2100524902344,1095.8047075500488,1227.156603088379,1382.1307418823244,1545.373223876953,1578.5705184936523,1612.1220275878907,1673.3419952392578,1689.3373657226562,1705.1570953369142,1722.9556274414062,1735.4230224609375,1754.11932220459,1849.3101364135741,1881.443592987061,1885.0139770507812,894.1048065185547,895.6470031738281,590.6039428710938,602.7993642272949,712.5581564331054,835.995526123047,855.7682678222656,881.2495193481445,892.2749877929687,895.6470031738281,899.0639892578124,906.4630798339844,915.4296264648438,926.9765228271484,956.0332244873047,1054.5704656982418,1120.8955872192394,1128.2650451660156,65.35659942626953,66.60250854492188,38.183990478515625,39.318206420898434,49.526149902343754,58.99156646728515,59.94209289550781,61.12400817871094,62.49161987304687,66.60250854492188,67.75543823242188,68.24474487304687,68.80252685546876,69.33849182128905,72.90332336425782,86.89331207275386,94.62309890747085,95.48196411132812,17.775009155273438,16.350982666015625,9.6300048828125,9.897742950439453,12.307385559082032,14.257022094726564,14.331756591796875,15.06427001953125,15.7581787109375,16.350982666015625,16.61419677734375,16.968707275390624,17.1979736328125,17.506149291992188,18.157133483886717,60.754506225585594,114.42371722412207,120.386962890625,2898.3719502766926,2944.383010864258,1958.4970092773438,1991.5431437072752,2288.95835357666,2582.167953491211,2767.855499267578,2819.6299896240234,2898.374395751953,2944.383010864258,2964.2143920898434,2984.203189086914,3003.4850036621096,3041.3134002685547,3064.8595977783198,3295.104826965331,3458.2083769836454,3476.3309936523438,2632.6846104939777,2676.5154724121094,1732.8500061035156,1764.9205753173828,2053.5556982421876,2340.3038024902344,2520.3048217773435,2570.4017333984375,2630.514379882812,2676.5154724121094,2690.206213378906,2709.357977294922,2726.2173645019534,2760.330111694336,2787.3575546264647,2996.491491394042,3135.9172185974144,3151.408966064453,265.68733978271484,267.4504852294922,225.64700317382812,226.19865353393553,231.16350677490234,240.33597564697266,242.5654296875,248.49152374267578,256.64879150390624,267.4504852294922,271.50099487304686,273.2661834716797,276.1422119140625,279.2635925292969,303.5479553222656,354.38519042968744,367.1191434326174,368.5340270996094,4,"[0, 0, 0, 0, 0]"
7,26.144330342610676,26.452484130859375,22.595001220703125,22.61665447998047,22.81153381347656,23.093869018554685,23.84769287109375,25.838294982910156,26.3130126953125,26.452484130859375,26.6059814453125,26.745401000976564,26.957391357421873,27.389923095703125,28.06337738037109,28.531798400878905,28.67143545532227,28.68695068359375,5.168819173177083,5.231475830078125,4.31500244140625,4.328158966064453,4.446567687988281,4.703985595703125,4.851101684570313,4.958305358886719,5.131011962890625,5.231475830078125,5.296405029296874,5.320425415039063,5.37479248046875,5.499249267578125,5.522610473632812,5.638194885253906,5.64884146118164,5.6500244140625,2575.424087015788,2586.950454711914,2232.9579162597656,2234.8839165954587,2252.2179196166994,2302.530549621582,2326.8802215576175,2548.043769836426,2572.3703735351564,2586.950454711914,2626.2738281250004,2652.690185546875,2667.171173095703,2710.468115234375,2718.143992614746,2791.8241198730466,2812.986595947266,2815.3379821777344,1469.1614715576172,1467.187515258789,1286.7059631347656,1286.7913374023437,1287.5597058105468,1308.6686508178711,1359.219223022461,1445.1467895507812,1456.6901916503907,1467.187515258789,1485.0464477539062,1516.5030029296875,1540.2264221191408,1555.451510620117,1572.3619537353516,1586.278218383789,1590.7608967895508,1591.2589721679688,103.86192423502604,105.02702331542969,89.55197143554688,89.58595837402343,89.8918408203125,91.11959533691406,94.15440063476562,103.86072540283203,104.76838989257813,105.02702331542969,105.5976318359375,106.09898986816405,106.90918579101563,108.85469970703126,109.7455810546875,111.20312774658203,111.2525362854004,111.25802612304688,30.351312255859376,25.906951904296875,21.89202880859375,21.94088098144531,22.380550537109375,22.759117126464844,23.365875244140625,25.494041442871094,25.739959716796875,25.906951904296875,26.17320556640625,26.277896118164062,26.67939453125,27.11214294433594,31.668347167968527,124.8822213745116,145.0709003601078,147.3140869140625,4654.225614929199,4714.298004150391,4117.916015625,4118.244880126953,4121.204660644531,4148.24849243164,4202.854107666016,4664.469993591309,4702.816790771484,4714.298004150391,4730.064611816406,4757.891897583007,4778.778607177735,4821.689590454102,4870.05655670166,4899.063034973145,4912.839299102784,4914.3699951171875,4210.111944580078,4277.960525512695,3695.512939453125,3697.9603231201168,3719.986776123047,3764.744120788574,3796.629763793945,4192.733726501465,4262.399578857422,4277.960525512695,4286.93920288086,4307.998254394532,4330.331195068359,4358.1928039550785,4382.3059005737305,4424.660006103515,4448.437164550782,4451.079071044922,444.1136703491211,432.4300231933594,380.0699768066406,380.08743841552734,380.2445928955078,383.2979248046875,391.2682647705078,428.33643341064453,431.3106201171875,432.4300231933594,433.39459228515625,436.5805969238281,450.536004638672,503.5537445068359,518.1499176025388,600.3495211791992,613.8104068298342,615.3060607910156,6,"[0, 0, 0, 0, 0, 0, 0]"
9,31.594905012744967,31.146087646484375,26.906097412109375,26.951163879394528,27.356762084960938,28.241320800781253,29.581378173828124,30.379013061523438,31.01495361328125,31.146087646484375,31.510015869140624,31.974993896484378,33.34440307617188,34.63482666015625,35.538848876953125,36.102125854492186,36.277564880371095,36.29705810546875,5.902591511354608,5.797027587890625,4.81500244140625,4.82474462890625,4.91242431640625,5.235171508789063,5.3484436035156255,5.5550079345703125,5.711956787109376,5.797027587890625,5.955157470703124,6.048388671875,6.39659423828125,6.671185302734375,6.7816009521484375,7.011183471679688,7.048826477050782,7.053009033203125,3102.5238637115995,3047.3180236816406,2732.7830200195312,2733.762520507812,2742.5780249023437,2835.503942871094,2883.3408325195314,3006.251983642578,3027.326147460937,3047.3180236816406,3070.5146545410157,3093.700787353516,3297.546801757813,3408.891180419922,3461.0709930419926,3482.6930078125,3497.66807397461,3499.3319702148438,1757.3078333967824,1707.0919494628906,1609.0370178222656,1609.9961630859373,1618.6284704589843,1642.3271575927733,1646.864385986328,1664.1099548339844,1681.7400268554688,1707.0919494628906,1735.0397827148438,1759.850604248047,1921.0887939453125,1953.8537841796876,1970.8352355957031,2013.0036193847654,2023.7625415039063,2024.9579772949219,126.14356658418299,121.3870849609375,113.03594970703125,113.05417028808594,113.21815551757813,115.55980834960937,117.65338745117187,119.7664794921875,120.77020874023438,121.3870849609375,122.14271240234375,124.21485595703125,139.90715942382812,141.4780029296875,141.78929443359374,152.13286743164065,163.7609399414064,165.05294799804688,31.623291015625,30.939971923828125,27.776947021484375,27.802709655761717,28.034573364257813,28.83175964355469,29.26483154296875,30.028549194335938,30.350146484375,30.939971923828125,31.36202392578125,32.106634521484374,34.502233886718756,35.228387451171876,35.669689941406254,36.61205261230469,36.846974914550785,36.873077392578125,5609.861338987189,5444.0670166015625,5106.720001220703,5106.888607971191,5108.406068725586,5159.5023742675785,5311.073022460938,5404.531509399414,5430.69019165039,5444.0670166015625,5500.42958984375,5670.316613769532,6046.946203613281,6187.784588623046,6217.249005126952,6228.5229534912105,6237.155786560059,6238.114990234375,5055.096051232289,4918.074981689453,4532.576080322266,4535.730809143066,4564.123368530274,4651.799987792969,4761.59623413086,4881.480499267578,4906.3570007324215,4918.074981689453,4947.147784423828,5005.0394287109375,5461.532989501953,5586.969757080078,5615.288723754883,5635.300479736328,5641.806140502929,5642.528991699219,554.7652877548994,527.5869750976562,484.4949645996094,484.8310134277343,487.8554528808594,499.7066864013672,512.6608398437501,516.4014892578125,520.0532043457032,527.5869750976562,553.5487609863281,585.4492370605469,590.9926025390625,595.8343994140624,668.4131134033202,715.0975317382813,717.7367795410156,718.030029296875,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,38.440006510416666,38.490997314453125,34.70306396484375,34.7315556640625,34.98798095703125,35.90553283691406,36.73155517578125,37.73626708984375,38.2579833984375,38.490997314453125,38.80576782226562,39.0031982421875,39.317999267578124,39.81957092285157,40.11650695800782,43.142535705566395,44.81521487426761,45.001068115234375,8.242557271321614,7.57550048828125,6.59197998046875,6.606143005371093,6.733610229492188,6.9420928955078125,7.106472778320313,7.366973876953125,7.510205078125,7.57550048828125,7.684796142578124,7.77001953125,7.873980712890625,7.9650115966796875,8.132772827148438,24.609042663574087,45.426922943115606,47.740020751953125,3934.222189331055,3958.7710723876953,3543.5010375976562,3544.7016267395015,3555.5069290161136,3587.1563034057617,3673.0418273925784,3824.7467193603516,3922.967041015625,3958.7710723876953,3979.8820068359373,4052.084762573242,4084.069122314453,4117.044302368164,4162.448881530761,4243.3824978637695,4298.795073516847,4304.9520263671875,2164.7724517822267,2144.966018676758,2041.4209899902344,2043.1462070312498,2058.6731604003908,2079.1488540649416,2089.3426055908203,2112.33699798584,2136.0496093750003,2144.966018676758,2155.912176513672,2175.7680938720705,2212.875231933594,2252.502581787109,2278.1798828124997,2450.3994281005857,2478.4160628051764,2481.529022216797,154.81527862548828,152.74801635742188,145.62796020507812,145.63121017456055,145.66045989990235,146.19823150634767,147.73700866699218,151.3346710205078,152.44217529296876,152.74801635742188,153.33283081054688,154.35757446289062,155.31741943359376,156.84793395996093,170.25258483886716,199.89404815673822,209.25131887817398,210.291015625,40.13418782552083,39.27703857421875,35.9959716796875,36.03538903808593,36.390145263671876,37.67595367431641,37.837973022460936,38.52777862548828,38.85262451171875,39.27703857421875,39.34925537109375,39.49169921875,39.75318603515625,40.417416381835935,41.62012786865234,66.47621246337872,94.74770059204153,97.88897705078125,7035.119131469726,7060.807998657227,6553.054992675781,6553.245091583252,6554.955981750489,6586.168566894531,6648.112786865234,6940.48551940918,7047.3194030761715,7060.807998657227,7108.423010253906,7125.460800170898,7151.377593994141,7211.036819458008,7323.298808288574,7692.617359008787,8028.578926452643,8065.907989501953,6340.626671346029,6382.565490722656,5898.358001708984,5899.541307495117,5910.191059570312,5950.867752075195,6002.056900024414,6267.737754821777,6361.401397705078,6382.565490722656,6410.539166259765,6441.26300354004,6458.997778320313,6496.73408203125,6528.546914672852,6813.339652709959,7030.329088562015,7054.439025878906,694.4924601236979,673.5570068359375,620.6419067382812,621.4579983825683,628.8028231811523,642.1902191162109,645.2784912109375,660.4977416992188,669.7510070800781,673.5570068359375,681.35478515625,687.9747833251953,714.1991821289062,734.223989868164,823.5251327514645,977.7964889526365,1008.1017161560064,1011.4689636230469,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,50.37120463053385,48.32298278808594,46.500091552734375,46.50551477050781,46.55432373046875,46.886131286621094,47.09096984863282,47.69050598144531,48.11560668945313,48.32298278808594,48.421209716796874,48.99210205078125,49.42527465820312,49.815454101562494,50.449493408203125,107.49214996337886,114.41480642700208,115.18399047851562,10.527377827962239,9.444473266601562,8.684967041015625,8.69140396118164,8.749336242675781,8.881437683105469,8.959231567382812,9.183982849121094,9.381256103515625,9.444473266601562,9.591375732421875,9.672738647460937,9.797406005859376,10.084182739257812,10.298789978027344,35.72542205810526,68.37075692749083,71.99801635742188,4836.6049530029295,4837.611953735352,4547.2039794921875,4550.249209899902,4577.656283569336,4690.712107849122,4727.7159820556635,4767.869514465332,4810.837542724609,4837.611953735352,4865.843798828125,4885.17847290039,4911.676770019531,4955.0147705078125,4964.7521484375,5107.619114990233,5191.141681396486,5200.421966552734,2793.797351582845,2777.37548828125,2640.156036376953,2642.6941004943847,2665.5366775512693,2723.586347961426,2738.40002746582,2747.9452743530273,2767.653839111328,2777.37548828125,2788.509814453125,2798.1032806396483,2856.147814941406,2901.339282226563,2912.1107376098635,2945.357773742676,2959.8227433166508,2961.429962158203,196.43726552327473,194.54405212402344,181.42398071289062,181.70564953613282,184.2406689453125,188.23195190429686,188.73568420410157,190.25216674804688,192.72079467773438,194.54405212402344,195.45261230468748,196.33023071289062,197.90855712890627,199.80746459960938,208.5697479248047,261.2064669799804,274.28394625854514,275.73699951171875,48.55676981608073,48.639495849609375,45.205963134765625,45.2781160583496,45.92749237060547,46.73446502685547,47.372720336914064,47.84196472167969,48.30021362304687,48.639495849609375,48.896392822265625,49.05558166503906,49.34874877929687,49.843170166015625,50.13272552490234,51.137951354980466,51.53300900268555,51.576904296875,8836.854815673829,8836.510498046875,8357.127014160156,8364.701844970703,8432.875322265625,8676.109587097168,8724.705810546875,8774.390739440918,8820.032403564453,8836.510498046875,8856.676196289063,8884.943197631836,8913.131402587891,8999.34041442871,9036.7758102417,9160.980094299315,9210.30360635376,9215.783996582031,7936.294922383627,7945.945495605469,7469.266937255859,7480.129255340576,7577.890118103028,7775.123843383789,7825.3974334716795,7880.390777587891,7911.918029785156,7945.945495605469,7967.918981933593,7981.115161132812,8003.134985351562,8033.3941253662115,8086.365571594239,8255.470194091797,8322.610904907227,8330.070983886719,900.5598932902018,883.1845092773438,821.2879943847656,821.928259979248,827.6906503295899,856.0984786987304,857.090786743164,862.9477462768555,881.437420654297,883.1845092773438,886.2528137207031,890.5040557861328,909.597216796875,953.0533233642578,1024.6726165771481,1167.0343533325195,1191.2250753479009,1193.9129333496094,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,59.34048716227213,60.136505126953125,44.793975830078125,45.05187036132812,47.37292114257812,50.159664916992185,51.244729614257814,55.417510986328125,59.6305419921875,60.136505126953125,60.625787353515626,61.299813842773446,61.864801025390626,62.410482788085936,62.84739532470703,85.03919830322248,112.76801895141652,115.8489990234375,12.05399678548177,12.230987548828125,8.27996826171875,8.370596496582031,9.186250610351562,10.460150146484375,10.7404052734375,11.454513549804688,12.12947998046875,12.230987548828125,12.482379150390624,12.545120239257812,12.794812011718749,13.038983154296876,13.280833435058595,13.563886718749998,13.673820312500002,13.68603515625,5887.553117879232,6032.274520874023,4502.502044677734,4534.843600128173,4825.9175991821285,5110.0898910522465,5165.8992370605465,5928.852439880371,5987.267041015624,6032.274520874023,6046.208160400391,6083.895321655274,6126.184368896485,6216.966763305664,6251.216065979004,6406.861196289062,6553.935426879885,6570.277008056641,3349.934140523275,3427.8775177001953,2847.0049743652344,2851.661611663818,2893.571347351074,2967.267063903809,3014.8336181640625,3178.016799926758,3421.6401550292967,3427.8775177001953,3433.4939697265627,3452.088104248047,3491.4498046875,3548.499682617188,3565.0892822265623,3632.6202642822263,3672.6916101684574,3677.1439819335938,248.66502583821614,243.0795440673828,201.0380859375,201.09154208374022,201.57264739990234,204.27226562500002,207.2824645996094,222.19720458984375,242.09283447265625,243.0795440673828,244.35233764648436,245.3627136230469,246.423974609375,249.98512878417966,306.9314300537109,522.2243429565414,776.8160103454636,805.1039733886719,59.29924621582031,61.35850524902344,44.238922119140625,44.59274926757813,47.77719360351563,51.94139556884766,53.011618041992186,56.712974548339844,60.55425415039063,61.35850524902344,61.54937744140625,61.99085693359375,62.2650146484375,62.73872375488281,63.11331634521485,63.64516723632812,63.812465942382815,63.8310546875,10691.91454823812,10930.671997070312,8414.126007080078,8465.677197662353,8929.637912902832,9344.837156677246,9506.137493896485,10795.57649230957,10915.482598876952,10930.671997070312,11019.222399902344,11086.697702026368,11119.799206542968,11174.171221923829,11258.286701965333,11475.008175354003,11481.399831817627,11482.11001586914,9616.846014404297,9846.663482666016,7648.764007568359,7692.086941619872,8081.993348083496,8396.561639404297,8583.722183227539,9618.811531066895,9826.855596923828,9846.663482666016,9874.272235107423,10006.818096923827,10020.666015625,10054.114419555664,10098.761404418947,10146.378494873046,10169.41807409668,10171.97802734375,1075.0685338338217,1072.8114471435547,765.3619995117188,772.9817285156249,841.5592895507813,901.5219024658203,919.1497955322266,1035.1460494995117,1068.9701416015625,1072.8114471435547,1077.2708068847655,1086.2138702392579,1116.9656372070312,1147.9359436035156,1439.6101531982422,1500.4863931274413,1545.0495731506355,1550.0010375976562,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,58.21640790519068,55.519989013671875,50.4639892578125,50.527497558593744,51.099072265625,52.49888610839844,53.38262939453125,54.60200500488281,55.11920166015625,55.519989013671875,56.1045654296875,56.5099609375,58.21961059570313,63.83116455078127,70.16156005859375,102.8367840576172,103.34729840087891,103.40402221679688,10.597615387480138,10.462982177734375,9.18292236328125,9.202358947753906,9.377288208007812,9.625292968750001,9.6849365234375,10.156005859375,10.342218017578125,10.462982177734375,10.683563232421875,10.87060546875,11.006048583984374,11.674176025390626,11.961212158203121,12.832435302734375,12.949872558593752,12.962921142578125,5620.126510361493,5504.7120361328125,5119.386901855469,5119.537242004394,5120.890303344726,5264.2124694824215,5417.675402832032,5458.419052124023,5490.904406738281,5504.7120361328125,5555.278356933594,5623.573406982421,5706.71875,6081.75874633789,6310.705511474606,6716.489940795898,6720.81002923584,6721.2900390625,3273.1018169855665,3192.2259826660156,3054.612030029297,3055.151259399414,3060.004323730469,3092.895281982422,3112.185833740234,3159.1315155029297,3181.6387451171877,3192.2259826660156,3213.4598388671875,3266.2820251464846,3337.807574462891,3520.585803222656,3760.9270446777336,3963.705567016602,3965.8813263549805,3966.123077392578,234.63648029909297,224.1810302734375,210.0169677734375,210.03199169921876,210.16720703125,211.8485382080078,219.45440063476562,221.5709991455078,222.66435546875002,224.1810302734375,225.6242736816406,235.60001831054683,259.0317138671875,268.1349609375,271.94322204589844,291.0862646484375,299.55420446777356,300.4950866699219,58.71917569435249,57.909088134765625,53.830963134765625,53.83624133300781,53.8837451171875,55.48493041992188,56.19825439453125,56.90745544433594,57.57996215820313,57.909088134765625,58.13023681640625,58.445642089843744,59.805761718750006,63.25568237304688,66.12478637695311,68.66544311523438,68.73429333496094,68.741943359375,10313.78357243942,10099.070007324219,9568.149993896484,9569.65370159912,9583.187070922851,9662.243194580078,9976.323205566407,10036.460006713867,10066.103796386718,10099.070007324219,10143.60679321289,10223.002392578124,10461.280810546876,11301.107788085938,11521.26990356445,12300.663364257813,12307.140350708009,12307.86001586914,9255.398006633177,9064.973052978516,8594.324005126953,8594.337227172851,8594.456225585938,8677.193472290039,8939.420776367188,9017.97103881836,9045.159857177734,9064.973052978516,9101.664471435548,9157.892602539063,9410.738378906251,10119.951770019532,10337.71132202148,11090.666942749023,11092.853184143067,11093.096099853516,1058.3855658062434,1033.2870178222656,951.0990295410156,952.403971130371,964.1484454345702,988.7942169189453,994.3187744140625,1003.7754821777344,1013.064404296875,1033.2870178222656,1039.5846008300782,1046.494366455078,1061.1345703125,1217.1153442382813,1306.2214111328126,1360.1164825439455,1375.6491207885745,1377.3749694824219,16,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,65.77198403568592,65.9100341796875,48.536102294921875,48.83357708740234,51.510850219726564,55.42251892089844,57.970703125,64.15843200683594,65.50057373046874,65.9100341796875,66.27417602539063,66.80301513671876,67.25938110351562,67.78721923828125,68.90096740722656,102.55937133789068,118.52051538085959,120.29397583007812,12.339796163268009,12.519012451171875,8.998931884765625,9.052646667480468,9.536079711914063,10.06544189453125,11.042669677734375,12.057952880859375,12.353216552734375,12.519012451171875,12.7267822265625,12.984588623046875,13.181604003906251,13.40753173828125,13.49810791015625,13.628032836914063,13.696357360839844,13.703948974609375,6554.751509844246,6593.011016845703,5321.549072265625,5325.323543334961,5359.293782958985,5892.09958190918,6111.6957336425785,6506.684036254883,6558.630554199219,6593.011016845703,6630.027850341797,6682.49702758789,6733.00160522461,6804.018957519531,7138.856854248047,7427.096199340821,7660.148346740726,7686.043029785156,3770.794291350801,3777.5859375,2983.9830627441406,2997.7205330200195,3121.3577655029294,3266.1202728271487,3464.6308532714843,3732.835983276367,3750.172991943359,3777.5859375,3797.523419189453,3858.6714599609377,3922.84482421875,3996.8121215820315,4029.0350921630843,4288.998325195313,4339.0722202148445,4344.635986328125,269.65608654992053,260.1239929199219,203.18292236328125,203.97132623291014,211.0669610595703,217.9487335205078,233.96060180664062,257.03211975097656,259.38356933593747,260.1239929199219,262.402685546875,264.33698120117185,266.97908325195317,270.0819946289063,307.187353515625,570.7038513183602,814.4951196289096,841.5830383300781,67.26364859888109,66.73696899414062,51.77703857421875,52.00583837890625,54.06503662109375,56.90181274414062,57.77685546875,64.40599060058594,66.0524169921875,66.73696899414062,67.10938720703125,67.8055419921875,68.14522094726561,69.17050170898438,70.49934997558593,114.22821777343766,166.4333472900398,172.23391723632812,11947.64691575907,12003.251983642578,9859.703002929688,9867.578010986328,9938.453083496093,11119.180487060547,11275.58240966797,11896.956985473633,11951.841394042967,12003.251983642578,12059.248010253905,12099.650592041016,12189.731591796875,12372.755206298829,12833.12071533203,13391.894426879884,13624.733046203617,13650.60400390625,10740.577316542804,10780.230987548828,8879.933990478516,8887.881036560058,8959.404451293945,9983.410659790039,10112.159838867188,10661.664047241211,10748.832537841798,10780.230987548828,10828.318829345704,10881.465209960938,10959.435583496093,11121.06715698242,11593.392883300781,12125.157496948243,12374.507488586429,12402.21304321289,1207.0695992162673,1197.7449340820312,917.3580322265625,920.9058310546875,952.8360205078125,1023.1166412353516,1061.7849975585937,1182.6274871826172,1192.566259765625,1197.7449340820312,1207.2448791503905,1226.5553588867188,1278.5213928222656,1315.842431640625,1377.04702758789,1520.660357666016,1558.4870379638676,1562.6900024414062,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,70.47072950460144,71.51702880859375,59.239959716796875,59.26994561767577,59.539818725585945,59.839907836914065,61.03859252929687,68.90556335449219,71.11654663085938,71.51702880859375,71.80869140625,72.32575683593751,72.6849853515625,73.46572875976562,73.98784790039062,92.78633850097663,111.39353253173854,113.46099853515625,13.147557662705244,13.44403076171875,10.797027587890625,10.798130310058593,10.808054809570312,11.070697021484374,11.426367187499999,12.56549072265625,13.282470703125,13.44403076171875,13.539404296875,13.623187255859374,13.97669677734375,14.25179443359375,14.500985717773437,14.73689208984375,15.005219970703129,15.0350341796875,7142.434766349146,7244.214019775391,5941.507080078125,5950.621310668946,6032.649385986328,6251.915655517578,6700.102453613281,7090.132461547852,7200.778594970703,7244.214019775391,7279.776416015625,7306.860186767577,7356.333551025391,7423.366314697266,7549.436965942383,7607.575094604492,7631.041597595215,7633.648986816406,4070.9783226918366,4126.807952880859,3548.462921142578,3550.2004289550778,3565.837999267578,3579.0794677734375,3632.941613769531,4050.945571899414,4082.396563720703,4126.807952880859,4150.418627929687,4174.020733642578,4219.173822021485,4274.695440673828,4310.467639160156,4388.568095092774,4397.992817199707,4399.040008544922,289.0258654578257,286.61505126953125,241.86602783203125,241.8747221679687,241.95297119140622,244.13115234375,244.9098876953125,278.03643798828125,284.8421997070313,286.61505126953125,289.58087158203125,292.85198364257815,298.64539184570316,334.93177490234376,344.36832885742183,350.75806884765626,352.6038983154297,352.8089904785156,72.76452791892876,73.70602416992188,62.0579833984375,62.068304382324214,62.16119323730469,63.27452697753907,64.11464843750001,71.69940185546875,73.1424072265625,73.70602416992188,74.40576171875,74.9072021484375,75.55078125,76.10869750976563,77.96635437011719,86.02085998535159,93.04904644775401,93.8299560546875,12994.526270462295,13182.627014160156,11228.797973632812,11230.067479431153,11241.49303161621,11957.247521972657,12120.20620727539,12865.659484863281,13129.924584960936,13182.627014160156,13231.389776611328,13271.66337890625,13410.02819213867,13553.682202148439,13615.450204467774,13761.141638183595,13921.28705810547,13939.080993652344,11658.821769585044,11848.138000488281,9960.607940673828,9969.886781311036,10053.396347045898,10303.810614013672,11005.413012695313,11551.580001831055,11785.911151123048,11848.138000488281,11878.168145751953,11903.80711669922,11932.290380859375,12124.477600097656,12198.887536621094,12365.333564453125,12470.62042919922,12482.318969726562,1335.7045008772511,1319.1520690917969,1086.6529846191406,1087.8356674194335,1098.4798126220703,1116.326904296875,1132.098858642578,1298.0865173339844,1311.7583496093748,1319.1520690917969,1332.440380859375,1350.0218688964842,1381.0207275390626,1475.9577514648438,1650.813977050781,1719.611245727539,1720.7648294067383,1720.8930053710938,20,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,74.03071361477092,71.94195556640625,67.18405151367188,67.22169274902343,67.56046386718751,68.70714721679687,69.65701904296874,70.72898864746094,71.27365112304688,71.94195556640625,72.59735717773437,76.26360473632812,78.72156982421876,80.94732055664062,84.77918701171873,86.62696411132814,87.7294597167969,87.85195922851562,14.068296270855402,13.46295166015625,11.628021240234375,11.681790893554687,12.1657177734375,12.830194091796876,12.880944824218751,13.120986938476562,13.407958984375,13.46295166015625,14.182348632812499,14.598736572265626,15.293566894531251,15.8926025390625,16.414752197265624,16.97238037109375,17.09724108886719,17.111114501953125,7612.5202093609305,7384.382904052734,7004.512908935547,7005.3102337036125,7012.486156616211,7093.826937866212,7176.589270019531,7280.306945800781,7353.2880859375,7384.382904052734,7524.123864746093,7777.986761474609,8101.1763366699215,8237.087579345703,8474.169229125977,8974.181957397463,9548.221683898933,9612.003875732422,4424.648795434984,4278.729095458984,4045.842041015625,4048.3338904418947,4070.7605352783203,4113.968444824219,4195.45415649414,4233.481979370117,4267.4906555175785,4278.729095458984,4322.905242919922,4563.594189453125,4789.524987792969,4839.177075195313,4897.377029418945,4956.360042724609,4956.715508666993,4956.7550048828125,304.22422143968487,292.6259765625,275.3109130859375,275.4128255004883,276.3300372314453,279.0679229736328,283.7674194335938,287.8200225830078,290.71156616210936,292.6259765625,294.8232177734375,316.67205200195315,323.20216674804686,330.708154296875,348.7538299560546,392.985453491211,407.676691711426,409.3090515136719,79.47331987801245,75.55307006835938,71.218994140625,71.22248107910157,71.25386352539063,71.9031768798828,72.24294433593751,73.34512329101562,74.46337280273437,75.55307006835938,76.46646728515626,80.89365234375,84.2720458984375,86.63765869140626,91.49733581542961,124.43503906250007,146.5454539794925,149.00216674804688,13939.442031084482,13515.605010986328,12814.279998779297,12816.229377929687,12833.773790283201,13048.373608398437,13262.874395751953,13378.772994995117,13430.60559692383,13515.605010986328,13683.654595947264,14399.498608398437,14941.792803955079,15079.516998291016,15636.35509033203,15730.454630737306,15761.300660217286,15764.727996826172,12508.965555999239,12101.493896484375,11494.330017089844,11497.368515808104,11524.71500427246,11648.03848876953,11835.981866455077,12008.823974609375,12042.967553710936,12101.493896484375,12254.726733398436,12891.948352050782,13433.428430175782,13567.178759765626,13952.659213256835,14257.727160034181,14467.172316223146,14490.44400024414,1430.4764750852423,1400.5950012207031,1274.2839965820312,1274.7349479980467,1278.7935107421874,1305.5178344726564,1322.0100646972655,1358.4735260009766,1373.43115234375,1400.5950012207031,1430.8808349609374,1455.5550048828125,1500.5456054687502,1594.7976196289062,1624.6315643310545,1781.9158947753908,1900.3712800292985,1913.5329895019531,22,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_20Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,10.067005786473288,9.81500244140625,6.4630126953125,6.56120751953125,7.551111450195312,8.870022583007811,9.110992431640625,9.5,9.689208984375,9.81500244140625,9.962982177734375,10.092010498046875,10.241009521484376,10.537017822265625,10.760900878906247,12.074005126953125,67.56572821044946,98.64697265625,1.924972246278007,1.850982666015625,1.0,1.1002866210937499,1.313995361328125,1.537017822265625,1.61199951171875,1.740966796875,1.813995361328125,1.850982666015625,1.88800048828125,1.925018310546875,1.962005615234375,2.019012451171875,2.1291229248046872,2.2220404052734373,39.92215875244873,64.59201049804688,2868.387938326553,2879.3329467773438,1915.9939880371094,1927.9925950317381,2105.9122454833982,2782.804006958008,2805.1123840332034,2836.667999267578,2867.509002685547,2879.3329467773438,2887.4253906249996,2898.91259765625,2912.529406738281,2930.056396484375,2956.4305999755857,3280.500648803707,4003.5652042847055,4978.3089599609375,594.0735862925955,588.7519836425781,423.06903076171875,431.2832073364258,463.5400183105469,549.0974822998047,564.3973754882812,573.0210266113281,581.5182189941406,588.7519836425781,610.7483764648438,616.6245910644532,621.12919921875,626.3629821777344,630.5031036376953,675.5514331054687,759.3204342041039,1019.1729736328125,36.96148323641144,37.0360107421875,24.926971435546875,25.359876708984373,27.00305419921875,33.511602783203124,35.385186767578126,36.24101257324219,36.721014404296874,37.0360107421875,37.333001708984376,37.62901611328125,37.9820068359375,38.46298828125,38.982791137695315,42.9447180175781,68.50866674805026,95.47998046875,10.02376718497648,9.98193359375,6.907958984375,7.189454956054687,8.068344116210938,8.9610595703125,9.314038085937499,9.666015625,9.8530029296875,9.98193359375,10.128997802734375,10.251611328124998,10.425408935546875,10.648156738281251,10.891738891601562,11.2927490234375,12.605165039062582,79.49801635742188,3632.245202481502,3644.7310180664062,2484.2650146484375,2497.521910827637,2732.673818359375,3506.1654907226566,3543.6182067871096,3598.417495727539,3626.8648193359377,3644.7310180664062,3659.1501953125,3672.4202026367193,3689.6533813476562,3718.156610107422,3746.697216796875,4140.244756469722,5004.776317077657,5609.966003417969,3521.438753073288,3533.011016845703,2404.7669982910156,2416.9054606933596,2647.4308746337892,3405.2734008789066,3435.601007080078,3486.779495239258,3512.507373046875,3533.011016845703,3550.024792480469,3563.184393310547,3580.1877868652346,3605.15478515625,3634.187210083008,4025.1812762451123,4899.117018188499,5526.263977050781,110.80644940821433,105.68301391601562,77.48098754882812,77.83018896484376,84.18598754882812,102.0484130859375,103.46180419921875,104.57249450683594,105.22103881835938,105.68301391601562,106.11101684570312,106.66500854492188,107.72819824218749,135.25721435546876,160.02109069824218,167.38506225585934,210.99969573974647,266.16400146484375,2,"[0, 0, 0]"
5,20.490269426909432,19.998977661132812,13.57501220703125,13.836839263916016,16.481017150878905,17.752723693847656,18.728924560546876,19.516998291015625,19.813995361328125,19.998977661132812,20.129949951171874,20.314874267578126,20.547821044921875,20.834024047851564,21.147154235839842,71.78645874023437,82.8715393066407,83.75799560546875,4.308244912174588,4.184967041015625,2.462982177734375,2.896408752441406,3.3514202880859374,3.6814453125,3.8330078125,4.01898193359375,4.128961181640625,4.184967041015625,4.222991943359375,4.29498291015625,4.368988037109375,4.463021850585937,4.556150817871093,4.759603271484374,58.705634674073195,82.83297729492188,5710.916053810183,5797.538513183594,3867.803009033203,3938.0500464782713,4723.687582397461,5037.721774291992,5243.838491821289,5732.306800842285,5782.429351806641,5797.538513183594,5812.303155517578,5827.14955444336,5842.719012451172,5865.912609863281,5897.597857666015,6040.03431335449,6610.8226331481965,6664.192962646484,1264.8794710544591,1284.585464477539,953.4520263671875,984.0190783996582,1032.1402349853515,1130.7138687133788,1173.4318939208983,1273.7575149536133,1281.0325561523437,1284.585464477539,1288.1132019042968,1291.7942504882812,1296.44296875,1301.8007019042968,1306.3196868896484,1317.6659701538085,1403.4228161926349,1478.2949523925781,74.88126968103577,75.572509765625,52.7249755859375,55.49739364624023,59.774847717285155,65.29682006835938,68.09059143066406,74.49700927734375,75.23980712890625,75.572509765625,75.90718383789063,76.27696228027344,76.75120849609375,77.37611389160156,77.89896850585936,88.14872741699205,136.51996911621177,191.37002563476562,20.259981489738756,20.406951904296875,14.51898193359375,14.798584991455078,16.183540649414063,17.623548889160155,18.234909057617188,19.84998321533203,20.222991943359375,20.406951904296875,20.592022705078126,20.760919189453126,21.01702880859375,21.277993774414064,21.49748840332031,21.96203643798828,69.29005395508452,88.75701904296875,7398.821896535526,7507.311981201172,5225.433990478516,5261.980631683349,6093.948651428223,6558.5903991699215,6786.408508300781,7450.151512145996,7492.605194091797,7507.311981201172,7524.023022460937,7538.5284973144535,7557.353192138672,7590.524914550781,7621.245399475098,7810.665092773437,8243.38864968872,8393.153991699219,7095.735290374501,7202.705505371094,4993.046966552734,5019.172811828613,5836.818063354492,6286.193981933594,6525.273385620118,7138.988258361816,7186.43759765625,7202.705505371094,7220.200592041016,7236.593991088867,7251.675805664063,7276.418392944336,7306.8095626831055,7462.433987426757,7944.817457672121,8084.4530029296875,303.0866061610252,296.62548828125,194.88699340820312,226.2114164428711,249.80989562988282,263.3595932006836,275.5529724121094,293.7549819946289,295.51060791015624,296.62548828125,298.0519775390625,299.6432250976562,304.1368103027344,350.71729431152346,357.8526763916015,399.69981170654296,442.5279915771507,466.8289794921875,4,"[0, 0, 0, 0, 0]"
7,29.01221996668435,29.42901611328125,20.944000244140625,21.29527313232422,23.095401611328125,24.555673217773435,25.944989013671876,27.990966796875,29.090625,29.42901611328125,29.70301513671875,29.94403076171875,30.239965820312502,30.61060791015625,30.876123046875,31.758104248046862,80.77979071044942,87.13003540039062,5.723690582400978,5.740020751953125,3.7039794921875,4.129950378417969,4.388171997070312,4.753207397460938,4.998992919921875,5.4625091552734375,5.648974609375,5.740020751953125,5.81402587890625,5.889801025390625,6.000030517578125,6.129583740234375,6.223306274414062,6.461349487304686,41.72967309570572,51.480987548828125,8482.649826640063,8888.759002685547,5604.872955322266,5880.43535394287,6673.263200073243,7043.514367675782,7400.6188293457035,7979.611953735352,8861.585754394531,8888.759002685547,8906.214172363281,8920.967388916015,8938.74574584961,8960.198626708985,8981.44881286621,9052.235516967774,9813.949833129913,10376.60903930664,1867.3097928522054,1921.3470153808594,1433.8159790039062,1480.9171986083984,1593.4974731445313,1645.6108184814452,1685.80400390625,1786.0245056152344,1911.5460144042968,1921.3470153808594,1930.9950012207032,1939.1173889160154,1944.3774108886719,1950.2340026855468,1954.3294799804685,1966.518161010742,2059.3103066406306,5009.1219482421875,106.52045481489519,107.9820556640625,83.22415161132812,84.53026043701172,89.22886169433593,94.60325622558594,98.40159912109374,104.61946105957031,107.16959838867187,107.9820556640625,108.61678466796874,109.2339599609375,109.94423217773438,111.32484130859375,113.18913269042969,117.99526550292968,151.62526574707047,156.05596923828125,29.176425108105068,29.44403076171875,20.0169677734375,23.480550598144532,24.95075744628906,26.14200439453125,26.8043701171875,28.44451904296875,29.165631103515626,29.44403076171875,29.684033203124997,29.908782958984375,30.2040283203125,30.613043212890624,30.962234497070312,32.08708374023437,52.70519494628925,58.609039306640625,11001.974596766091,11486.24398803711,7482.3499755859375,7917.190691345215,8812.194051513672,9286.586587524414,9733.017785644532,10422.933990478516,11456.759210205078,11486.24398803711,11505.569604492188,11524.617980957031,11542.65479736328,11575.22060546875,11605.325900268555,11671.538751831054,12437.46118786623,16422.292999267578,10520.392409964354,10994.693939208984,7168.5030517578125,7546.527169311523,8395.536130371094,8855.634677124024,9289.04682006836,9948.995483398438,10966.656622314455,10994.693939208984,11013.365197753907,11029.13998413086,11048.334405517577,11071.654168701172,11095.118893432616,11151.074275512696,11919.38281256106,15589.282958984375,481.5821868017377,485.34698486328125,313.846923828125,368.54726788330083,395.5798352050781,416.9018371582031,434.73138427734375,465.79051208496094,483.9240356445313,485.34698486328125,486.8170471191406,488.6931945800781,492.2265991210938,527.866259765625,545.7464965820312,564.1401898193359,617.5736248168957,833.0100402832031,6,"[0, 0, 0, 0, 1, 0, 2, 3]"
9,34.49141389323185,34.242034912109375,27.36798095703125,27.639428588867187,29.042459716796873,30.518609619140626,31.377764892578128,32.980987548828125,33.871820068359376,34.242034912109375,34.646942138671875,34.998443603515625,35.387579345703124,36.129608154296875,36.8035888671875,64.09649047851393,97.14107958984552,115.79702758789062,7.019413657947109,7.0369873046875,5.1090087890625,5.29211279296875,5.81599365234375,6.214593505859375,6.371978759765625,6.720977783203125,6.9080444335937505,7.0369873046875,7.129974365234375,7.223388671875,7.353015136718749,7.51898193359375,7.6669982910156245,7.975153808593744,8.485402099609455,47.165985107421875,9878.853986898926,10094.485046386719,7879.992889404297,7895.483511230469,8330.501958007813,8762.340270996094,9066.612420654297,9544.285949707031,9856.220153808594,10094.485046386719,10185.812060546876,10227.757598876953,10275.644067382813,10356.830999755859,10622.498565673828,10797.79952758789,11157.256017456097,14038.26806640625,2381.7192904856806,2393.8199768066406,1975.718994140625,1986.1430197753907,2047.9266247558594,2121.565802001953,2194.5524414062497,2299.1180419921875,2363.197229003906,2393.8199768066406,2441.6026000976562,2465.508190917969,2497.288189697266,2536.771942138672,2553.8304138183594,2590.2099572753905,2758.87864184574,3084.14697265625,133.73185449460274,130.8109130859375,106.3489990234375,107.71255285644531,113.12372558593749,117.49872436523438,121.09095458984375,126.75790405273438,129.38353271484374,130.8109130859375,131.9668395996094,133.35744018554686,136.12338256835938,141.11414794921873,176.86700439453114,202.10465820312493,232.29011987304972,258.8320617675781,37.8336847089876,36.665924072265625,30.3160400390625,30.9676708984375,32.3205078125,33.787969970703124,34.57303466796875,35.681976318359375,36.31395263671875,36.665924072265625,36.9812255859375,37.385955810546875,37.88822021484375,38.862414550781246,39.62821655273437,89.30411376953117,105.58305664062627,111.86801147460938,13092.026238198529,13372.553985595703,10549.848999023438,10567.931873168945,11073.803804931642,11662.512792968751,12014.752392578124,12686.803009033203,13002.077600097657,13372.553985595703,13510.663214111328,13551.704205322265,13598.095397949219,13685.394598388672,14014.868005371092,14194.460078125001,14353.43447204592,17197.876007080078,12473.649644139377,12736.616027832031,10051.57699584961,10070.497189086915,10539.24347290039,11091.616400146484,11448.052014160157,12080.93896484375,12396.358569335938,12736.616027832031,12883.197979736327,12927.485174560547,12964.858380126952,13042.279736328124,13356.308154296876,13550.486151123047,13717.378634277367,16604.567932128906,618.3765940591509,610.2330017089844,495.47601318359375,499.63792419433594,523.9292602539062,548.3966064453125,559.898583984375,594.176025390625,605.7512268066406,610.2330017089844,623.5318298339844,635.5816223144532,652.4116027832031,676.7913696289063,699.3390380859375,740.2303332519525,837.1344960937599,939.2480773925781,8,"[0, 0, 0, 1, 0, 0, 2, 3, 4, 0, 5, 0]"
11,42.061853830039354,40.852996826171875,33.167022705078125,35.08600610351562,36.19133178710938,37.7677978515625,38.531805419921874,39.85198974609375,40.516998291015625,40.852996826171875,41.18477172851563,41.59058837890625,42.127404785156244,43.34915771484375,44.484216308593744,94.09228759765637,112.95322045898496,131.44500732421875,8.208754597073058,7.984954833984375,6.1669921875,6.576508056640625,6.983331298828125,7.277984619140625,7.427581787109375,7.722015380859375,7.9062438964843755,7.984954833984375,8.128936767578125,8.23956298828125,8.37139892578125,8.59398193359375,8.758990478515624,9.164461669921877,62.961160156250415,71.18399047851562,11665.097571992204,11735.277038574219,8488.705963134766,9308.857599609375,10479.774727783204,10787.773986816406,11038.400274658203,11421.431030273438,11668.398852539061,11735.277038574219,11791.020581054687,11842.593566894531,11906.655456542969,12182.589459228515,12597.690209960936,12866.134400634766,13221.319548584022,13491.054931640625,2801.3121759684445,2815.7029724121094,2301.0459594726562,2353.0663369140625,2524.7551025390626,2620.13837890625,2677.151788330078,2727.520050048828,2801.025427246094,2815.7029724121094,2824.068408203125,2832.690637207031,2878.4121826171877,2942.040808105469,2973.002575683594,3026.0271325683593,3089.916750488282,3160.7010498046875,158.4976581481984,154.12802124023438,118.90396118164062,129.04071752929687,139.72219482421875,145.10057373046874,147.97246704101562,151.1640625,152.92574462890624,154.12802124023438,155.71904907226562,157.6826232910156,161.5471130371094,166.96231689453126,201.86459960937498,227.43818847656277,237.06871484375012,247.44009399414062,43.53670017693632,42.427947998046875,35.316070556640625,36.370527099609376,38.92507080078125,40.018017578125,40.587652587890624,41.553955078125,42.11005859375,42.427947998046875,42.813549804687504,43.369677734375,43.91480102539063,44.9072509765625,45.80545654296875,90.30222290039067,117.73849121093815,121.32989501953125,15472.863322318733,15595.210998535156,11692.650024414062,12523.958541259766,14044.675991210937,14400.256201171875,14700.104412841798,15123.216979980469,15521.716387939454,15595.210998535156,15643.522186279297,15692.091607666014,15752.467980957032,16179.563208007812,16669.77199707031,16904.83998046875,17284.190907226588,17556.167999267578,14718.714714712896,14835.518035888672,11040.843017578125,11861.148337402345,13296.12924194336,13681.964813232422,13961.006005859375,14394.79898071289,14747.607385253907,14835.518035888672,14887.524383544922,14933.731060791015,14992.159014892579,15383.566998291015,15829.053271484372,16100.467583007814,16508.702531250034,16700.63900756836,754.1486076058387,747.1010437011719,642.3629760742188,649.3649108886718,669.463427734375,691.5892333984375,699.0959838867187,722.5650329589844,730.6609924316406,747.1010437011719,761.1979919433594,776.1525512695312,790.3045898437499,817.2103698730468,840.9086181640625,882.872861328125,915.951900390626,938.9140014648438,10,"[0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 6, 7, 8, 0, 0, 9]"
13,47.22851135203339,46.647918701171875,35.835052490234375,36.97533184814453,42.091224365234375,43.30712890625,44.09160766601562,45.40596008300781,46.221398925781244,46.647918701171875,47.184576416015624,47.73851318359375,48.51200561523438,49.739385986328124,50.5373291015625,53.22447875976564,125.69608740234729,269.2740173339844,8.859766949872489,8.83099365234375,5.98199462890625,6.780136657714843,7.431248168945313,7.96328125,8.16702880859375,8.498519897460938,8.70301513671875,8.83099365234375,8.96300048828125,9.108984375,9.259814453125,9.516998291015625,9.686016845703126,10.036982421875,10.368273193359386,50.815032958984375,13409.461950243654,13404.813079833984,9352.138946533203,10523.332501220702,11849.358306274415,12341.137911987304,12557.715625,13154.528930664062,13357.921405029298,13404.813079833984,13442.741967773438,13495.086364746094,13882.23641357422,14208.429821777345,14733.114422607423,14942.254329833986,15453.498471618654,19825.195068359375,3248.423229530417,3251.9409790039062,2645.6720581054688,2825.91430065918,2949.8650885009765,3050.1169525146483,3092.561004638672,3174.803009033203,3223.0550170898437,3251.9409790039062,3272.247827148438,3296.2664184570312,3325.747412109375,3416.596948242188,3472.884033203125,3564.781984863282,3966.544400329631,4111.561981201172,179.1845979982896,177.20196533203125,132.68600463867188,150.29731719970704,160.62691284179687,166.42938537597655,170.24163208007812,173.8960723876953,175.55516357421874,177.20196533203125,179.1436706542969,181.07037353515625,185.97064819335938,191.11646728515626,194.5695587158203,223.49885681152392,254.75138586425845,261.6789855957031,49.823026137205815,49.4970703125,40.481964111328125,42.00193597412109,44.627484741210935,46.32069702148438,47.054589843749994,48.204071044921875,48.99822998046875,49.4970703125,49.99696655273438,50.55610961914062,51.34960327148437,52.51799926757812,53.48992004394532,54.903316040039066,108.67443164062814,194.51788330078125,17812.070917643094,17805.925018310547,12993.688018798828,14352.673066589356,15901.898811035157,16506.316192626953,16799.60041503906,17502.35398864746,17758.973406982423,17805.925018310547,17850.083386230468,17920.456799316406,18380.805786132812,18726.106195068358,19454.918695068358,19579.02491821289,19909.086229003908,24496.61801147461,16942.981082211474,16947.250946044922,12212.796020507812,13596.687134216307,15119.098685913086,15691.332498168946,15973.588787841796,16645.328994750977,16902.610809326172,16947.250946044922,16981.344177246094,17044.206005859374,17504.068811035155,17823.891040039063,18533.302850341795,18646.639760131835,18979.454619445805,23545.428009033203,869.0898354316212,864.1540832519531,696.7130126953125,739.10415234375,782.1625347900391,805.8257141113281,822.5538330078125,839.0074462890625,853.8517578125,864.1540832519531,874.3812011718751,884.9438110351563,902.500164794922,928.6432495117188,945.2231903076172,985.3478448486329,1025.7390061645517,1443.8490295410156,12,"[0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 0, 8, 9, 10, 11, 0, 0]"
15,52.72216936177554,51.074951171875,41.240966796875,43.90806408691407,46.053798828125004,47.35746459960937,48.07523193359375,49.488983154296875,50.500726318359376,51.074951171875,51.68534545898437,52.48096313476563,53.62279052734375,55.55224609375,57.18285522460937,102.54361206054689,180.00332708740757,198.85003662109375,10.44577196625865,10.05401611328125,7.408050537109375,8.31610888671875,8.777432861328125,9.150588989257812,9.3339599609375,9.657485961914062,9.907989501953125,10.05401611328125,10.20401611328125,10.369976806640626,10.628546142578124,10.906378173828125,11.204034423828125,12.004856567382813,67.53297357177792,85.385986328125,14851.059854025369,14814.405029296875,11302.74594116211,12373.744183898925,13315.632494506837,13643.220599365235,13876.776434326173,14261.468536376953,14709.861987304688,14814.405029296875,14898.229266357423,15088.013397216797,15395.021826171876,15910.814807128907,16353.677505493157,16725.484709472657,21252.46452594102,30642.59603881836,3712.943005314341,3708.748016357422,3180.2760620117188,3245.307601318359,3401.1548974609377,3453.9869354248044,3498.172393798828,3613.5665130615234,3680.474176025391,3708.748016357422,3735.645635986328,3775.413409423828,3831.156823730469,3900.34716796875,3968.787167358398,4110.89786315918,4958.301232238844,5466.396057128906,208.3067865057306,201.99798583984375,162.88601684570312,168.15259014892578,182.51259826660157,186.90762023925782,189.991357421875,196.08050537109375,199.69206542968752,201.99798583984375,204.6070129394531,208.19773559570314,214.56141357421876,224.87921142578125,249.0611328124999,285.8669384765625,347.7771320190469,2124.453094482422,59.216613924311865,57.4639892578125,48.85198974609375,50.796489929199225,52.31651184082031,53.72547302246094,54.46015014648438,55.777008056640625,56.779815673828125,57.4639892578125,58.0038330078125,58.878662109375,59.954925537109375,61.58971557617187,63.517504882812474,111.4880584716797,130.26845184326282,134.7979736328125,19903.801061893053,19887.121002197266,15586.063995361328,16839.950730163575,18019.16711669922,18413.765698242187,18666.765997314455,19226.314514160156,19775.089404296876,19887.121002197266,19980.223779296874,20201.724194335937,20474.29458618164,21228.397210693358,21648.806204223627,22159.91357421875,27281.164672974915,37709.52697753906,18894.694201097787,18894.932098388672,14745.27798461914,15917.575161193847,17092.298142089843,17456.590399169923,17715.441186523436,18268.60401916504,18762.420532226562,18894.932098388672,18972.81474609375,19159.35199584961,19469.040405273438,20143.06721191406,20594.091400146477,21064.820407104493,26127.22597570928,35462.00100708008,1009.1068607952669,995.9689025878906,840.7860107421875,870.9798161621094,898.8227746582031,922.2165008544921,937.2215942382812,963.1165008544922,984.0625610351562,995.9689025878906,1010.8834777832031,1030.0984191894531,1055.096240234375,1097.8346008300782,1129.737057495117,1186.3048974609376,1620.0764443969788,2247.5259704589844,14,"[0, 0, 0, 0, 1, 2, 0, 3, 4, 0, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14, 15, 0, 0]"
17,58.07283564338907,56.425079345703125,48.923004150390625,49.1951572265625,51.534694824218754,52.72316284179688,53.53800659179687,54.88592529296875,55.923980712890625,56.425079345703125,57.0857666015625,58.09165649414062,59.23619995117188,61.334729003906254,62.82063598632813,104.03927001953114,182.69249719238712,233.7769775390625,11.580208634174955,11.239959716796875,8.313995361328125,9.106470947265626,9.850350341796876,10.2950439453125,10.446014404296875,10.811920166015625,11.073040771484376,11.239959716796875,11.405999755859375,11.610919189453124,11.8520263671875,12.167944335937499,12.44495849609375,13.040225830078123,65.31780700683626,105.422119140625,16449.295445696353,16331.645935058594,14009.72900390625,14115.33901550293,14901.640291748046,15322.809783935547,15507.836816406249,15829.950866699219,16125.719506835936,16331.645935058594,16503.5188659668,16686.48957519531,17076.992810058597,17686.10357055664,18085.517327880858,18573.102928466797,25649.875091431255,32019.469848632812,4114.134758027474,4110.0780029296875,3681.6010131835938,3765.3279505615233,3813.704395751953,3894.093890380859,3936.6468139648437,4018.3609924316406,4067.8320129394533,4110.0780029296875,4135.435943603516,4164.891461181641,4216.690991210938,4303.7947998046875,4400.904235839844,4470.469075927735,4784.680654541025,5666.188049316406,226.8014251530519,222.55209350585938,189.592041015625,198.17476208496095,204.77320556640623,208.72781982421876,212.00021362304688,217.47796630859375,220.31106567382812,222.55209350585938,225.00998535156248,229.2412536621094,235.41788940429686,243.4119873046875,258.92942504882814,293.8488476562499,340.60920397949445,362.7569885253906,64.90242311609917,62.4609375,55.462890625,55.727347534179685,57.38505004882812,58.813513183593756,59.5575927734375,60.811004638671875,61.797430419921874,62.4609375,63.127001953125,63.9436279296875,65.0736328125,66.90192871093751,68.45003051757813,117.07664916992186,209.19510766601994,1122.8029174804688,22049.76792794262,21924.428985595703,19179.593017578125,19295.34128161621,20148.478547363284,20688.466998291013,20853.74239501953,21362.380004882812,21658.158605957033,21924.428985595703,22120.64119262695,22340.756982421874,22728.12681274414,23538.453021240235,24077.024603271486,24528.988310546873,31064.30947631888,37955.83898925781,20924.787096270542,20783.239990234375,18195.365112304688,18313.901565063476,19116.24009887695,19606.735443115234,19779.9563659668,20265.393981933594,20553.034753417967,20783.239990234375,20989.639404296875,21171.78204956055,21579.647778320315,22364.83439331055,22880.16725463867,23303.615213623045,30008.37349389702,36852.281005859375,1124.9808316720757,1116.1910400390625,968.5620422363281,977.6030021972656,1016.2566186523437,1039.2448364257812,1053.527362060547,1082.1719360351562,1102.2627807617187,1116.1910400390625,1129.4942199707032,1149.0647766113282,1174.9278137207032,1205.8131896972657,1239.453369140625,1282.0030126953125,1515.988417724616,1669.9769897460938,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 0, 17, 18, 19, 20, 0, 21]"
19,64.62265091518911,62.4970703125,49.071990966796875,51.4185336303711,56.886175537109374,58.322540283203125,59.238983154296875,60.756988525390625,61.833038330078125,62.4970703125,63.278076171875,63.978912353515625,65.12997436523438,67.42498779296875,69.79747009277344,119.8850799560546,189.22798400879233,195.10797119140625,12.777562574615606,12.439971923828125,9.425994873046875,10.1603369140625,11.000457763671875,11.406509399414062,11.611083984375,12.008010864257812,12.276947021484375,12.439971923828125,12.649993896484375,12.833953857421875,13.055938720703125,13.38800048828125,13.656951904296875,14.184066772460936,78.37410522461168,85.60702514648438,18056.794637659234,17944.6259765625,14141.157043457031,14341.23085876465,16325.880096435547,16676.774978637695,16971.54705810547,17553.82601928711,17813.631072998047,17944.6259765625,18101.196899414062,18395.30892944336,18630.542053222656,19273.185150146484,19630.9315032959,20207.67554016113,26279.958019410267,29238.5390625,4620.559025326464,4602.647979736328,3920.3929748535156,3971.2215319824218,4236.002743530274,4340.917984008789,4408.001037597656,4498.820053100586,4570.831878662109,4602.647979736328,4648.982971191406,4695.477874755859,4753.568939208984,4827.865020751953,4889.181015014648,5074.592056274413,5857.767210693383,11280.059997558594,252.27096327005765,247.386962890625,198.59100341796875,210.57901458740233,226.29058532714845,231.842529296875,235.36605834960938,241.22808837890625,245.16201782226562,247.386962890625,250.16201782226562,253.71893310546875,259.6239929199219,272.03314208984375,294.2911376953125,331.9031555175781,364.39762939453203,630.0691528320312,71.97772947066376,70.5159912109375,60.22113037109375,60.58769439697265,64.84545593261718,66.54505920410156,67.44503784179688,68.79547119140625,69.88909912109375,70.5159912109375,71.2459716796875,72.02099609375,73.2220458984375,74.98004150390625,77.00196838378906,113.28849182128903,148.9028247070322,161.55191040039062,24335.133701609524,24241.678009033203,19535.9580078125,19755.67163909912,22188.792602539062,22605.059494018555,22982.490020751953,23692.545516967773,24089.420989990234,24241.678009033203,24414.009002685547,24726.43002319336,25049.38897705078,25761.751007080078,26274.79150390625,26972.892218017576,34367.34371032729,35498.22201538086,23079.002569216223,22986.638946533203,18438.580932617188,18599.231727294922,21029.67322692871,21420.943481445312,21798.521087646484,22452.024505615234,22837.25210571289,22986.638946533203,23146.323974609375,23458.647033691406,23778.923065185547,24477.13897705078,24935.123474121094,25664.29422607422,33185.54220886248,34222.11199951172,1256.1311323932996,1246.1700744628906,1097.3770751953125,1107.9389013671876,1130.5767059326172,1164.0675811767578,1178.0229797363281,1206.4945220947266,1230.8170471191406,1246.1700744628906,1262.6670227050781,1278.9089965820312,1304.5198669433594,1344.0210571289062,1381.592544555664,1463.557861328125,1596.7383657836965,2706.6519470214844,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 0, 0, 23, 24, 25, 26, 27, 0, 0]"
21,69.28798058349403,68.1640625,58.165069580078125,60.85098046875,62.658853149414064,64.44409790039063,65.16627197265625,66.42446899414062,67.42178344726562,68.1640625,69.01446533203125,70.18643798828126,71.7230712890625,73.80064086914062,75.34449157714842,95.95803283691438,138.33698114013674,147.18304443359375,13.192211676732223,12.998992919921875,10.72491455078125,10.856071105957032,11.318063354492189,11.890679931640625,12.127978515625,12.501052856445312,12.814544677734375,12.998992919921875,13.185009765625,13.388946533203125,13.703564453124999,14.129595947265624,14.479757690429686,14.985916137695312,48.79408123779394,86.08798217773438,19606.382404085547,19299.28094482422,16972.232055664062,17011.590127624513,17788.366893310547,18200.029321289065,18435.108221435545,18864.84504699707,19128.815185546875,19299.28094482422,19616.46421508789,20089.599713134765,20375.8839050293,20996.362677001955,21517.43559875488,22441.899874877934,28126.87060803314,51165.415100097656,5023.236636061036,4994.566009521484,4447.002044677734,4514.405269714355,4674.431442260742,4752.853927612305,4795.995794677734,4866.643524169922,4937.808221435547,4994.566009521484,5050.35947265625,5097.398443603515,5182.075762939453,5298.476177978515,5389.049865722656,5584.321593017578,6461.52099633795,6545.896942138672,274.1438244185202,268.76885986328125,239.70401000976562,241.3685972290039,249.47007446289064,254.871875,257.53362426757815,261.80848693847656,265.01511840820314,268.76885986328125,273.85097045898436,278.42783203125,283.13623046875,294.7431945800781,304.327359008789,348.4734020996096,403.16093298340263,897.1730346679688,78.14529050051512,76.77490234375,66.8470458984375,68.80146557617188,71.80816040039062,72.99914245605468,73.67160034179688,74.970947265625,76.00257568359375,76.77490234375,77.61262817382813,78.81236572265625,80.14656372070311,82.12166748046874,83.88452758789062,115.4525457763673,160.16753167724633,161.48013305664062,26439.72534672406,26098.932006835938,23122.154998779297,23196.41368658447,24259.02758300781,24748.806900024414,25028.941802978516,25503.759475708008,25847.932012939455,26098.932006835938,26448.542810058592,27094.07540283203,27392.54920043945,28154.940203857423,28622.99701843262,29849.339608154296,35472.58557800377,59607.976013183594,25064.388347325847,24736.35595703125,21894.243041992188,21937.24865386963,22959.24773071289,23380.45459289551,23707.902221679688,24168.530471801758,24497.773406982422,24736.35595703125,25087.623583984372,25688.849609375,25992.458392333985,26714.353033447263,27173.556378173827,28366.46501464844,34044.462102661986,58261.30798339844,1375.336999398213,1366.3360290527344,1202.5070190429688,1214.0984374389648,1268.300126953125,1292.9016479492188,1303.7224914550782,1328.6850280761719,1351.5439208984374,1366.3360290527344,1382.4645446777345,1401.2316284179688,1425.2327575683594,1458.7622192382812,1487.5188903808591,1540.2666308593753,1766.8487537841893,2304.9700622558594,20,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 0, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 0, 0, 29, 30, 31, 32, 33, 34, 35, 0, 0]"
23,76.13930226678718,74.04550170898438,61.961029052734375,65.27204244995117,66.61900390625,68.53893280029297,69.88851013183594,71.90095520019531,73.23605346679688,74.04550170898438,75.023095703125,76.2020233154297,77.56676635742187,79.87030944824218,83.497705078125,126.32811584472634,183.01855569458047,457.4079895019531,15.488347380128625,15.053512573242188,11.925018310546875,12.53913739013672,13.142369995117186,13.668772888183593,13.942407226562501,14.466743469238281,14.813989257812501,15.053512573242188,15.205291748046875,15.411856079101563,15.724566650390624,16.1725341796875,16.53313293457031,17.184284667968743,144.61442266846157,162.77789306640625,21212.70697039774,21013.266082763672,17286.441131591797,18401.09439038086,19238.080577087403,19617.25079345703,19940.81325378418,20497.21576690674,20800.535443115237,21013.266082763672,21247.864599609376,21711.597085571288,22092.692614746094,22622.140090942383,23181.429229736328,24329.51634643554,29049.324824401996,32915.54608154297,5512.099998683146,5478.087966918945,4791.8868408203125,4984.536300872803,5092.51186126709,5170.55866394043,5242.150552368164,5362.346481323242,5440.0059814453125,5478.087966918945,5535.193218994141,5607.493151855469,5676.444067382812,5783.466137695313,5899.626266479492,6126.225921936035,6996.1410031433115,7076.767059326172,302.77823753879494,296.5420227050781,250.4381103515625,260.0330147399902,268.51221069335935,275.963151550293,280.82648010253905,287.84576416015625,293.2633911132813,296.5420227050781,300.4389404296875,306.08909301757814,313.3987609863281,331.4822814941406,355.5917922973632,403.9582968139647,440.52300073242253,534.6480712890625,86.97287016045557,84.946044921875,73.76101684570312,74.43783642578124,77.9383203125,80.29437866210938,81.21802062988282,82.99335479736328,84.13180541992188,84.946044921875,85.77860717773439,86.94345703125,88.28187255859376,90.32130737304686,93.32848052978515,131.86454559326157,255.80869049072516,422.2900390625,28720.82891223855,28472.94398498535,23738.75799560547,25251.27242944336,26229.31719116211,26703.115690612794,27181.72721557617,27850.706512451172,28230.40462036133,28472.94398498535,28803.78221435547,29304.125619506834,29905.550006103513,30420.60251464844,31072.122651672362,32566.23121459961,37433.029362884554,42966.281005859375,27206.18572642705,26952.995971679688,22477.823028564453,23866.91485470581,24818.40196838379,25262.54488677979,25728.69187927246,26368.6010055542,26733.89724121094,26952.995971679688,27280.512152099607,27781.264590454102,28319.176220703128,28817.7190612793,29512.8921798706,30861.61791107177,35676.905243530295,40869.85501098633,1514.6431858115,1506.5595245361328,1260.9349670410156,1319.5243291931151,1369.959619140625,1394.7226959228515,1413.521630859375,1455.578758239746,1486.7807556152345,1506.5595245361328,1522.9680114746093,1548.6257110595704,1575.6972412109376,1620.0475616455078,1662.2123886108398,1752.1318627929686,2089.6554770813023,2854.4198608398438,22,"[0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 6, 0, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 0, 0, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 0, 0, 49, 50]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.610981741726055,8.480987548828125,5.40802001953125,5.962399169921875,6.461980590820312,6.852017211914062,7.11102294921875,7.7685089111328125,8.313995361328125,8.480987548828125,8.64803466796875,8.8330078125,9.05499267578125,9.355615234375001,9.592010498046875,10.73431457519531,58.55775769042988,59.166015625,1.4949168830352106,1.389984130859375,0.74102783203125,0.8089616088867188,1.0729730224609375,1.092010498046875,1.1257934570312502,1.277496337890625,1.3709777832031251,1.389984130859375,1.425994873046875,1.44403076171875,1.48199462890625,1.55499267578125,1.6299774169921875,1.8330023193359375,43.28735943604318,95.09197998046875,758.0508246355315,772.9729919433594,546.5669860839844,554.6036885375977,617.6643865966796,631.2490905761719,642.4818054199219,682.6029968261719,762.9756225585938,772.9729919433594,785.1174011230469,798.6797729492187,816.2202026367188,833.094805908203,858.7387908935547,952.164633789062,1023.9383572998063,1346.4660034179688,410.63893937321353,416.47796630859375,293.86700439453125,299.30116186523435,306.3264697265625,331.8214935302734,341.89239501953125,362.69049072265625,409.86878662109376,416.47796630859375,421.9172180175781,427.1946105957031,438.202001953125,486.2910034179688,498.318814086914,529.8151239013672,556.005321289063,768.4170227050781,32.42420843060238,32.222015380859375,23.0360107421875,23.15921112060547,24.960089721679687,26.275180053710937,26.759057617187498,28.667999267578125,31.8152099609375,32.222015380859375,32.647027587890626,33.112213134765625,33.5998046875,34.5361572265625,35.65338134765624,90.45053649902336,111.50315820312545,115.2030029296875,8.507192434885152,8.407989501953125,5.425994873046875,5.532272888183593,6.1801318359375,6.7400146484375005,6.94378662109375,7.704010009765625,8.2402099609375,8.407989501953125,8.5379638671875,8.686004638671875,8.8513916015625,9.092999267578126,9.33197021484375,10.115707397460932,72.21437530517598,81.81295776367188,1316.7070812197178,1351.7440185546875,975.4700012207031,1003.7305285644532,1053.699779663086,1090.5433776855468,1111.0170043945313,1176.6905059814453,1332.3328247070312,1351.7440185546875,1382.028387451172,1397.3284057617188,1411.8246215820313,1439.4835937500002,1472.9252838134767,1612.8206689453125,1902.942846496615,2002.625,1219.7270634989939,1251.5960083007812,903.156005859375,928.9804387817383,973.7041125488281,1006.6508117675781,1027.321795654297,1089.802490234375,1234.7753967285157,1251.5960083007812,1272.6452209472657,1296.0595947265624,1310.6224182128906,1335.1735900878907,1369.300485229492,1502.45616027832,1790.5026696777677,1890.4030151367188,96.98001772072395,95.48196411132812,71.85198974609375,72.33406030273437,78.2174658203125,80.18487548828125,81.31378784179688,91.39753723144531,94.6884033203125,95.48196411132812,96.22180786132812,97.13980102539062,98.5919921875,109.58399658203126,129.45782470703122,154.91962280273435,190.58354040527345,194.9420166015625,2,"[0, 0, 0]"
5,17.485711429191596,17.3900146484375,11.222991943359375,11.297671874999999,13.381373291015624,16.185809326171874,16.574005126953125,16.999969482421875,17.239971923828126,17.3900146484375,17.53802490234375,17.741033935546874,17.943994140625,18.267382812500003,18.553179931640624,19.90218261718749,74.97601123047565,108.36898803710938,3.2145761883249024,3.22198486328125,1.77801513671875,1.805993408203125,2.46501708984375,2.87001953125,2.962982177734375,3.090972900390625,3.166015625,3.22198486328125,3.2769775390625,3.332952880859375,3.3890625,3.5,3.57401123046875,3.7757885742187485,4.058237548828133,4.07501220703125,1659.1862557253685,1651.3860168457031,1128.2650451660156,1171.3427028808594,1378.54412109375,1601.948223876953,1613.9999694824219,1631.2589721679688,1642.7916015625,1651.3860168457031,1660.6400024414063,1674.5532043457033,1695.1101928710937,1721.3733642578127,1746.2055969238281,1907.593621826171,2715.1799897461015,2849.802032470703,943.6933602025103,949.3770141601562,606.6600341796875,651.4521440429687,746.1338354492187,879.8088195800781,894.5932189941407,919.7300109863281,943.4815979003906,949.3770141601562,954.0486145019531,959.3999938964844,966.4699890136719,985.0963928222657,1003.5292236328124,1081.4160595703117,1339.673223144537,2192.3260192871094,68.53116978164961,68.18603515625,45.90594482421875,46.24327685546875,54.820708007812506,65.16304321289063,66.12861328125,67.166015625,67.7964111328125,68.18603515625,68.60858764648438,69.00098876953125,69.49859619140625,70.23978881835939,70.8322021484375,112.51788330077841,142.98452270507946,147.08895874023438,17.718207403980717,17.553985595703125,11.852996826171875,12.123697509765623,14.061651611328125,16.403240966796876,16.770025634765624,17.14794921875,17.40699462890625,17.553985595703125,17.70294189453125,17.87021484375,18.068182373046877,18.316949462890626,18.597418212890627,19.99772216796871,90.12029785156327,93.27902221679688,2979.058911689501,2972.428985595703,2033.9769897460938,2090.0980817871095,2469.856658935547,2864.941387939453,2888.226599121094,2928.4110107421875,2957.6517944335938,2972.428985595703,2990.976599121094,3014.8809936523435,3032.8356018066406,3065.0316162109375,3107.482592773438,3515.1753674316396,4394.520905517581,8833.398986816406,2709.829280731026,2708.7110290527344,1860.719970703125,1906.2669343261718,2247.934342041016,2613.3475830078123,2633.674188232422,2669.248016357422,2694.298205566406,2708.7110290527344,2723.5939697265626,2741.5322326660153,2764.575360107422,2785.794384765625,2825.8532104492188,3162.16029541015,4055.6947197265786,4107.563995361328,269.22963095847564,256.9960021972656,173.25701904296875,180.34993139648438,212.30130249023438,247.2639953613281,249.9788024902344,253.42401123046875,255.6088134765625,256.9960021972656,258.3859741210938,260.5781616210937,268.9966186523438,309.6777404785156,317.55979003906253,343.3532141113281,424.4233039550824,5872.931945800781,4,"[0, 0, 0, 0, 1]"
7,26.95931577682495,26.294967651367188,17.868988037109375,17.954513397216797,22.50896301269531,24.338035583496094,25.149032592773438,25.795989990234375,26.1290283203125,26.294967651367188,26.497955322265625,26.68548583984375,26.961029052734375,27.371017456054688,27.68529510498047,30.778126525878886,118.46474304199424,424.71697998046875,4.708691521694786,4.627471923828125,2.7769775390625,3.020552062988281,3.8329605102539066,4.216522216796875,4.3875274658203125,4.4830322265625,4.573028564453125,4.627471923828125,4.667022705078125,4.7230377197265625,4.81494140625,4.9430084228515625,5.0369720458984375,5.307893371582028,5.815792999267579,105.88897705078125,2561.059946587211,2560.5164794921875,1661.6110229492188,1817.2873393249513,2225.251484680176,2389.0830459594727,2487.362518310547,2526.8827590942383,2544.5469360351562,2560.5164794921875,2580.990020751953,2597.4420013427734,2612.1529846191406,2633.813034057617,2655.1119384765625,2996.941041564941,3564.8264009094314,4609.205963134766,1485.2699333492078,1476.6320037841797,863.9519958496094,1042.103734588623,1258.6240295410155,1353.5310363769531,1432.5854797363281,1460.7292404174805,1468.8909912109375,1476.6320037841797,1497.6119995117188,1518.344482421875,1529.4830322265625,1559.3340301513672,1579.8422546386719,1661.1220932006827,2017.5740109252984,2064.0130310058594,105.31873916324817,104.18498229980469,56.90997314453125,71.81596481323243,88.4994903564453,94.03042602539062,101.47103881835938,102.99871063232422,103.77798461914062,104.18498229980469,104.61105346679688,105.239990234375,105.90802001953125,107.13850402832031,108.95101165771484,167.04605255126936,209.46479385376097,214.94000244140625,26.17361585717452,25.925384521484375,15.534027099609375,17.684845581054688,21.98525848388672,23.579315185546875,24.813522338867188,25.408035278320312,25.74005126953125,25.925384521484375,26.109893798828125,26.332015991210938,26.59197998046875,26.94305419921875,27.314468383789062,29.766894531249964,83.9781408691409,91.90591430664062,4641.956666118221,4654.946990966797,2923.188995361328,3279.3651651000973,4006.3038940429688,4332.186996459961,4574.605499267578,4625.220741271973,4643.410003662109,4654.946990966797,4665.558013916016,4678.761505126953,4700.019989013672,4731.233001708984,4766.9274978637695,5316.805149841302,5996.519336090099,7003.420013427734,4209.490242255361,4227.1090087890625,2619.7669982910156,2983.58705368042,3638.488949584961,3909.7292861938477,4135.656967163086,4196.424774169922,4216.340972900391,4227.1090087890625,4237.413024902344,4246.368453979492,4258.709991455078,4281.877487182617,4309.701469421387,4840.994352722166,5547.926416015643,6513.889984130859,432.46642386285885,421.34796142578125,292.8869934082031,296.3658865356445,363.99402465820316,404.58873748779297,414.2184753417969,418.0127258300781,420.0879821777344,421.34796142578125,422.9959716796875,426.28253173828125,453.5879821777344,479.85597229003906,490.5414810180664,523.9414077758786,820.3247373962658,891.4159545898438,6,"[0, 0, 0, 0, 1, 2, 0, 0]"
9,34.275993120552286,34.3160400390625,25.16595458984375,26.210867462158205,28.470609130859376,29.90612030029297,31.911593627929687,33.61072540283203,34.074041748046874,34.3160400390625,34.56541748046875,34.75965270996094,35.0328369140625,35.499874877929685,36.0364501953125,37.9689129638672,90.63204019165083,91.14694213867188,6.3350034405296,6.3149871826171875,4.18499755859375,4.762245452880859,5.0057809448242185,5.444003295898437,5.815948486328125,6.123687744140625,6.239984130859375,6.3149871826171875,6.389007568359375,6.46400146484375,6.572760009765625,6.721893310546875,6.853010559082032,7.1670465087890625,7.705403472900411,72.12802124023438,3377.94753257827,3407.6180114746094,2491.76806640625,2608.48909576416,2852.083078918457,2962.880056762695,3124.9493286132815,3366.493522644043,3387.85078125,3407.6180114746094,3420.660760498047,3433.9551635742187,3451.5700622558597,3481.465530395508,3520.5708587646486,3873.4014898681658,4417.8817240295875,4672.2230224609375,1970.4482954673642,1977.7830200195312,1429.5399780273438,1541.1667799072266,1631.1021536254884,1724.7940017700193,1791.7817077636719,1965.7917709350586,1972.8432189941404,1977.7830200195312,1984.885595703125,2021.610433959961,2034.8101562499999,2072.806085205078,2086.4548431396483,2150.53428894043,2714.9222423706187,2775.5230102539062,140.56143490630802,140.00857543945312,96.62698364257812,114.30068585205078,118.04010955810547,120.95361175537109,125.2641845703125,138.50719451904297,139.48876953125,140.00857543945312,140.53417358398437,141.07142333984376,141.74061279296873,143.3842742919922,150.84555053710938,203.47438415527344,223.07798440551773,241.2769775390625,35.40470150988487,35.277008056640625,25.147979736328125,26.59260934448242,29.316862182617186,30.62012634277344,32.05685119628906,34.475990295410156,35.02039794921875,35.277008056640625,35.53704833984375,35.77792663574219,36.06657104492187,36.53364562988281,36.98686065673828,39.66196746826172,113.25027728271529,114.0540771484375,6169.954884972903,6238.373977661133,4502.856018066406,4861.914897949218,5267.678551940919,5375.793139648437,5673.692816162109,6196.092262268066,6225.762005615235,6238.373977661133,6251.224993896484,6266.639904785156,6286.499011230469,6321.204119873047,6376.357795715332,7171.814713439948,7515.216678100593,7677.560974121094,5564.972961022909,5628.620010375977,4072.4339599609375,4391.168985351563,4736.484288635254,4850.527780151368,5096.849230957031,5590.130027770996,5614.357012939453,5628.620010375977,5643.316192626953,5657.087057495117,5673.390606689453,5695.945529174805,5753.672994995117,6487.253507080084,6825.902417083743,7034.566986083984,604.9819239499939,593.4109802246094,430.42205810546875,462.60256051635747,504.7901608276367,534.6239822387695,563.7495910644532,584.6552963256836,588.4730041503907,593.4109802246094,615.4208129882812,620.7168975830078,633.5859924316406,651.602606201172,672.1644515991211,714.2184375000004,795.2675169982931,1344.4670104980469,8,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0]"
11,43.8996091074348,43.997894287109375,29.145965576171875,29.293658203125,34.41126953125,38.88276977539063,41.217584228515626,43.18499755859375,43.7011962890625,43.997894287109375,44.27300415039062,44.54857177734375,44.8719482421875,45.38800048828125,45.954803466796875,47.60239501953126,118.957774169922,171.83203125,8.044472012074158,8.074005126953125,4.724090576171875,5.039481689453125,6.152841796875,6.90740966796875,7.481561279296875,7.814971923828125,7.9639892578125,8.074005126953125,8.165008544921875,8.25897216796875,8.37197265625,8.5722412109375,8.721844482421874,9.089683837890629,9.478218994140628,52.458953857421875,4214.354575713279,4258.876037597656,2863.5070190429688,2958.8260805664063,3354.455528564453,3714.435583496094,4058.5279541015625,4200.2110595703125,4233.801452636719,4258.876037597656,4276.405810546875,4291.902349853515,4307.939801025391,4338.558618164063,4374.516790771484,4800.582054443359,5453.173519531298,5658.694152832031,2477.0099847508027,2481.1939697265625,1756.8680419921875,1760.2497866210938,1963.3637182617188,2169.128594970703,2330.7747375488284,2467.9719848632812,2476.7708129882812,2481.1939697265625,2494.024365234375,2526.8415710449217,2558.316003417969,2590.2382202148438,2608.639825439453,2738.9911511230475,2948.611283447267,4008.9349670410156,175.46585898324415,174.5159912109375,115.4249267578125,119.6348232421875,131.197607421875,149.85153808593748,160.516455078125,172.718994140625,173.8480712890625,174.5159912109375,175.18074951171874,175.8890380859375,176.8944519042969,178.83490600585935,194.24132080078098,242.480965576172,321.93786791992704,687.5299682617188,43.77964014095941,43.480926513671875,28.99798583984375,29.986237548828125,32.99565551757812,37.586157226562506,40.268218994140625,42.6649169921875,43.20396118164062,43.480926513671875,43.73997802734375,44.00107421875,44.34876708984375,44.83338012695313,45.37560424804687,94.58568725585954,115.48726538085995,121.1099853515625,7727.019834355937,7801.910980224609,5439.383026123047,5460.549817382813,6232.8067236328125,6763.308001708985,7369.789990234376,7767.503997802734,7790.103411865234,7801.910980224609,7818.677807617187,7838.855603027344,7867.310205078125,7910.935412597656,7943.480194091797,8728.110496826177,9393.742219726582,9553.390991210938,6962.5541407077935,7042.014068603516,4903.887023925781,4915.2675390625,5560.131125488281,6091.342010498047,6611.235626220703,7000.881988525391,7030.004998779296,7042.014068603516,7052.127429199219,7065.447613525391,7084.421411132813,7110.401147460937,7150.747790527344,7867.632607421877,8497.331205810558,8695.476013183594,764.4656936481434,748.9378967285156,524.6599731445312,528.4059089355469,599.6321142578125,663.6476013183594,727.646551513672,741.3070678710938,745.4571899414062,748.9378967285156,763.0200012207031,778.43603515625,797.4698120117188,830.4792419433594,842.6344238281249,893.1477453613281,966.6520383300798,4345.895050048828,10,"[0, 0, 0, 1, 0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 0, 0, 0]"
13,51.96286417811788,51.589935302734375,30.7620849609375,34.259095092773435,38.12918884277344,43.0718994140625,44.704254150390625,49.99000549316406,51.25904541015625,51.589935302734375,51.924536132812506,52.274176025390624,52.623590087890626,53.128411865234376,53.741085815429685,102.26752868652349,124.9832846069343,920.4149475097656,9.95640350316513,10.019012451171875,5.403961181640625,6.142608276367188,7.203032836914063,8.296282958984374,8.62900390625,9.538040161132812,9.889984130859375,10.019012451171875,10.128997802734375,10.241033935546875,10.407952880859375,10.593463134765624,10.758056640625,11.269508666992193,47.8146278686524,55.9620361328125,4994.070947275739,5100.588073730469,3103.131072998047,3517.049306396484,3715.6119995117188,4327.273306274414,4458.878021240234,4979.932525634766,5070.45140991211,5100.588073730469,5130.917614746093,5160.084411621094,5187.278778076172,5219.121545410157,5249.128469848632,5511.058851318359,8587.93388153103,13096.64599609375,2914.358364810011,2971.3208618164062,1789.7959594726562,2014.4516936035157,2212.6335192871093,2503.673355102539,2564.229821777344,2878.6705017089844,2963.0742248535157,2971.3208618164062,2981.9425720214845,3029.660540771484,3074.7533569335938,3099.351525878906,3133.0233551025394,3227.4708935546882,3854.4019609375036,3936.3450622558594,204.049696649711,208.6280517578125,117.791015625,135.05173516845701,147.2891418457031,173.73279724121093,178.0607666015625,200.37646484375,207.758349609375,208.6280517578125,209.500537109375,210.28195190429688,211.2935607910156,213.04094238281252,216.7463836669922,273.7397082519532,329.71831774902734,347.1240234375,52.58429331807134,53.3489990234375,32.8909912109375,35.42230145263672,39.33948669433594,44.48362731933594,45.61720581054688,51.092010498046875,52.923974609374994,53.3489990234375,53.71901245117188,54.094024658203125,54.532373046874994,55.10902709960938,55.59041137695313,92.4738342285157,121.53368469238316,182.36801147460938,9151.480550416758,9398.763000488281,5743.027984619141,6525.2332619628905,6888.268193969727,7978.385101318359,8108.648809814454,9184.738006591797,9371.833612060547,9398.763000488281,9420.848211669922,9441.529400634765,9464.295404052735,9497.620794677734,9541.176400756836,9758.737744750977,16467.758709289934,22402.373992919922,8226.982569734815,8464.622985839844,5079.775085449219,5877.460163574218,6165.589835205078,7186.02797241211,7292.526586914062,8228.572479248047,8431.800225830078,8464.622985839844,8485.661511230468,8504.246966552735,8522.520764160156,8550.394995117187,8577.992752075195,8800.93039672852,11900.553482483141,16541.64599609375,924.4979806819432,914.5289001464844,579.864013671875,657.7300125732422,693.7895318603515,775.8734893798828,806.1502136230469,899.8700256347656,909.3057800292968,914.5289001464844,933.7590087890626,944.9989440917968,964.758642578125,987.3024169921875,1007.330487060547,1084.1715747070316,1839.1096925659288,13792.079956054688,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 0, 0, 0]"
15,58.36077325302467,60.574005126953125,36.333038330078125,39.55787438964844,43.77503601074219,48.854696655273436,50.818200683593744,53.18348693847656,57.947637939453124,60.574005126953125,61.1102294921875,61.570812988281254,62.07261352539062,62.686010742187506,63.183065795898436,95.46726318359381,117.72499108886782,133.16305541992188,10.891034818349635,11.16595458984375,6.182952880859375,6.970628784179688,7.796067504882813,8.874563598632813,9.34920654296875,9.9349365234375,10.794818115234374,11.16595458984375,11.320648193359375,11.478765869140625,11.629034423828125,11.8330322265625,12.015576171874999,12.366560058593752,64.46013879394931,79.66500854492188,5683.646647008577,5942.896026611328,3609.2019653320312,4047.6419287719727,4323.448756103516,4879.882189941406,5006.996575927735,5230.395645141602,5652.236218261719,5942.896026611328,6007.998870849609,6061.177624511719,6099.24755859375,6164.230358886718,6190.215002441406,6468.583585815431,6881.090467773448,7038.587890625,3318.1576533519715,3462.905059814453,2219.75,2427.974995361328,2526.5407373046874,2846.9220062255863,2926.0419860839847,3077.240997314453,3311.8993896484376,3462.905059814453,3483.026885986328,3501.7578063964843,3557.115612792969,3613.510028076172,3637.0193695068356,3691.159653320313,4581.731473144699,4825.1700439453125,233.75677434425006,244.4970703125,143.24307250976562,160.53766772460938,173.83876037597656,195.3334259033203,203.39085693359374,211.51548767089844,233.3614562988281,244.4970703125,245.8357360839844,246.90537109374998,248.30391845703124,250.39281005859377,258.71885986328084,315.8714898681641,366.89087860107554,371.4970397949219,59.08763930526061,61.2550048828125,37.7750244140625,40.690752685546876,43.85385925292969,49.41180114746094,51.451593017578126,53.6304931640625,58.0573974609375,61.2550048828125,61.90520629882812,62.500463867187506,62.99064331054687,63.714788818359374,64.29301452636719,88.48466857910161,125.7534176025392,135.37091064453125,10411.617833341248,11014.467010498047,6772.329986572266,7591.275683654785,7920.767603759766,8937.364920043945,9253.061193847656,9581.315994262695,10369.189001464843,11014.467010498047,11058.666394042968,11090.710418701172,11118.421203613281,11155.813189697266,11208.835284423827,11700.3644519043,12105.377462951687,12837.68701171875,9363.900522081434,9896.350982666016,6052.486053466797,6751.327171325684,7104.038882446289,8026.664196777344,8296.03101196289,8620.921020507812,9321.321545410157,9896.350982666016,9937.738159179688,9975.135784912109,10016.285833740236,10046.526995849608,10083.163021850585,10502.600008544923,10987.432693115274,11574.70297241211,1047.7173112598143,1073.6380310058594,719.8439331054688,754.8680594482422,807.66634765625,889.0283660888672,912.1870483398437,966.5810089111328,1060.8341064453125,1073.6380310058594,1078.729022216797,1103.1340576171874,1130.211651611328,1163.3560424804687,1183.1637268066406,1245.422631225586,1308.3967047729498,1412.9650268554688,14,"[0, 0, 0, 1, 2, 0, 0, 3, 4, 5, 6, 0, 7, 8, 9, 10, 0, 0, 11, 12, 13, 14, 15, 0, 0]"
17,64.44658914352698,65.83250427246094,39.3309326171875,41.18189474487305,47.292790527343755,52.270423889160156,54.94241943359375,59.432281494140625,62.88553466796875,65.83250427246094,67.16627807617188,67.86560363769532,68.48202514648438,69.29464721679688,70.1831298828125,117.59747283935546,142.28860241699232,171.29605102539062,12.393476941549718,12.44500732421875,6.799041748046875,8.137135986328126,8.646581420898439,9.738963317871093,10.364834594726563,11.259963989257812,11.9427978515625,12.44500732421875,12.758990478515624,12.945834350585937,13.166223144531251,13.424566650390624,13.616403198242185,14.113998718261719,64.82190274047869,83.83294677734375,6220.900341256831,6409.132507324219,3972.7119140625,4248.64370904541,4719.82983795166,5311.731329345703,5487.448522949218,5870.16983795166,6120.484216308594,6409.132507324219,6539.287371826172,6596.574591064453,6664.9764404296875,6719.313491821289,6768.796849060059,7147.286759338378,7742.349576355007,8296.682983398438,3623.9614899242065,3742.3350219726562,2332.990997314453,2528.8832191467286,2863.436912536621,3063.2590560913086,3225.576461791992,3431.793258666992,3589.1553955078125,3742.3350219726562,3769.5602844238283,3808.3374999999996,3856.718463134766,3923.909454345703,3970.188134765625,4066.3035272216794,4809.483805664125,5000.387023925781,253.3851585579237,261.7434997558594,155.91104125976562,170.20004440307616,195.47564086914065,213.16330108642578,221.51394958496093,237.59522247314453,249.57755737304686,261.7434997558594,264.5965698242187,266.0311309814453,267.9232177734375,273.0011901855469,277.5369369506835,329.0438735961914,349.46554263305745,413.7181396484375,62.90216635065604,64.19496154785156,40.091064453125,44.264250122070315,48.59582946777344,52.5128677368164,55.07284240722656,58.99143981933594,61.7704345703125,64.19496154785156,65.29457397460938,66.10884399414063,66.79585571289063,67.72219543457032,68.39197692871093,85.30918579101555,144.39138116455095,149.46209716796875,11404.057959020038,11840.614517211914,7319.843017578125,7878.574115936279,8797.538739318847,9775.707392883302,10080.371603393554,10747.002502441406,11254.219622802733,11840.614517211914,12046.455206298828,12083.28840637207,12119.943402099609,12240.34967956543,12341.028805541991,12622.9494329834,13387.167140930178,18108.682006835938,10237.989222174694,10617.195037841797,6547.834991455078,7051.419711730958,7904.5913055419915,8771.231568908692,9052.433328247069,9657.71849822998,10111.081439208985,10617.195037841797,10789.41505126953,10862.906976318358,10899.075177001952,10992.218182373046,11104.15444793701,11364.380606994628,12165.262522857689,12259.803009033203,1166.0687368453443,1186.3679809570312,772.0080261230469,817.5161816101074,887.3315228271484,967.3528945922852,1021.1266113281249,1090.1684951782227,1144.153143310547,1186.3679809570312,1199.635565185547,1218.872866821289,1235.9686401367187,1282.939923095703,1311.663865661621,1385.0454806518553,1635.9066995849892,8689.733001708984,16,"[0, 0, 0, 0, 1, 2, 3, 0, 0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 0, 14, 15, 16, 17, 18, 19, 20, 0]"
19,69.08196765679025,69.16195678710938,44.1680908203125,50.01554052734375,53.70371459960938,59.63963623046875,62.31683349609375,65.2969970703125,67.46254272460938,69.16195678710938,70.70418090820313,71.72144775390625,72.64762573242187,74.0540283203125,75.11096191406249,99.84051757812372,143.53734545898442,188.90298461914062,12.628350845426446,12.699981689453125,8.112060546875,8.20580322265625,9.34682861328125,10.64503173828125,11.264141845703126,11.852996826171875,12.364404296875001,12.699981689453125,12.979180908203125,13.240948486328126,13.49957275390625,13.7778564453125,14.038409423828124,14.542551269531247,52.25784985352499,62.631011962890625,6775.0843031340455,6845.143890380859,5129.757995605469,5262.234005371094,5327.786243896485,6055.227081298828,6167.837884521485,6455.462066650391,6649.352740478516,6845.143890380859,6949.389324951171,7054.648419189452,7141.393823242188,7277.157611083984,7442.2168090820305,8112.556600341793,8936.070945800802,9965.29605102539,3943.706989451406,3992.343963623047,2863.9879150390625,2961.804387451172,3222.7372863769533,3532.2319458007814,3646.5218200683594,3784.3629455566406,3883.4158813476565,3992.343963623047,4030.362829589844,4078.343609619141,4144.946008300782,4229.83179321289,4296.244384765625,4446.203854980467,5639.699407470866,6425.202972412109,275.71544438095924,275.9210205078125,188.79415893554688,195.3921828613281,218.14138183593752,242.0166748046875,249.74940795898436,260.2420349121094,267.3246154785156,275.9210205078125,280.49998779296874,283.5393127441406,286.97755126953126,295.43690795898436,317.88985595703116,357.5855200195311,414.6830698242205,1765.8699645996094,70.40941868643749,70.37115478515625,50.164825439453125,50.381572753906255,55.5303369140625,61.785028076171876,63.83046875,66.3499755859375,68.59303588867188,70.37115478515625,71.46220092773437,72.433447265625,73.40043334960937,74.70070190429688,76.32944335937499,121.04850097656234,146.27611010742262,150.0718994140625,12421.742679976458,12589.912017822266,9803.757995605469,9842.745492919923,10000.937823486329,11157.143182373047,11433.270001220702,11941.99301147461,12166.746411132812,12589.912017822266,12796.579412841797,12937.804217529298,13008.457000732422,13359.673583984375,13488.898193359375,13930.488188476562,14627.914214599634,16051.057006835938,11146.626474155064,11296.037017822266,8779.051025390625,8854.576218994142,8924.002854003906,10029.490856933593,10245.513360595703,10709.528900146484,10922.435748291016,11296.037017822266,11467.817803955077,11609.321990966797,11683.943579101562,11995.628381347655,12111.718896484374,12652.600163574214,13389.34404687503,14735.422912597656,1275.1162058213931,1283.635009765625,847.8029174804688,905.8576608886718,1009.0613696289063,1118.2743286132813,1160.8659790039062,1212.6549987792969,1256.7224914550782,1283.635009765625,1300.1697692871094,1323.8318786621094,1349.49462890625,1390.1899841308596,1415.2821960449219,1484.3008459472653,1966.077702636726,2053.6830444335938,18,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 0, 0, 14, 15, 16, 17, 0, 18, 19, 20, 21, 22, 0, 23, 24, 25, 0]"
21,73.48414359221587,73.468994140625,50.795989990234375,53.493663665771486,58.55480743408203,62.39555206298828,65.64625244140625,68.95801544189453,71.689208984375,73.468994140625,74.81573486328125,75.9065948486328,76.83177490234375,78.51155090332031,79.93814697265626,121.7388189697267,156.93412060547064,200.45999145507812,13.910935608116356,13.927947998046875,8.38702392578125,9.413353973388672,10.572967529296875,11.720246887207031,12.110971069335937,12.998046875,13.607568359375,13.927947998046875,14.165087890625,14.425115966796875,14.72098388671875,15.06749267578125,15.385636901855467,16.023311462402347,61.08123870849808,73.05386352539062,7237.6027758830305,7307.6014404296875,5337.075988769531,5695.6602912597655,5948.280765686035,6382.2932601928715,6619.691500854492,6958.89680480957,7161.366918945313,7307.6014404296875,7414.853802490234,7499.399688720703,7591.47504272461,7719.52516784668,7890.839807128907,8577.640170593264,10304.999656067168,16494.595001220703,4208.861339517542,4253.258987426758,3036.446014404297,3176.199601257324,3551.98209564209,3711.602020263672,3862.602886962891,4025.5937271118164,4162.855029296875,4253.258987426758,4310.819799804687,4351.41499633789,4399.367034912109,4506.352740478515,4575.988879394531,4756.355743103028,6340.529951599186,6653.048034667969,288.7869052886963,290.1360321044922,204.49813842773438,213.19118225097657,234.96906616210939,249.71578521728514,260.27842712402344,273.2374801635742,283.0252380371094,290.1360321044922,295.3229309082031,298.0880004882813,300.7401977539063,313.2135070800781,332.7130462646484,365.50449981689457,506.5157127380596,738.2700500488281,76.20097928433805,75.8900146484375,56.997894287109375,58.16983868408203,62.57252471923828,66.00280303955078,68.85849609375,72.12333679199219,74.48060302734375,75.8900146484375,77.17885131835938,78.0701171875,79.05016479492187,81.02267761230469,83.01501159667968,126.41217956542971,159.547807800293,183.54901123046875,13271.22666722375,13440.91650390625,9828.084991455078,10595.10994390869,11054.582942504883,11782.855812072754,12194.150515747071,12753.692504882812,13119.017388916014,13440.91650390625,13675.26619873047,13795.385595703125,13860.091198730468,14146.258303833009,14476.17780303955,14773.657614746095,19396.6489662482,23365.23599243164,11898.847079173938,12046.923934936523,8782.715026855469,9488.763274993897,9897.280221862793,10562.534089660645,10938.240670776366,11449.563941955566,11753.5666015625,12046.923934936523,12240.704150390626,12337.823123168946,12433.401135253906,12676.013638305665,12994.188003540039,13392.158652954102,16561.25678741473,21862.095123291016,1372.3795880498112,1381.3740539550781,1010.9779052734375,1053.8693953552247,1120.4436434936524,1186.2156768798827,1232.5135192871094,1303.6307067871094,1349.7753479003907,1381.3740539550781,1402.5972229003905,1430.3758270263672,1454.3782348632812,1501.2742309570312,1530.4719314575195,1592.4482348632814,1706.4692359619223,3196.4449462890625,20,"[0, 0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 0, 8, 9, 10, 11, 12, 13, 0, 0, 14, 15, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 0, 31, 32, 33, 34, 0]"
23,77.57094064916537,77.66249084472656,52.36798095703125,53.78493991088867,63.330903930664064,67.21362762451172,70.20411376953125,73.6209716796875,76.10797119140625,77.66249084472656,78.89362182617188,79.74075317382812,80.78622436523438,82.6119140625,84.7009292602539,123.29755371093755,147.02089065551763,149.6790771484375,14.109280778920509,13.981460571289062,8.667999267578125,8.927517242431641,10.944745178222657,11.737846374511719,12.4197265625,13.238273620605469,13.6887939453125,13.981460571289062,14.22293701171875,14.461968994140625,14.72301025390625,15.110980224609376,15.46031494140625,16.314962463378905,71.05933956909203,76.24200439453125,7802.611789826424,7831.719970703125,5827.343994140625,5888.775617553711,6504.290742492676,6927.843615722656,7209.417697143555,7501.631965637207,7700.259167480468,7831.719970703125,7917.481231689453,8017.2568359375,8115.810357666016,8349.309072875976,8564.937541198731,9297.657933044435,9926.812493316667,26545.185943603516,4533.577262243714,4576.68391418457,3260.5030822753906,3382.961054534912,3800.833966369629,3999.4380279541015,4192.003549194336,4389.7517166137695,4504.816015625001,4576.68391418457,4627.983374023438,4665.0600708007805,4737.39526977539,4840.72359008789,4919.922943115234,5065.756941528321,5645.785312225362,5901.894989013672,315.74744875119376,316.8330383300781,215.218017578125,223.93277770996093,256.8845852661133,273.50853271484374,287.96388244628906,302.5411682128906,310.82830810546875,316.8330383300781,321.03441162109374,323.7908569335938,328.596435546875,341.7362945556641,359.4193435668945,400.69812774658203,507.88942636109454,538.8591003417969,83.13734617379,81.1285400390625,58.18505859375,59.413636871337886,66.15505920410156,70.07044372558593,73.75143737792969,77.3580093383789,79.55267944335938,81.1285400390625,82.38658447265625,83.40798645019531,84.53793334960938,86.48672790527343,88.55086212158203,137.36218200683595,273.80863928223977,1826.77099609375,14302.556141204057,14435.496505737305,10656.5419921875,10839.284279327394,12068.921786499022,12768.27646331787,13278.652801513672,13804.992225646973,14166.996594238282,14435.496505737305,14647.450805664062,14720.195602416992,14853.79839477539,15270.786416625977,15557.694943237304,15791.480558776855,17053.730123077406,34494.38400268555,12826.754068423208,12947.121536254883,9553.83901977539,9689.325350860596,10825.382147521974,11416.590727233886,11931.830419921876,12383.71597290039,12694.462188720703,12947.121536254883,13106.05859375,13196.81862487793,13325.834161376953,13695.67335205078,13939.114450073243,14293.918455810548,15399.848309570327,32252.84896850586,1475.8020727808487,1479.0685272216797,1052.5740051269531,1108.2328287963867,1205.304083557129,1286.4042709350585,1335.9157836914062,1406.8992156982422,1456.3937927246093,1479.0685272216797,1503.8134155273438,1525.6802520751953,1554.6771850585938,1598.4696380615233,1636.2453170776366,1714.3484573364258,2526.787477966318,2588.4539794921875,22,"[0, 0, 1, 0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 0]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.324726759077643,8.3330078125,5.7769775390625,5.963847900390625,6.249639892578125,6.574993896484375,6.8517700195312505,7.332977294921875,7.889007568359375,8.3330078125,8.665765380859375,9.055999755859375,9.444989013671876,9.90802001953125,10.20299072265625,10.6665234375,11.166972900390626,11.6290283203125,1.787106332250328,1.777984619140625,1.055999755859375,1.09197998046875,1.204010009765625,1.332977294921875,1.406982421875,1.519012451171875,1.689233398437501,1.777984619140625,1.852020263671875,1.980987548828125,2.074005126953125,2.1852172851562504,2.313995361328125,2.462498779296875,2.6110854492187543,2.759002685546875,2377.5511194456208,2420.563995361328,1604.2769775390625,1755.453741455078,1898.4752734375002,1914.9626281738283,1923.2511840820314,1946.7550354003906,2384.359826660156,2420.563995361328,2445.855017089844,2636.8017700195314,2857.5768127441406,2883.674420166016,2905.3842346191404,3024.655698242187,3657.167992919922,3723.1399841308594,521.0161753173107,530.8269958496094,374.4220275878906,402.3016901855469,409.87139282226565,433.5503784179688,440.38377685546874,452.3279724121094,489.1166015625,530.8269958496094,547.9487976074219,571.2669921875,590.2747863769531,602.0706115722656,610.9557861328125,648.8548510742187,809.5509719238313,912.5829772949219,33.37232775514577,36.1099853515625,21.6669921875,24.427695068359373,25.09348388671875,25.8134033203125,26.2397705078125,27.09295654296875,31.573223876953126,36.1099853515625,36.887969970703125,37.4805908203125,38.00001220703125,38.64619140625,39.2960205078125,45.59571533203124,66.29612524414097,67.8499755859375,9.290360042563263,9.739990234375,6.1090087890625,6.429547119140625,6.7779833984375,7.203961181640625,7.40802001953125,7.85198974609375,8.70419921875,9.739990234375,10.05501708984375,10.27703857421875,10.5,10.777984619140625,11.0,11.436405029296875,34.41319628906274,36.907989501953125,3049.162327702298,3118.9630126953125,2148.7529907226562,2380.7029680175783,2446.0081982421875,2474.2854064941407,2489.940997314453,2522.3780212402344,3055.1564086914063,3118.9630126953125,3160.6025878906253,3386.8339904785153,3613.9977966308593,3651.4491943359376,3683.415594482422,3762.0537683105467,4582.369695556645,4761.092010498047,2951.3418156519683,3010.6309814453125,2076.5870056152344,2289.2097380371097,2366.014602050781,2394.4055786132812,2409.7975952148436,2440.72998046875,2951.2834106445316,3010.6309814453125,3051.8607849121095,3278.2197875976562,3507.536407470703,3542.5506103515627,3573.9318115234373,3648.1538696289062,4467.208953857425,4641.7039794921875,97.82051205032964,104.79598999023438,72.16598510742188,74.05030102539062,77.51746704101562,78.51798706054687,79.12899780273438,80.61001586914062,94.09495239257814,104.79598999023438,105.86898803710938,106.73219604492186,107.81301879882812,109.3546142578125,113.83157348632811,139.953603515625,155.07886303710953,166.55398559570312,2,"[0, 0, 0]"
5,16.836675536146927,16.851486206054688,12.29595947265625,12.836407470703126,13.35143310546875,13.740997314453125,14.036996459960937,14.704010009765625,16.22122802734375,16.851486206054688,17.277008056640625,17.68499755859375,18.2030029296875,18.92596435546875,19.425865173339844,20.36183288574219,91.01183752441655,123.44400024414062,3.047355260861531,3.0550079345703125,1.870025634765625,2.1298294372558595,2.314971923828125,2.4429977416992186,2.5009765625,2.665985107421875,2.925018310546875,3.0550079345703125,3.130035400390625,3.220098876953125,3.35198974609375,3.5000213623046874,3.628997802734375,3.833577575683594,4.233085723877015,73.2039794921875,4649.220824082484,4784.38703918457,3037.6689453125,3748.6874826965336,3846.960463256836,3873.1561584472656,3891.109121704101,3985.2330474853516,4625.7772216796875,4784.38703918457,4829.961376953125,4894.863339233398,5330.357611083984,5391.276840209961,5428.67329864502,5508.787451782227,5900.791447784426,6094.537994384766,1112.8460490644056,1140.7730102539062,862.3039855957031,922.0426915893555,939.5152117919922,955.2919006347656,964.9494812011719,985.5702590942383,1118.4573913574218,1140.7730102539062,1158.1280212402344,1193.6091033935545,1219.1039916992188,1243.0199768066407,1254.0849075317383,1292.098907775879,1405.0987212219277,2064.065948486328,65.64506030489989,65.48049926757812,43.240997314453125,50.819387023925785,52.57401397705078,53.518009948730466,54.034951782226564,55.20299530029297,64.09139404296874,65.48049926757812,66.62479858398437,68.83386840820312,72.71098022460939,77.36968078613282,78.90516357421875,119.1217535400391,153.27265698242263,245.88497924804688,18.0568645241696,17.925491333007812,13.2940673828125,13.928213317871094,14.46195770263672,14.945037841796875,15.221612548828125,15.906730651855469,17.388958740234376,17.925491333007812,18.3330078125,18.9439453125,20.09178466796875,20.99867858886719,21.462982177734375,22.32563751220703,89.28291690064148,93.59103393554688,6131.309589110286,6312.350509643555,4170.412994384766,5082.065545837403,5125.637827148437,5162.298408508301,5187.314413452148,5262.16374206543,6130.979022216798,6312.350509643555,6357.646405029296,6425.746411132812,6976.753607177734,7047.364602661133,7104.361196899414,7202.524743347169,7905.913106140244,14187.182983398438,5865.652828772967,6044.094497680664,3970.970001220703,4861.835193511963,4899.186994018555,4936.108001708984,4961.765698242188,5037.597747802734,5868.72660522461,6044.094497680664,6089.656604003906,6153.76231994629,6676.105413818359,6748.172302246094,6796.803848266602,6885.648385314942,7290.16384506226,8089.366027832031,265.6567603373183,257.9140167236328,199.4429931640625,213.06402911376952,215.9234371948242,218.3525817871094,220.6374267578125,226.09497833251953,252.92720947265624,257.9140167236328,263.0074462890625,276.7385284423828,293.61578979492185,305.83152770996094,333.1985244750976,373.87439727783226,406.09886706543034,9138.35400390625,4,"[0, 0, 2, 3, 4]"
7,23.09477721759707,21.740966796875,16.68597412109375,17.388996490478515,19.5179150390625,20.092494201660156,20.387969970703125,20.907012939453125,21.3685546875,21.740966796875,22.54354858398437,23.931103515624994,24.720983886718752,25.999169921875,27.935441589355463,39.65561218261844,85.99100070190606,113.25799560546875,4.428976256711826,4.24200439453125,2.873016357421875,3.2926390380859374,3.5180291748046875,3.68499755859375,3.795013427734375,3.964019775390625,4.128997802734375,4.24200439453125,4.40802001953125,4.610992431640625,4.81500244140625,5.12994384765625,5.398793029785152,5.757968444824219,31.249478942875026,75.77700805664062,6496.390105986834,5987.086013793945,4752.2760009765625,4889.166877380371,5568.885584716797,5823.971188354492,5854.831430053711,5897.866744995117,5942.829632568359,5987.086013793945,6482.792407226562,6959.645956420898,7037.280462646484,7760.545999145507,8362.908406066894,8496.894221801758,8779.143130371194,9668.696990966797,1617.2411172720101,1560.1110076904297,1340.3919372558594,1362.9692263793945,1408.4320150756837,1445.1264480590821,1455.7215454101563,1485.2489700317383,1525.7923889160156,1560.1110076904297,1639.1103820800781,1703.818029785156,1797.3747619628907,1856.3573181152344,1888.59914855957,1928.6682690429689,2045.6909506531006,2462.6730346679688,94.01454534115999,85.75650024414062,71.81597900390625,72.13038522338867,79.65553161621094,81.29548645019531,81.98104553222657,83.16427612304688,84.28001708984375,85.75650024414062,94.3413818359375,99.77529602050781,103.68496704101562,114.24827575683594,117.9329879760742,159.4664233398439,189.34036886596712,240.88800048828125,26.341940858770773,24.647491455078125,19.2559814453125,20.811712646484377,22.167046508789063,22.778440856933592,23.069659423828128,23.634765625,24.130072021484374,24.647491455078125,25.9079833984375,27.05404357910156,27.932025146484378,30.29703369140625,32.0096725463867,59.706579284667974,107.50802435302991,134.75704956054688,8669.149005392323,8006.959487915039,6550.829010009766,6724.033567199706,7517.846419067383,7828.655558776855,7857.945404052734,7911.118751525879,7958.7464050292965,8006.959487915039,8703.392596435546,9314.66510925293,9405.799017333984,10270.10128173828,10937.693893432617,11091.201340942383,11646.350481933594,12144.817993164062,8261.511462933084,7624.983535766602,6233.128967285156,6402.421773040772,7120.015265808105,7457.34440460205,7482.181579589844,7537.414993286133,7581.725006103516,7624.983535766602,8292.242755126954,8878.725283813477,8974.872229003906,9793.303564453125,10433.66989440918,10587.49873046875,11050.41336657717,11632.751953125,407.6375424592391,402.48553466796875,313.8480224609375,316.83774862670896,351.78361907958987,356.4569976806641,358.3859191894531,362.4952926635742,375.909375,402.48553466796875,416.930810546875,422.14154052734375,446.4001892089844,482.12579040527345,495.5499526977536,569.2706436157227,654.8366111755553,743.6019897460938,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7]"
9,29.748004184623476,28.479034423828125,23.00103759765625,23.66652435302734,24.55635681152344,25.628997802734375,26.3699951171875,27.479995727539062,28.09197998046875,28.479034423828125,29.0350341796875,30.22198486328125,31.147003173828125,32.01904296875,32.72251892089844,65.44512023925763,131.59823364258028,139.68304443359375,5.733428612749634,5.464080810546875,3.592987060546875,4.114189453125,4.505825805664062,4.7590179443359375,4.908966064453125,5.16802978515625,5.351043701171875,5.464080810546875,5.61199951171875,5.759002685546875,5.926025390625,6.16497802734375,6.3330078125,6.62904052734375,79.99928741455504,119.10806274414062,8202.371199318066,7926.942077636719,6234.647064208984,6351.791914367675,7021.835171508789,7289.273986816406,7429.72705078125,7784.711990356445,7867.0360107421875,7926.942077636719,8166.383056640625,8572.062042236328,8997.44692993164,9192.872039794922,9366.515975952148,9545.722750854491,9668.639270019532,17419.496978759766,2087.1425452111225,2074.697967529297,1715.6289672851562,1767.001330871582,1849.5841033935549,1889.551528930664,1908.572021484375,1991.7920227050781,2039.9580078125,2074.697967529297,2104.3470458984375,2148.4920349121094,2219.5480041503906,2279.917022705078,2319.333480834961,2397.5117919921877,2500.8983145141615,2769.449005126953,117.45691082085057,112.8499755859375,85.88800048828125,94.05427825927734,101.04723815917968,103.76744079589844,105.86904907226562,109.71202087402344,111.31198120117188,112.8499755859375,117.53591918945312,122.22103881835938,125.75796508789062,128.44403076171875,130.87644958496094,182.27441101074206,222.74707366943366,248.47698974609375,32.89042337858728,32.016937255859375,25.112030029296875,26.9206201171875,28.456182861328127,29.406494140625,29.96099853515625,30.83203125,31.48004150390625,32.016937255859375,32.646026611328125,33.5189208984375,34.316986083984375,35.222015380859375,35.81449890136719,63.951956176756724,119.56441955566504,124.14700317382812,11028.035024413257,10659.835998535156,8567.713012695312,8733.059081115722,9582.622207641602,9854.401000976562,10025.38101196289,10531.90200805664,10608.503021240234,10659.835998535156,10992.221008300781,11526.695983886719,12058.484985351562,12226.52099609375,12435.647994995117,12601.460705566404,12907.681260681176,25252.56900024414,10475.342511526,10138.083953857422,8097.476989746094,8290.614157104492,9064.196600341798,9355.72201538086,9517.886993408203,10004.481964111328,10084.751007080078,10138.083953857422,10442.91195678711,10962.570983886719,11465.660034179688,11634.877990722656,11830.729476928711,11982.575610351561,12150.682708129892,19799.726959228516,552.6925128872581,538.2530212402344,434.31005859375,453.85336517333985,472.2702331542969,486.2254943847656,496.9000244140625,507.3459930419922,515.4920043945312,538.2530212402344,555.9740295410156,570.0499877929688,580.6950378417969,611.8619995117188,640.4359893798828,689.5738220214835,1046.5729165649986,15653.47998046875,8,"[0, 0, 0, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 0, 17, 0]"
11,34.21757793710627,33.33209228515625,27.87200927734375,29.003670043945313,30.1520263671875,30.870025634765625,31.335113525390625,32.148040771484375,32.9239501953125,33.33209228515625,33.760040283203125,34.18499755859375,34.665985107421875,35.334991455078125,36.2230224609375,69.1038024902344,129.9279937744166,168.532958984375,6.513004326970322,6.314971923828125,4.68402099609375,5.2030419921875,5.40819091796875,5.66497802734375,5.7969970703125,6.036956787109375,6.203948974609375,6.314971923828125,6.425018310546875,6.53802490234375,6.6669921875,6.85205078125,7.001922607421875,7.4068115234375,81.64001037597893,97.99600219726562,9596.637228406687,9601.531921386719,8066.904968261719,8205.099182739257,8771.064984130859,8911.615051269531,9016.132019042969,9299.982940673828,9465.259033203125,9601.531921386719,9748.457977294922,9857.233978271484,9930.863006591797,10035.936981201172,10180.471984863281,10723.804235839843,11515.29870910647,18530.721099853516,2474.167922514,2478.0069885253906,2223.010009765625,2272.0004656982424,2314.3215576171874,2339.6739807128906,2362.1199951171875,2417.4340209960938,2453.9139404296875,2478.0069885253906,2493.5260009765625,2508.3390502929688,2523.8780212402344,2563.4140014648438,2612.895050048828,2745.0170043945323,3093.2580865478585,3319.218963623047,136.4933187515678,134.57101440429688,118.85098266601562,121.2844189453125,125.741064453125,128.25506591796875,129.66497802734375,131.71902465820312,133.23788452148438,134.57101440429688,136.2210693359375,137.38995361328125,138.56997680664062,141.1630859375,148.1669921875,184.8374145507813,248.93920471191538,394.5910339355469,39.45000765111343,38.980987548828125,33.83197021484375,34.83570251464844,36.05879516601563,36.908935546875,37.315093994140625,38.053009033203125,38.59100341796875,38.980987548828125,39.313934326171875,39.686004638671875,40.077056884765625,40.760040283203125,41.5369873046875,48.45239868164136,104.71034606933931,133.79498291015625,12948.201749931066,12912.234985351562,11150.162994384766,11269.530085449218,11978.871997070313,12159.670013427734,12276.890014648438,12617.385986328125,12799.346984863281,12912.234985351562,13118.455017089844,13252.509002685547,13325.656005859375,13439.468994140625,13672.91000366211,14367.191412353517,15341.29002136238,23152.279022216797,12287.479059587446,12249.852966308594,10526.893005371094,10698.699647827149,11341.326794433595,11514.84701538086,11627.728973388672,11975.505981445312,12147.8349609375,12249.852966308594,12438.333984375,12578.73794555664,12655.755981445312,12762.31103515625,12984.473907470703,13644.264837646484,14564.813189697326,22335.161071777344,660.72269034362,649.6390075683594,568.8660583496094,590.3066766357422,603.7761779785156,613.030029296875,620.3619995117188,634.2320251464844,643.7169799804688,649.6390075683594,658.0850830078125,671.6959838867188,686.6380615234375,709.8050537109375,741.2140808105469,804.4747680664063,922.81768249513,1257.2239074707031,10,"[0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27]"
13,40.50826174266152,39.16554260253906,32.147979736328125,34.20550512695312,35.7579379272461,36.68455810546875,37.14814147949219,38.05475616455078,38.685009765625,39.16554260253906,39.685003662109374,40.622476196289064,41.4439697265625,42.333981323242185,42.97227630615234,77.29766784667956,131.1897671813971,594.2519836425781,7.599642314125659,7.4810028076171875,5.848968505859375,6.128210601806641,6.353142089843749,6.720552062988281,6.870028686523438,7.147979736328125,7.35198974609375,7.4810028076171875,7.610577392578126,7.743716430664063,7.908966064453125,8.149017333984375,8.331919860839843,8.6109619140625,49.81520840454265,102.7579345703125,11147.849111235317,11005.804962158203,9129.515991210938,9221.098047607422,10223.185502929688,10470.730140686035,10560.889749145508,10816.001777648926,10936.183782958984,11005.804962158203,11117.603381347657,11448.83132019043,11689.343194580078,11818.8916015625,11901.587251281737,12107.200718994141,16787.74997290097,27366.30404663086,2933.4395113231967,2907.429977416992,2559.9720458984375,2597.156219818115,2742.014091491699,2771.1342056274416,2796.703057861328,2837.2892990112305,2875.8055725097656,2907.429977416992,2950.40478515625,2991.1822204589844,3017.2182128906247,3117.1267730712893,3195.4661056518553,3250.1688961791992,3664.9282325745403,4402.261047363281,160.36378502307502,156.111572265625,132.2740478515625,135.04351989746092,147.2996597290039,149.98138580322265,151.2227844238281,153.18262481689453,154.7768127441406,156.111572265625,158.03680419921875,162.43436279296873,165.4380310058594,168.42305908203124,180.74643096923828,232.10213684082015,284.61057629395015,289.79193115234375,46.52173455429584,45.5904541015625,39.760955810546875,40.486308349609374,42.24819488525391,43.312974548339845,43.775027465820315,44.557762145996094,45.16801147460937,45.5904541015625,46.05360107421875,46.688375854492186,47.44307861328125,48.29480590820313,48.94340209960937,80.2160638427734,134.29447845459072,227.57199096679688,15120.960523496427,14904.636993408203,12572.81298828125,12692.503421417237,13978.694030151368,14277.578756713867,14394.53670349121,14737.148254394531,14844.58119506836,14904.636993408203,15030.183026123046,15458.820709228516,15860.402801513672,15962.571710205078,16043.61190032959,16239.964458007811,21279.290612884746,34124.350982666016,14336.282046192671,14127.626495361328,11904.800994873047,12027.606365112304,13225.177872009277,13521.309230041505,13641.626501464843,13966.876525878906,14075.816839599609,14127.626495361328,14242.695825195311,14660.505404663085,15048.837298583983,15150.640673828124,15233.789096069337,15409.413574218748,20514.756937225706,32645.960021972656,784.678477303757,775.3330383300781,662.43701171875,668.0950052795409,716.9638223266602,728.5588119506835,736.5523712158204,749.5267105102539,761.517236328125,775.3330383300781,784.046630859375,794.1027954101562,819.1845825195312,850.2071472167969,881.0820541381836,955.8329696655271,1049.7758355407718,1478.3909606933594,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0, 0, 0, 29, 30, 31, 32, 33, 34, 35, 36]"
15,46.08676637811176,44.46299743652344,36.610015869140625,36.77889053344726,38.026264343261715,40.794061279296876,42.14692687988281,43.333961486816406,44.05499267578125,44.46299743652344,44.926055908203125,45.55729370117187,47.18696899414063,48.70301208496093,49.58377990722656,78.36998168945306,137.0870090637228,1897.8809814453125,8.97135587013374,8.78656005859375,6.8890380859375,6.9801171875,7.368987426757813,7.8874359130859375,8.129974365234375,8.445014953613281,8.648040771484375,8.78656005859375,8.926965332031251,9.07501220703125,9.277984619140625,9.554940795898437,9.79558868408203,10.222558898925781,58.104247192389224,98.14602661132812,12781.662282011388,12525.010559082031,10398.295013427734,10471.461025848388,10596.469221191406,11581.837190246582,11938.839657592775,12330.565132141113,12453.050006103516,12525.010559082031,12596.09324951172,12698.362603759764,13267.701599121094,13778.293356323242,13863.165858459473,14081.122213134764,69330.06758484601,109681.28805541992,3349.719964527195,3319.0690155029297,2968.4429931640625,2995.791909240723,3023.8885342407225,3135.147038269043,3205.0302673339843,3264.9464569091797,3299.7129882812496,3319.0690155029297,3349.442724609375,3400.0432495117184,3459.42099609375,3509.745053100586,3526.1731246948243,3694.4250186157224,5618.908486663962,18349.417877197266,180.5432712878211,176.96249389648438,151.36795043945312,152.0151165161133,154.6938916015625,165.68873138427733,171.258740234375,174.3017807006836,175.90697021484374,176.96249389648438,178.23875122070314,180.92223205566404,187.98486938476563,192.3933807373047,196.47072601318354,242.1887051391596,333.2358485412599,737.6559143066406,52.45864645747815,51.7039794921875,42.998992919921875,44.60237466430664,45.73818145751953,48.03848114013672,49.443048095703126,50.59430694580078,51.27962646484375,51.7039794921875,52.187469482421875,52.81696472167968,53.85762329101563,55.15064392089844,56.03971252441406,80.33179718017561,134.8494260559121,163.18804931640625,17326.92838054075,17011.925506591797,14557.946014404297,14610.762218811036,14700.732477416992,15896.181889343263,16379.077282714843,16856.037757873535,16962.101593017578,17011.925506591797,17069.97098388672,17204.66520385742,17956.8633972168,18542.72998046875,18635.610633850098,18932.459069824214,76213.01745777103,129617.9049987793,16419.44228653213,16115.317016601562,13746.12094116211,13805.299095245362,13889.763879394532,15048.369166564942,15481.298941040039,15958.50690460205,16064.158264160156,16115.317016601562,16166.936645507812,16301.69600830078,17027.02620239258,17587.34540710449,17678.54366607666,17985.593404846193,75128.93085013554,128493.82696533203,907.4860940086236,900.6744537353516,772.1949768066406,774.1398519287109,787.7957730102539,834.5589569091796,855.8490173339844,872.4012832641602,886.0372253417969,900.6744537353516,914.5114196777345,927.3860809326172,940.1061828613282,970.5877868652343,998.6345230102538,1061.285573120117,1566.401177154635,2529.393035888672,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 0, 0]"
17,48.97751044201595,48.203033447265625,39.964019775390625,40.511033630371095,41.31205749511719,42.31470489501953,42.907501220703125,45.679725646972656,47.648101806640625,48.203033447265625,48.72198486328125,49.221466064453125,50.07403564453125,52.63758850097656,54.38823699951172,87.63968658447266,168.48178787231492,478.6429443359375,9.720091973581622,9.5369873046875,7.371917724609375,7.645654296875,7.928466796875,8.252754211425781,8.481979370117188,9.035057067871094,9.368011474609375,9.5369873046875,9.703094482421875,9.887985229492188,10.11199951171875,10.426040649414062,10.723281860351562,11.3089599609375,80.81986083984911,121.5369873046875,13903.853687573504,13937.361114501953,12012.08901977539,12047.788495635985,12100.755729675293,12166.542701721191,12239.292434692383,13087.303810119629,13828.865966796875,13937.361114501953,14004.30697631836,14080.129043579102,14222.859985351562,15117.948028564453,15758.210021972656,16521.65340423584,55111.51768952043,82650.85388183594,3729.357528901869,3721.8270111083984,3347.6419677734375,3373.960587310791,3414.039291381836,3450.7902450561523,3480.4299926757812,3586.8259658813477,3687.195037841797,3721.8270111083984,3744.2310485839844,3777.825408935547,3832.969940185547,3958.933563232422,4059.6305389404297,4377.347831726074,6680.643795776569,8442.76596069336,200.5307726398591,199.01705932617188,173.03408813476562,174.21777267456056,176.10728454589844,178.12299346923828,179.26353454589844,188.8997039794922,197.34994506835938,199.01705932617188,200.34793090820312,201.8308868408203,205.571044921875,219.44253540039062,228.09302520751953,282.13629150390625,504.78684997560725,734.1011352539062,58.25309086871403,57.787017822265625,49.99798583984375,50.66214828491211,51.57500457763672,52.55426788330078,53.294525146484375,55.25801086425781,57.14404296875,57.787017822265625,58.313934326171875,58.90745544433594,59.703857421875,61.77095031738281,63.57429504394531,89.75672149658203,143.4965431213383,205.79006958007812,18962.44010707896,19040.428482055664,16712.606018066406,16733.236795806886,16784.095260620117,16859.21026611328,16935.065994262695,17943.08624267578,18938.023010253906,19040.428482055664,19095.390991210938,19162.58448791504,19322.351013183594,20495.79002380371,21344.35800933838,22428.84049987793,62338.78937683838,91342.041015625,17950.692682399545,18015.478958129883,15762.11703491211,15794.538096618653,15858.622283935547,15933.89444732666,16009.09797668457,16977.900245666504,17915.385009765625,18015.478958129883,18070.755950927734,18136.088485717773,18295.679077148438,19421.116455078125,20226.150268554688,21293.17123413086,61117.890184789976,87893.84393310547,1011.7474246794178,1002.7665100097656,874.1730651855469,880.6004684448242,891.1197280883789,902.8697967529297,919.1449584960938,963.5368499755859,990.283935546875,1002.7665100097656,1016.4510192871094,1036.2365112304688,1060.5410461425781,1093.4659729003906,1127.475486755371,1209.1802444458008,2618.0690834045827,3518.438995361328,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72]"
19,53.829065589494604,52.441497802734375,44.832977294921875,45.291812133789065,46.494972229003906,47.51795959472656,48.1500244140625,49.419227600097656,51.0390625,52.441497802734375,53.647064208984375,54.87054443359375,56.22100830078125,58.2060546875,61.877723693847656,89.7577133178711,148.19691467285475,180.5909423828125,10.485841863898822,10.205490112304688,8.16802978515625,8.573069763183595,8.797698974609375,9.123939514160156,9.323516845703125,9.697746276855469,10.017059326171875,10.205490112304688,10.406982421875,10.628005981445312,10.887054443359375,11.296005249023438,11.646499633789062,12.968711853027344,79.29835662841842,104.12704467773438,18225.323394877938,15004.758041381836,13547.40707397461,13575.760655975342,13612.113037109375,13678.196479797363,13741.200561523438,14036.431228637695,14443.043884277344,15004.758041381836,15561.695892333984,15777.85952758789,16140.820129394531,16810.676986694336,17556.335792541504,180056.5915222168,367395.7267997778,401667.5840148926,4167.192928693627,4079.5330505371094,3795.3409423828125,3814.2679298400876,3850.76847076416,3882.9620056152344,3902.6180419921875,3940.8307571411133,4002.5609741210938,4079.5330505371094,4163.764862060547,4225.893463134766,4288.055023193359,4385.352035522461,4515.115509033203,5547.412757873535,10976.010925299575,30100.456970214844,223.37859447028046,216.8094940185547,192.66400146484375,195.0628204345703,196.99427032470703,198.86134338378906,199.99752807617188,202.42498779296875,208.051025390625,216.8094940185547,222.33102416992188,225.87855529785156,229.90982055664062,239.75950622558594,258.20130920410156,329.71756744384766,807.5667831421117,6358.866058349609,68.97899595896403,62.015869140625,54.976043701171875,55.76946334838867,56.71592712402344,57.66502380371094,58.33552551269531,59.459999084472656,60.794952392578125,62.015869140625,63.386962890625,64.40611267089844,65.52001953125,67.50843811035156,70.97710418701172,112.5438003540039,176.46115798950606,15426.251983642578,23867.200721166468,20530.76300048828,18844.67300415039,18861.245571136475,18905.11199951172,18979.29599761963,19034.226013183594,19395.25425720215,19842.17901611328,20530.76300048828,21312.51300048828,21494.90850830078,21965.003997802734,22690.34700012207,23588.567237854004,191959.42125701904,377683.3145103488,410952.875,22749.1888214542,19449.546478271484,17799.57196044922,17826.677279663083,17860.892547607422,17926.332748413086,17982.675003051758,18341.48574066162,18777.710998535156,19449.546478271484,20175.432098388672,20358.01348876953,20804.167938232422,21535.22998046875,22388.169944763184,189867.89698791504,376377.55443573324,409093.30697631836,1118.0118997122652,1095.320556640625,983.3200073242188,988.6877983093261,999.7143020629883,1010.7214736938477,1018.7270812988281,1048.2579956054688,1073.4129943847656,1095.320556640625,1114.489990234375,1134.5334777832031,1153.6160583496094,1190.6969451904297,1232.7052688598633,1399.3179779052734,4778.441764069615,17696.44598388672,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 18, 19, 20, 21, 22, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 52, 53, 54, 55, 56, 57, 58, 59, 0, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68]"
21,59.727845169957654,57.38902282714844,50.885009765625,51.27888598632812,52.366866455078124,53.445883178710936,54.048956298828124,55.418792724609375,56.53660278320312,57.38902282714844,58.589562988281244,59.92943115234375,61.925201416015625,64.72704162597657,68.32111663818361,100.30534393310553,156.18302740479226,465.7540283203125,12.401221431902986,11.240493774414062,9.093994140625,9.508247833251954,9.804440002441407,10.241339111328125,10.443951416015626,10.794731140136719,11.055938720703125,11.240493774414062,11.443023681640625,11.686001586914063,11.979998779296874,12.445260620117187,12.993025207519533,14.823157043457035,76.86930209350669,2590.927001953125,22273.629556001124,16888.103073120117,15332.389038085938,15389.683694274903,15512.726490478515,15770.996621704102,15931.778799438476,16355.158020019531,16635.449102783205,16888.103073120117,17388.163610839845,17894.551818847656,18513.260089111325,19618.14820556641,20602.637219238284,288366.3950640878,455695.3054622567,508858.3069152832,4719.759474103454,4573.249496459961,4264.147003173828,4280.170601501465,4335.438937072754,4386.661772155761,4418.213314819336,4476.9072265625,4527.970983886718,4573.249496459961,4624.889129638672,4688.01872253418,4777.71996459961,4922.508154296875,5081.995768737794,6397.880962829593,25273.934266816308,39310.84701538086,250.511392280237,236.64434814453125,213.96206665039062,218.00645437622072,220.01495208740235,223.42859954833983,225.1592590332031,228.99103546142578,233.00108642578124,236.64434814453125,240.82919311523438,246.12945861816408,254.07665405273437,266.7339233398438,293.7299865722657,363.9212615966802,1535.875154510799,11737.649047851562,71.58082154065653,68.13204956054688,59.38287353515625,60.63146981811523,62.37716400146485,63.64705352783203,64.42676086425782,66.00000762939453,67.29669189453125,68.13204956054688,69.07493286132814,70.462890625,72.11064453124999,75.1395751953125,80.12630462646484,114.55686737060599,191.33896884156331,3605.031036376953,28631.298019326365,22981.585006713867,21321.087005615234,21369.510420227052,21483.71368774414,21798.530158996582,22001.68078918457,22440.837516784668,22716.19279785156,22981.585006713867,23681.473205566406,24143.169384765624,24992.534393310547,26200.64711303711,27154.102934265138,295620.81617889495,477758.1603719507,539368.3549804688,27387.61031052733,21793.77507019043,20152.823974609375,20190.75394885254,20326.96472869873,20604.426110839842,20809.200479125975,21267.259796142578,21531.345916748047,21793.77507019043,22453.955920410157,22910.013986206053,23732.174060058594,24878.92538146973,25874.598057556155,294175.1205026254,476299.31968344364,534558.5820922852,1243.6877087990335,1205.5859832763672,1088.5780334472656,1097.1556345825197,1111.631749572754,1129.2793045043945,1140.6272888183594,1167.4432067871094,1190.4804626464843,1205.5859832763672,1224.0601989746094,1243.3178497314452,1272.2588256835938,1315.3170989990235,1360.6467239379883,1592.7352209472658,8387.344695892547,15077.738983154297,20,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 0, 0]"
23,68.7270216716941,64.7764892578125,56.719970703125,57.797881317138675,59.59154510498047,60.746009826660156,61.44294738769531,62.833038330078125,63.94696044921875,64.7764892578125,65.70401000976562,66.88645935058594,68.74197387695312,72.60997009277344,87.89424896240234,125.95996856689453,488.4315750122446,1374.1330261230469,13.073033310009532,12.444976806640625,10.444000244140625,10.497560119628906,10.88824462890625,11.313148498535156,11.537506103515625,11.924903869628906,12.242034912109375,12.444976806640625,12.665069580078125,12.908004760742188,13.223052978515625,13.8145751953125,14.517997741699219,17.04644775390625,88.07876205444438,633.8220825195312,27987.041767540162,20236.53549194336,18044.705047607422,18279.678729248048,18534.68344116211,18824.637519836426,19091.056518554688,19670.782707214355,19967.758056640625,20236.53549194336,20748.741973876953,21194.59898376465,21963.005889892578,23148.659454345703,24860.540351867676,329122.877784729,570773.5861671503,675190.6030883789,5400.002171358016,5215.586013793945,4720.163970947266,4822.900361633301,4912.963188171387,4993.760452270508,5036.828552246094,5113.786346435547,5175.958953857422,5215.586013793945,5259.288909912109,5310.529022216797,5380.936065673828,5552.347015380859,6012.250762939453,8786.11775970459,26094.189279938244,35411.244873046875,282.2370167938879,265.78196716308594,238.43597412109375,242.22094192504883,245.17993927001953,249.6474151611328,252.20254516601562,257.1247024536133,262.087158203125,265.78196716308594,270.32696533203125,275.6995391845703,284.45703125,303.2455291748047,337.0352783203125,418.5754623413086,1971.1187782288043,12213.086059570312,81.81710281424219,76.57603454589844,65.720947265625,66.99742889404297,68.62850952148438,70.70417022705078,71.83334350585938,73.92906951904297,75.5699462890625,76.57603454589844,77.82992553710938,79.27749633789062,81.40908813476562,85.22343444824219,95.18147277832031,137.85330200195312,248.83155593878564,7184.762969970703,35236.145650085324,27221.26499938965,24940.50601196289,25227.77930831909,25460.676010131836,25726.667991638184,26041.501510620117,26617.587005615234,26910.869995117188,27221.26499938965,27789.490020751953,28240.280502319336,29092.380981445312,30439.197998046875,32255.092498779297,339970.17974090576,615458.9201614443,692451.0400085449,33832.89811348801,25885.31854248047,23626.413940429688,23902.371277618407,24135.24845123291,24402.119010925293,24710.342498779297,25286.819190979004,25578.684020996094,25885.31854248047,26435.101104736328,26893.13902282715,27762.65591430664,29051.670471191406,30783.836135864258,338232.22118377686,599070.8003982559,690869.594909668,1403.247536597314,1340.5285034179688,1181.4279479980469,1193.8273956298826,1221.2626571655273,1252.3406448364258,1267.6145324707031,1299.2068252563477,1324.2070007324219,1340.5285034179688,1357.0929260253906,1378.522476196289,1408.5159606933594,1461.5750122070312,1525.7225799560547,2005.6227416992188,10343.21918487565,38510.766021728516,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 0, 0, 59, 60, 61, 62, 63, 64, 65, 66, 0, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 0, 0]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.67324053400577,7.480987548828125,5.740997314453125,5.926859130859375,6.259002685546875,6.610992431640625,6.795989990234375,7.092010498046875,7.31500244140625,7.480987548828125,7.68599853515625,8.01800537109375,8.444000244140625,8.81500244140625,9.14801025390625,9.787386474609374,11.43233789062505,12.88800048828125,1.4074181756569777,1.3709716796875,0.834014892578125,0.9630126953125,1.1099999999999999,1.14801025390625,1.204010009765625,1.277008056640625,1.332977294921875,1.3709716796875,1.425994873046875,1.5,1.574005126953125,1.665985107421875,1.739990234375,1.906529541015625,2.091144775390629,2.204010009765625,691.0066789256115,659.3989868164062,518.3459777832031,530.06475,604.609892578125,623.8847961425781,632.1037841796875,643.0099792480469,650.861981201172,659.3989868164062,672.7644104003906,728.3392395019531,760.9709899902343,782.9412231445312,808.7533996582031,870.37787109375,1029.9911506347746,2538.282958984375,372.8143286525167,351.2359924316406,280.07098388671875,283.7338046875,305.5741943359375,319.65119018554685,330.91840209960935,343.4040222167969,347.5329956054688,351.2359924316406,366.6583923339844,395.39899291992185,408.0385925292969,434.71317749023444,473.663818359375,505.0307604980469,579.0740402832037,727.916015625,30.751363271961605,28.1099853515625,20.055999755859375,21.28321923828125,24.350997314453124,25.499401855468747,26.0000244140625,26.7969970703125,27.480224609375,28.1099853515625,29.2960205078125,31.129010009765622,32.146435546875,33.22122802734375,35.11837768554687,95.93214477539061,142.89202661132853,186.31201171875,7.781590727908997,7.316009521484375,4.90802001953125,5.448578125,6.054468994140626,6.425994873046875,6.59197998046875,6.88897705078125,7.129974365234375,7.316009521484375,7.592987060546875,7.925006103515624,8.20501708984375,8.574005126953125,8.80601806640625,9.796021728515624,77.58196948242463,98.38702392578125,1198.388462715987,1141.5780029296875,904.4700012207031,920.6964799804688,1032.7314794921876,1068.586602783203,1094.7456115722657,1113.1709899902344,1126.552996826172,1141.5780029296875,1174.7112121582031,1273.4471862792968,1322.564599609375,1378.1602111816405,1398.4302062988281,1498.4936376953124,1730.0389887695376,3440.7339782714844,1111.4346202876616,1056.3199768066406,837.1000366210938,852.7930483398437,955.6443835449219,988.4611877441406,1013.0307922363281,1032.1169738769531,1044.6794189453126,1056.3199768066406,1091.3162048339843,1168.8118286132812,1227.4850280761718,1283.617840576172,1303.338201904297,1386.3044140625,1596.419003417972,3327.903045654297,86.95384242832563,81.81402587890625,66.85101318359375,67.92388085937499,75.92201293945313,77.66240234375,78.45782470703125,79.906982421875,80.98001098632812,81.81402587890625,83.27801513671875,91.44295043945311,93.73898315429688,96.33937377929689,107.75458374023438,127.89634033203126,182.8359479980473,206.42401123046875,2,"[0, 0, 0]"
5,15.468409519176777,14.983001708984375,10.2769775390625,11.0051904296875,11.573475341796875,12.167294311523438,12.751611328125001,13.777008056640625,14.574017333984376,14.983001708984375,15.425006103515624,16.259002685546875,17.57379150390625,18.11141357421875,18.48100891113281,19.502062377929686,72.41087084960957,133.90499877929688,2.754735032104452,2.68505859375,1.7039794921875,1.759828125,1.907012939453125,2.0749908447265626,2.185028076171875,2.42498779296875,2.59295654296875,2.68505859375,2.7980224609375,2.980987548828125,3.147021484375,3.2969970703125,3.40802001953125,3.6660015869140627,3.9802760009765694,45.61102294921875,1491.960900562413,1464.6109619140625,972.5799865722656,1131.4884067993164,1147.2577752685547,1173.0374359130858,1204.2288635253906,1405.8715209960938,1438.4307800292968,1464.6109619140625,1538.535791015625,1579.8455627441406,1647.126599121094,1681.0496154785155,1703.4898773193358,1781.0330822753904,2746.348928955093,2994.4259643554688,849.0647102859242,830.7480163574219,618.8989868164062,641.6687807006837,664.6072943115234,680.2195007324219,719.0865783691406,801.3225250244141,818.3857971191405,830.7480163574219,854.9002319335938,884.822216796875,941.4835998535157,970.5463928222657,1007.0443939208983,1032.9737609863282,1253.2860468139668,1267.0589904785156,60.187181643669746,57.648956298828125,43.6290283203125,44.450882751464846,45.350932617187496,46.709408569335935,48.17753295898437,56.01698303222656,57.055999755859375,57.648956298828125,58.501007080078125,64.18399658203126,66.94480590820312,68.40474853515624,70.30824890136718,106.9858642578125,139.8595493164063,199.88900756835938,15.372932396523476,14.98297119140625,10.721954345703125,10.769215393066407,11.452776489257813,12.072998046875,12.621807861328126,14.352005004882812,14.738995361328126,14.98297119140625,15.29605712890625,16.073193359375,17.03782958984375,17.572991943359376,17.864218139648436,18.855941772460934,60.63097039794935,74.072998046875,2666.772995360687,2616.873992919922,1871.5320129394531,2068.693001953125,2095.2075549316405,2126.522082519531,2165.109411621094,2539.3294830322266,2568.7309814453124,2616.873992919922,2677.7735961914063,2791.447003173827,2977.589190673828,3017.3586059570316,3047.048614501953,3174.5086999511723,4331.793123657237,4494.3330078125,2434.8088694398116,2383.1170043945312,1705.3299865722656,1867.693882446289,1911.4815826416016,1940.0609375,1972.3896118164062,2322.7484741210938,2349.874395751953,2383.1170043945312,2451.272772216797,2533.87177734375,2718.29599609375,2751.113385009766,2778.688497924805,2878.7808441162106,4062.7591561889826,4097.8380126953125,231.9641259208757,219.49801635742188,160.46200561523438,176.6594423828125,179.67992736816407,183.19407043457034,188.94883422851564,210.57147216796875,216.2637878417969,219.49801635742188,224.29819335937498,251.96738891601564,256.5666259765625,264.0410095214844,305.718911743164,354.4946008300781,427.73236712646576,455.28997802734375,4,"[0, 0, 0, 0, 0, 1]"
7,22.158787806070936,22.519012451171875,15.4639892578125,16.021890869140627,16.869000244140626,17.3699951171875,17.68499755859375,18.333953857421875,21.554962158203125,22.519012451171875,23.31494140625,23.85107421875,24.51898193359375,26.1839599609375,26.88897705078125,28.278015136718743,116.04727172851982,137.6109619140625,3.9643891474715347,4.053985595703125,2.222015380859375,2.4274462890625,2.686016845703125,2.852996826171875,2.94500732421875,3.18597412109375,3.7950439453125,4.053985595703125,4.204010009765625,4.350982666015625,4.51800537109375,4.7760009765625,4.94500732421875,5.306433105468749,28.16607543945429,97.77801513671875,2151.950454857427,2171.0660095214844,1472.7400207519531,1561.249161376953,1741.633367919922,1766.6259460449219,1781.1241149902344,1813.6460266113281,2127.844024658203,2171.0660095214844,2313.5640258789062,2355.1380615234375,2391.3389892578125,2504.340057373047,2540.9699096679688,2738.3859741210917,3587.1035266114145,10214.35400390625,1245.2707241450983,1250.8179626464844,859.4519958496094,878.0355871582032,998.8913696289062,1021.0400390625,1031.3379516601562,1050.8949584960938,1224.7790222167969,1250.8179626464844,1312.52099609375,1349.02197265625,1384.8159484863281,1506.2050170898438,1537.1660461425781,1576.9831970214843,1835.4510815429815,2200.102996826172,87.3043252430006,88.01901245117188,56.68603515625,58.773403320312504,68.27158203125,69.96090698242188,70.68292236328125,72.14602661132812,85.46102905273438,88.01901245117188,92.054931640625,93.79693603515625,97.05502319335938,103.7230224609375,105.86996459960938,153.02481689453126,201.55927246095018,302.9971008300781,22.394671414095257,22.64697265625,14.424041748046875,16.014002685546878,17.425823974609376,17.923919677734375,18.183929443359375,18.868072509765625,21.6859130859375,22.64697265625,23.51806640625,24.130035400390625,24.907989501953125,26.370086669921875,26.9630126953125,28.44118041992187,83.23637084961055,99.66500854492188,3900.8468033333666,3929.7659912109375,2668.4110107421875,2781.990428466797,3191.2160217285154,3222.7010192871094,3239.2749938964844,3281.032989501953,3861.0079956054688,3929.7659912109375,4200.928985595703,4253.447021484375,4314.446014404297,4614.201995849609,4659.220001220703,4946.775195312499,5736.821048583986,12826.914001464844,3533.0433526131637,3556.5660400390625,2422.1920166015625,2519.7447485351563,2893.9120361328123,2917.4439697265625,2933.9640197753906,2968.9459533691406,3501.6409912109375,3556.5660400390625,3789.3779907226562,3850.8599853515625,3907.4329528808594,4185.281982421875,4227.372985839844,4461.9978149414055,5278.291925048854,12348.82699584961,367.8034507202028,373.864990234375,246.218994140625,264.6028527832031,290.22303466796876,293.84698486328125,296.0330505371094,315.97705078125,353.011962890625,373.864990234375,387.45794677734375,396.86505126953125,416.2540283203125,426.92095947265625,450.9570007324219,533.6378234863281,593.7903344726608,2178.623016357422,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7]"
9,29.12418365981442,27.58349609375,20.427001953125,21.255029357910157,22.672571105957033,23.426690673828126,23.889309692382813,25.37097930908203,26.424993896484374,27.58349609375,29.389593505859374,31.591098022460937,32.5750244140625,33.62896728515625,34.38706512451172,48.271025390625,133.06717880249124,174.84902954101562,5.171648210338173,4.9635162353515625,3.11102294921875,3.539804412841797,3.742316589355469,3.962982177734375,4.091989135742187,4.368995666503906,4.647003173828125,4.9635162353515625,5.328778076171874,5.665957641601563,5.888946533203125,6.129049682617188,6.297048950195313,6.677414550781251,50.97543038940905,88.05499267578125,2811.2969591597152,2738.1700134277344,2074.8070068359375,2305.381695465088,2348.791106262207,2366.2287155151366,2390.780630493164,2538.8387603759766,2624.29482421875,2738.1700134277344,2886.5860107421877,3117.068762207031,3187.551794433594,3269.4118988037108,3297.3906570434574,3409.8181686401367,3918.3352893371607,6356.177978515625,1660.5045606780382,1612.1095275878906,1194.4839782714844,1353.6140610961913,1390.870289916992,1403.0443435668944,1412.342233276367,1489.7412414550781,1551.3768005371094,1612.1095275878906,1693.896954345703,1835.673986816406,1900.44638671875,1940.076501464844,1973.7797561645507,2061.474396362305,2161.2152951660296,2668.7639770507812,115.94104812612012,108.87802124023438,77.29598999023438,91.91405374145508,93.49112823486328,94.7946517944336,95.68332824707032,103.0782241821289,106.07256469726562,108.87802124023438,117.20180053710938,128.68395080566407,133.39353637695314,136.59078674316407,139.63429260253906,197.42800720214845,232.38333346557656,290.03497314453125,29.503157040439472,28.313980102539062,21.3509521484375,22.853084838867186,23.394596252441406,23.998661804199216,24.462014770507814,26.204246520996094,27.241204833984376,28.313980102539062,29.665783691406247,32.07330322265625,33.66599731445312,34.56823425292969,35.25834655761719,36.8571420288086,94.91711370849686,126.3499755859375,5158.264622838543,4922.170501708984,3837.6929931640625,4215.17566885376,4333.685977172851,4360.002990722656,4379.965982055664,4687.747245788574,4805.773602294922,4922.170501708984,5271.611590576172,5763.4578125,5911.974597167969,5996.612197875977,6066.6401992797855,6211.288337097168,7151.087582794246,9108.553009033203,4651.541556874466,4436.240997314453,3475.364990234375,3805.538203765869,3911.6053811645506,3941.4470275878907,3959.5542785644534,4215.425727844238,4330.723217773438,4436.240997314453,4770.067822265625,5196.474896240234,5332.8038330078125,5400.890548706055,5443.554205322265,5603.518118286133,6378.236298919706,8571.91098022461,506.723065964077,494.8649597167969,362.3280029296875,401.83538354492185,406.19764831542966,410.64404296875,414.4070281982422,448.3510055541992,474.4022521972656,494.8649597167969,517.5641906738281,556.8380706787109,567.470361328125,600.7904754638672,640.7973876953124,690.8602273559572,755.4289571228044,1127.2260437011719,8,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 0, 13, 14]"
11,35.663174273080564,33.222503662109375,22.57598876953125,23.90752258300781,28.20325469970703,28.87000274658203,29.261032104492188,30.351524353027344,32.2230224609375,33.222503662109375,35.57501220703125,37.406463623046875,40.64599609375,41.67402648925781,42.389060974121094,76.65602111816406,153.27987289428782,254.55194091796875,6.324198599926936,5.9630126953125,3.649993896484375,3.9429412841796876,4.610504150390625,4.815956115722656,4.9630126953125,5.315040588378906,5.667938232421875,5.9630126953125,6.33502197265625,6.7874755859375,7.260040283203125,7.5920257568359375,7.796073913574219,8.23626708984375,92.881879425064,106.12600708007812,3448.7923726386293,3334.626449584961,2480.5429077148438,2526.2411415100096,2923.6019973754883,2947.8042602539062,2967.3319244384766,3033.895736694336,3250.12890625,3334.626449584961,3527.1210327148438,3653.4999389648438,3975.231964111328,4061.4105072021484,4099.352958679199,4276.4182205200195,4847.028212738059,6636.618957519531,2029.6822955931407,1950.3274841308594,1419.7430114746094,1535.6465492248535,1734.6959762573242,1746.9092330932617,1753.0805053710938,1792.486473083496,1909.8650817871094,1950.3274841308594,2085.4760131835938,2157.9545135498047,2334.674072265625,2382.7029876708984,2410.295753479004,2571.744026184082,2672.0082237243782,3142.1289672851562,140.56117608574,133.8670196533203,94.59103393554688,100.40536422729491,116.60946655273438,118.15099334716797,118.99847412109375,121.37754821777344,131.64495849609375,133.8670196533203,143.4229736328125,148.0635528564453,162.79507446289062,166.77549743652344,170.45651245117188,208.25992584228516,240.5353271484391,266.4970703125,36.331926122691875,35.01652526855469,23.905029296875,26.3728515625,29.466461181640625,30.238243103027344,30.729995727539062,31.9632568359375,34.01898193359375,35.01652526855469,36.89093017578125,38.38694763183594,41.53594970703125,42.77752685546875,43.722747802734375,46.1314697265625,99.88551788330133,118.79501342773438,6324.4013145935905,6072.008010864258,4468.0,4667.9782638549805,5407.8492431640625,5434.992492675781,5456.960006713867,5553.976997375488,5988.5369873046875,6072.008010864258,6473.493988037109,6671.19499206543,7327.186981201172,7421.371002197266,7495.504257202148,7806.263740539551,8412.502281951904,10534.850006103516,5697.35514331321,5469.942031860352,4049.5040283203125,4214.080935668945,4868.0026931762695,4904.669723510742,4923.476943969727,5001.149482727051,5390.007019042969,5469.942031860352,5828.053955078125,6008.093490600586,6596.935943603516,6680.871002197266,6738.592231750488,7044.051780700684,7734.346055603072,9731.841094970703,627.0461712803813,615.4084320068359,418.4959716796875,456.0638671875,514.9987869262695,520.1212692260742,524.8159790039062,563.2852249145508,582.5469665527344,615.4084320068359,634.4209594726562,678.16796875,713.1570129394531,743.2599639892578,772.1849212646484,823.1004943847656,908.5836280822767,934.6920166015625,10,"[0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 19, 20, 21, 0, 22, 0]"
13,42.86753884841379,42.906982421875,28.610015869140625,32.23202380371094,33.83261474609375,34.52001953125,34.999969482421875,36.148040771484375,41.214569091796875,42.906982421875,43.739990234375,44.499969482421875,47.184197998046876,48.991601562499994,49.883227539062496,79.9608911132813,157.3146141357422,867.8979797363281,7.9791706876449195,8.089996337890625,5.132080078125,5.721251586914063,5.954920654296875,6.18497314453125,6.353039550781251,6.779937744140625,7.66705322265625,8.089996337890625,8.313018798828125,8.59100341796875,8.926025390625,9.33355712890625,9.610791015625,10.052989501953125,52.29992382812742,130.64703369140625,4188.835588601227,4277.544036865234,2891.927001953125,3390.140985839844,3531.8034619140626,3571.33955078125,3590.8938171386717,3661.416961669922,4142.33021850586,4277.544036865234,4333.527697753906,4383.966613769531,4613.3114562988285,4817.610144042968,4883.36079711914,5011.740362548828,5887.370605591308,9490.012084960938,2480.523418283704,2539.0260009765625,1712.4040222167969,2012.1489916992189,2100.010994873047,2117.9849243164062,2133.4729553222655,2179.6199951171875,2441.3350219726562,2539.0260009765625,2554.397351074219,2640.4532104492187,2766.261627197266,2823.953771972656,2852.585614013672,2957.6863916015627,3122.4243110351613,6954.841064453125,173.29312962343883,175.64501953125,115.97998046875,135.52364953613284,141.859736328125,143.887744140625,144.8653564453125,147.45904541015625,170.022412109375,175.64501953125,177.65123291015624,179.93575439453124,196.40596923828127,200.23659057617186,203.46454467773435,241.94002929687503,319.0341506347741,652.010986328125,44.74310068062948,44.8900146484375,31.998016357421875,35.14363256835937,36.19551391601563,37.0522216796875,37.612396240234375,38.904998779296875,43.88245849609375,44.8900146484375,45.70342407226562,46.62962646484375,49.65269775390625,51.44591674804687,52.223052978515625,77.16688476562518,115.12746240234404,165.51397705078125,7713.583332183992,7940.031005859375,5389.080993652344,6261.937688232422,6556.374287109375,6602.651214599609,6630.86181640625,6720.009002685547,7644.505017089843,7940.031005859375,7979.507806396485,8035.785803222657,8557.62717895508,8859.464398193359,8959.492395019532,9102.384956054688,11102.63199926948,18129.404998779297,6938.2419467250575,7140.207977294922,4802.606994628906,5642.278568359376,5908.0107067871095,5951.219946289062,5973.566198730468,6048.405029296875,6854.929388427734,7140.207977294922,7196.466625976563,7227.83158569336,7695.380969238282,7944.6300598144535,8053.8508178710945,8190.05293334961,9159.071908325755,16519.05599975586,775.341385458935,769.4919738769531,586.4739990234375,611.0513208007812,630.00638671875,636.5081970214843,641.2928344726563,683.25,758.2165710449219,769.4919738769531,792.1422424316406,829.9081787109374,860.9883972167969,898.7807983398437,925.905401611328,988.3737951660157,1205.9278229981137,8015.083984375,12,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 0, 0, 30, 31, 32, 33]"
15,47.57806434072604,46.701446533203125,31.554962158203125,33.748299072265624,39.406095581054686,40.29602508544922,40.73829956054688,41.704002380371094,43.13582153320312,46.701446533203125,48.80916137695313,50.18499755859375,51.64739990234375,56.60398864746094,58.161460876464844,86.76398345947257,129.40334869385148,213.53598022460938,9.095529406429447,8.648956298828125,5.313018798828125,5.724133392333985,6.909358825683594,7.1839599609375,7.31396484375,7.62994384765625,8.034027099609375,8.648956298828125,9.14671630859375,9.464089965820312,9.8150146484375,10.538363647460939,11.038961791992188,11.666874084472656,103.98660357667043,168.90402221679688,4707.785452912555,4686.949981689453,3388.3270263671875,3537.536044921875,4074.0162765502932,4135.673046875,4156.941387939453,4205.613494873047,4330.756646728516,4686.949981689453,4872.056500244141,4986.873257446289,5097.205786132813,5571.907247924804,5698.449729919434,5883.751005554198,8227.796701019332,9089.11099243164,2779.884843656131,2802.1589965820312,2003.5139770507812,2151.235207702637,2421.6373388671877,2457.7426208496095,2471.3303771972655,2502.9302291870117,2561.426580810547,2802.1589965820312,2866.0573791503903,2944.7086486816406,2992.098767089844,3262.1757873535157,3336.024739074707,3446.2900189208985,3592.2303686828636,4003.5989990234375,193.10089861060902,194.3204803466797,137.81707763671875,149.15133728027342,164.60711517333985,166.8517044067383,167.95904235839845,170.02638244628906,175.88931884765626,194.3204803466797,199.05159301757814,203.1146240234375,207.4254150390625,232.87049255371096,237.42197875976564,266.1088302612305,356.9742157592792,543.9199829101562,49.65050630531362,49.20208740234375,33.831024169921875,36.81517013549805,41.28038879394531,42.36799468994141,42.92593078613281,43.96196746826172,45.5428466796875,49.20208740234375,50.836370849609374,51.984197998046874,53.312963867187506,58.502688598632815,60.14765319824218,88.25793029785144,124.70715866089154,144.49996948242188,8669.193696287437,8694.382995605469,6262.0150146484375,6435.726952362061,7579.796465454102,7670.112843322754,7696.185217285156,7765.398994445801,7914.3316101074215,8694.382995605469,8979.47719116211,9171.200607299805,9345.895208740234,10328.941503906251,10479.529444885255,10740.060997314453,12633.271452850431,13932.919982910156,7787.095295231765,7802.190017700195,5641.726043701172,5801.120037780762,6772.912438049317,6890.736328125,6916.844863891602,6971.074478149414,7110.666876220703,7802.190017700195,8056.495404052735,8245.491506958007,8401.471807861328,9292.005233764648,9397.14139099121,9624.24742401123,11707.201376617557,12872.21401977539,882.0984010556725,877.2754974365234,610.9190368652344,634.5807544860841,744.8168780517578,755.0688766479492,760.8171356201171,789.9145126342773,832.1461486816406,877.2754974365234,904.4873779296875,923.7746124267578,966.9434020996093,1030.3767364501955,1068.4666397094725,1153.8875384521482,1349.8552250671387,2647.4649353027344,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 0, 0, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44]"
17,52.807968246853044,50.8699951171875,35.756988525390625,37.86928796386719,42.90321166992187,45.3158203125,45.99299926757813,47.037994384765625,48.31526489257813,50.8699951171875,52.833013916015624,55.39860229492187,57.136206054687506,64.04492187500001,66.473974609375,88.53250732421863,136.2512692871106,232.5159912109375,9.770245559401399,9.29302978515625,5.5560302734375,6.389190551757812,7.426915283203125,7.834991455078125,8.0730224609375,8.47796630859375,8.89381103515625,9.29302978515625,9.75880126953125,10.275592041015624,10.795367431640624,11.7762451171875,12.4976318359375,13.260240478515623,68.1926680908207,106.0179443359375,5285.856010296625,5211.063873291016,3797.7828674316406,4077.487018798828,4492.852301025391,4666.342822265625,4720.360223388672,4782.8680419921875,4869.886590576172,5211.063873291016,5336.771392822266,5569.005090332032,5701.248950195312,6309.470239257813,6482.754376220703,6712.622200927732,8478.370782104561,16806.663940429688,3139.733323373855,3109.2389526367188,2265.509033203125,2385.9656743164064,2687.6233923339846,2785.097790527344,2817.9223022460938,2849.651123046875,2890.7151367187503,3109.2389526367188,3219.8949462890623,3307.878985595703,3363.0085876464846,3694.965747070313,3764.111608886719,3924.167075195312,5039.535162963908,9590.251007080078,218.26877518185168,214.9959716796875,149.2908935546875,159.51486950683594,181.5047155761719,189.30986938476562,191.70180053710936,194.07095336914062,196.82924194335936,214.9959716796875,221.87731323242187,229.21095581054686,233.71221923828125,259.6479919433594,265.7959106445312,327.6819030761718,455.30157299809247,1272.1458435058594,56.196779743091206,54.999969482421875,40.313995361328125,43.77405078125,46.919058837890624,48.544891357421875,49.18486938476562,50.46112060546875,51.794366455078126,54.999969482421875,57.24104614257813,58.71903076171875,60.26597290039062,65.76342163085937,67.91884155273436,92.1151635742187,133.06451672363528,187.01492309570312,9760.108503181506,9678.2509765625,7116.8380126953125,7440.727562866211,8337.88264404297,8691.555584716796,8757.84341430664,8840.390991210938,8947.222186279298,9678.2509765625,9911.903607177734,10301.68699951172,10521.54359741211,11671.076983642579,11901.249194335938,12145.976333007811,15567.42532641665,23012.233001708984,8762.633102401678,8689.449035644531,6359.830017089844,6709.667563964843,7491.993640136719,7806.8060546875,7872.311407470703,7936.291107177734,8032.135034179688,8689.449035644531,8911.27084350586,9243.247161865234,9447.96801147461,10459.690368652346,10674.917358398438,10878.243223876954,14028.552039917591,21697.71209716797,997.4754007798288,974.302001953125,730.73095703125,747.9546881103515,830.2176611328125,859.3821655273438,865.4165771484375,891.1360473632812,936.2818786621094,974.302001953125,1008.2921630859375,1039.7596008300782,1094.2718017578127,1190.080987548828,1229.0254211425781,1339.188013916015,1724.5235760498051,3758.5630798339844,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 0, 0, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59]"
19,57.2318771070344,55.86700439453125,40.218048095703125,44.49221905517578,47.01407104492188,49.533374023437496,50.977001953125,52.34992980957031,53.797229003906246,55.86700439453125,57.92601928710937,59.601977539062496,61.36860961914063,63.2063232421875,64.92509460449219,99.16534790039049,152.92487182617975,271.47802734375,11.14840067197269,10.87103271484375,7.05499267578125,8.047006591796874,8.684278564453125,9.276910400390625,9.538775634765624,10.000045776367188,10.462945556640625,10.87103271484375,11.33406982421875,11.739605712890626,12.07349853515625,12.52095947265625,12.8869384765625,13.840198974609368,73.16106842041137,98.10696411132812,5804.12557205861,5743.947082519531,4408.136047363281,4782.112669616699,4939.438444213867,5130.719088745118,5270.182391357422,5351.173568725586,5509.59931640625,5743.947082519531,5961.325836181641,6104.6578369140625,6217.180609130859,6364.368988037109,6509.185339355468,7201.83395751953,17022.246296203673,26610.172790527344,3459.627524640665,3463.5699768066406,2599.7599487304688,2774.2185726318357,2966.2280474853515,3092.4371490478516,3165.6377380371096,3209.4329833984375,3278.7365905761717,3463.5699768066406,3570.643035888672,3640.520428466797,3711.9534240722655,3793.8123413085937,3865.574038696289,4107.173973999023,5611.901575744731,8806.89096069336,238.7350858372704,237.8330078125,175.94699096679688,184.4270171508789,201.15077575683594,209.12613830566406,214.79473266601562,218.16458129882812,225.92810668945313,237.8330078125,245.87136840820312,251.41104125976562,255.56994018554687,261.5799926757813,276.2241516113281,317.4872204589843,429.7478482055781,683.3980102539062,61.51556645419302,61.000152587890625,45.130126953125,49.20941223144531,51.774635009765625,53.852648925781246,54.814019775390626,56.30000305175781,58.33274536132813,61.000152587890625,63.1782470703125,64.57513427734375,65.6738037109375,67.15294189453125,68.85261535644531,99.46587768554676,129.66259924316503,167.02999877929688,10731.106746994998,10680.31201171875,8136.177001953125,8848.595115234377,9184.393916625977,9527.30619506836,9818.863385009765,9923.488006591797,10126.782598876953,10680.31201171875,11083.914990234374,11335.511419677734,11494.357397460939,11743.736206054688,11929.33038635254,12913.534585571288,23462.89910998548,33831.3030090332,9632.384026769745,9573.674102783203,7277.280975341797,7973.302970764161,8244.769792480469,8541.717388916015,8813.50609741211,8905.90055847168,9089.43017578125,9573.674102783203,9954.735803222657,10165.900219726562,10326.949615478516,10536.458593750001,10682.637298583984,11650.47187927246,21888.417573425504,31005.690948486328,1098.7227202252518,1088.7449951171875,797.4149780273438,876.158616027832,926.4119097900391,967.5705993652343,980.6506103515625,1013.2114868164062,1054.8984375,1088.7449951171875,1119.1792053222657,1147.531964111328,1176.75439453125,1227.9400512695313,1274.031997680664,1372.3539587402342,1581.4957976074634,7218.299041748047,18,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 0, 0, 0, 65, 66, 67, 68, 69]"
21,61.723450668784814,59.442962646484375,45.12994384765625,47.757894897460936,51.67552185058594,53.977935791015625,54.8870849609375,57.499481201171875,58.77996826171875,59.442962646484375,60.60595703125,64.720947265625,66.68499755859375,69.11395263671875,70.68196105957031,101.61100769042969,127.56991119384853,158.73699951171875,12.02528651776212,11.539947509765625,8.33203125,8.98004608154297,9.702987670898438,10.220993041992188,10.481964111328125,10.965057373046875,11.31500244140625,11.539947509765625,11.871063232421875,12.557037353515625,13.130035400390625,13.6829833984375,14.046539306640625,14.871963500976562,57.2432266235355,61.2010498046875,6226.734730848819,6028.258056640625,4964.6639404296875,5078.845425415039,5429.379379272461,5595.198944091797,5669.210876464844,5895.646942138672,5970.611968994141,6028.258056640625,6143.014984130859,6596.071044921875,6732.991973876953,6885.151062011719,7019.625076293945,7538.489044189453,10984.038471985017,14231.878997802734,3701.7308552818595,3586.197052001953,2913.8670043945312,3006.054609680176,3269.2549438476562,3358.217971801758,3419.1610107421875,3519.686538696289,3562.1239624023438,3586.197052001953,3637.3088989257812,3908.02392578125,4001.4280395507812,4089.6538696289062,4150.116439819336,4276.541473388672,5629.027748107996,6381.923980712891,253.2891002772663,242.32916259765625,191.22589111328125,200.7156692504883,217.24044799804688,225.31497192382812,228.60784912109375,237.1890411376953,240.51394653320312,242.32916259765625,248.4610595703125,267.4300231933594,272.1069641113281,279.40289306640625,285.69789123535156,340.98956298828125,516.6559432983453,1555.7059326171875,67.49096326010383,65.11111450195312,52.093048095703125,54.06108856201172,58.29554748535156,60.4239501953125,61.369049072265625,63.03538513183594,64.240966796875,65.11111450195312,66.40597534179688,70.48104858398438,72.203125,74.13003540039062,75.44952392578125,106.83348083496094,145.21603240966857,180.21881103515625,11499.76075881653,11132.825012207031,9090.497985839844,9420.417543029786,10121.967498779297,10389.565994262695,10535.221008300781,10936.679504394531,11066.733001708984,11132.825012207031,11256.212982177734,12273.144989013672,12440.828002929688,12664.992004394531,12895.266510009766,13493.305480957031,16370.934143066666,20884.352996826172,10322.994386854594,9992.2099609375,8175.604919433594,8429.086039733886,9067.499038696289,9321.906066894531,9462.19692993164,9813.453002929688,9931.135986328125,9992.2099609375,10105.85610961914,11011.82504272461,11165.827056884766,11356.858032226562,11563.282958984375,12167.75650024414,15016.753063965134,19097.28192138672,1176.7663719619343,1150.4659423828125,913.4500122070312,934.5887252807618,1015.5990753173828,1047.2954406738281,1067.2649841308594,1099.7374267578125,1131.3939819335938,1150.4659423828125,1180.4279479980469,1231.3539428710938,1270.6329650878906,1312.5960083007812,1352.8160247802734,1428.7514038085938,1791.1218719482567,2411.5460815429688,20,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 0, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 0, 91, 92, 93, 94, 95, 96, 97, 0]"
23,65.45053843441173,64.25900268554688,49.832977294921875,50.751521362304686,55.77421142578125,57.86837158203125,59.03639526367187,61.3870849609375,63.36959228515626,64.25900268554688,64.94300537109375,65.79501953125,68.78057250976563,72.05717163085937,75.25977783203125,108.71117919921853,131.53869824218765,148.03494262695312,11.714289321247328,11.386016845703125,8.01593017578125,8.460075927734374,9.574248046875,10.0339599609375,10.35135498046875,10.830902099609375,11.183990478515625,11.386016845703125,11.610931396484375,11.871038818359374,12.350213623046875,13.166204833984374,13.61279296875,14.594464111328126,76.92244396972983,97.84805297851562,6826.6518381076385,6559.7520751953125,5266.641082763672,5303.977599121094,5896.82013671875,6036.5200073242195,6140.134423828125,6341.163055419922,6509.612585449218,6559.7520751953125,6609.677813720703,6694.319793701172,7105.655712890625,7336.134649658203,7581.349768066406,8688.51399658202,73540.20130274512,130192.6279296875,3961.7594362229565,3916.9910278320312,3141.610107421875,3207.1111901855465,3542.421466064453,3646.38310546875,3695.984808349609,3798.6199340820312,3885.584423828125,3916.9910278320312,3942.570153808594,3977.628839111328,4164.5524230957035,4315.5404296875,4433.540789794922,4623.835976562497,6654.402432983743,11036.18197631836,270.5497104638255,264.66400146484375,206.62908935546875,209.68236572265627,237.97966918945315,243.7050964355469,247.7557861328125,255.05197143554688,261.74717407226564,264.66400146484375,266.81280517578125,270.6523681640625,288.0130126953125,298.638427734375,309.5297180175781,359.14506347656237,500.32804638673394,1536.1658325195312,70.66418220193977,68.7939453125,53.27294921875,55.57894458007812,61.63736083984375,63.7258056640625,64.74237060546875,66.59588623046875,67.97962036132813,68.7939453125,69.61279296875,70.69832763671876,73.96666870117188,76.84171752929687,79.5323974609375,111.92935180664061,156.38151086426367,291.2749328613281,12487.936451499483,12167.830993652344,9831.637023925781,9919.257008789064,10991.145145263672,11251.109204101562,11430.773620605469,11778.57601928711,12092.195190429688,12167.830993652344,12247.789416503907,12350.050817871093,13218.603192138671,13439.36300048828,13879.902593994138,14910.269738769517,82712.94168885221,140139.63702392578,11206.78999475202,10903.42105102539,8736.8759765625,8882.29489831543,9846.767038574219,10082.988055419923,10244.764428710938,10547.943969726562,10836.452349853516,10903.42105102539,10970.251580810545,11064.33162841797,11831.363647460938,12045.445544433594,12440.715319824218,13466.93773925781,81324.45547791474,135373.47500610352,1281.1464567474627,1260.3519287109375,998.7649841308594,1016.7847330322267,1113.696953125,1153.2290405273438,1176.0841674804688,1216.6680297851562,1243.1758178710938,1260.3519287109375,1277.7643615722654,1304.195538330078,1350.1228393554688,1402.4359802246092,1451.4601257324218,1562.0915124511719,3143.209240478754,4766.162017822266,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 0, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 0, 121, 122, 123]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_80Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.52004892610786,7.31500244140625,5.462005615234375,5.965303039550782,6.239990234375,6.51800537109375,6.667022705078125,6.926025390625,7.166778564453125,7.31500244140625,7.51800537109375,7.741973876953125,8.017974853515625,8.3340087890625,8.574002075195313,8.962987670898437,72.02261932373148,74.14703369140625,1.366337534716672,1.3330078125,0.81500244140625,0.907012939453125,1.0,1.110992431640625,1.14801025390625,1.240997314453125,1.2950378417968749,1.3330078125,1.38897705078125,1.444000244140625,1.501007080078125,1.5937988281250002,1.685028076171875,1.8511834716796878,2.018002868652344,29.165985107421875,2060.1996853813607,1936.9580078125,1489.0370483398438,1861.4659492797853,1870.5928729248049,1878.6629974365235,1883.217199707031,1893.0975036621094,1906.0328186035156,1936.9580078125,1999.6432189941406,2170.639794921875,2320.735211181641,2375.7568115234376,2411.1676025390625,2487.5740283203127,3161.1746083374046,6067.631011962891,477.6061665536662,460.1239929199219,372.0879821777344,388.1086683349609,415.5667608642578,422.91998291015625,436.76519775390625,454.2074890136719,457.74959106445317,460.1239929199219,463.9570007324219,494.4087951660156,510.6490417480469,539.5117980957032,559.1382995605468,589.839521484375,660.9474697265626,803.3790283203125,28.649201099876812,26.909027099609375,20.592010498046875,23.83514678955078,24.55561218261719,25.1300048828125,25.48099365234375,26.0360107421875,26.500030517578125,26.909027099609375,27.831195068359378,30.072979736328126,31.05499267578125,31.925994873046875,32.701370239257805,66.42147583007818,86.51218524170199,93.46200561523438,7.987764114238792,7.6669921875,5.96197509765625,6.2030549926757805,6.4638330078125,6.759005737304688,6.926214599609375,7.239990234375,7.5,7.6669921875,7.890020751953125,8.185028076171875,8.535601806640624,8.908807373046876,9.167050170898436,9.688869018554692,53.66803082275401,72.99899291992188,2669.858243352007,2521.5809936523438,1960.031982421875,2394.641570007324,2417.363522338867,2452.8798919677733,2460.2479919433595,2473.2850036621094,2487.9660034179688,2521.5809936523438,2577.5834045410156,2852.7058044433593,2974.445202636719,3062.422003173828,3097.7806976318357,3176.461861572266,3912.64265362549,6705.4739990234375,2583.329203609967,2438.7660217285156,1894.4580078125,2316.3736505737306,2336.5573626708983,2372.8619140625,2380.2669982910156,2392.239990234375,2405.153186035156,2438.7660217285156,2494.709191894531,2757.6669982910153,2880.061004638672,2968.3125732421877,3002.2863830566403,3080.539920654297,3811.364680419925,6587.419982910156,86.52903974203996,81.072998046875,65.573974609375,75.94925476074219,77.31482116699219,78.14697570800782,78.64700927734376,79.56401062011719,80.40599975585937,81.072998046875,83.42498779296875,91.9798095703125,93.14700317382812,95.4204345703125,103.38610229492187,122.07543823242187,146.97457104492293,178.99801635742188,2,"[0, 0, 0]"
5,14.518345167960279,14.240982055664062,10.925048828125,12.37258023071289,12.907989501953125,13.295989990234375,13.501135253906249,13.85198974609375,14.09400634765625,14.240982055664062,14.381011962890625,14.5369873046875,14.738977050781251,15.01800537109375,15.2969970703125,16.158304748535155,61.26539550781658,88.92599487304688,2.7603475588729327,2.703033447265625,1.8709716796875,2.112173126220703,2.27801513671875,2.407029724121094,2.4630126953125,2.574005126953125,2.64898681640625,2.703033447265625,2.741943359375,2.7969970703125,2.87103271484375,2.98101806640625,3.056976318359375,3.2599880981445315,37.63736257938197,46.645965576171875,3877.0851123942184,3868.3699951171875,2984.685028076172,3109.4949334106445,3805.389656982422,3820.593431091309,3827.2175384521483,3844.026710510254,3859.971417236328,3868.3699951171875,3876.4710449218746,3886.416677856445,3899.649383544922,3922.648727416992,3946.2368698120117,4149.277395019531,4910.464660736243,5932.429962158203,993.9208077451784,984.3959808349609,825.1739807128906,870.7656248474121,937.3821282958984,957.0082382202148,961.9916900634765,970.8770294189453,979.6553894042968,984.3959808349609,989.7392211914063,1003.7053924560546,1022.2802001953125,1035.8856903076173,1050.4486373901366,1087.2581164550782,1234.7957092590934,5024.198028564453,55.943509062758004,55.166015625,43.759033203125,44.86409130859375,52.443652038574214,53.25898895263672,53.64908752441406,54.386993408203125,54.8679931640625,55.166015625,55.48095703125,55.83299865722657,56.294769287109375,57.0,57.86900177001953,94.39394897460937,134.41315148926162,181.86798095703125,15.670372965960096,15.538009643554688,12.72198486328125,13.578811889648438,14.184456787109376,14.611509704589842,14.815988159179687,15.16497802734375,15.389984130859375,15.538009643554688,15.6859619140625,15.85205078125,16.03704833984375,16.295989990234375,16.518447875976562,16.968356323242187,59.78910623169137,89.46102905273438,5189.618856899369,5177.769989013672,4087.616973876953,4213.581796112061,5101.39104309082,5124.947904968261,5134.141091918945,5153.57674407959,5168.27099609375,5177.769989013672,5187.233996582031,5198.005606079101,5211.881005859375,5237.075692749024,5269.119654846191,5594.120375671387,6244.564494079626,12101.001007080078,4959.898494894948,4949.699981689453,3900.4530029296875,4023.6122027893066,4865.340527648926,4885.436038208008,4903.854528808593,4926.232521057129,4940.632806396485,4949.699981689453,4959.480804443359,4969.095516967774,4982.735986328125,5006.581506347656,5036.03145904541,5353.345012817383,5959.609788177541,11094.253967285156,229.72036200442147,221.551513671875,184.18402099609375,192.99805734252928,213.84375579833986,215.88699645996093,216.86700744628905,218.88674926757812,220.44842529296875,221.551513671875,222.91521606445312,226.36200256347655,242.78936767578125,255.3985473632813,264.8841186523438,294.11785064697267,328.496942657478,1006.7470397949219,4,"[0, 0, 4, 5, 6, 7, 8, 9]"
7,21.060276469740057,21.016998291015625,16.1109619140625,16.371165466308593,18.159759521484375,19.96198272705078,20.204010009765625,20.592987060546875,20.85296630859375,21.016998291015625,21.167999267578125,21.350494384765625,21.55499267578125,21.832015991210938,22.092987060546875,22.67291107177735,30.519180755615917,166.386962890625,4.034730003890058,4.018951416015625,2.77996826171875,2.9655477905273435,3.3283676147460937,3.666015625,3.741973876953125,3.8709793090820312,3.962982177734375,4.018951416015625,4.074951171875,4.147979736328125,4.222015380859375,4.334014892578125,4.445793151855469,4.665995788574219,4.92478561401368,32.519012451171875,5843.565641756355,5848.521499633789,4443.225982666016,4482.922071533203,4694.456951904297,5745.314987182617,5761.198944091797,5787.879959106445,5826.671051025391,5848.521499633789,5864.502990722656,5879.336486816406,5897.85302734375,5929.696533203125,5968.140937805176,6244.745722961427,7539.956024780299,17246.921020507812,1521.3037417803741,1497.7040100097656,1239.7079772949219,1264.3310217285157,1318.0876876831055,1468.1901931762695,1478.406494140625,1487.370979309082,1493.1299438476562,1497.7040100097656,1517.926025390625,1547.1385040283203,1574.7220153808594,1596.3414764404297,1613.1519927978516,1667.1247741699221,1944.9817883301412,3634.5850219726562,82.8637492665179,82.36904907226562,64.11199951171875,64.9190461730957,67.49804229736327,80.12879180908203,80.68499755859375,81.46330261230469,82.0389404296875,82.36904907226562,82.700927734375,83.05693054199219,83.55795288085938,84.35154724121094,85.25424194335938,92.20985260009769,166.23502075195407,820.009033203125,23.0188289481192,22.94403076171875,17.96209716796875,18.297207641601563,19.64727783203125,21.77899932861328,22.072509765625,22.48102569580078,22.7760009765625,22.94403076171875,23.1300048828125,23.334930419921875,23.558013916015625,23.887496948242188,24.147979736328125,24.796736145019533,64.18210266113306,100.27395629882812,7868.9328851711125,7862.460006713867,6144.0369873046875,6208.545624694824,6412.496606445313,7794.965774536133,7811.942489624023,7835.946510314941,7851.626983642578,7862.460006713867,7873.867004394531,7887.367492675781,7905.718994140625,7940.496994018555,7978.144493103027,8398.407606506347,12961.44098419327,22494.561004638672,7495.846968224996,7492.342514038086,5833.115905761719,5866.942763061524,6103.310272216797,7430.846267700195,7445.928512573242,7468.983573913574,7483.075988769531,7492.342514038086,7502.058013916016,7513.917495727539,7529.540008544922,7561.379959106445,7598.643272399902,7994.444303894046,9273.596633758547,21753.199005126953,373.08591694611596,364.35748291015625,300.0529479980469,303.927548828125,329.1463882446289,358.511962890625,359.82000732421875,361.71790313720703,363.3100280761719,364.35748291015625,365.5869445800781,367.30096435546875,376.570068359375,406.4120178222656,410.70924377441406,422.4889022827149,621.2268177795947,8278.064025878906,6,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 0, 14, 15, 16]"
9,26.628547269139,26.897491455078125,19.331024169921875,20.298368774414065,20.905988464355467,21.61102294921875,22.111001586914064,24.14672088623047,26.11004638671875,26.897491455078125,27.38897705078125,27.757968139648437,28.1099853515625,28.574710083007812,29.000830078125,56.505811767577825,112.07724807739339,217.49603271484375,4.883520279112172,4.8690185546875,3.277008056640625,3.425104919433594,3.64801025390625,3.85198974609375,4.036294555664062,4.428497314453125,4.723992919921875,4.8690185546875,4.98199462890625,5.092987060546875,5.206036376953125,5.37200927734375,5.500056457519531,5.816600952148438,51.657596649175595,90.6500244140625,7299.128268896068,7704.174530029297,5889.836029052734,5929.984026763916,5972.987003784179,6029.196798706054,6088.402835083008,6717.834487915039,7426.347467041016,7704.174530029297,7759.233599853515,7811.097225952149,7856.036834716797,7912.170498657226,7954.363858032227,8093.2900393676755,10222.688939392156,16191.615966796875,1938.0644469658218,1977.6990051269531,1555.9630126953125,1606.719005065918,1691.1388232421875,1714.9267639160157,1724.9568328857422,1829.0902481079102,1938.627618408203,1977.6990051269531,1995.2956115722657,2004.0528106689453,2014.4569763183595,2113.132287597656,2162.2114700317384,2214.1797308349605,2282.8107679443383,3218.68603515625,106.33149987265385,108.33351135253906,85.0159912109375,85.68450628662109,86.83295989990235,88.23915100097656,89.294970703125,96.7003173828125,105.51692504882813,108.33351135253906,109.57406616210938,110.5149658203125,111.553076171875,113.53679504394532,117.5358642578125,177.90259643554685,226.34187503051922,315.9220275878906,30.468518135379366,30.387527465820312,24.127899169921875,24.354504608154294,25.01806640625,25.81424560546875,26.29631652832031,27.980514526367188,29.797027587890625,30.387527465820312,30.81597900390625,31.219027709960937,31.612011718749997,32.111682128906246,32.59379577636719,65.49851806640602,133.60657723999213,176.29598999023438,9906.045224249505,10446.244003295898,8256.251007080078,8261.681735290527,8289.674803466796,8333.522943115235,8389.53570251465,9197.870254516602,10025.155792236328,10446.244003295898,10521.50619506836,10558.137518310547,10591.890203857423,10636.577716064454,10680.306260681153,10910.295993652337,12962.080362335326,20203.2919921875,9405.504801418174,9899.705032348633,7790.128082275391,7817.7749920349115,7848.939049682618,7896.305534362793,7949.128625488282,8724.702514648438,9516.480419921874,9899.705032348633,9988.10106201172,10032.143865966797,10069.855798339844,10115.254803466796,10153.963273620606,10368.195159912106,12473.246597534304,18451.144989013672,500.5404228313304,501.2264709472656,412.2550048828125,415.0965650634766,418.181008605957,422.51641540527345,428.89320068359376,465.80423736572266,495.85337524414064,501.2264709472656,504.95701904296874,515.3469757080078,532.2994262695313,555.2738555908203,591.2437286376949,664.6064053344722,750.0147382507334,1752.1470031738281,8,"[0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37]"
11,30.907658012484028,29.694015502929688,25.203033447265625,25.519484558105468,26.258740844726564,26.925827026367188,27.297650146484376,28.072021484375,28.9070068359375,29.694015502929688,30.665014648437502,31.810559082031247,33.15955200195313,34.684304809570314,35.633349609374996,48.14589721679694,123.06391549682627,260.3299865722656,5.607854282065676,5.4480133056640625,4.372955322265625,4.482060150146484,4.646953430175781,4.8159744262695305,4.926971435546875,5.13006591796875,5.315747070312501,5.4480133056640625,5.6099853515625,5.81396484375,6.05499267578125,6.351959228515625,6.539138793945312,6.944604187011719,35.43554800415764,76.4449462890625,8532.482649757352,8061.578018188477,7386.631927490234,7411.269356597901,7440.291986083985,7484.807043457031,7515.133575439453,7592.494667053223,7798.7822265625,8061.578018188477,8383.519226074219,8830.103915405272,9250.537628173828,9838.455523681641,10078.12973022461,10488.482309265137,69218.01469193712,93122.57507324219,2291.282797128542,2225.8055114746094,2023.9209899902344,2065.020484649658,2104.583636474609,2128.616340637207,2139.822103881836,2157.4739837646484,2192.3921630859377,2225.8055114746094,2283.6821350097657,2344.070980834961,2412.505987548828,2520.4577026367188,2563.7137390136722,2679.5263232421876,6160.135299805508,10712.608001708984,121.5254822019643,115.14794921875,104.5919189453125,105.82112237548829,106.98566589355468,108.38221740722656,109.0890899658203,110.55500793457031,112.36979980468749,115.14794921875,119.62614135742187,125.0916259765625,132.32163696289064,138.15416564941407,141.46571807861326,184.0534133911135,262.97252581788194,2625.7460021972656,35.588574417435304,34.38597106933594,30.113006591796875,30.90850650024414,31.368399963378906,32.06952056884766,32.462677001953125,33.148963928222656,33.83406982421875,34.38597106933594,35.204010009765625,36.33108215332032,37.7020263671875,39.37521667480469,40.45850830078125,45.35184143066408,116.94420520019692,166.7020263671875,11610.079350900442,11027.301010131836,10310.486022949219,10326.03259222412,10355.716738586427,10391.879203796387,10416.00520324707,10489.711502075195,10724.463006591797,11027.301010131836,11457.280194091796,11968.718005371094,12538.600201416015,13226.417498779298,13485.922756958007,13928.849797363284,73158.06081815307,97741.16799926758,11017.395015799842,10459.151504516602,9748.012969970703,9766.913651763916,9794.90699798584,9835.426632690429,9861.139477539062,9930.828201293945,10168.31055908203,10459.151504516602,10860.482244873047,11358.856570434571,11896.374853515626,12562.271484375,12831.071252441405,13257.651838989259,72502.14616806761,97098.32095336914,592.6843351005988,579.177490234375,511.3089904785156,518.0845366516113,526.2033935546875,533.2304473876953,535.6246978759765,542.6464538574219,568.4877807617188,579.177490234375,594.4917907714844,612.5462066650391,634.4831970214844,655.1782806396484,686.7540847778321,760.3976962280274,1564.4566661987549,2828.2980041503906,10,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 34, 35, 36, 37, 38, 39, 0, 0, 40, 41, 42, 43]"
13,36.41643702665521,34.79856872558594,30.296966552734375,30.760833282470703,31.720343627929687,32.48198547363281,32.88775024414062,33.723976135253906,34.40596923828125,34.79856872558594,35.387152099609374,36.055023193359375,37.3700439453125,40.204315185546875,42.32057189941405,69.78630920410156,125.41605880737353,168.4029541015625,6.584956722936102,6.4429473876953125,5.258026123046875,5.4059624633789065,5.612522888183594,5.8309890747070305,5.961935424804688,6.167915344238281,6.3330078125,6.4429473876953125,6.55499267578125,6.686004638671875,6.887060546875,7.219320678710938,7.554158020019531,8.42748046875,25.698087005615488,99.886962890625,11063.709152179108,9707.559494018555,9198.8740234375,9218.223232971191,9270.302531127929,9422.578500366211,9528.837872314452,9618.295028686523,9674.039373779297,9707.559494018555,9752.21958618164,9832.889721679689,10235.154809570313,11093.854962158204,11920.625946044922,17969.61173828121,181878.35182360868,206427.05493164062,2760.240220916371,2718.4860229492188,2492.4329833984375,2522.321237701416,2570.165870361328,2609.66018371582,2630.213507080078,2672.761947631836,2702.4900329589846,2718.4860229492188,2733.473175048828,2755.4893981933596,2782.376196289062,2861.7628631591797,3016.363941955566,3418.9943463134764,8602.670269928016,14276.159942626953,144.65625124065085,137.87103271484375,127.05703735351562,129.2390902709961,131.64462219238283,133.42498321533202,134.27606201171875,135.8482208251953,137.08974609375,137.87103271484375,139.03497924804688,140.98168334960937,145.63199462890626,156.5016052246094,169.09719238281247,222.8987005615234,708.7563877868951,3414.2019958496094,41.45534674415269,40.40303039550781,35.22406005859375,36.094216796875,37.03712280273437,37.94388427734375,38.44369812011719,39.32171630859375,39.96578369140625,40.40303039550781,40.77942504882813,41.277035522460935,42.0369384765625,44.13787536621094,46.500617980957024,69.81395263671872,125.62896066284199,175.220947265625,14760.51307327313,13336.227005004883,12634.56900024414,12732.941511535646,12832.15182006836,13036.41771697998,13165.568099975586,13262.626747131348,13308.279803466798,13336.227005004883,13366.715600585938,13424.924493408202,13905.413201904297,14830.222189331056,15999.55613708496,25230.271690978956,187487.05207388333,212144.4119873047,14053.062364829873,12638.273986816406,11976.427947998047,12062.534561035156,12161.267621765137,12351.380853271485,12468.61396484375,12562.161247253418,12607.933032226561,12638.273986816406,12672.254992675782,12735.589163208007,13202.402587890625,14134.712625122069,15216.805450439453,24086.646400451475,186561.67660311915,211240.21905517578,707.4507084432566,693.5930328369141,618.4369506835938,627.4062165222168,641.3070172119141,651.7091674804688,660.7366912841796,672.4771957397461,685.4477905273437,693.5930328369141,702.7957885742188,714.8974151611328,731.1366577148438,760.885678100586,788.0314498901366,891.2455795288084,2025.7466189575655,5471.507995605469,12,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 0, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61]"
15,42.12985760638772,40.3690185546875,34.99896240234375,35.4419189453125,36.49896240234375,37.42401123046875,38.05499267578125,39.074066162109375,39.8509521484375,40.3690185546875,40.92510986328125,41.629974365234375,42.68695068359375,44.815093994140625,47.165985107421875,64.96493530273438,148.16489868164123,1356.1318969726562,7.7158176287464455,7.445068359375,5.927001953125,6.204766845703125,6.428985595703125,6.703033447265625,6.85400390625,7.1280517578125,7.316009521484375,7.445068359375,7.590972900390625,7.741058349609375,7.96307373046875,8.316009521484375,8.7049560546875,10.054931640625,44.219342041031105,384.0880432128906,14428.170063541073,12980.56689453125,11366.141021728516,11721.781039428712,11908.744049072266,12273.477935791016,12511.776000976562,12777.528015136719,12902.327941894531,12980.56689453125,13115.251037597656,13373.378021240234,13931.184051513672,14505.324920654297,15347.648986816406,33818.365966796875,182218.6490325935,189791.1079711914,3407.492951603866,3372.407012939453,2799.041015625,3031.7591217041013,3130.01806640625,3193.6480102539062,3228.6839904785156,3292.7000122070312,3341.7570190429688,3372.407012939453,3403.550994873047,3435.9769592285156,3478.3300170898438,3539.7340698242188,3591.8280334472656,4561.814025878906,8667.627862548836,12653.473999023438,172.6234395934523,166.53402709960938,145.49392700195312,149.97586364746093,154.14697265625,157.70089721679688,159.38198852539062,162.44302368164062,164.72100830078125,166.53402709960938,168.96096801757812,171.8861083984375,176.40390014648438,184.74209594726562,200.99703979492188,253.700927734375,512.1980590820418,2336.617950439453,49.47994532465473,48.23907470703125,39.557952880859375,41.152932739257814,42.59112548828125,44.35009765625,45.18206787109375,46.593963623046875,47.613037109375,48.23907470703125,48.852996826171875,49.627105712890625,50.792938232421875,53.039031982421875,55.908966064453125,76.50100708007812,144.33955078125115,517.3999633789062,18943.086677917094,17483.936004638672,15751.217010498047,16087.959201049805,16315.080993652344,16778.88998413086,17025.08999633789,17243.54998779297,17399.65899658203,17483.936004638672,17576.490997314453,17801.78399658203,18404.869995117188,18964.343994140625,19855.11099243164,39428.02297973633,190027.09492187528,196023.27499389648,18107.61207529818,16652.024993896484,14842.338989257812,15300.56877746582,15481.052062988281,15925.009979248047,16181.209045410156,16427.780975341797,16577.281982421875,16652.024993896484,16744.114044189453,16972.086975097656,17583.435028076172,18140.408966064453,19031.824951171875,38541.90707397461,187479.77225036683,194889.28692626953,835.474602618915,820.8069763183594,705.1959228515625,722.3870513916015,742.1200866699219,764.73095703125,775.5100402832031,794.8219604492188,810.7309875488281,820.8069763183594,832.9349670410156,847.6920166015625,867.0259704589844,896.7120056152344,919.8040466308594,1028.1159973144531,3052.207223510753,5528.545013427734,14,"[0, 0, 1, 2, 3, 61, 62, 66, 69, 4, 5, 6, 7, 74, 76, 77, 78, 79, 80, 82, 84, 87, 88, 97, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55, 56, 57, 58, 59, 60, 63, 64, 65, 67, 68, 70, 71, 72, 73, 75, 81, 83, 85, 86, 89, 90, 0]"
17,53.28583554231823,48.76051330566406,40.557037353515625,41.96242449951172,43.26037261962891,44.61051788330079,45.40702514648437,46.90222930908203,47.99781494140625,48.76051330566406,49.648974609375,50.75799560546875,52.457470703125004,55.626333618164075,61.248146057128906,87.46742126464842,247.16551641854977,5228.641021728516,9.319986332642486,9.034011840820312,6.8880615234375,7.219452087402344,7.592991027832031,7.998556518554688,8.202886962890625,8.572967529296875,8.849945068359375,9.034011840820312,9.2230224609375,9.444000244140625,9.740777587890625,10.259805297851562,10.832971191406251,12.412347717285154,75.63654745483412,195.865966796875,24372.078369226554,17238.23403930664,14447.884002685547,14633.32036456299,15090.769335021974,15660.843162536621,15933.108840942383,16307.898971557617,16780.62782592773,17238.23403930664,17594.92432861328,18059.26436462402,18876.437005615237,20740.848092651366,23208.634631347653,285342.16382965085,451055.8291600373,465924.87603759766,4204.622969770853,4042.749053955078,3186.97900390625,3604.7662355041502,3712.4312326049803,3798.9266372680668,3850.797332763672,3937.4292526245117,4000.8295715332033,4042.749053955078,4084.802606201172,4133.2759063720705,4196.875158691406,4344.835247802735,5178.791658020018,8027.685094604488,17673.15617187529,33574.59094238281,215.2232060451615,198.6804656982422,170.79501342773438,174.44238861083986,179.01804473876953,183.51581268310548,186.18216247558593,191.13043212890625,195.51622314453124,198.6804656982422,202.57603149414064,207.45838012695313,214.98175659179685,230.82485961914062,265.05386047363277,346.6631573486328,1655.9303193359663,11828.985961914062,60.36113092694087,55.87159729003906,43.960906982421875,46.14332064819336,48.12002899169922,50.05608367919922,51.29608154296875,53.27604675292969,54.906951904296875,55.87159729003906,57.08222045898437,58.53605651855469,60.591589355468756,64.03664855957031,68.14647979736328,108.66857238769528,1298.8131278381352,4773.891082763672,29937.893606914786,22574.782501220703,19569.984985351562,19926.585371887206,20415.50648864746,21080.58426208496,21298.760986328125,21671.43125152588,22210.75719604492,22574.782501220703,22949.825805664062,23493.928201293944,24247.602404785157,26255.406399536136,28912.563212585446,296131.6035443114,469839.9158837283,482713.0249938965,28914.891497844474,21605.850524902344,18594.21905517578,18911.9532835083,19387.424927368163,20071.98668823242,20328.707376098635,20689.262496948242,21211.615148925783,21605.850524902344,21965.44940185547,22499.206225585935,23264.464611816406,25253.45645751954,27949.18295288086,293577.2968673706,468648.9698329776,479183.41787719727,1023.0021090703152,974.8059844970703,817.1360168457031,830.8492955932617,864.2251907348632,892.2354919433594,907.8823822021484,936.6657867431641,959.7168090820312,974.8059844970703,990.5469970703125,1011.091241455078,1038.3646728515625,1085.7546691894534,1146.0287490844726,2098.5056689453104,7228.173355957037,25180.30499267578,16,"[0, 0, 130, 133, 134, 135, 137, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 0, 84, 0]"
19,103.50678611275376,71.62504577636719,55.092987060546875,55.99785501098633,58.924905700683595,61.62284545898438,63.260015869140624,66.75701141357422,69.72244873046876,71.62504577636719,73.73961791992187,76.2432373046875,79.44375,87.66419982910158,116.52642669677734,282.91012756347476,3480.3511541443027,36064.63800048828,18.223839065097025,11.426025390625,8.59307861328125,8.77831607055664,9.210094299316406,9.739578247070312,10.055972290039064,10.664962768554688,11.143450927734374,11.426025390625,11.741015625,12.093090820312499,12.592010498046875,13.426742553710938,14.266128540039059,54.352070617674926,1913.3369156189106,8422.859954833984,68976.28249914915,38050.57856750488,20973.559997558594,24920.034683776856,27219.905033264164,29662.955198669435,31073.931188964845,33777.35208129883,36198.992486572264,38050.57856750488,41100.61932373047,47977.635113525386,57625.44608764649,129658.42478332529,326934.86214294424,454632.6263351439,536887.5308002627,581540.9389343262,6046.1051505954065,5319.000534057617,3884.0990295410156,4091.029992248535,4455.521847839355,4704.245242309571,4817.928082275391,5003.67049407959,5181.223846435547,5319.000534057617,5546.825079345703,6044.942868041992,6958.487213134766,8078.8279235839855,9443.042098999022,13756.87552490234,22669.96157946804,28253.192932128906,392.2500262165701,296.314453125,226.55697631835938,232.57820294189452,244.4746807861328,255.61500396728516,263.09010314941406,276.057373046875,287.49232177734376,296.314453125,305.48692626953124,317.56127624511714,339.8495971679688,406.63767089843753,546.0978057861325,2823.3041616821265,8187.567687500041,11914.68685913086,92.98412349524088,77.3050537109375,58.6849365234375,59.572395660400396,62.91383911132813,66.33570098876953,68.29305114746094,72.2776107788086,75.26903076171875,77.3050537109375,79.34955444335938,81.88062744140625,84.94365234374999,90.66319885253908,114.11840209960937,269.59284576416013,2467.6716262208633,6638.458099365234,77275.27408897324,45985.18348693848,31431.453002929688,32188.018641601564,34583.72605163574,37238.55679931641,38653.706500244145,41481.87675476074,43992.25999145508,45985.18348693848,49306.2255859375,56699.4170928955,66481.7060119629,140438.96029663098,338528.425538635,464071.8636865232,546102.9752234556,602571.8139953613,75629.35242463421,44503.149017333984,30103.876007080078,30766.2093442688,33117.34444458008,35754.92070465088,37283.62297973633,40046.78225708008,42411.419189453125,44503.149017333984,47722.12977905273,54969.20156249999,64938.834777832046,138411.30147399905,334140.9223342893,462191.1321874999,543022.4161559147,601325.106048584,1645.9216643390278,1319.113510131836,1024.0439758300781,1062.1527164916993,1111.582452697754,1161.8361831665038,1188.6138671875,1244.5777053833008,1290.2245971679686,1319.113510131836,1354.5542419433593,1405.5840057373048,1489.075341796875,2526.7026519775536,3603.4607910156246,6680.319442443817,14520.502378113226,25813.093048095703,18,"[0, 0, 0, 1, 2, 3, 4, 37, 122, 431, 432, 5, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27, 28, 29, 30, 210, 214, 281, 284, 293, 297, 299, 31, 32, 33, 34, 35, 36, 38, 39, 40, 41, 42, 43, 44, 45, 46, 0, 0, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 336, 228, 230, 231, 233, 236, 67, 68, 69, 70, 71, 72, 73, 75, 278, 280, 287, 410, 411, 77, 78, 79, 80, 81, 83, 86, 87, 420, 421, 401, 406, 408, 409, 413, 88, 89, 91, 92, 93]"
21,129.6453385726584,90.04052734375,70.7030029296875,71.94227709960937,76.47852478027343,79.59200286865234,81.51807556152345,85.2019271850586,88.00641479492188,90.04052734375,92.11165771484374,94.58631896972655,97.83375854492186,103.23789978027344,110.36891784667968,235.45614288330614,7497.438514648654,9732.6640625,24.42637663607068,13.0350341796875,9.517974853515625,9.932627716064454,10.481662902832031,11.149996948242187,11.535986328125,12.202980041503906,12.72340087890625,13.0350341796875,13.3700439453125,13.758016967773438,14.350982666015625,15.109829711914063,15.868281555175777,18.14909271240236,4748.854145876383,11071.976959228516,485522.97308576916,477876.409072876,171940.4559020996,185481.3126939087,235400.97713653563,300255.6768569946,338861.6888763427,402362.91680908203,451236.1591247559,477876.409072876,507533.17346801754,545060.1676513671,597221.3034606935,647424.7114105225,674702.8869949342,757371.2046365361,793036.3088377381,802850.2970275879,7846.227561030463,5908.856048583984,4849.31201171875,4906.792505554199,5096.240523376465,5276.062895202636,5371.301751708985,5582.932464599609,5764.004254150391,5908.856048583984,6204.93359375,7468.542568969726,9503.142224121098,12674.871972656252,15907.435177612302,28797.65948120135,49430.739738190816,59835.774017333984,534.8343379668236,356.4700469970703,283.6769104003906,293.62748193359374,304.68507904052734,318.74245300292966,325.5885925292969,339.51094818115234,349.52973022460935,356.4700469970703,363.80242919921875,373.1385803222656,385.7724304199219,417.71994934082034,505.08315429687497,5939.6947744751,15171.700226349281,44023.225006103516,135.35278193461443,92.07246398925781,65.718017578125,71.70834713745117,75.95670104980469,79.91170501708984,82.20420837402344,86.78173828125,89.98113403320312,92.07246398925781,94.27957153320312,96.47969665527344,99.56974487304689,104.43651428222657,111.40132751464843,232.0539855957038,7430.468485107611,35995.935974121094,496656.4981243421,487744.95500183105,189768.7019958496,197243.01562222288,245355.7302105713,311425.0694183349,349483.9107879639,413665.26875305176,462331.9056030274,487744.95500183105,518849.41760253906,556282.2379089355,609718.29118042,658884.6623077393,686475.7383132934,765699.9777960206,801299.9665108953,810166.4119873047,494193.45948190975,485817.60748291016,178283.69201660156,193571.30786343385,243504.42716339108,308757.1033477783,346567.5014129639,410008.4575653076,459594.54467163084,485817.60748291016,516692.74361572263,554495.8884948731,607211.2076049806,656551.5519165039,684695.7945251464,764193.0802935793,799771.7420095525,808665.1149902344,2463.0386424323565,1560.37890625,1273.447021484375,1311.9247819213867,1354.7350177001954,1400.8359573364257,1432.5513671874999,1491.1943588256836,1533.607110595703,1560.37890625,1592.3991943359374,1638.3306671142577,1732.2669860839844,4727.912725830081,8197.058750915523,13598.306440429693,37575.2304948744,53464.774963378906,20,"[0, 0, 503, 506, 508, 515, 516, 519, 651, 827, 828, 833, 835, 837, 1368, 1371, 1382, 1586, 1978, 2333, 2334, 2335, 2336, 2350, 2363, 2365, 2370, 2375, 2602, 2742, 2743, 2746, 2749, 2751, 2758, 2765, 2767, 2769, 2772, 2777, 2787, 2858, 2865, 2869, 2872, 2874, 2878, 2880, 2883, 2885, 2889, 2891, 3033, 3034, 3048, 3085, 3086, 3089, 4011, 4583, 4587, 4593, 4597, 4615, 4618, 4619, 4624, 4642, 4643, 4659, 0, 1, 103, 105, 109, 111, 231, 232, 553, 669, 673, 675, 679, 1462, 1464, 1465, 1468, 1469, 1589, 1591, 1592, 1943, 1944, 2607, 2609, 2652, 2654, 2683, 2802, 2806, 3213, 3218, 3635, 3638, 4058, 4090, 4091, 4094, 4095, 4102, 4280, 4729, 4730, 4736, 4765, 4772, 4781, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 572, 573, 574, 577, 629, 1476, 1479, 1874, 1876, 1881, 1883, 1886, 1930, 1931, 2089, 2093, 2117, 2134, 2140, 2144, 2152, 2430, 2441, 2528, 3657, 3731, 3732, 3734, 3829, 3835, 3836, 3839, 3848, 4332, 4334, 4343, 13, 900, 1081, 1087, 1922, 1924, 1926, 1951, 1952, 2523, 2526, 2529, 2533, 2535, 2830, 3231, 3233, 3236, 3237, 3239, 3248, 3397, 3399, 3403, 3406, 3409, 3410, 3426, 3692, 4287, 4491, 4495, 4498, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 481, 486, 493, 497, 505, 1717, 1720, 1723, 1726, 1729, 1732, 1735, 1740, 1741, 1750, 1765, 1769, 1787, 1790, 1792, 1794, 2401, 2404, 2406, 3252, 3253, 3254, 3255, 3257, 3258, 31, 32, 33, 34, 35, 531, 1171, 1177, 1178, 1180, 1181, 1183, 1184, 1187, 1188, 1565, 1568, 1571, 1573, 1585, 1590, 1929, 2004, 2185, 2188, 2194, 2200, 2201, 3093, 3095, 3101, 3113, 3117, 3118, 3659, 3661, 3667, 3668, 3669, 3670, 3676, 3677, 3678, 3679, 3814, 3817, 3819, 3838, 3840, 3872, 3877, 3880, 4101, 4105, 4107, 4110, 36, 37, 38, 39, 40, 41, 138, 140, 142, 144, 145, 620, 621, 623, 624, 2226, 2228, 3370, 3372, 3375, 3379, 4130, 4131, 4134, 4137, 4141, 4142, 4146, 4147, 4159, 4161, 4162, 4168, 4170, 4189, 4192, 4195, 4197, 4199, 4202, 295, 341, 351, 530, 533, 535, 537, 542, 546, 548, 556, 2301, 2304, 2306, 2308, 2310, 2713, 2715, 2844, 2845, 2847, 2848, 3402, 3459, 3463, 3467, 3471, 3474, 3475, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 363, 783, 1235, 1236, 1246, 1824, 1827, 3532, 3539, 3540, 4225, 4226, 57, 58, 59, 60, 61, 62, 63, 230, 235, 579, 581, 582, 588, 639, 643, 645, 1254, 1256, 1259, 1260, 1261, 1263, 1264, 1266, 1267, 1274, 1277, 1279, 1282, 1283, 1285, 1287, 1289, 1291, 1955, 1956, 1959, 1960, 1980, 1983, 1984, 1985, 1991, 2035, 2038, 2747, 2755, 2759, 2763, 2768, 3123, 3127, 3130, 3133, 3135, 3137, 3140, 3143, 3164, 3171, 4049, 4052, 4062, 4340, 4344, 4346, 4349, 4353, 4356, 4359, 4361, 4363, 4366, 4367, 4370, 4372, 4374, 4376, 4377, 4389, 4390, 4391, 4392, 4420, 4437, 4441, 4450, 4453, 4486, 4489, 4493, 4496, 4499, 4502, 4503, 64, 65, 66, 1305, 1306, 1307, 1308, 1309, 3400, 3404, 3405, 67, 68, 69, 70, 71, 72, 73, 344, 355, 364, 371, 376, 387, 398, 402, 404, 408, 413, 975, 976, 977, 3422, 3431, 4667, 4685, 74, 75, 76, 77, 78, 79, 80, 81, 979, 981, 982, 984, 985, 987, 988, 991, 995, 998, 1001, 2022, 2521, 2544, 2550, 4113, 4116, 82, 83, 84, 85, 86, 2567, 2570, 2573, 2577, 2592, 2595, 2600, 2815, 2817, 2819, 2820, 4307, 4312, 87, 88, 89, 90, 91, 521, 1542, 1548, 1552, 2368, 2371, 2374, 2380, 2382, 2385, 2386, 2694, 2695, 2696, 2698, 2699, 2719, 2828, 2829, 2831, 2832, 2833, 2834, 2835, 3465, 3783, 3787, 3790, 4046, 4048, 4051, 4053, 4055, 397, 403, 405, 1157, 1159, 1163, 2070, 2079, 2103, 2121, 3515, 4148, 4149, 4157, 4163, 4166, 4172, 4173, 4176, 4180, 4183, 4276, 4279, 4282, 4284, 4715, 4718, 4721, 4724, 92, 93, 94, 95, 96, 97, 2289, 3623, 3625, 3626, 3628, 3630, 3633, 4650, 98, 99, 100, 101]"
23,137.71112315999167,98.88645935058594,77.05300903320312,78.62768969726562,83.51056091308594,86.8117431640625,89.36725158691407,93.63877868652344,96.76422729492188,98.88645935058594,101.09220581054687,103.60636596679687,106.93875122070312,112.7903564453125,119.98939208984373,270.6177139282226,8766.58769320742,12803.45297241211,17.47948943647532,14.330032348632812,10.146026611328125,10.743951110839845,11.59711181640625,12.241983032226564,12.668978881835937,13.406944274902344,13.981402587890626,14.330032348632812,14.72305908203125,15.146017456054688,15.666986083984376,16.461871337890624,17.18633117675781,18.919482116699214,82.59719589236389,6085.242919921875,627035.2922591309,594092.7029876709,205043.09103393555,215841.0317455139,238899.34571777345,301592.3584106445,401888.58013610845,489725.0414505005,556963.7084106446,594092.7029876709,648983.0423522949,705873.3176330567,803894.2580444337,933689.358230591,1021094.3865234373,1084801.0926455688,1112105.834559235,1123896.3369750977,8553.702945115452,6500.254974365234,5361.229949951172,5463.892897033691,5631.522247619629,5843.643196105957,5961.723315429688,6181.081977844238,6353.777575683594,6500.254974365234,6797.983673095703,7907.46323852539,9783.867834472656,13293.036352539064,16557.059167480464,33397.89353485106,64682.62163183752,80353.28799438477,574.7862265438408,392.2564239501953,318.86785888671875,329.6924563293457,340.6838012695313,352.4858963012695,360.54808044433594,374.8811569213867,384.90281982421874,392.2564239501953,400.45036621093755,410.34690551757814,422.8629333496094,454.8395935058594,542.7399780273436,6755.468973693844,15105.630936829486,21118.907958984375,163.92387953156987,101.59452819824219,76.85293579101562,79.69335833740234,83.99380187988281,88.83501892089843,91.19881896972656,95.99603271484375,99.48411865234375,101.59452819824219,104.01259155273436,106.95454101562498,110.22044067382812,115.58765563964843,125.6590621948242,356.3667346191403,10315.150155060328,32714.11004638672,639148.892303595,606066.0785064697,218097.71099853516,224523.83497167967,249130.56247894285,315814.6749053955,412935.20570373535,501327.24925994873,569220.0040039063,606066.0785064697,661050.4957946776,719031.3069854736,815106.6820129394,942637.5232177734,1031799.3693984984,1096013.6731811524,1121647.5388416762,1131787.1849975586,636482.8959229182,603219.5659790039,212372.54098510742,222815.3939675293,247417.92664093018,312283.42191772466,410697.0045532227,498865.84325408936,566435.7934143067,603219.5659790039,658953.4020141602,715615.0173583983,812710.9525390626,940419.6566833497,1029650.9099533081,1093681.6364282225,1119928.543896669,1130238.2229309082,2665.996380676748,1721.5154418945312,1387.2230224609375,1456.9695000000002,1501.6721112060548,1560.6139114379885,1586.9157135009764,1648.6965637207031,1692.051611328125,1721.5154418945312,1754.9957580566406,1800.7955322265625,1894.6984436035157,4949.877355957034,8647.550929260253,15941.301114807124,36327.27570663769,53703.38592529297,22,"[0, 0, 225, 226, 227, 870, 1781, 1786, 1790, 1793, 1794, 1795, 1799, 1805, 1813, 1816, 1819, 1825, 1828, 1838, 1844, 1848, 1851, 1856, 1922, 1925, 1928, 1930, 1931, 1933, 1936, 1938, 1939, 1941, 1943, 1945, 1994, 1995, 2015, 2333, 2334, 2336, 2344, 2354, 2362, 2368, 2404, 2408, 2411, 2414, 2415, 2422, 2676, 2677, 2682, 2716, 2718, 2723, 2726, 2732, 2733, 2734, 2735, 2736, 2871, 2872, 2891, 2893, 2895, 2899, 2902, 2907, 2914, 2938, 2939, 3068, 3069, 3071, 3073, 3076, 3382, 3385, 3387, 3389, 3390, 3392, 3393, 3395, 3396, 3397, 3399, 3406, 3413, 3691, 3704, 3706, 3927, 4040, 4043, 4046, 4053, 4060, 4069, 4113, 4252, 4260, 4265, 4280, 4335, 4534, 4536, 4537, 4539, 4540, 4541, 4543, 4547, 4550, 92, 96, 1447, 1452, 1455, 1459, 1466, 2047, 2729, 2730, 2737, 2738, 2743, 2751, 2752, 2753, 2757, 2758, 2761, 2968, 2971, 2974, 2976, 3033, 3037, 3041, 3044, 3046, 3113, 3126, 3131, 3136, 3147, 3154, 3155, 3157, 3723, 3725, 3727, 3744, 3747, 3753, 3755, 3768, 3932, 3934, 3936, 3937, 3939, 3942, 3943, 4094, 4134, 4135, 4355, 4356, 4361, 4362, 4364, 4567, 4568, 4576, 4587, 4590, 4592, 4595, 4596, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 309, 923, 1022, 1024, 1025, 1026, 1029, 1031, 1570, 1578, 1581, 1595, 1600, 1613, 1629, 1640, 1654, 1657, 1660, 1663, 1664, 1668, 1669, 1670, 1671, 1672, 1686, 2033, 2058, 2059, 2061, 2064, 2072, 2074, 2092, 2130, 2131, 2132, 2167, 2177, 2262, 2264, 2267, 2274, 2282, 2283, 2284, 2285, 2288, 2289, 2290, 2291, 3059, 3061, 3063, 3067, 3072, 3074, 3077, 3079, 3080, 3081, 3082, 3156, 3159, 3160, 3161, 3162, 3163, 3168, 3169, 3181, 3345, 3441, 3443, 3444, 3795, 3813, 3819, 3826, 3835, 3839, 3845, 3852, 3861, 3879, 3904, 3907, 3908, 3929, 3930, 3938, 3941, 3944, 3946, 3947, 3949, 3952, 3953, 3958, 3960, 4140, 4624, 4625, 4629, 4633, 4637, 177, 178, 182, 184, 187, 190, 193, 196, 201, 205, 206, 208, 210, 217, 218, 220, 222, 224, 229, 231, 233, 238, 239, 240, 243, 244, 247, 252, 254, 316, 317, 319, 320, 322, 323, 325, 326, 327, 329, 612, 613, 618, 621, 771, 772, 775, 777, 781, 783, 789, 936, 990, 991, 993, 994, 997, 998, 1000, 1002, 1003, 1005, 1006, 1010, 1094, 1095, 1097, 1122, 1125, 1129, 1141, 1707, 2304, 2307, 2308, 2310, 2312, 3391, 3403, 3404, 3405, 3442, 3453, 3472, 3476, 3480, 3498, 3506, 3511, 3877, 3878, 3881, 3885, 3887, 3891, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 256, 257, 259, 332, 334, 335, 345, 349, 350, 351, 356, 357, 358, 490, 493, 495, 498, 502, 505, 508, 512, 514, 516, 519, 521, 524, 526, 536, 639, 640, 641, 642, 643, 644, 645, 648, 649, 650, 651, 652, 653, 654, 662, 663, 1416, 1792, 1797, 1798, 1800, 1802, 3566, 3570, 3573, 3576, 3604, 4195, 4196, 4199, 4202, 4204, 571, 1450, 1464, 2185, 2187, 2192, 2204, 2206, 2207, 2208, 2209, 2258, 2557, 2566, 2571, 2583, 2584, 30, 31, 32, 263, 968, 969, 3913, 3915, 3917, 3918, 3919, 3933, 3940, 3945, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 584, 587, 588, 590, 592, 593, 595, 598, 601, 603, 605, 607, 609, 611, 616, 617, 622, 2438, 2440, 2459, 2463, 2469, 2487, 2524, 2896, 2904, 2917, 4458, 4461, 4463, 4467, 4471, 54, 627, 628, 731, 2588, 2590, 2591, 2593, 2594, 2595, 2596, 2599, 2607, 2628, 4238, 4242, 4244, 4250, 4259, 4269, 4276, 4299, 4316, 4317, 4320, 4321, 55, 56, 57, 58, 59, 60, 61, 62, 660, 661, 664, 1901, 3216, 3217, 3218, 3223, 3230, 3236, 4310, 4313, 4319, 4322, 4324, 4325, 4327, 4328, 4329, 4331, 4333, 4334, 4336, 4337, 4338, 4393, 4396, 4397, 4399, 4402, 4404, 4407, 4408, 4410, 4411, 4412, 4415, 4416, 4424, 4432, 4434, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 754, 1209, 1212, 1217, 1247, 1253, 1258, 1319, 1326, 1331, 1336, 1348, 1383, 1390, 1501, 1651, 1655, 1661, 1915, 3692, 3695, 3698, 3708, 3757, 3770, 3796, 4007, 4009, 4010, 1269, 1272, 1275, 1278, 1281, 1283, 1286, 1290, 1292, 1295, 1296, 1299, 1301, 1304, 1306, 1308, 1311, 1313, 1315, 1317, 1321, 1323, 1324, 1327, 1329, 1333, 1335, 1339, 1342, 1345, 1347, 1350, 1352, 1354, 1357, 1359, 1361, 1363, 1365, 1367, 1368, 1375, 1378, 1380, 1382, 1387, 1389, 1392, 1393, 1394, 1395, 1691, 1693, 1695, 1696, 1078, 1080, 1083, 1085, 1087, 1091, 1093, 1098, 1101, 1107, 1110, 1119, 1472, 1475, 1478, 1510, 1513, 1522, 1529, 1540, 1547, 1560, 1564, 1569, 1575, 1577, 1585, 1594, 1602, 1605, 1608, 1618, 1623, 1625, 1630, 1635, 1637, 1641, 1644, 1647, 1650, 1658, 1662, 1665, 1681, 1684, 1687, 1689, 1697, 1700, 1723, 1725, 1726, 1729, 1732, 1734, 1736, 1739, 1760, 1763, 2410, 2413, 2425, 2426, 2665, 2667, 2668, 2673, 2675, 2683, 2686, 2691, 2693, 2696, 3512, 3893, 3906, 4254, 4258, 4262, 4267, 4272, 4275, 4672, 4673, 4674, 4675, 4676, 1138, 1140, 1144, 1150, 1153, 1154, 1158, 1192, 1947, 1948, 1949, 1950, 1951, 1953, 1984, 2439, 2443, 2445, 2448, 2451, 2453, 2455, 2458, 2461, 2465, 2467, 2470, 2472, 2475, 2478, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 93, 1999, 3026, 3265, 3268, 3272, 3275, 3332, 3336, 3338, 3342, 3343, 1710, 1724, 1727, 1733, 1738, 1741, 1754, 1757, 1764, 1766, 1769, 1770, 1772, 1774, 1776, 1777, 1782, 1785, 1787, 1789, 1791, 1822, 2022, 2024, 2029, 2030, 2032, 2037, 2038, 2040, 2046, 2157, 2158, 3316, 3318, 3339, 3341, 3349, 3351, 3353, 3361, 3364, 3368, 3370, 3421, 3432, 3436, 3439, 3448, 3451, 3517, 3522, 3524, 3527, 3532, 3536, 3540, 3547, 3579, 4101, 4103, 4106, 4108, 4110, 4112, 4115, 4117, 4120, 4123, 4127, 4130, 4136, 4139, 4142, 4144, 4146, 4148, 4149, 0, 94, 95, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 186, 189, 192, 195, 198, 207, 2785, 2787, 2789, 1322, 1364, 2518, 2528, 2529, 109, 111, 112, 114, 116, 119, 121, 123, 125, 128, 131, 132, 134, 135, 136, 137, 140, 141, 143]"


==> data/Raspi/scalability/cyclonedds/cyclonedds_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,6.8166556450289475,6.777984619140625,4.944000244140625,5.3140769348144525,5.740020751953125,6.092987060546875,6.222137451171875,6.5,6.6669921875,6.777984619140625,6.889007568359375,7.001007080078125,7.165985107421875,7.407009887695312,7.629954528808593,8.435621948242165,9.864844635009826,13.7969970703125,1.170636966349524,1.147979736328125,0.740966796875,0.7983739318847656,0.9630126953125,1.073028564453125,1.07403564453125,1.093017578125,1.128997802734375,1.147979736328125,1.14898681640625,1.167022705078125,1.204986572265625,1.27801513671875,1.369964599609375,1.5181909179687496,1.741025360107422,48.1099853515625,635.7276107325698,630.7514953613281,499.1419677734375,528.5148601074219,572.4273483276367,602.0498123168945,608.902700805664,622.6647415161133,627.57421875,630.7514953613281,634.1517944335938,638.6351776123047,646.1918090820312,661.7697570800782,678.6409713745118,783.6161001586911,915.6452131958122,1555.0559997558594,346.63459014592326,347.66200256347656,265.34796142578125,272.7585236816406,293.86339202880856,301.31187438964844,306.57557983398436,338.4455032348633,345.70001220703125,347.66200256347656,349.38458862304685,351.30458374023436,354.23780517578126,370.39969787597664,400.5625518798828,434.02852050781223,502.9420502624557,682.7140197753906,28.21333653473657,26.869003295898438,19.593017578125,21.37834295654297,22.814811096191406,24.980059814453124,25.4630126953125,26.166015625,26.610015869140625,26.869003295898438,27.128588867187503,27.42498779296875,27.85101318359375,28.645428466796883,30.127177429199214,76.06716644287098,88.73644683838036,112.33404541015625,7.261793374546116,6.92498779296875,4.964019775390625,5.168562713623047,5.777008056640625,6.22100830078125,6.389984130859375,6.647003173828125,6.814971923828125,6.92498779296875,7.019012451171875,7.130035400390625,7.259002685546875,7.463867187500001,7.64898681640625,8.406982421875,58.33439199829262,106.79498291015625,1104.8324810630081,1098.3200073242188,906.989013671875,918.3845006408691,983.5018194580078,1021.0808868408203,1040.647982788086,1083.9402542114258,1093.2424011230469,1098.3200073242188,1104.2305908203125,1113.2955932617188,1130.1637939453126,1159.2268890380858,1183.8477172851562,1380.5131997680664,1543.8656250305846,2428.8770141601562,1025.8246233991542,1020.7274932861328,840.7659912109375,853.3220838623047,912.8516452026367,946.2136718749999,962.5079132080077,1007.2099685668945,1016.2289855957032,1020.7274932861328,1025.9686218261718,1033.073910522461,1046.0206176757813,1079.051773071289,1100.1932357788087,1283.1761578369135,1378.5615674133303,2310.8789978027344,79.00785766385381,76.6829833984375,63.368988037109375,65.96208471679688,69.1532632446289,73.75799713134765,74.46213073730469,75.51800537109375,76.239990234375,76.6829833984375,77.14700317382812,77.66597595214844,78.45857543945313,82.82908020019534,102.88614349365234,117.98340728759764,141.14414523315895,172.44195556640625,2,"[0, 0, 0]"
5,14.230899986477914,14.332000732421875,10.370025634765625,10.740479278564452,11.201716308593749,11.592010498046875,11.815011596679689,12.295997619628906,13.05518798828125,14.332000732421875,14.7039794921875,14.979983520507812,15.220989990234376,15.536660766601562,15.833018493652345,18.46554718017577,68.27087167358478,99.51901245117188,2.5708440949451843,2.5,1.612030029296875,1.7028536376953125,1.8149057006835938,1.925953674316406,2.000030517578125,2.1659927368164062,2.371002197265625,2.5,2.592987060546875,2.683013916015625,2.777008056640625,2.907989501953125,3.0360107421875,3.298186950683589,50.598913848877395,59.22003173828125,1306.924140982118,1367.5824737548828,908.220947265625,1089.0001855163575,1100.5144070434571,1113.7396377563475,1123.8890350341796,1149.277229309082,1298.0427734374998,1367.5824737548828,1382.51337890625,1392.8367614746094,1409.280987548828,1439.327783203125,1455.425360107422,1663.7063613891594,2440.1472238159413,5069.943023681641,764.614056790023,772.5090026855469,567.6860046386719,643.9583492736816,669.3983309936523,684.4490600585938,695.2826904296875,713.3757247924805,741.0066162109374,772.5090026855469,787.905029296875,796.7400207519531,809.3889892578125,821.3329040527344,858.5321670532226,915.2755181884764,1033.0398581848324,1764.572998046875,57.151706455705835,55.70396423339844,37.1300048828125,44.18487878417969,45.03394104003907,45.89982452392579,46.44498596191406,47.4649658203125,51.04061279296875,55.70396423339844,56.870025634765625,57.94507751464844,59.15460815429688,61.11167602539062,104.18625946044918,114.22968811035153,125.0957536926273,141.739013671875,13.982681573845646,13.388992309570312,9.501007080078125,10.239738372802734,10.645712280273438,11.00103759765625,11.220947265625,11.704994201660156,12.55423583984375,13.388992309570312,13.7227783203125,13.963992309570312,14.2404052734375,14.609030151367186,14.963334655761718,62.279022216796875,74.13967800903384,83.03594970703125,2379.0000743018086,2498.230010986328,1690.4629821777344,2018.0508417663575,2049.224786071777,2077.2516540527345,2091.4243041992186,2120.2589950561523,2314.9085998535156,2498.230010986328,2529.055798339844,2545.0551208496095,2560.076385498047,2583.7461944580077,2610.572950744629,2847.0327322387693,3794.6236302185207,7146.0570068359375,2159.4743298831154,2249.072998046875,1535.5550231933594,1841.5553417053222,1870.3267782592773,1895.4974685668944,1909.20126953125,1933.7300415039062,2116.2241638183596,2249.072998046875,2269.6361755371095,2297.6840911865233,2330.332794189453,2350.1242797851564,2369.6423370361326,2588.19647766113,3467.6358889160642,6925.241973876953,219.52574441869305,218.86952209472656,154.907958984375,172.88834298706055,175.72170959472658,178.43706359863282,180.05596923828125,183.52326202392578,204.18398437500002,218.86952209472656,222.5137939453125,227.74645080566404,262.30499877929685,268.9751739501953,274.3082611083984,304.35592315673784,342.4230562439005,786.2960510253906,4,"[0, 0, 1, 2, 3, 4, 0, 0]"
7,18.92509972139535,18.333953857421875,14.980010986328125,16.37097103881836,16.796351318359374,17.221038818359375,17.44500732421875,17.816001892089844,18.131964111328124,18.333953857421875,18.556988525390626,18.87104187011719,19.481231689453125,21.074072265625002,21.797744750976566,23.321551208496093,72.39761953735436,79.83200073242188,3.1452135323520647,3.037017822265625,2.35107421875,2.574005126953125,2.665780029296875,2.722044372558594,2.77801513671875,2.88897705078125,2.98095703125,3.037017822265625,3.110992431640625,3.22100830078125,3.369964599609375,3.611968994140625,3.795989990234375,4.166998596191406,4.579076477050875,59.00103759765625,1838.6134279182158,1763.4404754638672,1476.7579956054688,1679.4077751159668,1715.2405340576174,1726.4609985351562,1734.6945220947264,1748.1831970214844,1756.8126342773437,1763.4404754638672,1776.5983764648436,1821.891180419922,1892.7054443359375,2128.360235595703,2151.3318832397463,2222.9514889526367,3021.4665357971244,6120.654968261719,1069.6566993131216,1033.5350036621094,858.8870239257812,966.6722423095703,984.4564541625977,1006.1992660522461,1010.7534729003906,1018.4375305175781,1026.3500244140623,1033.5350036621094,1043.179998779297,1085.9282958984375,1110.104382324219,1207.64775390625,1218.6641510009765,1294.467126159668,1505.4366663208016,1793.052978515625,75.4975027367772,71.427490234375,56.406982421875,66.11013543701172,67.68476196289063,68.55499267578125,69.03352661132813,70.03900146484375,70.83502807617188,71.427490234375,72.27840576171874,73.53933410644531,80.24845581054689,85.12705688476564,89.52556457519535,122.92900604248047,153.0646269531253,422.9249267578125,19.328412569957564,18.33502197265625,14.241943359375,16.053490234375,16.6297998046875,17.095011901855468,17.3490234375,17.77703857421875,18.1110107421875,18.33502197265625,18.612030029296875,18.93220520019531,19.61102294921875,21.50346069335938,22.220079040527345,57.91891204833984,78.13160751342836,122.92706298828125,3339.815600009903,3220.95849609375,2666.8680114746094,3073.403810241699,3137.4588214111327,3151.5302124023438,3159.1419006347655,3174.142753601074,3190.974993896484,3220.95849609375,3260.5577941894535,3330.355987548828,3415.0392089843754,3826.0337127685543,3900.136331176758,4000.8342181396483,5034.5572932435,8591.039001464844,3025.1663557918196,2902.9035034179688,2424.052001953125,2782.1874356689455,2843.970426635742,2859.0700332641604,2866.2134368896486,2878.8617630004883,2890.2774047851562,2902.9035034179688,2943.1550354003903,3026.389254760742,3106.768377685547,3467.873181152344,3516.584544372559,3625.541081848145,4548.184687744179,8126.3919677734375,314.64924421808325,298.4070129394531,242.81600952148438,283.69443716430663,286.4734124755859,289.33217468261716,290.96177368164064,293.927734375,296.37001953125,298.4070129394531,303.3031921386719,328.2011016845703,341.4838073730469,350.98558349609374,369.91248474121096,437.084855041504,469.99420245361586,637.1849975585938,6,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 0, 0]"
9,23.154651224804844,22.925048828125,17.61102294921875,20.847733306884766,21.445785522460938,21.888710021972656,22.1094970703125,22.48199462890625,22.75799560546875,22.925048828125,23.110992431640625,23.298965454101562,23.53704833984375,23.98095703125,24.50128173828125,26.762718200683594,55.681745147705854,110.51702880859375,4.2438233489008965,4.167022705078125,2.815032958984375,3.4805923461914063,3.629058837890625,3.7590255737304688,3.834014892578125,3.9820556640625,4.094024658203125,4.167022705078125,4.242950439453125,4.3330078125,4.4439697265625,4.5920562744140625,4.739967346191406,5.037025451660156,29.933785247802906,50.462982177734375,2367.155401536506,2344.8619842529297,1863.3290100097656,2209.5042922973635,2299.543525695801,2316.0094985961914,2322.250946044922,2332.22900390625,2339.9200134277344,2344.8619842529297,2350.3629455566406,2358.436492919922,2370.8440551757812,2400.3900451660156,2452.3932342529297,2868.8907470703125,3468.346562194922,7839.72412109375,1407.6324512874198,1395.2735290527344,1105.4030456542969,1288.3723449707034,1349.3655090332031,1374.6202239990234,1378.4579620361328,1384.4226837158203,1389.9939575195312,1395.2735290527344,1406.9769592285156,1414.615493774414,1422.4410705566406,1433.0530242919922,1467.494728088379,1609.1005477905273,2001.8583908081114,4285.02197265625,98.2377849100487,95.92800903320312,74.20306396484375,80.43449249267577,92.5462646484375,93.58674621582031,94.11105346679688,94.9459228515625,95.59109497070312,95.92800903320312,96.36993408203125,96.85101318359375,97.51800537109375,99.22398376464844,123.04845428466797,135.4313201904297,163.87050247192462,550.9611206054688,25.616094411377738,25.020004272460938,19.14691162109375,21.779425811767577,23.233978271484375,23.777008056640625,24.037994384765625,24.480735778808594,24.81500244140625,25.020004272460938,25.239990234375,25.480499267578125,25.759002685546875,26.220993041992188,26.81525421142578,54.738548278808594,73.81630554199268,95.404052734375,4355.910535082557,4321.745498657227,3452.8589782714844,4102.847294616699,4260.743240356445,4280.020248413086,4288.367004394531,4302.778495788574,4314.023986816406,4321.745498657227,4330.970001220703,4343.089004516602,4360.693023681641,4400.64599609375,4490.366493225098,5190.272247314453,5911.229015350473,14764.69302368164,3926.040206719058,3896.564483642578,3125.602020263672,3695.6027633666995,3841.5755310058594,3856.3267211914062,3863.2659301757812,3876.5722427368164,3888.1560668945312,3896.564483642578,3904.72900390625,3912.998489379883,3925.8580322265625,3966.127471923828,4061.86376953125,4689.147750854492,5390.643446350172,11653.980041503906,429.8703283634983,428.1089782714844,327.2569580078125,391.146199798584,398.74847412109375,401.8700256347656,403.4239807128906,406.59202575683594,411.572998046875,428.1089782714844,434.53497314453125,440.6379699707031,447.8489990234375,463.4534912109375,478.17449951171875,503.25304412841797,573.9002326965464,3110.7129821777344,8,"[0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0]"
11,29.594835611897082,29.464019775390625,20.9830322265625,22.869595092773437,27.6855615234375,28.240997314453125,28.50302734375,28.96295166015625,29.277996826171876,29.464019775390625,29.663977050781252,29.870977783203127,30.143408203125002,30.556414794921874,30.9642578125,32.72814208984373,40.51540600587476,153.77603149414062,5.294479403977724,5.1669921875,3.406005859375,3.734847412109375,4.519012451171875,4.70205078125,4.795062255859375,4.9639892578125,5.09197998046875,5.1669921875,5.256988525390625,5.334014892578125,5.42779541015625,5.592999267578126,5.737420654296875,6.11145263671875,6.502487548828152,544.7229919433594,2983.845819063477,2965.9139099121094,2366.4959716796875,2426.8922908935547,2886.109428710937,2917.6901672363283,2929.2397888183596,2946.636993408203,2958.721569824219,2965.9139099121094,2973.1473693847656,2981.9755920410153,2994.867620849609,3027.402209472656,3081.262005615234,3423.4708642578107,4525.03791540552,12310.319030761719,1788.9265241009202,1787.9930725097656,1372.1820373535156,1404.8243071289062,1723.2380981445312,1740.41552734375,1755.4179748535157,1773.1210327148438,1782.7608215332032,1787.9930725097656,1792.40478515625,1796.4371154785156,1801.3835998535158,1812.456396484375,1831.5548034667968,1957.636915283202,2363.072595092809,3150.0609741210938,122.65634462480851,120.14910888671875,91.152099609375,94.601197265625,116.3451171875,117.46292724609374,118.01858520507812,118.9820556640625,119.73943481445312,120.14910888671875,120.62796020507812,121.12724609374999,121.77792358398438,123.15035400390624,133.05983276367186,170.6214562988281,200.95468066407778,1156.1980590820312,31.174577113912065,30.61297607421875,23.557952880859375,24.645492187499997,28.59299072265625,29.223785400390625,29.520611572265626,30.05596923828125,30.40595703125,30.61297607421875,30.83255615234375,31.091101074218752,31.407733154296874,31.8869873046875,32.4428955078125,67.08411254882778,83.18605554199256,95.16796875,5509.298191312967,5481.644012451172,4334.503021240234,4412.60851171875,5368.788841552734,5396.512603759766,5415.750201416015,5451.3330078125,5470.542999267578,5481.644012451172,5495.070983886719,5511.556604003907,5532.626812744141,5568.289807128906,5614.41480102539,6250.962635498046,8443.76168762247,19779.75601196289,4961.492579918993,4944.8330078125,3916.6319885253906,3959.3945782470705,4841.659106445312,4868.646820068359,4885.1923828125,4917.611999511719,4937.14555053711,4944.8330078125,4952.438250732422,4960.8712158203125,4973.298846435547,5007.338354492187,5051.558764648437,5621.875467529296,7179.8403320312555,14786.585021972656,547.8056113939745,531.2549743652344,417.87103271484375,456.6498842773438,518.0198168945312,521.4240112304688,523.1836242675781,526.3670043945312,529.0349975585938,531.2549743652344,536.7479736328125,550.0152160644532,566.5389892578125,582.6658020019531,591.7987670898438,628.2840063476561,1432.805090820731,12600.209075927734,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 0, 34, 35, 36, 37, 38, 39, 40, 41, 0]"
13,35.749684989609314,35.239959716796875,26.4449462890625,27.71964892578125,32.91249633789062,33.759771728515624,34.091583251953125,34.64703369140625,35.00205688476562,35.239959716796875,35.4630126953125,35.7230224609375,36.055102539062496,36.57343139648438,37.281542968749996,63.331093750000086,87.05796313476573,125.50003051757812,6.7726003466430935,6.701995849609375,4.553955078125,4.847916503906251,5.850943603515625,6.14599609375,6.26201171875,6.478973388671875,6.61199951171875,6.701995849609375,6.794952392578125,6.888946533203125,7.018023681640625,7.2029541015625,7.3500122070312495,7.70464599609375,35.59421801758027,48.14794921875,3578.2192159540286,3555.6649475097656,2794.469970703125,2873.9189050292966,3452.8639978027345,3504.5100280761717,3514.4749755859375,3534.4671020507812,3547.846240234375,3555.6649475097656,3564.0547302246096,3574.6305480957035,3590.7244018554684,3621.0809997558595,3666.3031799316404,4142.01049926758,7753.342097168053,14193.228942871094,2144.7658539405593,2137.1570739746094,1670.3819885253906,1692.429591796875,2033.0964001464845,2098.398809814453,2104.909844970703,2120.9910583496094,2131.5267822265623,2137.1570739746094,2142.584197998047,2148.4157470703126,2156.246954345703,2174.0629699707033,2201.6039916992186,2370.15958984375,3583.121593017689,11132.42691040039,146.08535288161104,142.68292236328125,109.42205810546875,111.89865380859375,137.27294067382812,139.54165649414062,140.23901977539063,141.33102416992188,142.12745361328126,142.68292236328125,143.22008056640624,143.85223999023438,144.70282592773438,147.45964965820312,178.8587951660156,191.6801440429688,284.94780566406587,1485.93603515625,38.895182726425226,37.830963134765625,28.73992919921875,30.190961669921876,35.1337744140625,36.16583251953125,36.575067138671876,37.14495849609375,37.572967529296875,37.830963134765625,38.09395751953125,38.3859619140625,38.740820312500006,39.297393798828125,40.20856323242187,77.97684570312501,109.95186621094018,608.6481628417969,6619.181193963125,6577.6719970703125,5236.904022216797,5296.503360107422,6467.888044433594,6515.951605224609,6528.278997802734,6548.264984130859,6565.607781982422,6577.6719970703125,6590.970397949219,6608.391607666015,6632.303186035157,6676.936187744141,6737.3344055175785,7479.744844970704,13689.255927490383,30186.154022216797,5950.487890838876,5918.7120361328125,4718.531005859375,4767.041325927735,5800.3316491699225,5856.424560546875,5868.281787109376,5893.4140625,5909.79521484375,5918.7120361328125,5927.97700805664,5938.513269042969,5955.91187133789,6004.500817871094,6055.302630615234,6756.005882568361,12552.457258300943,20567.80502319336,668.6933031242484,660.0719299316406,503.406005859375,520.589560546875,623.6032312011719,630.4225830078125,633.1086608886719,637.9220886230469,648.0424072265625,660.0719299316406,668.2975646972657,678.3737854003906,688.6038330078125,705.6446228027344,722.1688415527344,757.4338916015624,1411.1112905273476,16935.456939697266,12,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 0, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 0, 58, 59, 60, 61]"
15,41.35223010939804,40.885986328125,29.497955322265625,29.72198486328125,30.870941162109375,39.1309814453125,39.629058837890625,40.22406005859375,40.630035400390625,40.885986328125,41.1279296875,41.406005859375,41.740997314453125,42.313018798828125,43.073974609375,68.112060546875,96.9990234375043,827.5890808105469,7.6971703681724595,7.6669921875,4.815032958984375,5.18402099609375,5.574981689453125,7.07501220703125,7.240020751953125,7.42791748046875,7.5750732421875,7.6669921875,7.75897216796875,7.852996826171875,7.98095703125,8.148040771484375,8.315887451171875,8.66693115234375,12.64801025392914,66.66494750976562,4194.176312479203,4180.6239013671875,3246.611053466797,3272.5740661621094,3322.0770263671875,4103.347137451172,4125.810974121094,4151.571990966797,4169.0709228515625,4180.6239013671875,4193.127838134766,4207.867004394531,4225.568115234375,4264.478057861328,4327.125030517578,4951.268035888672,7832.181976319324,15123.754028320312,2479.510882772176,2488.0259704589844,1891.8049621582031,1934.7470092773438,1958.3959655761719,2436.2640380859375,2447.5460205078125,2460.226043701172,2476.156036376953,2488.0259704589844,2495.155059814453,2501.982940673828,2509.7449645996094,2531.0419311523438,2557.5979919433594,2694.0989990234375,3411.256042480893,5854.004974365234,169.33055938250826,168.70297241210938,126.70199584960938,128.38394165039062,131.10894775390625,164.74002075195312,165.97903442382812,167.33096313476562,168.20181274414062,168.70297241210938,169.18603515625,169.75997924804688,170.4630126953125,171.84994506835938,175.07296752929688,216.83499145507812,256.964050292972,1476.1089477539062,43.867960264148344,43.424957275390625,32.073944091796875,33.074066162109375,34.520233154296875,41.4290771484375,41.98199462890625,42.665985107421875,43.165985107421875,43.424957275390625,43.70587158203125,44.017974853515625,44.38800048828125,44.977935791015625,45.666046142578125,49.53802490234375,107.92309570313516,779.6259460449219,7712.384337011992,7697.197998046875,6035.467987060547,6057.3389892578125,6103.5579833984375,7621.8489990234375,7640.830993652344,7666.013000488281,7684.216979980469,7697.197998046875,7713.070983886719,7733.311981201172,7765.641998291016,7817.106994628906,7915.158996582031,8755.417999267578,12363.02401733459,23984.165008544922,6935.935115375606,6926.907958984375,5416.378967285156,5441.822021484375,5489.5799560546875,6854.131011962891,6881.003082275391,6904.520080566406,6918.092041015625,6926.907958984375,6936.0159912109375,6947.998046875,6967.609954833984,7012.703094482422,7096.7779541015625,7908.3480224609375,11251.735931397314,18919.746002197266,776.4492216363856,766.5509643554688,585.7569885253906,591.7940063476562,606.2909545898438,743.2920227050781,747.1249694824219,752.6259460449219,757.6238708496094,766.5509643554688,776.1809997558594,785.7699890136719,803.2010192871094,826.7749938964844,852.7340087890625,900.5710754394531,1336.8459777832686,5064.419006347656,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 0, 0, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 0, 0]"
17,45.5135297176418,45.836029052734375,32.294952392578125,32.9940068359375,33.79313720703125,35.052398681640625,39.246405029296874,44.98199462890625,45.538000488281256,45.836029052734375,46.16400146484375,46.480029296875,46.87098388671875,47.537969970703124,48.38964233398437,75.62543823242159,115.97686328125567,149.98004150390625,8.1281231485961,8.14599609375,4.9959716796875,5.241051513671875,5.57486083984375,5.999969482421875,6.983593750000001,7.85296630859375,8.03704833984375,8.14599609375,8.24102783203125,8.35198974609375,8.48199462890625,8.7039794921875,8.873040771484375,9.42344970703125,50.92655688476727,81.4990234375,4706.702959384867,4750.31005859375,3657.6880798339844,3707.8625654296875,3752.8579309082033,3814.2153869628905,4202.226013183594,4712.191925048828,4735.052697753907,4750.31005859375,4766.138580322266,4785.8468566894535,4814.05830078125,4868.11156616211,4926.765765380859,5756.46745727539,11145.928965576264,18861.832122802734,2793.712449034583,2831.2249755859375,2153.8379821777344,2222.2963715820315,2237.313444824219,2272.6730041503906,2507.0267944335938,2810.501953125,2822.999615478516,2831.2249755859375,2842.050390625,2855.735540771484,2867.68994140625,2886.397143554688,2926.7245483398433,3086.7228308105464,4113.642727050816,7972.104064941406,192.1820248568514,193.8170166015625,147.3670654296875,148.75356176757813,150.61166015625,153.5805908203125,170.72538452148436,191.944091796875,193.13123779296876,193.8170166015625,194.48098754882812,195.2066223144531,196.16638793945313,197.99859008789065,206.6213928222656,243.85915405273437,321.1834270019667,1243.4369812011719,50.67075804665328,50.8480224609375,37.44097900390625,38.47978393554688,39.81453857421875,41.36981201171875,45.07098388671875,49.852081298828125,50.48021240234375,50.8480224609375,51.18699951171875,51.5545654296875,52.00047607421875,52.70409545898437,53.490802001953114,79.29055908203122,131.49904296876048,310.4261169433594,8685.351274221557,8786.372985839844,6908.811004638672,6928.335479736328,6957.05224609375,7036.9732116699215,7759.621203613282,8733.522003173828,8765.390411376953,8786.372985839844,8810.89400024414,8842.002398681641,8875.213800048828,8937.154400634765,9049.203796386717,10079.630440673827,17571.566222413327,24922.162994384766,7796.909844189194,7896.099945068359,6201.000061035156,6222.575581542969,6254.334899902344,6313.686041259765,6966.932391357422,7853.376068115234,7881.49214477539,7896.099945068359,7910.441442871093,7929.260943603516,7959.378277587891,8012.8576171875,8102.505969238282,9102.671591796876,15147.58699853664,23347.071014404297,888.441430032363,879.9589233398438,679.6811218261719,680.8907341308593,686.5373217773438,714.3402221679687,799.1076293945313,863.6050720214844,870.6049560546875,879.9589233398438,893.6000061035156,909.7973388671875,929.9558227539062,961.0230529785156,984.5698547363281,1038.0345544433594,1949.5035051272164,13464.398956298828,16,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 0, 0, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]"
19,51.63023623270975,52.776947021484375,37.609954833984375,38.31068176269531,39.138755798339844,40.259239196777344,41.348968505859375,49.858787536621094,52.295989990234375,52.776947021484375,53.187042236328125,53.609954833984375,54.0560302734375,54.79505920410156,55.69819641113281,91.47573242187508,126.47126495361341,191.36795043945312,8.794434389699774,9.00201416015625,5.686981201171875,5.835640106201171,6.128977966308593,6.500297546386719,6.7995147705078125,8.393798828125,8.85198974609375,9.00201416015625,9.14801025390625,9.27899169921875,9.446044921875,9.66796875,9.855056762695312,10.387525939941407,47.2988249206545,82.8299560546875,5194.014940088306,5330.658538818359,4158.862945556641,4171.04438949585,4202.18635559082,4248.308303833008,4301.666458129883,5129.615982055664,5308.539093017578,5330.658538818359,5351.0240478515625,5372.6400146484375,5401.052978515625,5457.503921508789,5524.89501953125,6582.6500900268675,11706.128026886141,23878.502075195312,3103.043180811998,3207.765579223633,2231.8209838867188,2497.4155122375487,2518.9848220825197,2535.394989013672,2578.35205078125,3075.304512023926,3192.3709716796875,3207.765579223633,3217.404052734375,3226.469985961914,3238.4009704589844,3266.050491333008,3302.86270904541,3504.5656661987305,4759.779710540848,17966.194946289062,212.95203235840634,216.759033203125,164.79708862304688,165.22097915649414,167.420361328125,169.9810028076172,172.66256713867188,208.49159240722656,215.71600341796875,216.759033203125,217.7208251953125,218.6609344482422,219.84814453125,222.8590087890625,250.36148071289062,269.90113067626953,398.07786605840965,3274.6229553222656,54.78252819044312,55.57598876953125,40.894012451171875,41.86508483886719,42.95403900146485,44.25996398925781,45.324005126953125,53.29222106933594,55.073944091796875,55.57598876953125,56.033966064453125,56.50944519042969,57.052978515625,57.86738586425781,59.02156066894531,97.2728408813477,117.7287068176275,157.98101806640625,9620.387301119918,9913.05451965332,7779.152008056641,7788.572316589356,7819.04185180664,7861.966995239258,7951.938003540039,9541.189254760742,9883.473022460938,9913.05451965332,9937.970977783203,9966.274002075195,10005.135986328125,10079.958999633789,10168.365989685059,11484.923492431644,23844.073142243116,37786.893981933594,8625.217352071562,8893.552505493164,6968.069976806641,6983.760419311523,7015.629682922363,7057.6542892456055,7126.305969238281,8570.404479980469,8869.70199584961,8893.552505493164,8914.036010742188,8935.523971557617,8963.554138183594,9029.511932373047,9118.39877319336,10334.707429504397,16392.559532167274,34612.231994628906,995.1699490483551,1006.5599365234375,760.0480346679688,767.8602163696289,778.4036697387696,797.1649932861328,825.2629547119141,966.6218109130859,989.8839721679688,1006.5599365234375,1021.3619689941406,1035.2630157470703,1051.4910278320312,1077.3815002441406,1099.507064819336,1171.0331024169923,2923.2976109314736,15798.33804321289,18,"[0, 0, 0, 3, 4, 5, 6, 7, 8, 9, 10, 0, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 0, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 0, 0, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126]"
21,54.63049628913208,56.37001037597656,41.8509521484375,42.200542114257814,43.01713623046875,43.96152191162109,44.669989013671874,47.8465576171875,52.90699462890625,56.37001037597656,57.663568115234376,58.33305053710937,58.942962646484375,59.74007568359375,60.702902221679686,96.24822967529344,131.3666767883313,1237.5260009765625,9.912064095661773,9.980972290039062,6.312957763671875,6.70231167602539,7.11297607421875,7.5360107421875,7.795132446289062,8.530570983886719,9.433654785156252,9.980972290039062,10.27657470703125,10.496990966796876,10.722955322265625,11.003082275390625,11.286842346191404,11.905083312988287,50.4469494934091,794.3470458984375,5655.643061479451,5798.997039794922,4632.2069091796875,4655.407567535401,4684.879723815919,4733.373417663574,4782.053729248048,5056.205680847168,5540.9010009765625,5798.997039794922,5909.268139648438,5943.492752075195,5976.636602783204,6035.155059814453,6131.188247680664,7503.521643981941,35750.86114151007,61734.38296508789,3328.4135976039624,3476.1714935302734,2746.9430236816406,2771.0469337158206,2791.2243466186524,2814.1908554077145,2843.003402709961,3027.079116821289,3290.9156005859377,3476.1714935302734,3535.9704162597654,3558.7266052246096,3574.7700439453124,3604.708694458008,3632.893601989746,3908.768191528325,5454.076344604621,7588.203033447266,226.13138159711508,235.41346740722656,181.16806030273438,183.36227792358397,184.98044189453125,187.3792938232422,189.29856262207034,201.7832260131836,222.19097290039062,235.41346740722656,239.322021484375,240.9249694824219,242.51478271484373,244.66683044433591,255.50703125,294.1270379638672,402.883004028326,2009.781982421875,59.442599771853764,60.81553649902344,46.499969482421875,47.29122052001953,48.35132507324219,49.64905700683594,50.47697448730469,53.55574035644531,58.089410400390626,60.81553649902344,61.89922485351562,62.612152099609375,63.313018798828125,64.27967224121093,65.29850158691406,102.36548461914069,132.65621676635823,199.38595581054688,10412.447913235095,10775.931503295898,8669.675994873047,8677.721477966308,8702.750309143066,8757.553909301758,8824.638296508789,9389.04825592041,10227.826806640625,10775.931503295898,10976.25220336914,11027.084097290039,11071.335180664062,11140.95440979004,11238.569200134276,12854.491657104494,43863.979661015546,66913.14401245117,9334.173200837176,9662.476501464844,7753.444061279297,7776.26787588501,7815.7411328125,7856.361065673828,7908.195965576172,8418.619979858398,9162.636596679688,9662.476501464844,9848.478588867187,9891.800518798827,9927.033520507814,9981.999499511718,10069.744746398927,11615.93352752686,41363.3249458014,65786.87197875977,1078.2747123979202,1095.2155151367188,853.1050109863281,860.3947590942382,868.8687094116211,885.6449111938476,902.9758880615234,965.1737823486328,1050.555401611328,1095.2155151367188,1110.1557983398438,1130.3739685058595,1150.896063232422,1183.2994689941406,1208.1872543334962,1272.5925433349616,5064.798384460856,30699.517059326172,20,"[0, 0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 0, 79, 80, 81, 0, 0, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 0, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153]"
23,57.570788535302874,56.639495849609375,45.98095703125,46.67965942382813,47.4250064086914,48.371923828125,49.09103698730469,51.112213134765625,54.27796020507813,56.639495849609375,59.388647460937506,62.019705200195304,63.8654052734375,65.09035949707032,66.03701477050781,86.66816101074221,123.78319149780347,377.75494384765625,10.136933879467843,9.905929565429688,7.27197265625,7.463621856689453,7.788758544921875,8.11298065185547,8.314859008789062,8.828895568847656,9.4248046875,9.905929565429688,10.444964599609374,10.930422973632812,11.370037841796876,11.757955932617188,12.002011108398438,12.60027465820313,53.53316485595724,110.406982421875,6079.599240069623,5915.302032470703,5044.3699951171875,5096.889121948242,5132.828272094726,5178.853161621093,5221.422116088867,5411.243675231934,5706.791546630859,5915.302032470703,6151.815783691406,6386.242929077149,6507.616900634765,6583.431826782227,6695.771995544434,8682.449229431168,44804.390169678256,78378.15701293945,3557.4681199770903,3512.029006958008,3010.824005126953,3046.555260772705,3077.7456838989256,3100.06921081543,3123.5677673339846,3229.827995300293,3385.5148010253906,3512.029006958008,3671.4941589355467,3818.1750732421874,3904.479602050781,3938.624096679687,3970.909262084961,4521.921992187512,7737.4313033448525,17559.605072021484,241.0592838539993,235.05950927734375,199.16595458984375,200.66679290771486,202.26138702392578,204.81308898925784,206.53624572753907,213.51996612548828,224.77182617187503,235.05950927734375,246.1402526855469,255.82334899902344,263.1957580566406,266.73976440429686,272.88694458007814,317.87880340576214,695.5510709839003,8183.9189453125,65.79269643930289,64.5574951171875,54.097991943359375,54.61902389526367,55.716971740722656,57.055093383789064,57.868960571289065,59.79644012451172,62.38521118164063,64.5574951171875,67.16663208007812,69.58425598144531,71.10965576171876,72.47879333496094,73.59132995605468,102.58505737304708,155.74356213379247,494.60308837890625,11142.78741277446,10923.380493164062,9494.38900756836,9528.33092666626,9561.73235015869,9612.002006530762,9671.596090698242,10011.710510253906,10536.762792968751,10923.380493164062,11381.357995605467,11823.854400634766,12083.591589355468,12180.665408325196,12316.135945129396,14436.81633850099,50532.29747293139,86432.29901123047,10011.627062754786,9807.404983520508,8517.807922363281,8554.25611114502,8583.81752166748,8625.599900817871,8668.965719604492,8986.986228942871,9451.719799804687,9807.404983520508,10208.25707397461,10605.589624023438,10841.842376708984,10924.713723754883,11032.225299072266,13125.736681518574,49300.53661367846,85143.41815185547,1131.1603500196738,1117.6669464111328,937.6781311035156,941.126848449707,953.3942254638672,969.7880737304688,984.4026306152343,1027.5254745483398,1073.0240356445313,1117.6669464111328,1163.6984252929688,1205.3580261230468,1234.9074462890626,1270.9116241455079,1300.1674896240233,1390.9211013793952,3081.1957710876595,6292.876953125,22,"[0, 0, 0, 163, 164, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 0, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 0, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 0, 154, 155, 156, 157, 158, 159, 160, 161, 162, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_100Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,10.75065474190425,10.758987426757812,7.6660003662109375,8.446671661376953,8.852005004882812,9.313995361328125,9.574005126953125,10.092987060546875,10.5,10.758987426757812,10.9630126953125,11.22100830078125,11.444998168945313,11.740997314453125,12.000015258789062,12.480015563964843,13.981909698486328,159.5540008544922,2.177406379836058,2.165985107421875,1.371002197265625,1.4640045166015625,1.6299896240234375,1.777008056640625,1.8520050048828125,1.9999847412109375,2.0930023193359375,2.165985107421875,2.2220001220703125,2.2779998779296875,2.3529815673828125,2.464019775390625,2.5730133056640625,2.7233465576171794,2.9448948669433603,58.96199035644531,1174.8512872913896,1170.5610046386719,964.4329986572266,985.220004272461,1001.1252667236328,1036.3269104003907,1053.826416015625,1132.2539978027344,1154.9555969238281,1170.5610046386719,1196.7582061767578,1211.6332000732423,1233.5951873779297,1271.9916107177735,1297.0090011596678,1352.3927542114254,1581.4015178833251,7334.759002685547,514.6566914240832,508.9189910888672,376.6050109863281,395.6284137573242,408.4375155639649,441.97129364013676,453.04978637695314,484.03099060058594,495.81280517578125,508.9189910888672,533.7493927001954,540.0054016113281,545.9559936523438,568.6103973388672,593.3634155273437,649.6229919433589,849.275636688233,6092.720016479492,32.527000433500724,32.760009765625,19.295013427734375,25.6995163269043,26.73925048828125,27.646888732910156,28.2030029296875,30.85150146484375,32.2780029296875,32.760009765625,33.16499328613281,33.60899658203125,34.09100341796875,34.739990234375,35.334820556640615,40.130951232910085,118.03300164794977,170.97999572753906,28.406130814321667,28.59100341796875,18.870986938476562,23.22485516357422,23.814010620117188,24.463905334472656,24.906021118164062,26.850509643554688,28.241012573242188,28.59100341796875,28.871017456054688,29.129006958007814,29.407012939453125,29.81999816894531,30.202987670898438,36.55576293945311,120.01250329591306,197.14501953125,1857.770010547103,1871.3470001220703,1466.1109924316406,1541.1473531188965,1574.4037707519533,1638.640495300293,1678.6157989501953,1788.3934936523438,1851.6439971923828,1871.3470001220703,1891.6202056884765,1913.6795959472656,1936.2825988769532,1981.3854034423828,2012.87509765625,2123.9353991699213,2599.386478637709,15649.783996582031,1763.3691710850355,1776.292984008789,1394.6679992675781,1461.3182505187988,1492.9252499389647,1556.1377029418945,1594.2755920410154,1698.1449966430664,1758.9403900146483,1776.292984008789,1798.2366027832031,1818.839193725586,1839.8103942871094,1883.9951934814453,1915.1687911987303,2021.148181152343,2493.229636962891,13496.440994262695,94.40083946206762,92.18400573730469,71.4429931640625,76.88966632080079,78.29465789794922,80.61089172363282,81.8699951171875,86.88800811767578,91.09199829101563,92.18400573730469,93.51701049804689,94.5720001220703,95.498388671875,97.14699096679686,109.84590606689426,124.03498840332031,166.74113903809817,13115.797988891602,2,"[0, 0, 0]"
5,20.058492053980583,19.68402099609375,16.0369873046875,17.488535949707032,18.241010589599608,18.646337890625002,18.852005004882812,19.239990234375,19.517010498046876,19.68402099609375,19.850997924804688,20.036877441406247,20.279006958007812,20.813995361328125,21.462997436523438,23.076330566406252,66.17186213684089,107.27700805664062,4.629694373472918,4.53900146484375,3.5360260009765625,3.6490020751953125,3.907989501953125,4.062251281738281,4.1660003662109375,4.3339996337890625,4.4629974365234375,4.53900146484375,4.629974365234375,4.72198486328125,4.8159942626953125,4.98101806640625,5.128021240234375,5.411077423095705,41.09200784301758,80.29402160644531,2189.8008710958957,2171.620994567871,1888.3280181884766,2073.803920288086,2091.841535797119,2103.7823051452638,2110.7319900512693,2129.893741607666,2160.8681762695314,2171.620994567871,2183.930233764648,2200.3783905029295,2222.8415863037108,2267.3843048095705,2362.1847541809084,2587.5045288085944,2963.9272001190257,7355.646987915039,975.1456880456672,953.432502746582,780.6190185546875,862.567718093872,907.47716796875,932.0699028015138,937.6299057006836,944.0447540283203,948.72900390625,953.432502746582,977.4838104248047,992.8544036865235,1002.5426025390625,1038.3184997558594,1073.9592010498045,1136.4890888977052,1210.7641678009043,1640.3310089111328,59.41866561147763,58.129974365234375,46.24101257324219,51.61735984802246,55.11087875366211,55.942353057861325,56.40802001953125,57.184017181396484,57.75901794433594,58.129974365234375,58.53401489257812,58.983001708984375,59.60960388183594,60.89512023925782,65.64065170288085,104.41783370971683,143.89542089843965,161.7210235595703,50.59244658912528,49.25898742675781,41.498992919921875,45.11260325622558,46.58892791748047,47.3883674621582,47.83100891113281,48.4790153503418,48.980987548828125,49.25898742675781,49.55601501464844,49.92160491943359,50.368594360351565,51.406982421875,55.298753356933574,96.43943008422852,132.69333717346265,224.97799682617188,3533.2056539763603,3504.418502807617,3016.5910034179688,3346.272752609253,3391.097846679688,3412.9750061035156,3436.8080093383787,3466.1184997558594,3488.4893981933596,3504.418502807617,3517.885601806641,3532.1336059570312,3557.551397705078,3641.483602905273,3816.646393585205,4112.43789855957,4485.126771682746,8995.591003417969,3299.645857769619,3272.347511291504,2829.446990966797,3112.8887598419187,3163.1975450134278,3184.4842933654786,3201.640286254883,3237.9874839782715,3256.6067962646484,3272.347511291504,3287.12880859375,3300.4948944091793,3318.2663970947265,3400.8127029418947,3567.675792694092,3853.595546112061,4229.025705764772,8738.111999511719,233.55979620674123,225.6465072631836,187.14401245117188,204.90851220703124,218.8688591003418,220.9429832458496,221.94097900390625,223.64601135253906,224.86279907226563,225.6465072631836,226.55198669433594,228.21719512939453,244.83318786621095,267.6008056640625,272.52799758911135,300.7511811828614,332.22947367858967,419.4399871826172,4,"[0, 0, 0, 4, 5, 6, 7, 8, 9, 10]"
7,28.95119599243365,28.4630126953125,22.572998046875,24.68143637084961,26.851023712158202,27.371002197265625,27.611007690429688,28.001022338867188,28.296005249023438,28.4630126953125,28.647994995117188,28.834004211425782,29.072998046875,29.462998962402345,29.962990570068357,35.008185729980525,82.48328749084484,123.53402709960938,6.245765389406308,6.1649932861328125,4.593017578125,5.024559402465821,5.387995758056641,5.629447174072266,5.7409820556640625,5.9270172119140625,6.0739898681640625,6.1649932861328125,6.2419891357421875,6.3499908447265625,6.462982177734375,6.61199951171875,6.759002685546875,7.055321197509766,47.08530836486888,57.795989990234375,3272.6655039678885,3259.41300201416,2904.501983642578,2981.7640122680664,3168.9337200927735,3189.9026580810546,3208.3481033325193,3227.23624420166,3243.7123992919924,3259.41300201416,3273.0961883544924,3286.0312728881836,3300.592199707031,3334.874092102051,3358.756359100342,3756.8916972351108,4337.81195944217,9409.157043457031,1445.2497669351944,1425.5020217895508,1166.1139678955078,1189.2041782684325,1371.60229888916,1404.9165466308596,1409.0922088623047,1415.6669921875,1420.9820190429687,1425.5020217895508,1436.2403991699218,1459.831787109375,1469.578384399414,1496.5597839355469,1525.0947052001952,1606.9158580017092,1982.126694366486,7221.205978393555,89.71973256043587,88.81249237060547,70.27503967285156,73.6184514465332,85.73342041015624,86.62801132202148,87.09288940429687,87.90602111816406,88.46299743652344,88.81249237060547,89.16499328613281,89.60797576904297,90.13362121582031,91.05398712158203,91.99910736083984,131.7629081726074,169.47382505798504,540.6979675292969,74.50254320524866,73.68596649169922,54.886993408203125,64.03118603515625,70.66667419433594,71.572989654541,72.03388061523437,72.83198547363281,73.3346160888672,73.68596649169922,74.03499450683594,74.4233139038086,74.86798095703125,75.5954071044922,76.51021652221681,115.83755767822268,158.96104768371688,236.5139923095703,5301.867397334745,5276.349998474121,4602.220001220703,4770.888216293335,5176.911748504639,5199.804992675781,5213.8400955200195,5243.961753845215,5264.415603637695,5276.349998474121,5289.100402832031,5305.438697814941,5327.566592407226,5372.437593078613,5421.1392471313475,5995.993884582522,7211.452021881235,21059.717010498047,4917.334508050608,4895.643493652344,4246.816955566406,4415.672313919068,4791.895087432861,4821.483222961426,4836.123100280762,4863.578235626221,4884.261004638672,4895.643493652344,4908.331384277344,4923.163500976562,4944.412985229493,4983.691815185547,5032.297998046875,5591.4258267211935,6450.973577255299,12683.359024047852,384.53288928413707,372.7729949951172,311.84800720214844,328.3184747009277,364.22446746826176,366.47698974609375,367.77400054931644,369.7552490234375,371.42259826660154,372.7729949951172,375.1062377929687,391.833822631836,394.8472106933594,403.7395782470703,416.3213485717773,447.3024969482422,519.7930077819839,14433.025039672852,6,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]"
9,37.78826251900893,37.239013671875,29.332992553710938,29.961021545410155,31.105656127929688,35.293270874023435,35.97718505859375,36.64799499511719,37.018008422851565,37.239013671875,37.462982177734375,37.704995727539064,37.9999755859375,38.46299743652344,39.091967773437496,49.881619873046816,124.84051181030652,573.1760101318359,8.47490221286653,8.405975341796875,6.001007080078125,6.425980194091797,6.9619924926757815,7.648007202148438,7.8520050048828125,8.129013061523438,8.2969970703125,8.405975341796875,8.499984741210938,8.61199951171875,8.757980346679688,8.94500732421875,9.114489746093742,9.474314880371093,51.38848287963933,97.8690185546875,4378.957641265511,4368.799011230469,3887.3909759521484,3904.1173206481935,3978.300694274902,4279.479914855957,4306.717224121094,4328.862998962402,4352.767007446289,4368.799011230469,4381.568002319335,4396.070581054688,4418.559814453125,4449.773416137696,4485.261364746094,4931.536970214844,6679.768903320566,15193.143966674805,1931.777789271772,1932.9559936523438,1543.3720245361328,1558.9995153808595,1597.9957501220701,1853.4403900146485,1888.4682067871095,1900.3475036621094,1914.4283905029297,1932.9559936523438,1940.773617553711,1947.5875915527345,1957.7154083251953,1989.9408081054687,2012.8625198364257,2159.311642150879,3884.6695940553313,10687.272994995117,119.54248831923147,118.20097351074219,92.44403076171875,93.53561190795898,96.0548745727539,111.84980468750001,115.49898986816407,116.88949584960938,117.70300598144532,118.20097351074219,118.70179748535156,119.24002380371093,119.94241638183594,121.23799743652343,125.13088531494138,169.48371734619138,216.83771676635973,680.0630187988281,101.70097842518906,100.40603637695312,82.03404235839844,82.63245709228515,85.22967987060547,96.44588623046874,98.12705078125,99.29801177978516,100.01999206542969,100.40603637695312,100.8330291748047,101.28681945800781,101.85101013183593,102.88818969726562,107.0396026611328,150.3970602416992,177.4313946228033,263.31101989746094,7105.135961609341,7094.466003417969,6133.682998657227,6148.9585051879885,6261.806297302246,6915.946394348144,7019.726803588867,7056.522499084473,7081.492401123047,7094.466003417969,7108.273593139648,7126.3843994140625,7153.43579711914,7196.561599731445,7259.897500610351,7893.56778717041,12194.764844208083,21675.449996948242,6578.242062013578,6570.601959228516,5703.576995849609,5714.6399509582525,5821.736149597167,6412.469602966309,6493.151397705078,6533.221977233887,6556.363980102538,6570.601959228516,6582.58479309082,6596.360629272462,6616.080004882812,6656.224407958985,6713.124296569824,7339.530020446776,11545.021880218788,18699.912979125977,526.8938995957632,511.88201904296875,420.29200744628906,424.2744851989746,431.06251739501954,499.0093978881836,504.78639831542966,508.0769805908203,510.30820312500003,511.88201904296875,514.1789703369141,532.8922088623046,556.1419982910156,570.5715850830078,600.5944091796874,645.2852026367186,734.8266871948289,2975.5370178222656,8,"[0, 0, 0, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 55, 56, 57, 58, 0]"
11,46.167982543169096,46.795005798339844,36.74201965332031,37.51041755676269,38.074493408203125,39.01797103881836,39.66551971435547,43.91999816894531,46.33302307128906,46.795005798339844,47.14703369140625,47.49897003173828,47.834014892578125,48.40800476074219,49.03500747680664,85.40349197387695,103.68269767761348,172.0540008544922,9.891733907472338,9.815994262695312,7.4089813232421875,7.573595428466797,7.888736724853516,8.316749572753906,8.600509643554688,9.279003143310547,9.64898681640625,9.815994262695312,9.981002807617188,10.129013061523438,10.292984008789062,10.51898193359375,10.72098159790039,11.094234466552734,61.039238357543994,131.46200561523438,5368.272124340257,5402.6829833984375,4842.9959716796875,4849.437319564819,4881.840774536133,4935.266971588135,4985.047508239746,5285.258499145508,5381.727020263672,5402.6829833984375,5423.02197265625,5441.30354309082,5462.9659423828125,5498.560516357422,5548.151763916016,6040.391712188721,11139.024165727544,19686.456954956055,2341.739675879319,2390.636489868164,856.9340209960938,1951.9084331512452,1960.6150016784668,1975.9812469482422,2014.5024948120117,2251.6462173461914,2379.917022705078,2390.636489868164,2411.4339752197266,2426.4150009155273,2437.801010131836,2467.709503173828,2493.8585243225098,2723.07625579834,6768.897702408106,14950.886016845703,142.97570126442864,145.5340347290039,114.4620361328125,115.30893287658692,116.47400665283203,118.04374313354492,119.72000122070312,135.11201095581055,144.5910186767578,145.5340347290039,146.31301879882812,147.14601135253906,148.12796020507812,149.88500213623047,158.4510383605957,199.4317512512207,268.27001762390694,1470.1849517822266,123.05694951079137,124.42403411865234,95.07296752929688,101.31094970703124,102.71751022338867,104.46199798583984,106.03549194335938,117.15975952148438,123.55401611328125,124.42403411865234,125.12896728515625,125.7960205078125,126.59001159667969,127.90750122070312,132.85400772094727,176.4307632446289,233.59260826111327,951.6929626464844,8689.70327586949,8825.750999450684,7690.643997192383,7701.875269699097,7730.376003265381,7773.870502471924,7827.411506652832,8487.699508666992,8797.333999633789,8825.750999450684,8848.704010009766,8868.83349609375,8892.869995117188,8931.786003112793,9006.628246307373,9654.948497772217,24405.43365173349,27155.141998291016,8032.104167445437,8154.483009338379,7102.002990722656,7124.500690078736,7166.6284828186035,7209.432769775391,7258.5834884643555,7853.708236694336,8126.711990356445,8154.483009338379,8176.677017211914,8196.693000793457,8215.898056030273,8251.730499267578,8320.73324584961,8969.81322479248,22079.137105942005,26423.9100189209,657.5991084240527,655.046028137207,536.5659790039062,541.8280021667481,545.4287528991699,551.1562423706055,568.7635040283203,628.9910087585449,651.7900085449219,655.046028137207,659.5110015869141,676.4444808959961,691.8789672851562,705.1855010986328,722.9122276306152,757.2687301635742,2564.8616340638855,10992.012023925781,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 0]"
13,50.79055310227165,47.90599060058594,43.108001708984375,43.69607325744629,44.442357025146485,45.03402252197266,45.406977844238284,46.22127151489258,47.07200317382812,47.90599060058594,49.59101867675781,51.762718200683594,54.091000366210935,56.68499755859375,59.53939056396484,89.32610992431643,224.68167723084412,672.2310180664062,11.91088980510605,11.50103759765625,9.479965209960938,9.759854278564454,10.099549560546876,10.441841888427735,10.644985961914063,11.001007080078125,11.29603271484375,11.50103759765625,11.75799560546875,12.074005126953125,12.446008300781251,13.035003662109375,13.46627807617187,15.0338818359375,60.744932861329694,147.03501892089844,6340.591087212824,6119.350982666016,5793.594970703125,5806.137103240967,5827.783139190674,5864.510906982422,5886.962358093262,5936.226173400879,6013.407598876954,6119.350982666016,6267.205172729492,6409.69884185791,6600.394616699219,6985.312506103515,7114.782981109618,7967.191873931888,25996.30246313521,42568.98698425293,2630.806908912954,2468.772018432617,1437.4239807128906,2308.2877675018312,2340.2860107421875,2351.5762733459474,2357.5569900512696,2388.4104919433594,2429.4478424072263,2468.772018432617,2552.2591857910156,2690.6778671264647,2874.421630859375,2999.7269073486327,3087.8567169189455,3742.730283660891,13946.035658432103,28256.775970458984,158.84656052093146,147.78350830078125,138.49795532226562,139.33376303100587,140.58092163085936,141.9228141784668,142.6580764770508,144.1092758178711,145.68396911621093,147.78350830078125,154.74361877441405,165.98003540039062,177.1187683105469,184.42873229980466,191.21394042968745,227.81322845458985,426.08765309150016,892.9539947509766,137.35959174521406,128.0074920654297,117.64897155761719,119.71408226013183,121.03160873413086,122.52001266479492,123.27499389648438,124.73377990722656,126.27699890136718,128.0074920654297,133.3718048095703,141.79424438476562,149.49014587402345,156.47899780273437,165.99789352416994,204.618494720459,399.44270497137956,2607.8379974365234,10069.884643963267,9642.388496398926,9204.348007202148,9222.843281433106,9245.884002685547,9279.13190460205,9299.050708007813,9353.419998168945,9439.11540222168,9642.388496398926,9907.16460571289,10212.239196777344,10698.043399047852,11172.96780090332,11332.654306030274,12678.73034118653,37463.83027050855,73099.38200378418,9330.305591299302,8942.953491210938,8519.779998779297,8535.339504394531,8560.160362243652,8590.58526916504,8610.069494628906,8658.206016540527,8745.991976928712,8942.953491210938,9189.925967407227,9455.081900024414,9912.368395996094,10345.84003601074,10487.248627471923,11801.019560699468,36119.00571440236,55141.92198181152,739.5790526639656,711.5839996337891,644.4550018310547,646.4115401611327,657.5287684631348,666.4890014648437,669.5781860351562,679.7307472229004,697.5304351806641,711.5839996337891,729.5463958740233,754.7993209838867,791.8432098388672,829.0301025390625,860.510489654541,925.3543080139161,1553.8074370271347,25193.279006958008,12,"[0, 0, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 0, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 124, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159]"
15,62.67905274596262,60.22199249267578,50.3709716796875,51.72814715576172,53.593017578125,55.129643249511716,56.12929992675781,57.85197830200195,59.188024902343756,60.22199249267578,61.591793823242185,63.18651428222656,65.23642578125,68.51597137451172,72.28326416015624,100.61816436767575,243.65974632263396,1069.39599609375,13.829251316690758,13.279983520507812,10.77496337890625,11.138600936889649,11.553814849853516,12.003655242919923,12.259002685546875,12.685001373291016,13.052987670898437,13.279983520507812,13.537030029296876,13.832000732421875,14.27541198730469,15.000025939941406,15.839978790283194,18.39739196777341,68.36898010255182,670.7139739990234,8901.224629355744,8771.88247680664,7428.18603515625,7501.908957168579,7628.454243469238,7740.1081199646,7830.133117675781,8278.491466522217,8625.581622314454,8771.88247680664,8887.787829589844,8992.502906799316,9111.032791137695,9319.173394775391,9833.432852935792,13171.428362731927,49795.45345533757,74138.27801513672,3631.8247729621758,3452.261001586914,2935.9429779052734,3004.9356299896244,3086.574590148926,3172.3262962341305,3221.9927719116213,3321.7240028381348,3398.3143890380857,3452.261001586914,3511.7244171142574,3583.20641784668,3688.3743988037113,3939.551084899902,4287.10848083496,6826.830125579819,22298.94725653236,34058.12998962402,193.97365835793562,187.2469940185547,158.75404357910156,161.7205597229004,165.89837066650392,169.74883804321288,171.9596405029297,177.20022583007812,183.0509796142578,187.2469940185547,192.3458099365234,197.94818725585938,205.69605102539066,218.7386016845703,233.1283477783202,297.03753845214834,506.48498454285055,1484.426010131836,174.29783150538273,166.6529769897461,138.2049560546875,140.5933011779785,145.81676193237305,150.47407073974608,153.22030334472657,157.94770050048828,162.79338989257812,166.6529769897461,171.0858215332031,176.68521728515626,183.69194946289065,195.04761657714843,207.8107734680176,261.0596917724602,886.9475551149403,3303.438949584961,13871.396833138668,13530.756492614746,12096.052993774414,12288.8697469635,12362.081028137207,12502.184104919434,12658.449600219727,13174.677997589111,13443.69479675293,13530.756492614746,13607.689199829103,13683.26060333252,13809.105798339844,14503.85419616699,15169.20970458984,22669.76425491324,73902.7496870434,90281.89099121094,12977.829196243893,12657.972496032715,11171.65902709961,11350.752415405273,11459.587344665526,11608.209609985352,11745.082873535157,12300.958507537842,12571.846371459962,12657.972496032715,12737.609591674805,12816.216888427734,12929.678808593751,13612.434791564941,14223.169241333002,20780.043466033934,72638.7769705823,88706.90802001953,893.5676368947765,877.4804992675781,705.7489624023438,755.6597682189941,781.7254440307617,803.9450286865235,818.4807998657227,843.450252532959,864.1612152099609,877.4804992675781,891.5848114013672,907.5126052856446,928.4734100341798,963.1133972167968,996.600217437744,1194.8908233642574,2299.5705979004224,10010.894973754883,14,"[0, 0, 117, 121, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 0, 78, 79, 81, 83, 85, 89, 90, 91, 92, 93, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 111, 112, 113, 114, 115, 116, 118, 119, 120, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 0, 0]"
17,79.38676838047529,76.03849029541016,56.573974609375,60.25263461303711,63.86752014160156,66.53040771484375,68.1822998046875,71.3697395324707,74.20238037109375,76.03849029541016,78.16601257324218,80.48010864257813,83.53782958984375,88.7217010498047,96.22034378051757,126.7087214660644,444.1509570008128,1525.0009765625,16.994333251583477,15.906997680664062,11.095947265625,12.097247604370118,12.946994934082031,13.646686553955078,14.110981750488282,14.871028900146484,15.483364868164063,15.906997680664062,16.352783203125,16.907017517089844,17.59000244140625,18.740016174316406,19.813692474365233,22.95658493041992,165.78906011967194,1175.2460021972656,13390.692045817224,13025.847534179688,10314.18099975586,10664.314811843873,11196.435238189697,11652.592471313477,11941.673559570314,12446.193538665771,12796.180569458007,13025.847534179688,13249.329376220703,13504.929977416992,13816.086599731447,14297.539987182616,14816.442376708983,21385.621791992176,78833.09687639048,117809.47598266602,5798.574143176322,5452.457489013672,3304.6810150146484,3918.153060394287,4198.13717010498,4461.536791229249,4613.456106567382,4952.915740966797,5255.065576171875,5452.457489013672,5684.364028930664,5940.39984588623,6301.844192504883,6861.795719909668,7468.54535446167,14402.588592529286,29012.07342533875,33115.80702209473,260.94848539585485,247.5679931640625,189.79196166992188,195.95886947631837,204.28735092163086,214.14598083496094,219.59105987548827,231.3075180053711,240.74085998535156,247.5679931640625,254.3056396484375,262.66945495605466,274.5163818359375,294.05053405761714,314.41620559692376,503.4230465698237,1310.282574951178,6508.422027587891,226.44280862621366,214.24654388427734,163.1070556640625,168.76705500793457,175.85655349731445,184.66689224243163,190.3129119873047,200.21751022338867,208.5891571044922,214.24654388427734,220.5015838623047,228.01522827148438,237.06675415039064,254.50908355712886,273.4466812133789,434.1179605102538,1370.2975581054977,5758.930038452148,20921.60965078345,20111.29549407959,16809.9940032959,17514.845399993894,18073.460491333008,18482.13720626831,18758.586807250977,19379.494495391846,19777.0977935791,20111.29549407959,20490.855404663085,21018.48410644531,21509.257601928708,22417.81129760742,23320.83794784546,44674.92686126706,101282.9395067631,123628.4580078125,19773.038584647675,18996.8740234375,15572.399017333984,16331.630362976073,16937.539153289796,17323.088303375247,17625.699113464354,18264.847770690918,18682.061611938476,18996.8740234375,19380.375585937498,19868.188807678223,20370.54519348145,21264.217706298827,22165.50814666748,42033.34172851562,97374.27130525222,121978.21897888184,1148.5710661357775,1102.0599746704102,849.7709808349609,879.0025286254884,925.8701153564452,969.2030921936035,996.1463958740235,1044.0200233459473,1079.0775939941407,1102.0599746704102,1126.2192169189452,1155.5338943481445,1194.0130126953125,1260.5161102294921,1356.3218917846677,2059.602160949707,6709.608417907739,24491.657028198242,16,"[0, 0, 178, 179, 182, 0, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 114, 116, 124, 126, 127, 132, 133, 0, 143, 144, 145, 157, 164, 167, 247, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 148, 149, 150, 151, 264, 265, 268, 269, 272, 275, 277, 279, 285, 105, 106, 107, 108, 109, 110, 111, 112, 113, 115, 117, 118, 119, 120, 121, 122, 123, 125, 128, 129, 130, 131, 134, 135, 136, 137, 138, 139, 140, 141, 142, 146, 147, 152, 153, 154, 155, 156, 158, 159, 160, 161, 162, 163, 165, 166, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 180, 181, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 263, 289, 293, 294, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 266, 267, 270, 271, 273, 274, 276, 278, 280, 281, 282, 283, 284, 286, 287, 288, 290, 291, 292, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 0]"
19,199.37583009953892,119.635498046875,81.57704162597656,85.22671826171874,92.06931716918945,99.05401611328125,103.0930191040039,110.14725494384766,115.79476623535157,119.635498046875,123.60645141601563,128.2338134765625,134.3866180419922,145.12798461914062,164.8281181335447,3046.1175538635325,7423.60272512826,14577.744979858398,39.192540767596924,23.333023071289062,15.386016845703125,15.96608708190918,17.706961669921874,19.018020629882812,19.83299865722656,21.406253814697266,22.608001708984375,23.333023071289062,24.185186767578124,25.108880615234376,26.29560546875,27.986509704589846,29.555989074707032,61.316034393310815,5974.020135101369,9977.081008911133,50807.02604733769,43548.27352142334,18706.76597595215,21617.38015409851,25278.962290496827,29209.24717636108,31591.214895629884,36715.72201919556,40799.5852722168,43548.27352142334,46647.63956298828,50288.62473297119,57005.52619018555,76736.04408874514,101741.26932907104,166761.31575424233,255396.62964393693,273109.24003601074,30276.756519582555,29036.527503967285,3783.9539947509766,7844.385094940186,14197.427262725829,18378.537789154052,20610.514976501465,24396.02973175049,27080.7306060791,29036.527503967285,30942.115393066408,32985.927693176265,36095.85300598145,41529.16020507812,47897.69538574219,59980.0846563721,73500.74904701245,86336.86799621582,626.9747283018592,416.8290100097656,289.73191833496094,305.97702966308594,327.7160969543457,349.4312973022461,361.9232467651367,386.5434684753418,404.97198486328125,416.8290100097656,429.5134735107422,445.65729064941405,469.8852294921875,683.0559204101564,1758.248494720455,5734.338048553505,9980.424114654568,14273.524978637695,549.1709301602973,347.2644958496094,248.830078125,262.26536149597166,281.9858659362793,298.0960609436035,307.69675598144534,325.49828338623047,339.0685577392578,347.2644958496094,357.2536224365234,369.1258087158203,386.43276062011716,565.694096374512,1624.5187294006314,5511.0874137878745,10013.634528457656,12459.54801940918,85267.70827596691,75596.52150726318,49480.77198791504,51774.75752522278,56378.36707672119,61891.73985443115,64878.11780090332,69550.06400680542,73291.1833984375,75596.52150726318,78294.94399414063,82222.71229858397,89799.99660034181,116414.78479919436,152479.69030685423,222573.89502639783,313084.14282179275,327140.49700927734,82498.49659624955,72973.85851287842,44492.64797973633,48536.31276197815,53513.643153533936,58865.834480285645,61835.370098876956,66709.87549209595,70424.04439086914,72973.85851287842,75739.27920532227,79660.19478759766,87369.74199829102,113770.33856811523,149366.7162757871,220340.09974121107,310404.6860315249,325488.61097717285,2769.21167971737,1755.516502380371,1146.947982788086,1268.7626616516113,1352.0505168151856,1448.2519340515137,1499.2046127319336,1598.9159851074219,1684.06640625,1755.516502380371,1874.752392578125,2256.871156311035,3579.2884246826175,5739.135397338869,7812.302372741697,11982.23555740367,17662.447433013956,20863.279022216797,18,"[0, 0, 197, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 184, 185, 23, 24, 25, 26, 210, 218, 223, 230, 234, 238, 239, 240, 241, 358, 362, 365, 367, 369, 372, 376, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 154, 407, 411, 412, 419, 421, 423, 428, 432, 78, 79, 80, 81, 82, 83, 84, 85, 86, 429, 437, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 201, 3989, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 155, 156, 157, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 176, 177, 178, 179, 180, 181, 182, 183, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 199, 456, 462, 463, 465, 467, 470, 473, 474, 477, 480, 482, 486, 487, 493, 497, 500, 512, 515, 519, 527, 530, 533, 3988, 200, 202, 203, 204, 205, 206, 207, 208, 209, 211, 212, 213, 214, 215, 216, 217, 219, 220, 0, 221, 222, 224, 225, 226, 227, 228, 229, 231, 232, 233, 235, 236, 237, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 273, 274, 275, 276, 277, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 345, 350, 351, 352, 340, 0, 341, 342, 343, 344, 346, 347, 348, 349, 353, 354, 355, 357, 359, 360, 361, 363, 364, 366, 368, 370, 371, 373, 374, 375, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 408, 409, 410, 413, 414, 415, 416, 417, 418, 420, 422, 424, 425, 426, 427, 430, 431, 433, 434, 435, 436, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 457, 458, 459, 460, 461, 464, 466, 468, 469, 471, 472, 475, 476, 478, 479, 481]"
21,354.292042977078,136.3309783935547,93.38899230957031,98.6867117919922,105.26052551269531,112.6248260498047,117.16641845703126,126.07305908203125,132.5158264160156,136.3309783935547,140.62738647460938,145.3313751220703,151.88662719726562,162.87501831054686,179.16123962402344,7896.655164794923,17804.924137390437,38556.94598388672,61.195396616623924,25.38800048828125,16.038009643554688,17.633374389648438,19.074271850585937,20.62761535644531,21.53719482421875,23.2769775390625,24.57382507324219,25.38800048828125,26.222018432617187,27.13042297363281,28.314019775390626,30.074017333984376,31.831835937500003,58.95862609863286,9273.471830322633,12163.164001464844,517422.07485133683,532244.8969726562,86259.55702209473,129529.16446160889,173117.6289593506,342509.6271911621,368530.3981628418,461326.2939453125,508149.0915863037,532244.8969726562,555190.5633666993,575989.3583862304,599502.261630249,640003.8786224365,672110.6532226562,745156.7194616701,817196.421224306,849544.1479644775,89580.02818711998,88294.43797302246,6082.716979980469,27971.47392260742,42815.16796691895,58371.6460357666,65633.81977539063,76063.93995666504,83772.75,88294.43797302246,93214.27120056152,98691.76180114746,104935.6088104248,114706.92660522461,124278.77720947264,148565.27234924317,188234.7528909921,336802.62297058105,947.18681316273,463.39796447753906,332.4970245361328,346.8702738037109,369.0127917480469,395.28898315429683,408.66838378906255,432.8060302734375,451.49485473632814,463.39796447753906,477.1458282470703,494.72682189941406,517.2815765380859,592.2540374755861,4533.656799316405,9448.508721923832,29508.51124719293,51279.32293701172,786.7804080758436,397.8679962158203,280.45802307128906,296.06182720947265,322.20178100585935,343.58116455078124,354.5919860839844,373.9560241699219,387.90183410644534,397.8679962158203,407.99281616210936,418.91839294433595,434.4120330810547,471.49621582031256,3643.5804290771466,8198.040736694336,25971.151913818594,42113.82403564453,613355.593471814,633324.4489898682,170034.97700500488,181512.44134979247,230120.74067504884,430579.7762023926,453426.4622039795,552530.9759979248,606684.5755950927,633324.4489898682,655418.470199585,675180.1665985107,700636.6708007813,737260.1790008545,772034.0095977783,882408.2231536867,952099.5181505132,963376.783996582,609151.557699289,627956.4459533691,167814.6710205078,179799.58632073973,227496.58707580564,426985.71600341797,448235.2093933106,547743.2550201416,601897.1119689941,627956.4459533691,651455.6901885986,671320.1472229003,697218.3967803954,732937.912802124,768072.3743927001,872607.6639550782,945938.5016935429,958627.1960144043,4204.035772524882,1957.7150421142578,1428.5010223388672,1483.9621532592773,1560.1302911376952,1648.0585815429686,1703.0897491455078,1807.3699951171875,1892.71923828125,1957.7150421142578,2047.9061920166014,3452.1272033691357,7381.788778686527,10057.696145629885,12646.41363220213,20020.173709106446,38801.369945556726,50223.725036621094,20,"[0, 0, 2, 3, 4, 5, 166, 1423, 1424, 1425, 1426, 1428, 1431, 1435, 1466, 1790, 1884, 2055, 2059, 2064, 2070, 2074, 2077, 2079, 2100, 2105, 2110, 2114, 2117, 2120, 2125, 2134, 2253, 2254, 2258, 2477, 2486, 2492, 2497, 2605, 2607, 2612, 2615, 2630, 2635, 2639, 2645, 2652, 2654, 2667, 2673, 2684, 2690, 2722, 5224, 5230, 5259, 5263, 5264, 5265, 5322, 5324, 5328, 5331, 5334, 5519, 5524, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 150, 151, 160, 161, 162, 163, 165, 196, 348, 351, 353, 356, 359, 360, 474, 483, 486, 499, 506, 510, 519, 527, 532, 592, 955, 1472, 1479, 1481, 1484, 1489, 1496, 1500, 1503, 1509, 1515, 1517, 1519, 1521, 3007, 3367, 3371, 3374, 3381, 3385, 3487, 3561, 3568, 3575, 3579, 3583, 3589, 3596, 3602, 3609, 3613, 3617, 3627, 3895, 3898, 3907, 3917, 4043, 4048, 4051, 4098, 4145, 4156, 4167, 4168, 5008, 5013, 5027, 5054, 5062, 5090, 5094, 5108, 5109, 5121, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 189, 1753, 1757, 3266, 3270, 4005, 4010, 4281, 4914, 4919, 4931, 147, 148, 149, 685, 689, 692, 700, 703, 706, 711, 715, 719, 725, 729, 732, 733, 1960, 1962, 1965, 1972, 1985, 2586, 2591, 2595, 3712, 3714, 4756, 5141, 5565, 5567, 5587, 5590, 5593, 5594, 5833, 5845, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 142, 308, 312, 612, 616, 618, 3356, 3418, 3425, 3438, 3740, 3742, 3753, 4232, 4233, 4259, 4317, 4322, 4328, 4333, 4363, 4379, 4818, 4822, 4823, 4827, 5217, 5696, 5702, 5706, 5713, 5715, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 175, 192, 644, 648, 652, 663, 668, 675, 678, 681, 696, 702, 710, 730, 736, 741, 792, 2045, 2053, 2983, 3166, 3168, 3170, 3171, 3703, 3704, 3705, 4471, 4475, 4477, 4478, 4479, 4481, 4482, 4483, 4484, 4485, 4486, 4488, 4491, 4493, 4495, 4496, 4499, 4500, 4502, 4503, 4504, 4506, 4507, 4510, 4512, 4514, 4515, 4517, 4518, 4519, 4520, 4522, 4524, 4525, 4527, 4528, 4529, 4530, 4534, 5404, 5410, 5440, 5461, 202, 1373, 1550, 1552, 1554, 1556, 1564, 2104, 3752, 3757, 3760, 3761, 3764, 3765, 3767, 3770, 3773, 3774, 3777, 3779, 3786, 3901, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 143, 144, 145, 146, 152, 153, 154, 155, 156, 157, 158, 159, 164, 198, 203, 204, 918, 923, 928, 929, 930, 931, 3064, 3066, 3086, 3098, 3109, 3111, 3138, 3141, 3145, 3146, 3150, 3153, 167, 168, 169, 170, 174, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 190, 191, 193, 194, 195, 197, 199, 200, 201, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 1174, 1179, 5164, 5165, 5358, 5363, 5368, 5431, 5442, 262, 263, 2197, 2212, 2231, 2252, 2327, 2338, 2347, 2359, 5847, 1358, 5483, 5484, 5485, 5490, 5491, 5687, 441, 445, 446, 454, 462, 470, 473, 480, 1384, 1385, 1532, 1536, 1584, 1601, 1643, 1649, 1653, 1667, 2062, 2071, 3848, 3850, 3854, 3857, 3860, 3864, 3865, 3872, 3875, 3877, 3880, 5459, 5460, 5467, 5476, 5493, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 326, 1117, 1135, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 496, 501, 504, 509, 513, 516, 517, 522, 528, 533, 2769, 2795, 4855, 4858, 4873, 301, 302, 303, 304, 305, 306, 307, 309, 310, 311, 313, 314, 2818, 5660, 5664, 5668, 5676, 5703, 315, 316, 317, 318, 320, 321, 322, 323, 324, 325, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 339, 340, 341, 342, 343, 345, 2106, 2112, 2130, 2141, 2146, 3560, 3570, 4890, 4896, 346, 347, 352, 355, 1365, 1366, 1367, 1382, 1403, 1412, 1421, 1430, 1444, 1448, 2198, 2202, 2659, 4446, 4453, 4454, 4956, 4962, 357, 358, 361, 362, 364, 365, 366, 367, 368, 369, 370, 371, 372, 374, 375, 376]"
23,383.43674959974686,148.21900939941406,104.03501892089844,107.1027459716797,115.44031677246095,123.75650787353516,128.38999938964844,137.43299865722656,143.8099365234375,148.21900939941406,153.14193725585938,157.62596130371094,164.16400146484375,174.51797485351562,190.2660369873047,8855.625624084425,19578.516427003327,33380.231994628906,67.12711069880396,28.57501220703125,18.223953247070312,20.040243225097655,21.840713500976562,23.501014709472656,24.482009887695312,26.258987426757812,27.724014282226562,28.57501220703125,29.483001708984375,30.535995483398438,31.7760009765625,33.51701354980469,35.341461181640625,59.44748992919884,9263.153905945122,20403.94903564453,687830.6866087731,701960.6740264893,91069.44104003906,326865.3974620056,425045.38596496586,492820.2079696655,519414.5660247803,619302.4475021362,676727.1069488525,701960.6740264893,730322.7540740967,761273.6850128174,788048.4069671631,814190.1520080566,833394.2454681396,882182.9772109983,948950.4525239563,961375.1920928955,113741.38260258426,111735.22398376465,41479.18894958496,50673.9284992981,63328.67838592529,78022.98400878906,85669.85997009277,97974.86553192139,106352.99002075195,111735.22398376465,117931.03302001953,124263.23301696777,131798.8430328369,143801.62202453613,155540.88847351074,178991.73381652829,222584.3490829527,376274.28497314453,1118.5602928877036,511.13995361328125,369.03802490234375,387.43685424804687,413.3024261474609,435.9950256347656,450.1810302734375,477.2330093383789,497.19700622558594,511.13995361328125,527.2139587402344,545.9550018310547,572.5660095214844,1112.708999633789,5963.8685302734375,10215.47894592285,31404.529751894275,42819.618072509766,980.4741748428429,432.39793395996094,329.3230438232422,337.67361068725586,358.30423736572266,377.7544403076172,387.80902099609375,407.5169677734375,422.2929992675781,432.39793395996094,443.0830078125,454.3079528808594,471.6000061035156,560.7119903564453,5485.97900390625,9997.553938293448,27364.27466339413,44933.16403198242,809025.8089824517,827747.5780029297,471315.5110015869,482747.20083206176,522630.53539276123,608596.7210006714,631057.56300354,736608.701499939,800004.7940063477,827747.5780029297,850184.7249908447,889753.1949920654,912952.6289978027,935463.2010040283,956182.4974975586,1034266.9686004631,1088540.6026239018,1104737.1300048828,804121.6675393864,822800.671951294,445750.49600219727,476583.4547492981,517866.91724090575,603246.4239959717,626034.2550201416,731301.3060150146,794846.6690216064,822800.671951294,845790.6120147705,883996.6189880371,908896.2539672852,931111.1979675293,950326.7274780273,1018180.5568893419,1080530.0945088216,1096667.8609771729,4904.141443065253,2152.564010620117,1566.1109924316406,1627.864335784912,1716.8372055053712,1817.1420211791992,1877.9239349365234,1988.9189529418945,2081.77001953125,2152.564010620117,2268.5660095214844,5292.191009521484,8770.076049804688,11543.28402709961,14468.766006469727,23356.10043334961,50176.34461624497,62085.26806640625,22,"[0, 0, 223, 227, 228, 318, 328, 346, 367, 414, 415, 420, 433, 501, 503, 517, 519, 545, 548, 551, 554, 565, 569, 570, 1994, 1997, 2133, 2177, 2187, 2194, 2195, 2196, 2666, 2689, 2693, 2696, 2703, 2836, 2840, 2843, 2846, 2852, 2915, 2916, 3978, 3983, 3987, 3989, 3990, 4074, 4129, 4615, 5252, 5253, 5254, 5256, 5257, 5258, 5259, 5260, 5285, 5290, 5294, 5419, 125, 129, 130, 131, 212, 215, 218, 219, 220, 226, 250, 266, 268, 269, 270, 1563, 2940, 3323, 3324, 3336, 3406, 3407, 3792, 3844, 3849, 3857, 3861, 4278, 4377, 4378, 4380, 4382, 4383, 4384, 4386, 4387, 4388, 4389, 4390, 4391, 4409, 4430, 4576, 4577, 4581, 4585, 4587, 4783, 4807, 4810, 4821, 4977, 4978, 5414, 5417, 5418, 5422, 5425, 5426, 5431, 5434, 5438, 5440, 5443, 5471, 5476, 5482, 5489, 5493, 5498, 5500, 5503, 5504, 5506, 5507, 5509, 5517, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 89, 91, 95, 96, 103, 104, 105, 842, 858, 1533, 1544, 1548, 1555, 1556, 1557, 1573, 1722, 1731, 1756, 1768, 1771, 1775, 1821, 2485, 2501, 2536, 2540, 3033, 3038, 3045, 3056, 3070, 3073, 3080, 3731, 3732, 4540, 4547, 4553, 4588, 4594, 4598, 4601, 4602, 4878, 4885, 4893, 4901, 4904, 4905, 4912, 4925, 4929, 4933, 4946, 4947, 4949, 4950, 4956, 4957, 4961, 4962, 4963, 4964, 4965, 4972, 5011, 5015, 5018, 5021, 5024, 5026, 5028, 5031, 5073, 5095, 5100, 5106, 5127, 5137, 5142, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 116, 117, 118, 119, 120, 135, 136, 271, 330, 347, 349, 370, 371, 372, 379, 977, 987, 994, 999, 1001, 1011, 1025, 1026, 1804, 1867, 3390, 3401, 3408, 3710, 3711, 4852, 4853, 4985, 4991, 5384, 5392, 57, 247, 340, 342, 343, 345, 499, 566, 574, 577, 582, 594, 1908, 1933, 1938, 1944, 1950, 1956, 1967, 1974, 1977, 1981, 2559, 2569, 2582, 2593, 2598, 2631, 2652, 2705, 2706, 2742, 2743, 2839, 2842, 2844, 3188, 3195, 3333, 3465, 3474, 3479, 3489, 3517, 3524, 3539, 3556, 3831, 3842, 3850, 3855, 3858, 3862, 3867, 3872, 3879, 3894, 3897, 3899, 5047, 5048, 5051, 5052, 58, 59, 60, 61, 62, 63, 121, 122, 124, 137, 222, 224, 2969, 3004, 3103, 3110, 3118, 3274, 3279, 3280, 3281, 3943, 3960, 3967, 3970, 3974, 5491, 5492, 5496, 5499, 5502, 5505, 5533, 5535, 5536, 5559, 5561, 5571, 5624, 5705, 5767, 5769, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 90, 92, 93, 94, 97, 98, 99, 100, 101, 102, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 123, 126, 127, 128, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 1402, 5273, 5276, 5282, 5283, 5289, 5296, 152, 153, 154, 155, 156, 157, 158, 159, 181, 182, 185, 298, 299, 300, 311, 313, 316, 366, 376, 3432, 3444, 3502, 4296, 4299, 4303, 4306, 4311, 4318, 4324, 4326, 4330, 4332, 4338, 4340, 4347, 4353, 4354, 4357, 4360, 4363, 4365, 4366, 4370, 4371, 4799, 4802, 5335, 5345, 5349, 5354, 5360, 5363, 160, 161, 1860, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 3577, 3581, 3592, 3599, 4128, 183, 184, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 200, 201, 202, 203, 204, 264, 265, 267, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 355, 3273, 3275, 3726, 3729, 4375, 4379, 4385, 4398, 205, 206, 207, 208, 209, 210, 211, 213, 214, 216, 217, 221, 225, 229, 230, 231, 232, 233, 234, 392, 396, 403, 407, 409, 418, 422, 424, 3263, 3264, 3265, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 248, 249, 251, 252, 253, 254, 255, 256, 257, 353, 760, 258, 259, 260, 261, 262, 263, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 312, 314, 315, 317, 319, 320, 321, 322, 323, 324, 325, 326, 327, 329, 331, 332, 333, 334, 335, 336, 360, 362, 363, 866, 5383, 5386, 5390, 5391, 337, 338, 339, 341, 344, 348, 350, 351, 352, 354, 356, 357, 358, 359, 361, 364, 365, 368, 369, 373, 374, 375, 377, 378, 380, 381, 2052, 2125, 2137, 3791, 3795, 3800, 4543, 4546, 4552, 4997, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 393, 394, 395, 397, 398, 399, 400, 401, 402, 404, 4909, 4910, 4913, 4920, 4921, 4923, 4924, 1267, 1275, 2283, 2388, 2431, 4261, 4268, 4280, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.253643341739952,7.888999938964844,5.294990539550781,6.093871475219727,6.592974853515625,6.944000244140625,7.130003356933594,7.499000549316406,7.739997863769531,7.888999938964844,8.055006408691407,8.251596069335928,8.517997741699219,8.981002807617188,9.555999755859375,11.9997604370117,52.99387918091095,176.2760009765625,1.5862623403298697,1.4810028076171875,0.9080047607421875,1.0207678527832031,1.18499755859375,1.2400054931640625,1.2599945068359375,1.3699951171875,1.4260025024414062,1.4810028076171875,1.5189971923828125,1.5930023193359375,1.6669998168945312,1.7970046997070312,1.9260025024414062,2.2400178527832026,40.29739114379953,88.31399536132812,449.38880629194705,439.80899810791016,271.3290023803711,320.7932740478516,357.78397293090825,379.4523010253906,387.69300079345703,405.54050064086914,424.05659637451174,439.80899810791016,453.1373992919922,465.10400390625,480.1487976074219,504.9598022460938,585.4471046447753,686.9598748779296,1212.403114044226,2206.6719970703125,346.2199813760212,335.32899475097656,203.64600372314453,262.74836022949216,280.12315994262696,299.7304931640625,318.643798828125,326.59749603271484,331.70360260009767,335.32899475097656,339.2917984008789,346.15500335693355,373.08740386962893,394.3713973999023,412.25479888916016,462.3513012695311,717.416414749146,1028.6330032348633,27.255473842267463,26.534996032714844,16.501007080078125,20.65349060058594,22.333999633789062,24.647895050048827,25.106600952148437,25.814002990722656,26.240997314453125,26.534996032714844,26.83300018310547,27.18500518798828,27.721995544433597,29.18499755859375,31.81510772705078,37.07659744262689,93.8153981018187,177.2010040283203,21.029734408704936,20.480003356933594,12.925994873046875,15.944000244140625,17.51665084838867,18.830413818359375,19.222000122070312,19.81500244140625,20.204002380371094,20.480003356933594,20.739793395996095,21.05500030517578,21.48200225830078,22.590394592285158,24.741004943847656,29.89009246826169,70.61587330627526,125.08899688720703,928.1916788654418,909.9489974975586,559.9540023803711,688.8866267395019,761.3878561401367,824.7839965820312,840.7396011352539,874.6259956359863,896.7795989990234,909.9489974975586,923.8343978881836,939.8830032348633,960.922999572754,1007.1404022216797,1146.4201988220211,1300.3528579711915,2045.1364987182644,2894.697006225586,853.7339016010105,837.5059967041016,511.5469970703125,630.931854019165,695.7814134216308,755.9302047729492,770.6924041748047,803.5620002746582,825.0144027709962,837.5059967041016,849.7613998413085,864.3873977661133,883.3281951904297,927.0673934936524,1059.0710990905761,1205.7117747497557,1943.6706359558118,2806.4580001831055,74.45777726443131,70.2770004272461,48.407005310058594,55.74461915588379,62.422762908935546,65.31300277709961,66.2218002319336,68.01799392700195,69.35120544433593,70.2770004272461,71.18399810791016,72.32519989013672,75.61720428466798,92.99819946289062,101.1609962463378,126.16547393798825,162.97663298034922,225.36800384521484,2,"[0, 0, 0]"
5,16.262859931118125,16.371002197265625,11.798004150390625,12.33906036376953,12.833000183105469,13.351997375488281,13.720993041992188,14.944992065429688,16.07380065917969,16.371002197265625,16.62999725341797,16.88800048828125,17.18499755859375,17.611997985839842,18.12939910888672,21.09115692138672,64.64382861328134,114.0360107421875,3.5083795219107095,3.4810104370117188,2.1479873657226562,2.3700939941406247,2.537001953125,2.7580078125,2.8889999389648438,3.18499755859375,3.371002197265625,3.4810104370117188,3.574005126953125,3.667401123046875,3.7786010742187504,3.9449996948242188,4.091998291015625,4.445087280273437,42.1163053894187,53.81401062011719,944.3268005506327,943.7440032958984,633.2299957275391,741.3838343200683,756.2382015991211,771.465005493164,802.5289978027344,897.4140090942383,927.5308166503906,943.7440032958984,970.9895935058594,988.5382019042969,1007.6488098144531,1044.384390258789,1076.7178009033203,1222.7326089477535,1924.2083794555708,3490.8580017089844,774.7738631182892,789.0249938964844,524.7890014648438,594.0824612731933,630.2495007324219,646.9271942138671,657.2278045654298,721.6370010375977,779.410595703125,789.0249938964844,796.1765975952148,804.1513916015625,820.2578094482421,851.9289916992187,870.9090026855467,976.4949172973631,1438.0475350647023,2081.284996032715,54.82018519441776,55.27699279785156,35.850990295410156,42.886994110107416,44.09300109863281,45.20398864746094,46.05360107421875,50.38700866699219,54.51801147460938,55.27699279785156,55.86901092529297,56.41360473632812,57.053985595703125,58.092002868652344,59.51699981689453,104.1543487548828,159.09874002075227,247.88400268554688,43.97108531221271,44.38600158691406,29.61101531982422,34.305874145507815,35.758995056152344,36.797201538085936,37.5552001953125,40.814002990722656,43.776005554199216,44.38600158691406,44.88999938964844,45.35200805664063,45.850990295410156,46.64899444580078,47.60980072021484,82.3446670532226,116.30768548584001,162.81200408935547,2042.7692904138182,2089.5989990234375,1397.849998474121,1635.436672729492,1669.8652426147462,1719.9598037719727,1759.1007995605469,1906.583999633789,2061.5074005126953,2089.5989990234375,2109.5439987182617,2133.2323989868164,2159.331402587891,2193.101203918457,2240.193997192383,2712.491401062007,3462.1456755371264,8408.471000671387,1837.6631736285813,1880.7139892578125,1238.297004699707,1467.7087203369142,1498.3765283203124,1543.7041976928713,1579.7909957885743,1717.3999938964844,1850.3809951782227,1880.7139892578125,1898.3647994995117,1916.4235946655274,1941.8039962768555,1975.3749969482421,2016.007600402832,2457.140876770019,3164.7837997131396,5775.859992980957,205.10611678523694,203.55200958251953,151.81199645996094,160.57624783325195,165.5720056152344,169.008203125,171.31199798583987,193.4980010986328,201.60800018310545,203.55200958251953,205.23699340820312,207.5887969970703,212.35999908447266,246.40920715332032,255.30798797607423,295.18379455566406,396.0108244628925,2632.6110076904297,4,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0]"
7,22.6791494183769,21.94500732421875,17.86998748779297,19.42930661010742,20.074005126953125,20.555003356933593,20.8320068359375,21.316993713378906,21.720204162597657,21.94500732421875,22.222984313964844,22.649598693847658,23.54400177001954,24.980996704101564,26.315199279785155,28.425310058593748,75.00361450195425,281.62500762939453,4.532374116926182,4.443000793457031,3.2399978637695312,3.4440682067871093,3.6306817626953123,3.8509902954101562,3.9629974365234375,4.1670074462890625,4.3330078125,4.443000793457031,4.538002014160156,4.666007995605469,4.831993103027344,5.092994689941406,5.332986450195312,5.77864990234375,7.178264434814697,61.59199523925781,1295.3661167863213,1257.8150024414062,981.931022644043,1146.6126153564453,1171.6517608642578,1185.2997940063476,1193.983399963379,1219.8709869384766,1247.5296127319336,1257.8150024414062,1271.181396484375,1299.106004333496,1346.4514053344733,1463.5752075195312,1526.0550018310546,1691.3849124145504,2228.180416137703,6479.777992248535,1084.0420666347522,1044.411994934082,829.2100067138672,968.3187498168945,997.3722030639649,1014.6602081298829,1019.8712005615234,1027.042007446289,1034.1139938354493,1044.411994934082,1069.2246139526367,1087.5143966674805,1125.1949966430666,1225.4856018066407,1269.1274017333983,1371.3615579223633,1597.8909017028834,4676.231002807617,75.26098608424586,72.33198547363281,52.368995666503906,66.66432299804687,68.59335174560547,69.6864028930664,70.18279418945312,71.12899780273438,71.83299407958984,72.33198547363281,72.97518768310547,74.09180450439453,77.99978790283203,84.1461898803711,88.29620666503905,118.54740570068356,160.0022459106456,237.10499572753906,58.945509363269665,56.83300018310547,45.31599426269531,52.472369781494145,53.567888793945315,54.42600555419922,54.90379180908203,55.759002685546875,56.422209167480474,56.83300018310547,57.38700866699219,58.315617370605466,60.79280242919922,65.17019195556641,68.25800018310547,97.86684631347654,137.00520431518603,184.05399322509766,2847.7750282193315,2758.5910034179688,2245.0599975585938,2592.416129974365,2631.3340798950194,2657.236596679688,2682.31360168457,2715.5169982910156,2741.3573989868164,2758.5910034179688,2778.3305999755858,2817.063397216797,2995.228001403809,3179.754800415039,3330.808198547363,3537.682519836424,4436.048619110242,9588.050003051758,2540.8262024038922,2459.2620010375977,2001.2500076293945,2306.9703820495606,2346.511589050293,2368.943797302246,2385.869212341309,2424.50399017334,2442.3722030639647,2459.2620010375977,2477.904997253418,2510.2348022460938,2674.3910049438477,2846.2898040771483,2973.034991455078,3170.581372375488,4024.468233093424,9063.185997009277,306.94882581543936,292.2169952392578,239.88599395751953,274.0351590576172,278.3286749267578,281.44839935302736,282.9387939453125,285.83099365234375,288.62499237060547,292.2169952392578,307.4388168334961,314.8486038208008,327.392594909668,348.0691940307617,362.32800445556643,401.20768707275386,483.040731536868,558.0279846191406,6,"[0, 0, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 0]"
9,29.41875885757176,28.796005249023438,23.611000061035156,26.018089645385743,26.877720489501954,27.406983184814454,27.686012268066406,28.185497283935547,28.555007934570312,28.796005249023438,29.05499267578125,29.332987976074218,29.758995056152344,30.924789428710938,32.498985290527344,36.713621673583965,76.79560591125536,175.60899353027344,6.407654615342568,6.297004699707031,4.739990234375,5.296718856811524,5.462001190185546,5.66811294555664,5.797004699707031,6.035980224609375,6.1869964599609375,6.297004699707031,6.4069976806640625,6.5200042724609375,6.683990478515625,6.923797607421875,7.131004333496094,7.704583282470703,44.41488084411634,65.77801513671875,1687.4980731252683,1664.291000366211,1315.9069900512695,1552.1974452667237,1583.4451068115236,1596.6465034484863,1604.6260070800781,1628.4570045471191,1653.3417953491212,1664.291000366211,1674.865802001953,1690.713784790039,1712.3589950561523,1772.2604080200194,1865.7493156433106,2172.3884375,2733.928323211673,11774.522003173828,1438.3051547603302,1410.5909957885742,1100.4820098876953,1306.7114563598632,1356.719850769043,1381.9271095275878,1386.854391479492,1393.7765045166016,1400.8845962524413,1410.5909957885742,1431.6670120239257,1440.3370010375975,1451.5741973876952,1490.866796875,1581.3260986328123,1741.9056675720212,2369.3715160828215,9561.884010314941,99.75976601259293,97.59200286865234,76.01599884033203,90.84415669250488,93.81341125488282,94.94101028442383,95.44219665527343,96.40701293945312,97.12779388427734,97.59200286865234,98.0702133178711,98.61140441894531,99.38520812988281,102.10039672851563,113.62970352172852,146.05339523315428,184.41996199035717,802.0619964599609,77.72974969818756,76.03701782226562,60.98301696777344,71.07399882507325,72.68499633789062,73.66510009765625,74.18499755859375,74.99999618530273,75.6310028076172,76.03701782226562,76.48098754882812,76.99997100830078,77.74100952148437,80.05160827636719,87.94301300048828,119.76596252441405,161.7127417297369,677.6410064697266,3748.9704886926793,3696.5970001220703,2895.477005004883,3528.098684509277,3574.090518951416,3608.6535018920895,3628.9527984619144,3658.3285026550293,3682.825799560547,3696.5970001220703,3709.663200378418,3727.9919998168943,3757.7294021606444,3855.3497970581057,4160.735198974609,4554.1068409729,5990.5237733613985,19336.69400024414,3339.119157069293,3293.93399810791,2582.6469955444336,3133.594196395874,3183.2436996459965,3209.532006835938,3228.4225952148436,3258.001495361328,3279.9121948242187,3293.93399810791,3306.184004211426,3319.2870010375977,3341.694999694824,3438.7192092895507,3705.741290283202,4069.2289633178707,5491.312963241885,18384.43000793457,409.8513316233861,395.45599365234375,312.8300094604492,379.4438939208984,382.4812557983398,386.10600357055665,387.82599792480465,390.72600173950195,393.29100036621094,395.45599365234375,399.5950057983398,417.4093994140625,433.0964050292969,443.8759872436524,459.704995727539,506.9488619995117,609.8188927307191,3219.0100021362305,8,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 51, 52, 53, 54, 55]"
11,37.86184881720816,36.99749755859375,27.944000244140625,30.351234214782714,34.79713172912597,35.499000549316406,35.814015960693354,36.35199546813965,36.75779266357422,36.99749755859375,37.22759857177734,37.519996643066406,37.87059478759765,38.53599548339844,39.67864608764648,74.97549003601075,121.12327873992952,287.92301177978516,7.896779701649429,7.7230072021484375,5.7949981689453125,6.128515808105469,6.778077468872071,7.03735466003418,7.18499755859375,7.443014144897461,7.611000061035156,7.7230072021484375,7.849998474121094,7.980003356933594,8.130012512207031,8.35198974609375,8.5380069732666,9.000907669067383,53.17802372741722,104.34999084472656,2110.1885391595997,2085.764995574951,1642.8300094604492,1703.218041343689,2003.3329672241211,2018.0504055023193,2027.096898651123,2055.4692764282227,2074.788189697266,2085.764995574951,2099.249002075195,2116.905787658691,2139.358805847168,2183.5612930297852,2231.908359146118,2704.373594818115,3752.28866833515,11523.00698852539,1793.603917302209,1785.641990661621,1385.5179901123047,1411.7533715972902,1727.6835884857178,1743.10534324646,1747.3665000915526,1755.605749130249,1766.2358032226562,1785.641990661621,1794.6641983032225,1801.2504051208496,1811.023387145996,1842.7181983947753,1876.7455688476562,2030.4249319458013,2689.8389772186297,8774.234016418457,124.03733778698307,122.29399871826172,87.14898681640625,94.90727059173584,118.21807991027832,119.46070594787597,120.05500030517578,121.09199333190918,121.81200408935547,122.29399871826172,122.79499206542968,123.33391494750975,124.06998138427734,125.4082992553711,129.60151214599597,171.60726379394538,213.81948896789626,379.0130157470703,99.40737914531114,97.81300735473633,72.61100006103516,79.22276110076905,93.90701293945312,95.1486946105957,95.77499923706054,96.7039852142334,97.40701293945312,97.81300735473633,98.2572052001953,98.79399795532225,99.45999298095703,100.69999923706055,104.09081306457517,146.16272033691408,185.3954285659794,251.97998809814453,4703.11511267803,4662.325500488281,3660.302001953125,3808.959623725891,4556.135410614013,4582.327248764038,4598.555200958252,4627.950246810913,4648.576599121094,4662.325500488281,4678.495404052735,4699.092797851563,4726.827597045898,4781.753202056885,4840.742351531982,5620.646259460451,7837.07320636006,23460.049995422363,4172.995801912961,4140.277492523193,3255.602005004883,3355.4734063339233,4030.8409030151365,4063.93415184021,4079.3457038879396,4105.9932498931885,4127.871598815917,4140.277492523193,4152.524188232422,4167.236289978027,4199.289596557617,4250.804704284668,4299.771444702148,5038.0402420806895,7150.897546837019,14593.483001708984,530.1193107650696,513.9460144042969,404.6999969482422,415.52097469329834,495.864861907959,500.1473083496094,501.9739990234375,505.6597385406494,509.1607955932617,513.9460144042969,528.5337997436524,540.2373992919921,548.9751983642578,558.3873054504395,578.8046558380126,612.6525579833984,820.6458668289306,10182.305000305176,10,"[0, 0, 5, 6, 7, 8, 0, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 0, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 0, 86, 87, 88, 89]"
13,43.40414990056543,42.387996673583984,31.185012817382812,34.10720834350586,40.019430007934574,40.79654998779297,41.148094177246094,41.73998832702637,42.127993774414065,42.387996673583984,42.64701538085937,42.96069259643555,43.33380126953125,44.09490737915039,45.94230041503906,85.36636619567871,122.07080250549402,338.7379913330078,9.385619529524826,9.20599365234375,6.7770233154296875,7.549106033325195,8.19723388671875,8.500999450683594,8.647994995117188,8.889984130859375,9.091987609863281,9.20599365234375,9.317008972167969,9.445014953613281,9.611000061035156,9.835006713867188,10.075000381469726,10.634522247314452,56.47368436431901,80.46098327636719,2519.442086978,2494.428508758545,1950.677993774414,2045.658146209717,2397.7522932434085,2419.1101486206053,2431.0495933532716,2463.8444843292236,2481.305212402344,2494.428508758545,2509.5032012939455,2525.3436950683595,2543.6838150024414,2592.209303283691,2640.6223457336423,3221.9913394165037,4504.096707954529,10043.016036987305,2160.8758276398357,2147.886501312256,1663.6220016479492,1715.3166470642088,2073.238042449951,2099.676099014282,2104.231201934814,2113.0367431640625,2136.388018798828,2147.886501312256,2154.5089950561523,2161.062693786621,2175.5463897705076,2208.895288848877,2252.9467094421384,2565.8315488433836,3704.1948467408556,10780.094985961914,150.19463393613148,147.85199737548828,112.57202911376953,115.38461986541748,142.58550186157225,144.50110511779786,145.27698669433593,146.44574737548828,147.33201904296874,147.85199737548828,148.42159118652344,149.10902709960936,149.99598693847656,152.01799621582032,161.98821411132812,199.09427452087402,257.4902982177834,442.9609909057617,117.60317903353875,115.47698593139648,90.60699462890625,94.25170417022706,110.95579223632812,112.55355186462403,113.16400146484375,114.20198440551758,114.96400451660156,115.47698593139648,115.95799713134765,116.50069808959961,117.27499542236329,118.93849639892579,129.37529487609862,164.68444564819336,207.24983850860613,886.3769683837891,5641.483459843139,5595.738998413086,4418.458999633789,4521.677176963806,5464.847203216553,5504.130001449585,5522.837599182129,5555.16575050354,5579.432194519043,5595.738998413086,5611.731803894043,5632.417902374267,5663.17559967041,5724.586296844483,5827.854646682739,6738.556698532104,9232.911661460967,17719.817001342773,5000.905497017597,4958.238998413086,3894.0960006713867,4019.8380833206174,4833.524532928466,4876.6596942901615,4892.990812683105,4923.696990966797,4945.403408813477,4958.238998413086,4973.358801269532,4990.704004669189,5016.039595031738,5076.766397094727,5164.461155700683,6027.29894607544,8521.147831230177,16413.927001953125,640.5779628255426,632.6574935913086,492.916015625,520.3909747848511,599.8892771911621,605.8250087738038,608.5850952148437,613.1605110168457,618.2689926147461,632.6574935913086,647.056999206543,655.226912689209,663.1467956542969,684.7272155761718,701.2413898468018,746.3161324310304,968.9959595565906,1586.4240188598633,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 0, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125]"
15,51.858533792904765,50.9269905090332,37.96599578857422,39.303952804565434,42.83776229858398,48.83205070495605,49.405998992919926,50.11225128173828,50.62999725341797,50.9269905090332,51.22200012207031,51.55400085449219,51.998802185058594,52.81598663330078,54.42323188781738,89.73645545959472,124.1547177200367,810.0800170898438,10.572056053700136,10.315013885498047,7.278007507324219,7.665600280761718,8.553827285766602,9.461997985839844,9.665985107421875,9.980995178222656,10.185981750488281,10.315013885498047,10.46099853515625,10.610992431640625,10.79498748779297,11.057006072998046,11.32995147705078,11.976207351684568,59.67376718902787,542.5099868774414,2921.9453613773385,2892.5174980163574,2255.0660095214844,2281.094263771057,2479.788766479492,2806.47043838501,2824.3487129211426,2859.3737506866455,2878.826208496094,2892.5174980163574,2908.5149887084963,2924.7654121398928,2947.599833679199,3002.1070953369144,3080.6800422668457,3805.0915895080566,5418.236719848814,14099.496047973633,2527.319467612192,2507.6900024414062,1933.364028930664,1944.258215385437,2078.7875298309327,2451.0418857574464,2460.955397033691,2473.5409927368164,2497.494207763672,2507.6900024414062,2514.4218032836916,2522.0580093383787,2537.2526000976563,2578.198673248291,2665.188465118408,3392.567335510254,5239.111327888539,7294.680000305176,175.25044886657653,172.9040298461914,131.94296264648438,132.66390845489502,141.5948699951172,168.59363708496096,169.87328567504883,171.40525817871094,172.32899475097656,172.9040298461914,173.51500396728517,174.20100173950195,175.1860092163086,177.85012512207032,192.61964149475094,226.67521766662597,324.26420193483426,1131.9850006103516,137.64416891946377,135.50747680664062,103.75798797607422,105.39800143432618,114.03788162231446,131.66208839416504,132.75807571411133,134.1272487640381,134.9573806762695,135.50747680664062,136.05101470947267,136.6629951477051,137.59000549316406,140.0737075805664,150.94308471679688,185.94148452758787,269.99398930359047,1226.7819900512695,6587.651063337394,6532.338996887207,5118.728004455566,5144.874158851623,5547.939862213135,6416.805850601196,6447.936798858643,6488.136001586914,6514.328201293945,6532.338996887207,6550.550402832031,6571.802202606201,6604.049401855469,6680.622399902344,7200.135097122192,7936.865977554319,11925.59814463835,18524.51300048828,5824.590036622176,5772.915000915527,4514.306991577148,4543.109190788269,4908.868041534423,5667.1289337158205,5695.367983245849,5733.636487960815,5757.388996887207,5772.915000915527,5789.631004333496,5808.478499603271,5836.655003356934,5907.183304595947,6336.200337982177,7082.685163192748,10887.806980133473,17669.581016540527,763.0610267152177,756.4545021057129,576.0859909057617,582.1006504516602,627.5898288726806,723.4749481201172,727.4161193847656,734.456506729126,749.2570007324218,756.4545021057129,763.5204010009766,774.1818992614745,784.7215942382812,807.8742980957031,826.5612037658692,902.1904685974121,1657.1606430741242,3045.4970169067383,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 0, 0]"
17,59.25882479087258,58.23999786376953,42.86798858642578,44.569748992919926,46.07201080322265,53.760009765625,56.31201171875,57.33301544189453,57.92400360107422,58.23999786376953,58.58899688720703,58.980995178222656,59.48198699951172,60.60798645019531,63.31398010253906,103.85780334472656,147.145667877201,772.2120208740234,12.767257806282974,12.647994995117188,8.887008666992188,9.28871841430664,10.010206604003907,11.405014038085938,11.813995361328125,12.239021301269531,12.498985290527344,12.647994995117188,12.814010620117188,12.980995178222656,13.184013366699219,13.477989196777344,13.736991882324219,14.462394714355469,58.81357894897482,64.88700866699219,3333.7954901796297,3313.695999145508,2576.930992126465,2595.198784942627,2661.5257934570313,3092.8500061035156,3237.1209716796875,3277.64200592041,3298.3770065307617,3313.695999145508,3328.41796875,3345.8630447387695,3373.6640243530273,3430.1590118408203,3511.674003601074,4275.874798583982,6562.270253143329,14431.737007141113,2869.464823073443,2863.292999267578,2173.339988708496,2210.6935217285154,2257.557388305664,2625.5969772338867,2804.9829711914062,2831.5160064697266,2855.7029876708984,2863.292999267578,2870.018020629883,2878.833999633789,2896.9420013427734,2933.777000427246,3028.792984008789,3748.7973831176755,5265.719422912605,8503.534004211426,198.6938034250272,197.4239959716797,148.79501342773438,150.41690551757813,153.55578002929687,177.97402954101562,193.27400970458984,195.53501892089844,196.74098205566406,197.4239959716797,198.0909881591797,198.8860092163086,200.0149917602539,203.0540008544922,229.86600494384766,250.03540954589843,378.33671249389727,1067.3939895629883,153.846852951948,152.35203552246094,117.35000610351562,117.91085678100586,121.19299926757813,140.49701690673828,148.8730010986328,150.72198486328125,151.77295684814453,152.35203552246094,152.96097564697266,153.70000457763672,154.64197540283203,157.60698699951172,170.73600006103516,202.43477172851556,293.1277519226077,1029.375991821289,7493.626131801999,7468.254005432129,5834.515998840332,5854.237274780274,5953.151203918457,6949.853004455566,7370.680999755859,7421.975997924805,7450.420997619629,7468.254005432129,7489.3280029296875,7516.568000793457,7553.845001220703,7629.232002258301,8092.764999389648,9043.603198242186,13170.334220581462,19818.66600036621,6627.827052227203,6604.506988525391,5140.192008972168,5168.459203033447,5252.652206420898,6133.623992919922,6514.710998535156,6562.952003479004,6589.023002624512,6604.506988525391,6620.209999084473,6640.839004516602,6674.929985046387,6748.224990844727,7123.571983337402,8066.298397827138,12195.500780945173,18686.79399871826,865.7990795747959,860.2470092773438,657.4520034790039,662.1837937927246,685.9973907470703,793.2509994506836,826.8800048828125,836.2649765014648,848.3209991455078,860.2470092773438,871.6209945678711,880.2100067138672,893.5619964599609,924.5040130615234,947.4109954833984,1023.8010009765621,1834.7951770019877,2500.449981689453,16,"[0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 0, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 0, 0, 0, 0]"
19,65.27271644576467,64.97900009155273,47.51899719238281,48.92744123840332,50.271922225952146,53.83205108642578,58.08650131225586,63.720001220703125,64.5540054321289,64.97900009155273,65.3712173461914,65.83201599121094,66.3875961303711,67.42430725097657,69.56532249450683,110.27067893981935,213.9787875289942,631.0469970703125,14.246544404942657,14.018997192382812,10.186996459960938,10.366510391235352,10.8699951171875,11.760414505004881,12.592000579833984,13.481000900268555,13.832000732421875,14.018997192382812,14.203004455566406,14.391886901855468,14.629989624023438,14.943008422851562,15.243653869628904,16.285133972167976,65.87613390351075,417.23400115966797,3689.3587764589724,3699.0050201416016,2886.113983154297,2896.9532518692017,2941.185467681885,3137.072968673706,3361.4177841186524,3655.6907653808594,3683.927767944336,3699.0050201416016,3713.695611572266,3731.599074554443,3754.631994628907,3811.7103973388676,3948.6528705596916,4814.365335540773,9615.012722328609,16344.528015136719,3196.1101038483976,3212.5125007629395,2471.449996948242,2487.5971905059814,2504.6240175628664,2643.304154586792,2863.547418212891,3172.132255554199,3200.6233963012696,3212.5125007629395,3220.752604675293,3229.9581977844236,3245.4187927246094,3280.6076011657715,3423.841487121582,4409.285982208252,8320.241258201679,16877.68598175049,220.5722927707759,220.9624900817871,163.01202392578125,167.0893360824585,169.878570022583,178.87891349792483,194.69599304199218,218.29726028442383,220.1108139038086,220.9624900817871,221.80939788818358,222.69900512695312,223.88504028320312,227.43649368286134,257.8675453186034,277.85663558959965,570.2582756806066,2282.639045715332,172.62138201272643,173.1104965209961,132.3699951171875,134.28830922698975,136.53843185424805,143.68864784240725,154.77777252197268,170.77951431274414,172.3328155517578,173.1104965209961,173.86801452636718,174.68302536010742,175.86600646972656,179.11031036376954,191.7054767608642,223.70814865112305,334.6262023925788,513.8629913330078,8330.860089011414,8365.816993713379,6526.043998718262,6542.379262687683,6615.941106567383,7030.538348388672,7522.872896575928,8305.141750335693,8345.591395568848,8365.816993713379,8388.709600830078,8416.4594039917,8459.58579864502,8559.722300720216,9126.843004226683,10401.834488906867,20477.240724174833,29535.91399383545,7358.181815941579,7392.302974700928,5754.960998535156,5787.850046218872,5845.673013534546,6219.500401687623,6647.914093780517,7337.26150894165,7374.255603027344,7392.302974700928,7410.809197998047,7431.734992980957,7464.0993972778315,7548.306018066407,8074.680706405639,9263.423996810916,18374.612734429564,27735.696990966797,972.6782730698338,966.4505004882812,736.2680053710938,741.3194246520997,753.5014837646485,809.0035041809082,871.878207397461,941.526741027832,952.0617935180665,966.4505004882812,977.9919860839843,992.5798927307129,1009.0071914672851,1035.2903152465822,1067.4674571990968,1156.800739593506,3481.562338119534,10961.321006774902,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 0, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 0, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 0, 0]"
21,71.06771658030699,71.4050178527832,53.72496795654297,54.398859329223626,55.44356498718262,57.18485527038574,58.90070419311523,65.63398933410645,70.46203308105468,71.4050178527832,71.97921142578124,72.51488571166992,73.11160430908203,74.25929336547851,76.5391429901123,117.9988508605957,350.74896564493065,3100.512985229492,14.87769052796079,14.740989685058594,10.334983825683594,10.65984871673584,11.304700164794923,11.905997085571288,12.37440185546875,13.703241348266602,14.462988281249999,14.740989685058594,14.98201141357422,15.223887634277343,15.518983459472656,15.8903076171875,16.257997894287108,17.636032714843758,67.57612973022933,785.0430068969727,4269.645036885493,4066.891025543213,3209.5509719848633,3219.842338699341,3242.8221282196046,3322.434657287598,3454.4175140380858,3818.79549407959,4038.9823699951176,4066.891025543213,4088.4123977661134,4110.427090454102,4136.153393554688,4196.4022239685055,4510.29750137329,5954.693201751715,82009.67051404441,345898.5650024414,3522.534061185123,3553.2490005493164,2730.093994140625,2758.71525844574,2776.8310242462157,2828.3370517730714,2923.3606117248537,3283.994504928589,3521.302803039551,3553.2490005493164,3566.7222091674807,3578.9317123413084,3600.336587524414,3644.974680328369,3877.4230884552,5678.025889587414,18438.623199517377,23172.772972106934,236.15483458685176,242.59849166870117,181.26197814941406,183.89645030975342,186.20057968139648,189.90047492980958,195.6880958557129,221.83474922180176,240.64039459228516,242.59849166870117,243.90697021484374,245.09370193481445,246.66559600830078,250.7876907348633,277.3768939971923,304.59198310852054,649.7600523224664,1294.983985900879,186.44996762671795,189.92650604248047,146.24298095703125,147.12249658203126,149.498215713501,152.5755271911621,156.97430419921875,174.9595184326172,188.2903793334961,189.92650604248047,191.057421875,192.1637954711914,193.49600219726562,197.20659637451172,215.28793182373045,244.18693199157715,556.7602189560832,1554.838035583496,9373.82834927696,9254.333999633789,7254.129005432129,7293.501427833557,7341.134897537231,7449.74239730835,7740.1839004516605,8614.86549949646,9207.89640045166,9254.333999633789,9286.887001037598,9320.102004241944,9362.290197753906,9462.796397399903,10293.441298294067,15679.239141693131,95543.3383653257,356077.5419998169,8300.729307392454,8161.015007019043,6365.140998840332,6412.424843544006,6469.0520005798335,6571.9945419311525,6836.632797241211,7602.4717445373535,8118.849395751953,8161.015007019043,8188.979995727539,8216.522587585448,8254.599583435058,8351.041310119628,9104.036460113522,11195.108593521118,94451.33062078062,354995.09297943115,1073.0990418845076,1073.6510009765625,826.5469818115234,835.3847857513427,844.300859451294,874.1131477355957,900.9661926269531,1002.0002269744873,1059.949787902832,1073.6510009765625,1089.008201599121,1104.9299011230469,1122.9544021606446,1147.5502899169924,1173.252749252319,1342.340750122071,6153.195437271321,16071.792991638184,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 0, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 186, 188, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 195, 196, 197, 198, 199, 200, 201, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 202, 203, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 187, 189, 190, 191, 192, 193, 194, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413]"
23,73.48835157083944,73.05448532104492,58.47700500488281,58.98129557800293,60.05071022033691,61.44294052124023,62.51930313110351,65.79751205444336,69.9429931640625,73.05448532104492,76.11199645996093,78.27909774780274,79.5568115234375,80.84899673461913,82.30058784484862,120.99109123229965,210.02914245607178,647.1930084228516,16.055644819282982,15.77999496459961,11.850997924804688,12.180731903076172,12.705855865478515,13.294029235839844,13.646997833251953,14.443981170654297,15.223992919921876,15.77999496459961,16.274014282226563,16.702114868164063,17.09198760986328,17.572995758056642,17.942356491088866,18.834064331054684,66.41801892852838,995.6709976196289,4325.556901969245,4288.0004806518555,3537.3359985351562,3554.325776283264,3578.574711532593,3629.0286701202394,3679.7339195251466,3898.0337524414062,4128.082818603516,4288.0004806518555,4460.017788696289,4546.665979766846,4624.030993652344,4762.531092071533,4994.725852584838,6326.472523040768,18679.17150349643,30922.531997680664,3739.4731634590507,3693.9729804992676,3017.445022583008,3048.9977969055176,3058.7898586273195,3091.4910537719725,3128.475106048584,3310.5834922790527,3546.0880111694337,3693.9729804992676,3850.317825317383,3948.9337852478025,4003.1036117553713,4103.043304443359,4463.923600387572,5838.163259429923,15822.834455125918,33589.385986328125,247.553087331385,246.99801635742188,200.40602111816406,201.57906081390382,203.64254638671878,206.09265747070316,207.90389175415038,219.7802562713623,235.5897933959961,246.99801635742188,258.6262008666992,266.71529693603514,269.7194137573242,273.21061782836915,286.1276618957519,327.2421134948728,989.6459696355021,1956.0690078735352,195.46445909640858,195.2180061340332,158.760009765625,159.81456914520265,162.03400367736816,164.38228759765624,166.19899978637696,174.7620086669922,186.4624008178711,195.2180061340332,203.73100738525392,209.4023910522461,211.85639190673828,215.325594329834,225.3470275878906,263.85790313720696,462.0866336212242,1696.239990234375,9730.760706491721,9674.00650024414,8029.916000366211,8062.222081809998,8088.614146728515,8148.879000473023,8232.969103240966,8732.56875038147,9290.892002868652,9674.00650024414,10056.889196777343,10308.06979598999,10467.073200988769,10633.882498931885,11196.49559745788,13375.371029663072,41029.18720479724,65897.86199951172,8597.591608246212,8541.529502868652,7087.258003234863,7101.242744873047,7138.196004486084,7185.573791503906,7263.780895233154,7715.274997711182,8214.127616882324,8541.529502868652,8892.872999572754,9105.061590576172,9240.552192687988,9413.911296081544,9972.218602371211,12151.568974456783,32842.50245731397,55322.73700714111,1133.1690982455098,1121.030990600586,905.0790023803711,916.2809381256104,925.3565232849121,938.3085079193115,957.9230888366699,1012.9839878082275,1076.029995727539,1121.030990600586,1162.6425888061524,1183.2241119384767,1213.0289932250976,1253.2445938110352,1292.5384902954102,1404.6539996337888,3327.992925682088,46946.04901885986,22,"[0, 0, 265, 0, 1, 313, 314, 315, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 0, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 291, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 0, 0, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 0, 0, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 292, 293, 294, 295, 296, 297, 298, 510, 511, 512, 513, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 0, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 501, 502, 503, 504, 505, 506, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 508, 509, 524, 0, 0, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 507, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_1Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,14.21053237915039,13.362007141113281,11.64801025390625,11.690606460571288,12.073972320556642,12.607242584228516,12.703001403808594,12.967742919921875,13.277001953125,13.362007141113281,13.563204956054687,13.653704833984374,13.81939697265625,14.280805969238282,14.722000122070312,34.59011550903304,60.27510957336472,63.128997802734375,2.8252845764160157,2.7965011596679688,2.240997314453125,2.2541547393798824,2.372571563720703,2.518962860107422,2.553192138671875,2.704010009765625,2.75960693359375,2.7965011596679688,2.87039794921875,2.94940185546875,2.9893951416015625,3.0741043090820312,3.113756561279297,3.27812744140625,3.327519775390626,3.3330078125,1320.4913663228353,1305.4365005493164,1214.18798828125,1217.8110605621337,1250.418711090088,1279.0023513793944,1282.476385498047,1290.5337409973145,1301.0288146972657,1305.4365005493164,1309.183401489258,1313.531901550293,1335.739190673828,1347.2211883544924,1363.7297424316407,1663.1242027282701,1862.5901119232215,1884.7529907226562,621.2206019083659,613.5940093994141,513.0299987792969,518.047123413086,563.2012451171875,606.2445686340332,607.0150985717773,611.0665092468262,613.2067962646485,613.5940093994141,615.2773986816405,616.8924057006836,621.1327972412109,624.1798080444336,627.7922439575195,820.3283067321762,1062.08782792664,1088.9499969482422,40.9599500020345,40.352516174316406,35.332000732421875,35.54292555236817,37.441248931884765,39.10267181396485,39.58170013427734,39.828495025634766,40.21799011230469,40.352516174316406,40.55519104003906,40.79451293945313,41.04460144042969,41.432386779785155,41.985155487060545,56.696402740478405,73.28484565734894,75.12800598144531,33.442847696940106,33.17549133300781,29.223007202148438,29.359591445922852,30.58884963989258,31.926464080810547,32.2298828125,32.68050765991211,32.93578186035156,33.17549133300781,33.322607421875006,33.492088317871094,33.74740295410156,34.00018768310547,34.42690200805664,43.1007572937011,54.02608067321797,55.24000549316406,2152.4967681884764,2125.3434982299805,1921.5130004882812,1931.6444805603026,2022.827801208496,2099.1320068359373,2100.7274017333984,2108.9274978637695,2118.628598022461,2125.3434982299805,2137.6135986328127,2155.1410064697266,2166.6434020996094,2182.354399108887,2202.7362426757813,2703.2091284179655,3182.40052404786,3235.644012451172,2033.150582885742,2008.900505065918,1805.9400177001953,1816.1545682525634,1908.0855232238769,1984.836548614502,1986.9609970092774,1992.2295112609863,2002.5337921142577,2008.900505065918,2012.5306030273437,2022.404406738281,2045.3673919677733,2064.133694458008,2076.6647041320803,2589.450970611569,3068.4751080474944,3121.7000122070312,119.34618530273437,113.8134994506836,110.44200134277344,110.44748847961426,110.49687271118164,110.88340682983399,111.3093048095703,112.12825393676758,113.3508056640625,113.8134994506836,114.47239685058594,115.18248901367187,128.41280822753907,133.03889007568358,146.42368392944337,176.5398815917968,185.25198925781265,186.22000122070312,2,"[0, 0, 0]"
5,26.454199727376302,25.84149932861328,21.795989990234375,21.80590104675293,21.895100555419923,22.220142364501953,23.072189331054688,25.188983917236328,25.68780517578125,25.84149932861328,26.081204223632813,26.357395935058594,26.547787475585938,26.985609436035155,27.22849349975586,52.27241241455063,77.2092373962407,79.97999572753906,5.326366678873698,5.3335113525390625,4.4629974365234375,4.469545989990234,4.528482971191407,4.8103515625,4.997293090820312,5.18475341796875,5.26981201171875,5.3335113525390625,5.424978637695313,5.473112487792968,5.5413970947265625,5.66611328125,5.722950744628906,5.9268725585937485,6.142980224609379,6.1669921875,2618.771849822998,2622.347999572754,2365.2129821777344,2366.206011703491,2375.1432774353025,2390.7437187194823,2401.3289001464846,2567.0272483825684,2607.840591430664,2622.347999572754,2631.1460021972653,2659.041912841797,2697.404620361328,2726.632014465332,2747.408487701416,3230.970255432125,3817.1868174133406,3882.321990966797,1321.6430152893067,1316.9184951782227,1129.3939971923828,1129.4420238189696,1129.874263458252,1133.793035888672,1145.647790527344,1302.5450134277344,1309.6983947753906,1316.9184951782227,1322.1504028320312,1367.42840423584,1380.0041961669922,1393.4400955200197,1404.9293975830078,1791.8174569702117,2273.437649322518,2326.9510040283203,82.94521535237631,82.56298828125,68.59300231933594,68.62350341796875,68.89801330566407,69.82747192382811,72.2375717163086,80.96125030517578,81.91080017089844,82.56298828125,82.96900634765625,83.4548095703125,84.18119201660157,85.04939422607421,86.4015151977539,144.75829360961896,173.10891804504445,176.2589874267578,67.50340372721354,68.49949645996094,57.740997314453125,57.80536651611328,58.38468933105469,59.21733016967773,60.625187683105466,67.06424331665039,68.06380920410156,68.49949645996094,68.76239929199218,68.90732116699219,69.37362060546874,70.24041290283203,71.26076049804688,80.91255035400383,93.17547744750999,94.53802490234375,4442.219782002767,4482.055000305176,3939.4510040283203,3940.440906021118,3949.350023956299,3958.6816444396973,4006.324000549316,4438.685253143311,4466.140200805664,4482.055000305176,4492.010601806641,4519.369096374512,4558.46460571289,4581.651602172851,4590.87479095459,5503.899483184807,6650.7474510650845,6778.175003051758,4122.6440505981445,4154.308990478516,3670.8070068359375,3671.7640445251463,3680.3773837280273,3689.558847808838,3710.614009094238,4092.461986541748,4131.758392333984,4154.308990478516,4167.776995849609,4182.971891784668,4231.041799926758,4252.906912231445,4276.323918914794,5192.266374969475,6338.120840683004,6465.438003540039,319.5757314046224,311.50550079345703,263.90301513671875,264.02213507080074,265.0942144775391,267.5284141540527,268.63309783935546,305.8670196533203,310.64439086914064,311.50550079345703,312.19879760742185,313.48590393066405,342.6327850341797,380.2136856079102,395.9702438354492,402.3308277893066,402.69456959533693,402.7349853515625,4,"[0, 0, 0, 0, 0]"
7,39.742052205403645,39.13800811767578,34.350006103515625,34.35018255615234,34.351770629882814,35.47171630859375,37.75278015136718,38.52773666381836,38.941000366210936,39.13800811767578,39.373382568359375,39.658103942871094,39.980401611328126,40.48990325927735,41.13740463256836,60.52417053222645,77.80131079101594,79.72099304199219,7.962015533447266,8.008995056152344,7.0370025634765625,7.047917419433594,7.146151123046875,7.3473045349121096,7.439390563964844,7.667999267578125,7.93739013671875,8.008995056152344,8.09300537109375,8.155093383789062,8.295223999023438,8.407992553710937,8.461984252929687,8.78561996459961,8.796793197631835,8.79803466796875,3973.6341285705566,3964.6159896850586,3578.9400024414062,3583.2119558868408,3621.6595368957514,3660.7793685913084,3870.390090942383,3907.5672492980957,3937.5828002929693,3964.6159896850586,3977.3487945556644,3988.0884704589844,3998.8149993896486,4043.8728958129886,4088.0189491271976,4966.7377238464305,5687.108766891492,5767.149993896484,1966.2559173583984,1949.6325225830078,1732.47900390625,1732.6647356109618,1734.3363209533693,1770.925682067871,1937.8502990722654,1944.4937629699707,1948.7163970947267,1949.6325225830078,1953.6540100097657,1959.6052978515627,1966.6646118164062,1994.902194213867,2008.5172882080078,2545.380671539302,3232.2015666046264,3308.5149993896484,124.01360321044922,124.02500915527344,108.12699890136719,108.1872997894287,108.73000778198241,111.03315811157226,121.49019470214844,122.9057502746582,123.71258850097657,124.02500915527344,124.49979858398439,124.99761962890625,125.45039367675781,127.08581085205077,128.34075927734375,144.25027664184557,163.57124348449742,165.718017578125,102.79110107421874,102.14751434326172,90.31402587890625,90.39255450439454,91.09931213378906,92.52118072509766,100.5925048828125,101.63375091552734,101.91780700683594,102.14751434326172,102.50318298339843,102.77658081054688,103.48460388183594,104.1908950805664,104.7640266418457,134.13151351928707,140.5624586029054,141.27700805664062,6725.4459823608395,6696.888496398926,6035.554992675781,6037.765251007079,6057.657575988769,6083.697207641601,6601.397891235351,6644.9867515563965,6687.046994018555,6696.888496398926,6710.805407714844,6722.4252059936525,6766.557202148437,6798.723400878906,6859.882247924805,8330.179868316642,9835.005193862942,10002.2080078125,6214.398817952474,6189.708984375,5595.690017700195,5597.972314620972,5618.512986907959,5638.047978973389,6095.685591125488,6139.543502807617,6175.618621826172,6189.708984375,6202.999432373047,6209.571685791016,6229.967178344727,6276.815692138672,6313.82805557251,7793.531050567617,9262.512806594876,9425.733001708984,511.04716440836586,501.73400115966797,438.64398193359375,438.7160205230713,439.36436782836915,445.6492286682129,492.6341644287109,496.7507514953613,499.6797973632813,501.73400115966797,502.88759765625,505.4844009399414,509.9127655029297,561.621713256836,587.5186447143552,655.6330125427246,661.1877946624757,661.8049926757812,6,"[0, 0, 0, 0, 0, 0, 0]"
9,51.13224817911784,51.222999572753906,43.23896789550781,43.493732192993164,45.78661087036133,49.24875335693359,49.768798828125,50.59126281738281,50.92580871582031,51.222999572753906,51.431008911132814,51.81330108642578,52.0258056640625,52.42562561035156,52.96284637451171,55.04223922729492,55.170735458374025,55.18501281738281,11.008602650960286,11.000991821289062,9.223007202148438,9.27103562927246,9.703291473388672,10.326434326171876,10.479417419433593,10.735240936279297,10.912203979492187,11.000991821289062,11.148001098632813,11.27733154296875,11.352984619140624,11.592095947265625,11.729349517822264,11.92472885131836,11.994271896362305,12.001998901367188,5324.410232798258,5302.064025878906,4830.050994873047,4846.353345947266,4993.074505615235,5152.818860626221,5187.27299194336,5230.802284240723,5283.858364868163,5302.064025878906,5317.058200073242,5331.9506713867195,5339.37799987793,5397.240409851074,5465.982189178467,6370.683746185296,7414.616482528705,7530.6090087890625,2673.603586832682,2646.2995223999023,2383.7860260009766,2386.6540736541747,2412.466502532959,2553.787284851074,2593.0350051879886,2606.602996826172,2630.888397216797,2646.2995223999023,2659.5450134277344,2686.7287200927735,2712.115005493164,2737.6078247070313,2778.249529266357,3359.6183236694287,4083.1658301696907,4163.559997558594,173.40460027058919,166.9254913330078,137.14700317382812,138.1225098724365,146.9020701599121,161.86192626953127,162.6246795654297,165.00697326660156,165.92540893554687,166.9254913330078,167.50460205078124,168.8411087036133,170.22418212890625,183.752018737793,239.12966156005857,257.07932586669915,267.7386225891115,268.92298889160156,139.99181518554687,137.18399047851562,115.53498840332031,116.14262916564941,121.61139602661133,132.86493301391602,133.77098388671874,135.5467529296875,136.62521667480468,137.18399047851562,137.698193359375,138.20450744628906,139.41044006347656,140.6095962524414,148.75602569580064,211.56553894042963,219.09086938476577,219.92701721191406,9088.174782307942,9043.999008178711,8114.972991943359,8154.327703353882,8508.520106048583,8880.017039489747,8906.535499572754,8978.027500152588,9019.951403808594,9043.999008178711,9066.420794677735,9089.567095947266,9105.961193847656,9150.727195739746,9264.772894287109,10741.24549468993,12540.565554412875,12740.490005493164,8373.551085917155,8321.961479187012,7518.980987548828,7540.048177398681,7729.652886047363,8135.283939361572,8202.361323547362,8268.987251281738,8305.359008789062,8321.961479187012,8351.667630004882,8384.651611328125,8410.333218383788,8452.158589172363,8485.26407470703,10063.325568389882,11886.363274307283,12088.92301940918,714.6236963907878,693.8314971923828,595.9920043945312,599.270928314209,628.7812435913086,674.0185539245605,680.7927947998046,685.7327461242676,689.4585968017578,693.8314971923828,695.1138244628906,707.6596084594726,746.3241973876953,762.7663162231446,788.3827133178708,935.5560354614255,970.1798833312994,974.0269775390625,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,72.18746999104818,64.71150970458984,56.147003173828125,56.16334484863281,56.310419921874995,56.722808074951175,57.239994812011716,63.286495208740234,64.20142211914063,64.71150970458984,65.22021484375,65.80412292480469,67.22422790527344,68.49928588867188,70.33928375244136,286.01381683349535,401.34807662964073,414.1629943847656,13.69375,13.7965087890625,11.96197509765625,11.981800811767577,12.160232238769531,12.495278930664062,12.697500610351563,13.378246307373047,13.665594482421875,13.7965087890625,13.925994873046875,14.052885437011719,14.23699951171875,14.520913696289062,14.66423110961914,14.969119110107421,15.145419601440434,15.165008544921875,6795.028396606445,6837.296485900879,6131.996017456055,6133.0636819458,6142.672662353516,6215.957971191407,6246.817915344238,6672.789215087891,6765.197164916992,6837.296485900879,6899.796853637696,6964.850312805176,7030.09079284668,7117.705322265625,7154.171973419189,7765.829295349119,8049.909514923101,8081.473983764648,3331.564433288574,3348.171501159668,2855.8900146484375,2855.9970385742185,2856.96025390625,2877.084112548828,2898.544577026367,3179.3552436828613,3283.489392089844,3348.171501159668,3394.639810180664,3458.532009887695,3531.419631958008,3618.7015182495115,3694.790969848633,4015.3163240051254,4221.351235366825,4244.244003295898,201.85090001424155,199.03548431396484,172.36599731445312,172.57143499755858,174.42037414550782,177.26439819335937,178.04464111328124,194.92370986938477,197.96719665527343,199.03548431396484,200.93600769042968,203.16927642822267,205.77120971679688,213.34542083740234,250.7988487243652,283.2500227355955,313.3901145782476,316.739013671875,173.25098826090496,167.13799285888672,146.61000061035156,146.73555296325682,147.8655241394043,148.98513565063476,149.32351989746093,161.8890151977539,165.13499450683594,167.13799285888672,168.93501892089841,170.34351654052733,172.12900390624998,206.92801361083986,235.23574218749997,295.3623516845702,308.549748352051,310.0150146484375,11478.867434183756,11625.662506103516,10169.985000610352,10175.471942092894,10224.854415435791,10284.941503143311,10322.300508117676,11366.016998291016,11537.07221069336,11625.662506103516,11663.32699584961,11747.581204223632,11939.701596069337,12130.788099670412,12251.707006835939,12795.618141937251,13450.79460990907,13523.591995239258,10587.575938161213,10708.922004699707,9405.162033081055,9410.592272949218,9459.464431762695,9503.577983856201,9534.94559020996,10438.040767669678,10594.209609985352,10708.922004699707,10777.836804199218,10832.277891540527,10970.32820739746,11261.832095336913,11319.85019378662,11977.731781311031,12706.548419219984,12787.528045654297,891.2914960225423,883.156005859375,736.0639495849609,737.3030099029542,748.4545527648926,758.7416481018066,764.9571105957032,868.9512252807617,880.2300170898438,883.156005859375,890.4618133544923,907.6456970214844,925.4949920654298,960.2903137207031,1041.0504478454586,1230.8070071411132,1242.881407196045,1244.2230072021484,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,69.79300185381356,71.31095886230469,59.23902893066406,59.29494207763672,59.79816040039063,60.681097412109374,62.284402465820314,66.50850677490234,69.14259643554688,71.31095886230469,72.3687957763672,72.91641235351562,73.59757690429689,74.57221374511718,75.95798034667969,76.30218505859375,76.37944641113282,76.38803100585938,15.119866581286415,15.238983154296875,12.535995483398438,12.59179180908203,13.093958740234374,13.567596435546875,13.829000854492188,14.47100830078125,15.083389282226562,15.238983154296875,15.314019775390625,15.548410034179687,15.943792724609375,16.34078369140625,16.540730285644532,17.185426330566408,17.368663177490237,17.389022827148438,7466.5448313567595,7579.645004272461,6523.271011352539,6526.782211486817,6558.383012695313,6708.992088317871,6915.075952148438,7314.132026672363,7480.344592285157,7579.645004272461,7648.034628295899,7713.371392822265,7777.163769531249,7824.930401611327,7843.881585693359,7974.912381896973,8005.0521390686035,8008.4010009765625,3579.5340524447165,3669.7340240478516,2940.6680297851562,2942.532670135498,2959.314433288574,3049.091116333008,3174.112210083008,3444.2534790039062,3587.9201843261717,3669.7340240478516,3680.7894134521484,3742.7608123779296,3760.657800292969,3808.775021362305,3848.8836288452144,3961.5642736816408,3993.7633167114263,3997.3409881591797,227.9694901805813,226.5129852294922,194.23699951171875,194.32527392578123,195.11974365234374,202.07577209472657,208.03424377441405,215.55200958251953,222.79981384277343,226.5129852294922,229.70296325683594,231.1444061279297,232.77499084472657,241.50835571289065,257.2810348510742,327.40263763427754,382.1562687072761,388.24000549316406,195.24957637463586,190.1479949951172,161.22299194335938,161.29242095947265,161.9172821044922,166.9480209350586,170.83457946777344,179.5879898071289,185.68560180664062,190.1479949951172,191.6438201904297,193.05399169921873,195.72684631347656,238.54339599609375,258.9091171264648,296.8331274414063,318.5149091186526,320.9239959716797,12569.752508906995,12809.69400024414,10973.087997436523,10973.227603302003,10974.484056091309,11184.177490234375,11246.077203369141,12192.461502075195,12540.612799072267,12809.69400024414,12993.978002929687,13082.302203369141,13149.683212280273,13215.363397216797,13254.416903686524,13269.873360290527,13272.957338775635,13273.300003051758,11554.210818791793,11799.558013916016,10091.598983764648,10094.041423095703,10116.023377075195,10339.164707946777,10401.111428833008,11207.853012084961,11575.390426635742,11799.558013916016,11922.30418701172,11982.380169677734,12059.163217163084,12147.569784545898,12184.534307861328,12231.736336669921,12248.855843444824,12250.758010864258,1015.5416901152013,1005.3010406494141,833.4739685058594,833.9560076599121,838.2943600463867,850.8588027954102,878.2078094482422,933.0804824829102,988.8782135009766,1005.3010406494141,1011.0518005371094,1037.6945922851562,1087.454006958008,1178.8507995605469,1293.7947830200194,1336.5581863403322,1373.3382939147955,1377.4249725341797,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,82.37669786356263,80.72200012207031,73.12701416015625,73.13583151245118,73.21518768310547,75.12082214355468,76.29122314453126,78.12100982666016,80.04639282226563,80.72200012207031,81.7305908203125,82.64658813476562,83.76619262695313,84.94139709472657,87.8165084838867,132.90221893310547,140.58710299682627,141.44097900390625,18.26111227779065,18.35101318359375,15.706008911132812,15.76603823852539,16.30630218505859,16.846388244628905,17.404983520507812,17.812484741210938,18.147998046875,18.35101318359375,18.513580322265625,18.651559448242185,18.793612670898437,19.091986083984377,19.556781005859374,19.74045440673828,19.80936038208008,19.8170166015625,8643.24986499851,8669.379974365234,7933.104019165039,7934.554073150634,7947.604559020996,8263.658935546875,8411.766778564453,8543.330513000488,8629.35115661621,8669.379974365234,8709.50040283203,8738.416757202149,8791.061791992188,8851.410830688477,8908.141632080078,9106.599279174805,9232.523399902346,9246.51496887207,4181.510373390327,4170.0770263671875,3730.748992919922,3731.0788387145994,3734.0474508666994,3754.498455810547,3890.3893829345707,4076.4410247802734,4138.240786743164,4170.0770263671875,4202.668179321289,4235.417385864258,4323.12041015625,4498.303778076172,4585.240576171875,4803.091239013673,5066.1385214843785,5095.365997314453,269.3912019891254,256.95997619628906,228.0749969482422,228.08961288452147,228.22115631103514,235.37469940185545,242.43002624511718,250.2920150756836,254.30520935058593,256.95997619628906,261.83958129882814,265.7655975341797,271.4344055175781,314.5774230957032,354.123616027832,425.82588470459007,491.57911099243256,498.88502502441406,218.4038479045286,212.9819793701172,194.7519989013672,194.93075228881833,196.5395327758789,198.11000976562502,200.89939880371094,208.80300903320312,211.43417358398438,212.9819793701172,215.14277038574218,219.6259826660156,223.69863891601562,225.66842956542968,273.4211059570312,298.6129376220704,310.0583228759767,311.3300323486328,14587.71808507887,14588.636001586914,13216.300994873047,13228.87504724121,13342.041518554688,13668.3977935791,13831.567794799805,14479.016998291016,14527.843798828126,14588.636001586914,14684.639001464842,14841.122000122072,14954.742800903321,15029.43779296875,15116.76880645752,15549.907859191895,16055.61258767701,16111.802001953125,13413.193098423844,13426.799011230469,12228.552978515625,12237.914643676757,12322.169630126953,12540.06850128174,12752.33598022461,13293.77400970459,13380.65023803711,13426.799011230469,13486.53401184082,13623.170791625977,13707.876989746095,13818.34098815918,13893.489889526367,14439.4215914917,15036.543131134042,15102.88996887207,1174.5249866550253,1166.7999725341797,987.7480163574219,988.9755293273925,1000.023146057129,1043.0191986083985,1084.5166107177736,1119.4965133666992,1153.0817993164062,1166.7999725341797,1176.7480102539062,1187.910006713867,1232.4832092285158,1319.258807373047,1360.1994689941405,1386.6287762451173,1414.247272460938,1417.3159942626953,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,89.28103821853111,87.79600524902344,79.25498962402344,79.28451593017577,79.55025268554688,80.89121017456054,81.3298126220703,86.27675247192383,87.49500122070312,87.79600524902344,88.09359436035157,89.10314636230468,90.75818481445313,92.72968750000001,100.16889724731442,126.19979293823242,127.30069676208498,127.42301940917969,19.848031668827453,18.916000366210938,17.001983642578125,17.007114303588867,17.05329025268555,17.359058380126953,17.453215026855467,18.328975677490234,18.757003784179688,18.916000366210938,19.154373168945312,19.4212890625,20.134387207031253,20.49830322265625,20.684658813476563,41.6659991455078,66.29716937255884,69.03396606445312,9574.365982055664,9556.431457519531,8917.33999633789,8919.040302963256,8934.343062591553,9122.756332397461,9244.509335327148,9353.63703918457,9522.568188476562,9556.431457519531,9630.240811157226,9701.164653015137,9780.506970214843,9929.447384643556,10033.337548828124,10320.508673858643,10633.41562110901,10668.183059692383,4510.999433846309,4521.518478393555,3998.634994506836,4001.7035890197753,4029.3209396362304,4159.844259643555,4197.056304931641,4335.936290740967,4428.020364379883,4521.518478393555,4571.000210571289,4657.297914123535,4725.697192382813,4778.616725158691,4863.148363494873,5087.100187530517,5113.73823072815,5116.698013305664,277.77518752525594,274.15997314453125,245.3119659423828,245.4713399810791,246.90570632934572,250.8154151916504,253.43911590576172,265.3917579650879,270.696728515625,274.15997314453125,275.9344207763672,279.00701599121095,283.9212310791016,301.0510192871094,334.2516181945801,364.2865350341797,372.17184350585944,373.04798889160156,235.81406770903487,228.7014923095703,209.94100952148438,209.9834733734131,210.36564804077148,211.4731117248535,215.98629150390627,223.19252014160156,227.1986267089844,228.7014923095703,230.38854675292967,233.76756744384767,238.98116760253907,278.7596908569336,287.79137725830077,323.36290771484374,334.09996264648447,335.29296875,15983.894981910442,16025.146995544434,14804.467010498047,14804.967356491088,14809.470470428467,15072.992346191408,15237.080303955077,15641.91075515747,15925.164593505859,16025.146995544434,16123.551199340822,16216.74139251709,16343.219204711913,16817.174501037596,16914.96445388794,17020.65577270508,17099.010886718752,17107.717010498047,14708.083741023624,14738.569999694824,13552.70297241211,13559.304486694336,13618.718115234375,13930.175714874267,14059.158186340333,14295.73250579834,14689.222598266602,14738.569999694824,14808.738992309569,14924.751383972169,15023.433367919923,15430.452581787109,15550.272412872315,15754.959429473878,15820.272049209596,15827.529006958008,1275.8112408868199,1260.8555145263672,1122.3410034179688,1123.6169481048582,1135.1004502868652,1146.870320892334,1158.9219009399415,1223.0140495300293,1239.4721954345703,1260.8555145263672,1271.203546142578,1298.4819396972655,1330.8063903808593,1390.8376174926757,1499.052902984619,1546.5343447875975,1548.4519421691896,1548.6650085449219,16,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]"
19,92.92312174829944,92.8239974975586,85.90499877929688,85.96957778930664,86.55078887939453,87.92815170288085,88.70781555175782,90.4097671508789,91.66243286132813,92.8239974975586,94.38498229980469,94.90223236083983,95.92240600585937,96.78698272705078,97.9929801940918,99.44095748901367,100.34281706237793,100.44302368164062,21.26684254613416,21.211463928222656,19.612030029296875,19.615049804687498,19.642227783203126,19.839664459228516,19.974928283691405,20.705020904541016,21.05978698730469,21.211463928222656,21.455206298828124,21.606399536132812,21.696044921875,22.51829376220703,22.76530303955078,24.362843933105466,26.100903839111346,26.294021606445312,10533.927141123804,10549.318016052246,9890.175964355469,9899.16800137329,9980.096334533691,10086.178513336181,10162.994854736327,10326.208728790283,10441.675967407227,10549.318016052246,10638.065826416016,10719.419088745119,10765.089602661134,10873.396116638183,10985.25198287964,11120.557243652343,11218.198076660157,11229.047058105469,4798.738599316827,4743.801467895508,4530.962020874023,4531.810692565918,4539.448737792969,4588.009049987793,4611.6215850830085,4647.83020401001,4711.369400024414,4743.801467895508,4828.562414550781,4883.162797546386,4954.813806152344,5004.395974731446,5162.718808746337,5311.299849853516,5409.936436401368,5420.896057128906,298.4326071903623,292.5599822998047,274.2379608154297,274.28219721984857,274.68032485961913,281.8135536193848,283.725927734375,285.8060111999512,290.0309783935547,292.5599822998047,295.1166534423828,300.239599609375,305.73382263183595,317.12910003662114,341.79742736816405,382.1248162841797,382.7414244995117,382.8099365234375,253.39086440513873,247.51346588134766,233.0699462890625,233.078499420166,233.15547760009767,236.63217239379884,239.19556884765626,241.7377815246582,246.21177368164064,247.51346588134766,251.2900421142578,254.50799407958982,257.0673858642578,273.45820159912114,298.59776306152344,319.6044622802734,325.67276007080085,326.3470153808594,17403.602862127897,17432.19549560547,16404.023010253906,16414.871876892088,16512.511676635742,16745.52215423584,16800.387802124023,17019.640254974365,17130.106204223634,17432.19549560547,17621.41520385742,17726.391801452635,17819.179400634766,17999.636698913575,18188.661352539064,18400.413895874022,18407.406088378906,18408.182998657227,15998.679176330566,15984.498008728027,15133.664993286133,15142.876019683838,15225.775257263183,15428.119747161865,15478.442318725587,15625.42578125,15768.941580200195,15984.498008728027,16145.31838684082,16262.715315246582,16382.846801757812,16576.502877807616,16768.12032394409,16970.09897506714,17043.19068058777,17051.311981201172,1404.9236857973297,1392.000473022461,1264.0750122070312,1264.4331434783935,1267.6563249206542,1295.7306327819824,1298.7932373046874,1314.4332427978516,1353.1430267333983,1392.000473022461,1409.1044281005861,1439.7850860595702,1484.9443725585938,1571.209587097168,1588.4422218322754,1628.7775914001465,1654.9580081634524,1657.866943359375,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]"
21,105.85303655163995,103.73098754882812,92.62602233886719,92.76760736083985,94.04187255859375,95.8972396850586,98.52510681152343,100.47723770141602,102.30720825195311,103.73098754882812,104.85419311523437,105.76521759033203,108.02518005371094,111.02391662597657,117.7215408325195,155.7242788696289,165.97502645874033,167.11399841308594,23.826824056691137,23.110992431640625,20.387939453125,20.42596322631836,20.768177185058594,21.582926940917968,21.987713623046876,22.540504455566406,22.922366333007812,23.110992431640625,23.444430541992187,23.753385925292967,24.206375122070312,24.49651336669922,24.61441421508789,41.09618347167967,60.559404724121286,62.72198486328125,11555.711469979122,11481.436477661133,10976.01203918457,10977.511251556396,10991.004162902831,11124.513475036621,11159.170178222656,11310.464740753174,11447.140753173828,11481.436477661133,11597.184466552733,11683.34236907959,11792.68179626465,11968.731970214845,12182.770263671875,12559.00536026001,12932.122551406865,12973.580017089844,5308.378585026182,5325.842506408691,4627.847015380859,4642.773714691161,4777.114008483886,4970.001369476318,4991.7162109375,5124.699241638184,5282.159982299805,5325.842506408691,5363.976824951172,5406.731007385253,5511.100207519532,5611.236079406738,5638.036152648926,5878.833564605713,6056.851226028444,6076.630966186523,331.8424758911133,326.2569808959961,271.5540008544922,273.10657244873045,287.079716796875,301.1906204223633,303.9832733154297,311.63098907470703,320.89397888183595,326.2569808959961,330.09541015624995,339.8769119262695,347.9652099609375,371.49359130859375,382.3990058898926,430.6945094299316,440.83348445129405,441.9600372314453,278.0657098704371,274.8085250854492,241.1450653076172,241.96745660400387,249.3689782714844,256.62528839111326,258.06549377441405,265.819034576416,271.829052734375,274.8085250854492,275.5263641357422,279.57442169189454,286.9499847412109,297.2115814208985,330.8794738769531,338.56111434936525,340.4032443084717,340.60792541503906,19137.529964841644,19123.5359954834,17650.72999572754,17671.609665588378,17859.52669433594,18279.073196411133,18344.62569580078,18711.295513153076,18854.11240234375,19123.5359954834,19226.40739746094,19450.075297546387,19641.00940246582,19917.05989379883,20171.175605773926,20678.04402755737,21217.371700119023,21277.296997070312,17603.678101375186,17534.520500183105,16366.505004882812,16381.218299484251,16513.637950897217,16807.327488708495,16878.64558868408,17232.286975860596,17386.972592163085,17534.520500183105,17673.6685546875,17909.972869873047,18089.348165893556,18199.330001831055,18586.969972991945,19202.319291229247,19865.43182231141,19939.11099243164,1533.8518634664601,1515.509521484375,1284.2249908447266,1287.3007686309813,1314.9827687072752,1394.5175643920898,1421.8228042602539,1464.5129470825195,1498.2982391357423,1515.509521484375,1547.9512329101562,1581.7778717041015,1616.917413330078,1674.8068130493164,1688.800344848633,1819.5737756347655,1874.122076354981,1880.1829986572266,20,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]"
23,112.11333371881852,111.4620361328125,102.71699523925781,102.73906079101562,102.93765075683595,104.023583984375,104.61295776367189,108.47801208496094,110.6162109375,111.4620361328125,111.94722595214843,112.81080322265625,113.46561889648437,114.58220825195312,119.59838562011714,153.51160888671873,159.63469055175787,160.31503295898438,24.9713134765625,25.05401611328125,22.3699951171875,22.412779541015624,22.797839355468753,23.526251220703124,23.766998291015625,24.354034423828125,24.944995117187503,25.05401611328125,25.14079895019531,25.358013916015626,25.702178955078125,26.05534973144531,26.363970947265624,26.975047607421875,27.028980590820314,27.03497314453125,12653.75926235266,12588.789962768555,12000.728042602539,12005.7306295166,12050.753911743164,12129.11960144043,12212.407369995117,12356.40299987793,12511.06680908203,12588.789962768555,12668.542770385742,12740.69058227539,12846.327819824219,12904.435580444337,12969.239193725585,15196.969000854482,17494.47007360841,17749.747970581055,5728.341329474199,5720.358001708984,5278.401947021484,5279.075855957031,5285.141036376953,5332.667041015626,5470.784176635742,5628.361968994141,5692.082983398437,5720.358001708984,5743.473959350586,5770.793811035156,5812.382214355468,5846.413418579102,5894.524578857421,7009.864420166012,7767.583085083012,7851.7740478515625,352.11012723153095,348.4730682373047,323.0699920654297,323.07195312499994,323.08960266113286,325.3135650634766,328.1771575927735,342.2890167236328,348.0324188232422,348.4730682373047,350.96703186035154,352.1388397216797,355.8441864013672,361.86625976562505,378.0223846435547,484.0950183105466,552.0674425048832,559.6199340820312,306.3207539340906,302.3820037841797,279.28797912597656,279.3066301269531,279.47448913574215,281.3478637695313,283.56279296875,295.625,300.5032135009766,302.3820037841797,303.8337646484375,305.3177795410156,307.4905456542969,331.7971954345703,359.7832366943359,392.7032714843749,413.6002069091798,415.9220886230469,20845.671578925954,20807.248001098633,19702.352996826172,19707.551644409177,19754.33947265625,19834.793002319337,19928.01380004883,20572.121002197266,20692.315399169922,20807.248001098633,20919.627996826173,21020.936993408202,21085.29260864258,21156.632400512695,21228.33859558105,25125.426558227526,28076.74925219728,28404.67399597168,19177.61612018786,19103.56704711914,18173.653045654297,18178.490487426756,18222.02746337891,18283.134024047853,18399.115383911136,18827.2010345459,19038.065985107423,19103.56704711914,19194.835217285156,19318.191207885742,19397.223382568358,19466.907595825196,19516.555615234374,23195.5357470703,26377.974656250015,26731.578979492188,1668.0554587380927,1646.6100006103516,1516.6680297851562,1517.3418173828125,1523.4059057617187,1534.0445770263673,1541.0390258789062,1607.1100158691406,1638.883395385742,1646.6100006103516,1653.932357788086,1673.5458190917968,1728.6662170410157,1845.9114196777343,1877.3935821533203,2000.5495336914055,2118.547995361329,2131.658935546875,22,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,12.59266637166341,11.935001373291016,10.165992736816406,10.192248168945312,10.428547058105469,10.73909797668457,11.177995300292968,11.494503021240234,11.807200622558593,11.935001373291016,12.036402893066406,12.172698974609375,12.259002685546875,12.404693603515625,12.615700149536133,31.264957580566257,54.39319345092816,56.96299743652344,2.5367001851399738,2.5100021362304688,2.1110000610351562,2.1153654632568357,2.154654083251953,2.18499755859375,2.2392036437988283,2.402498245239258,2.4816055297851562,2.5100021362304688,2.5812042236328123,2.629302978515625,2.7086013793945316,2.833100128173828,2.853854751586914,3.067158508300781,3.107508544921876,3.1119918823242188,585.2942994435629,564.2250022888184,495.95799255371094,498.14305776977534,517.8086447143555,540.6809398651122,544.4803977966309,549.36399269104,557.4087966918946,564.2250022888184,573.0065979003906,596.7207977294921,608.2154022216797,650.8070007324219,683.0281017303466,809.2224088287344,965.1776379165678,982.5059967041016,525.4974997202555,509.03000259399414,425.9770050048828,428.7400925979614,453.60788093566896,474.1761531829834,479.4105010986328,493.6055030822754,503.53100280761714,509.03000259399414,535.5009994506836,547.4061950683594,553.1196044921875,581.3220993041992,591.7486583709716,663.7907379913325,736.704473579408,744.8059997558594,41.27688433329264,37.70349884033203,31.68499755859375,31.93846231842041,34.21964515686035,36.10914993286133,36.31541366577149,37.15125846862793,37.52939910888672,37.70349884033203,38.50699920654297,38.690007019042966,39.106797790527345,39.59989700317383,42.75039482116689,119.56698318481432,140.6891011199955,143.03600311279297,29.78808314005534,29.537002563476562,26.516998291015625,26.55092311096191,26.856246490478515,27.94589500427246,28.0881950378418,28.70250129699707,29.270802307128903,29.537002563476562,29.702403259277347,29.997499847412108,30.355192565917967,30.80160598754883,31.55869331359863,39.7099150848388,49.71979903411883,50.832008361816406,1314.224283472697,1301.409999847412,1084.7460021972656,1094.0339589920043,1177.6255701446535,1243.9793529510498,1255.2032012939453,1280.007246017456,1291.6243988037108,1301.409999847412,1308.3019958496093,1320.9220024108886,1342.790803527832,1366.3936973571779,1378.4469448089599,1680.8332365417464,1949.9780196991014,1979.8829956054688,1196.9861331939696,1184.3745002746582,993.3219985961914,999.7124068374633,1057.226081008911,1132.9334957122803,1138.7083930969238,1155.9472465515137,1177.8188034057616,1184.3745002746582,1190.2774002075196,1201.6125991821289,1218.6264053344726,1250.9817016601562,1266.5050003051758,1572.2919907379132,1838.0251013259935,1867.5510025024414,117.23815027872722,105.84100341796875,91.42400360107422,91.86880468749999,95.87201446533203,101.11549835205078,101.61680603027344,103.04424858093262,104.79559631347657,105.84100341796875,107.33260345458984,112.70399475097656,124.00139617919922,153.29699935913087,169.16505508422844,210.89198524475094,216.4881990737916,217.11000061035156,2,"[0, 0, 0]"
5,22.066616566975913,22.111000061035156,19.75799560546875,19.806139266967772,20.239432220458987,21.095257568359376,21.27509307861328,21.707500457763672,21.911199951171874,22.111000061035156,22.24760284423828,22.343804168701173,22.603994750976565,22.87910919189453,23.006456756591795,23.422860641479488,23.65969023895264,23.686004638671875,4.443065897623698,4.434501647949219,3.7790069580078125,3.7898038787841797,3.8869761657714843,4.017947387695313,4.127205657958984,4.272499084472656,4.344198608398438,4.434501647949219,4.497004699707031,4.5739997863769535,4.631999206542969,4.7845001220703125,4.926944732666016,5.04155632019043,5.070753379821777,5.073997497558594,1173.5699348449707,1160.1890029907227,1030.3939971923828,1032.9625628585816,1056.07965385437,1082.1089614868165,1113.6240043640137,1124.3477516174316,1145.1435913085938,1160.1890029907227,1179.0288040161133,1186.6485946655273,1201.0804046630858,1230.1529861450197,1319.2842391967772,1476.7801388549797,1615.5267214660669,1630.9430084228516,974.7439160664876,970.2934989929199,825.3419876098633,830.384245941162,875.7645709228516,933.2541515350342,941.8991012573242,953.7795009613037,960.8400009155274,970.2934989929199,976.269401550293,994.5971061706543,1005.8362060546875,1018.853101348877,1030.2590019226075,1069.5728201293944,1096.7610799255376,1099.781997680664,73.74748395284017,71.34249114990234,64.98099517822266,65.0312643737793,65.48368713378906,66.88798828125,68.35229949951172,70.34975242614746,70.78800811767579,71.34249114990234,71.79920196533203,72.05789489746093,72.72060089111328,73.50999603271484,95.22454032897947,126.6599632263183,136.51319099426289,137.60799407958984,56.67594909667969,56.49900817871094,51.665000915527344,51.70222972106933,52.037288970947266,52.91579360961914,54.575294494628906,55.709510803222656,56.231806945800784,56.49900817871094,56.969601440429685,57.35599670410156,57.79140167236328,58.583308410644534,59.30708961486817,63.64584556579587,68.89478170013437,69.47799682617188,2577.16823425293,2565.607002258301,2228.8990020751953,2238.3082043380737,2322.9910247039797,2490.3295513153075,2521.3445999145506,2542.630750656128,2559.1388000488278,2565.607002258301,2570.1087966918944,2587.486601257324,2596.871403503418,2680.2628959655763,2697.14450263977,2876.926232986449,3032.457721870425,3049.738998413086,2305.2469664255777,2300.267997741699,1997.1039962768555,2005.78342779541,2083.8983114624025,2180.5177570343017,2237.759101867676,2276.6334953308105,2288.400193786621,2300.267997741699,2305.2741989135743,2315.6856895446776,2330.093800354004,2377.978503417969,2434.8474063873286,2630.218230590819,2795.573215423587,2813.9459915161133,271.92126782735187,262.25599670410156,231.79500579833984,232.03088786315917,234.1538264465332,248.42094688415528,257.3281051635742,260.2522563934326,260.90040435791013,262.25599670410156,263.03100128173827,264.40150756835936,267.6978012084961,315.20440750122077,343.8388565063476,348.314700012207,348.5111674194336,348.53299713134766,4,"[0, 0, 0, 0, 0]"
7,32.86853205362956,32.64799118041992,28.315994262695312,28.32248474884033,28.380899124145508,28.572097778320312,29.718993377685546,31.912246704101562,32.3552001953125,32.64799118041992,32.862196350097655,33.30670394897461,33.692805480957034,34.167101287841795,34.48379554748535,46.63069427490224,62.24687145996122,63.98200225830078,6.5503185272216795,6.639495849609375,5.370994567871094,5.373178619384766,5.392835083007812,5.554057693481446,5.803002166748048,6.407505035400391,6.5118057250976555,6.639495849609375,6.689207458496093,6.8068084716796875,6.9452056884765625,7.055999755859375,7.132754135131836,7.203993377685547,7.204001480102539,7.204002380371094,1733.3922145843505,1739.2474975585938,1391.7419967651367,1392.1789506607056,1396.111535720825,1423.088550567627,1496.1952018737793,1649.3610038757324,1702.9490020751955,1739.2474975585938,1768.5893920898436,1807.2439987182615,1852.3290084838868,1879.6840003967284,1918.9596820831298,2277.3275346374485,2727.718540664681,2777.7619857788086,1465.4279328664145,1456.2970085144043,1254.3350067138672,1256.4218953933714,1275.2038935089113,1297.2167987823486,1335.1743034362794,1412.3900032043457,1431.4890014648438,1456.2970085144043,1490.7209976196289,1509.007405090332,1532.6228012084962,1568.096704864502,1657.1728919982909,1674.8248628997803,1692.5639827194216,1694.5349960327148,112.8919672648112,105.86899948120117,89.36900329589844,89.38640818786621,89.54305221557618,91.00870475769042,93.19731063842772,102.79574584960938,105.1469955444336,105.86899948120117,106.54120178222655,107.31590728759767,108.09300842285157,110.81569442749023,129.21396865844713,325.6720559692383,328.9462102661133,329.3100051879883,84.79676780700683,83.22050476074219,71.03800201416016,71.07717855072022,71.42976737976075,73.23719024658203,74.19289703369141,81.29825401306152,82.79839935302735,83.22050476074219,83.7358184814453,84.27660903930665,85.79080200195312,86.59790420532227,94.92790756225575,140.4212342071533,143.87432633209235,144.25800323486328,3873.209799957275,3916.7195014953613,3237.94100189209,3238.953795913696,3248.0689421081543,3369.0321929931642,3393.178598022461,3858.5489978790283,3891.8402008056637,3916.7195014953613,3971.9946060180664,3991.7356964111327,4014.3316009521486,4050.6462020874023,4070.3049499511717,4447.927830886838,4920.020281715402,4972.474998474121,3435.927733103434,3475.846004486084,2876.333999633789,2877.199411590576,2884.98811920166,2954.430046844482,3025.8414932250976,3389.4912605285645,3443.9528045654297,3475.846004486084,3508.886395263672,3557.367202758789,3572.3070053100582,3613.0119026184084,3634.6415424346924,4033.598148574826,4525.2590221634,4579.888008117676,437.2820668538412,422.7540054321289,356.4229965209961,356.5998790359497,358.19182167053225,361.81885185241697,371.31559600830076,417.8732452392578,420.57978973388674,422.7540054321289,424.98019866943355,427.36819992065426,467.0863952636719,491.85038833618165,612.4872089385985,646.6042337799072,648.8360161819459,649.0839920043945,6,"[0, 0, 0, 0, 0, 0, 0]"
9,39.96811739603678,39.045005798339844,36.74101257324219,36.75629238128661,36.89381065368652,37.14430236816406,37.357994842529294,38.10150146484375,38.73680725097657,39.045005798339844,39.82960205078125,41.861995697021484,42.451011657714844,43.64300537109375,44.08418273925781,44.57827491760254,44.65632144927979,44.66499328613281,8.279082616170248,7.944499969482422,7.092002868652344,7.099791091918945,7.169885101318359,7.370000839233398,7.5115966796875,7.643499374389648,7.818792724609375,7.944499969482422,8.174203491210937,8.324793243408203,8.578594970703126,8.85469741821289,9.295934295654297,14.381291503906208,20.822324096679804,21.537994384765625,2133.1362660725913,2078.8504905700684,1917.9570236206055,1918.519704071045,1923.583828125,1946.5526096343992,1959.110196685791,2016.0312519073486,2049.324998474121,2078.8504905700684,2152.28018951416,2197.4109069824217,2233.1278244018554,2313.350698852539,2357.9230556488037,2830.44480224609,3390.671565338145,3452.9189834594727,1873.2869152069093,1812.0970001220703,1719.4600067138672,1720.9350656814574,1734.2105963897707,1748.0680015563964,1751.6185943603516,1767.1130142211914,1802.7113891601562,1812.0970001220703,1854.746401977539,1985.6898918151855,2021.1337921142579,2065.4427001953127,2081.5088973999023,2098.0309468078613,2098.3468843536375,2098.3819885253906,130.7215653737386,124.88499069213867,120.08899688720703,120.11212433624267,120.32027137756347,121.1021541595459,121.4251953125,123.36549377441406,123.98440856933594,124.88499069213867,127.47960968017577,139.6923988342285,142.80098724365234,143.82318038940429,145.16999511718748,154.43225852966302,165.31031645965595,166.51898956298828,104.9237860361735,100.2125129699707,96.37199401855469,96.37624238586424,96.41447769165039,97.04624061584474,97.47698211669922,98.25325584411621,99.09380187988282,100.2125129699707,101.41399688720703,111.32850646972656,112.76280059814454,114.13368606567383,114.54260330200195,138.52645301818833,159.33315601348914,161.64501190185547,4858.71206703186,4698.829998016357,4541.499000549316,4541.705500549316,4543.564000549317,4560.5914505004885,4575.573893737793,4600.937999725342,4662.690002441406,4698.829998016357,4854.8249984741215,5086.4346000671385,5174.809803771973,5227.684602355957,5285.399395370483,5739.602730560299,6296.171973495494,6358.013000488281,4290.31573270162,4135.208999633789,3967.004997253418,3967.1154462509153,3968.109487228394,3996.5696376800533,4029.365790557861,4070.673252105713,4091.69100189209,4135.208999633789,4259.305200195312,4507.8966987609865,4567.038804626465,4642.814908599853,4691.453394699097,5163.977434158322,5758.582724189769,5824.649978637695,568.3963343302408,557.0570106506348,510.7520065307617,510.8603299942016,511.8352411651611,519.098125076294,526.6210067749023,531.1354942321777,541.1724060058593,557.0570106506348,577.8146057128906,580.5167030334472,584.7809967041015,611.9197044372559,659.8924438476561,767.2822395324707,769.3871259307862,769.6210021972656,8,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,52.003583653767905,53.00849533081055,44.70201110839844,44.711863197326664,44.800531997680665,46.116446304321286,47.55490646362305,50.21799850463867,52.50960235595703,53.00849533081055,53.446406555175784,53.72570190429687,54.18318328857422,54.87270278930664,55.1525375366211,56.627574005126945,56.79536695861817,56.81401062011719,10.799750010172525,10.871013641357422,9.223991394042969,9.229478530883787,9.278862762451173,9.494464492797851,9.978309631347656,10.493741989135742,10.677806091308593,10.871013641357422,11.007803344726561,11.164800262451172,11.234808349609374,11.465704345703125,11.65915184020996,12.101959686279296,12.376493881225592,12.406997680664062,2811.114282989502,2812.271514892578,2400.5839920043945,2403.0891922683713,2425.635994644165,2465.9121704101562,2586.8248023986816,2737.3812561035156,2788.522196960449,2812.271514892578,2824.3631958007813,2849.0392776489257,2887.089596557617,2950.742436981201,3027.7576511383054,3664.3018517303426,4309.299581382763,4380.965995788574,2487.256083679199,2523.1154861450195,2082.251998901367,2082.6081820526124,2085.8138304138183,2150.1188076019284,2250.854792022705,2433.0452613830566,2512.1651947021483,2523.1154861450195,2539.542802429199,2570.9009994506837,2606.9046112060546,2645.374997711182,2670.1499568939207,2688.6653981018067,2700.719631240845,2702.0589904785156,182.85378087361653,181.45250701904297,148.27696990966797,148.33485042572022,148.85577507019042,153.41046600341795,159.5011962890625,169.91275024414062,180.3174057006836,181.45250701904297,182.28399810791015,182.93580322265623,185.06739807128906,199.35209426879885,248.72510452270504,269.80647338867186,272.12533651733406,272.3829879760742,139.59198468526205,140.07797622680664,115.4990005493164,115.5198282623291,115.70727767944337,119.31615180969237,123.21590728759766,128.27400398254395,138.76399688720704,140.07797622680664,140.92240447998046,141.69111175537108,142.89100952148436,146.0709991455078,175.27080535888672,202.17395713806144,211.7500052719118,212.8140106201172,6420.3834657033285,6473.373497009277,5520.561004638672,5522.0950046386715,5535.901004638672,5677.065098190307,5890.434999084472,6331.8514976501465,6450.919999694825,6473.373497009277,6513.123002624512,6561.357698822022,6628.361795043945,6719.503694915772,6876.15050125122,7520.693372802731,8106.044936950695,8171.083999633789,5683.61946589152,5727.717510223389,4867.32901763916,4870.612247543335,4900.161316680908,5012.040691757203,5222.929201507568,5586.356006622314,5711.596395874023,5727.717510223389,5767.215000915527,5813.232597351074,5846.743594360352,5921.002100372315,6078.113145065307,6737.185970993038,7391.950386497509,7464.701988220215,736.7639998118083,740.1504974365234,623.5840225219727,623.7818479843139,625.5622771453857,652.3837871551514,666.9660057067872,692.4167346954346,737.3060012817382,740.1504974365234,742.5507934570312,744.5175857543945,747.3393951416016,762.741096496582,836.2388355255123,1020.6040884399413,1039.5337166442876,1041.6370086669922,10,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,63.465795484639834,61.50000762939453,49.777008056640625,49.80287512207031,50.0356787109375,52.381604003906254,52.98619384765625,54.96198654174805,56.188995361328125,61.50000762939453,62.89019622802734,63.29099884033204,64.07199096679688,65.0882080078125,120.42390289306637,130.5928240966797,133.05719042968752,133.3310089111328,12.58242448709779,12.336006164550781,10.275993347167969,10.283534072875975,10.351400604248045,10.590292358398436,10.85120086669922,11.250507354736328,11.683810424804687,12.336006164550781,12.69720001220703,12.993400573730469,13.228199768066407,13.810397338867187,13.94289093017578,22.80518463134769,33.31252148437515,34.480003356933594,3244.5423056392347,3276.7690200805664,2671.8159713745117,2672.2382130737305,2676.038388366699,2820.8416175842285,2863.253387451172,2962.1009826660156,3112.430406188965,3276.7690200805664,3385.6613906860352,3480.7522048950195,3562.421391296387,3623.7609985351564,3668.098201751709,3719.6080078125,3732.5536253356936,3733.992027282715,2918.580017477779,2850.8530044555664,2456.4850006103516,2459.0575912475583,2482.210906982422,2585.4528938293456,2606.0236053466797,2689.8640060424805,2778.2840072631834,2850.8530044555664,3056.6982086181642,3135.760189819336,3188.953205871582,3224.759390258789,3262.6543029785153,3355.492670135498,3361.863159378052,3362.5709915161133,202.88966369628906,210.59000396728516,167.21996307373047,167.44013403320312,169.42167266845703,172.21669006347656,177.06199340820314,185.4955062866211,189.3124221801758,210.59000396728516,213.84960174560547,215.55020904541016,216.5943817138672,218.6050018310547,245.8503036499023,270.7971151733399,272.20910223388677,272.3659896850586,162.78936961545782,168.28001403808594,133.14801788330078,133.26830708312988,134.3509098815918,136.8302131652832,141.46639556884767,145.02600479125977,153.028173828125,168.28001403808594,169.03461608886718,170.18900146484373,171.50299682617188,173.7865982055664,214.73570404052725,231.78476608276367,232.207047164917,232.25396728515625,7481.934813289319,7572.684005737305,6352.013999938965,6353.441437942504,6366.288379974365,6509.03980102539,6691.591397094727,6844.489498138428,7103.47859954834,7572.684005737305,7859.913198852539,8044.818795776368,8104.740397644044,8248.8012008667,8302.200300598144,8430.84230392456,8535.589434402467,8547.228004455566,6604.849576400498,6793.34098815918,5646.949989318848,5646.9714503631585,5647.164599761963,5672.09810333252,5924.680197143555,6034.469993591309,6285.803192138673,6793.34098815918,6941.788005065918,7114.2790054321285,7183.013206481934,7288.283776855469,7358.021584320068,7399.794486999512,7424.716848754883,7427.486000061035,877.0852368888209,892.7839965820312,705.0640106201172,706.4699875793457,719.1237802124024,759.5065048217774,765.5425994873048,801.4180068969727,853.9466049194335,892.7839965820312,900.3369873046876,903.1767898559569,906.4998229980469,968.3655899047851,1023.663098144531,1254.7638618469239,1285.3963751983647,1288.7999877929688,12,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,69.69798188290353,71.24197387695312,52.666969299316406,52.66917385864257,52.68901489257813,59.783198547363284,61.02939453125,68.24900817871094,70.51660461425782,71.24197387695312,71.76499633789062,72.51661071777343,73.13661651611328,74.56279296875,76.42918395996094,77.65762252807617,77.71554862976075,77.72198486328125,14.708627215886521,14.107978820800781,10.777999877929688,10.815410568237304,11.152106781005859,11.993106842041016,12.726422119140626,13.481002807617188,13.922608947753908,14.107978820800781,14.258808898925782,14.559793090820314,14.66600341796875,14.946200561523439,15.84160919189453,36.261496887207045,39.87635644531255,40.27800750732422,3744.2078166897013,3835.3539962768555,2839.3340377807617,2855.6855118408203,3002.848778381348,3205.608303833008,3347.2479843139645,3596.9100036621094,3733.910014343262,3835.3539962768555,3878.985997009277,3901.3191925048827,3947.090998840332,3980.4210113525387,4112.843795776367,4211.317963867187,4228.485508087158,4230.393013000488,3371.5333222211416,3437.103988647461,2543.948989868164,2560.347794250488,2707.937033691406,2888.3125968933105,2966.8646087646484,3258.7559814453125,3391.375996398926,3437.103988647461,3463.797996520996,3484.461192321777,3553.48260345459,3641.8107879638674,3697.34220199585,3736.3231857299807,3751.7895146179203,3753.5079956054688,240.32045681193725,236.90602111816406,173.16500091552734,174.08232769775393,182.338268737793,194.92870712280273,201.1164291381836,228.35850524902344,235.26858520507812,236.90602111816406,240.3582000732422,245.095378112793,256.17759857177737,274.05257415771484,308.8738052368164,318.6510961914063,324.34352148437506,324.97601318359375,184.82544022899563,184.33203125,136.31398010253906,137.22881602478026,145.4623393249512,153.1372947692871,161.4563766479492,178.0109977722168,181.73439941406252,184.33203125,185.44700775146484,186.32599334716798,190.18160858154295,197.97882385253908,221.24811477661132,264.54377655029305,280.41725683593774,282.1809768676758,8646.73989790577,8845.686996459961,6551.900001525879,6587.9670111541745,6912.570097808837,7428.757899475098,7686.4012008667,8433.034004211426,8759.528196716308,8845.686996459961,8876.556803894044,8956.629598999023,9176.263800048828,9214.974397277832,9352.709397888184,9419.136979675293,9430.891896209716,9432.197998046875,7625.293645050566,7803.737998962402,5756.244987487793,5791.243231445312,6106.227427062988,6569.496493530274,6737.616009521485,7401.444011688232,7700.7325988769535,7803.737998962402,7861.622792053223,7910.034805297852,8001.018409729004,8156.234190368652,8291.88930053711,8351.494714660645,8354.974350921631,8355.360977172852,1021.446252855204,1042.505989074707,762.0640106201172,764.0122888183594,781.5467926025391,829.500804901123,891.4917984008789,975.9615020751953,1014.365591430664,1042.505989074707,1050.2455978393555,1060.1501922607422,1071.0796020507812,1112.8130004882812,1200.4860916137695,1299.5411639404297,1330.3381045837407,1333.7599868774414,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,81.617287199376,82.31299591064453,64.70399475097656,64.79638977050782,65.62794494628906,67.62890853881837,69.85059356689453,74.9905014038086,79.40341644287109,82.31299591064453,83.74940643310546,84.4006118774414,85.61859893798828,86.51979064941406,87.16801147460937,133.94305435180675,170.55769120788625,174.62598419189453,16.791730460474046,16.66698455810547,12.923995971679688,12.938090637207031,13.064942626953126,13.563713073730469,14.002398681640624,15.213005065917969,16.102410888671876,16.66698455810547,16.810214233398437,17.259820556640626,17.53839874267578,17.866212463378908,18.279805755615232,31.397310791015677,47.47283349609397,49.259002685546875,4330.166306705798,4350.391006469727,3581.656036376953,3583.4939967803957,3600.0356404113772,3760.495810699463,3837.3536026000975,4033.8409996032715,4226.387182617187,4350.391006469727,4517.1503875732415,4602.376190185547,4634.122792053223,4744.891583251953,4857.209745788574,4897.422480621338,4899.402955917359,4899.623008728027,3853.4628818317997,3950.472999572754,3127.7559967041016,3132.423895309448,3174.4349827575684,3226.1453132629395,3400.031610107422,3636.8334999084473,3774.4491943359376,3950.472999572754,4044.9573837280273,4096.061796569824,4135.910191345215,4193.336415100098,4237.9023139953615,4252.417761383057,4260.392889266968,4261.279014587402,274.2635238130214,277.9020080566406,219.5159912109375,219.5373367614746,219.7294467163086,224.70651550292968,237.38180389404297,252.7934913635254,262.5312072753906,277.9020080566406,288.28757324218753,289.9988037109375,291.6179992675781,294.57976684570315,300.4711013793944,392.47080749511736,438.6103871765143,443.7370071411133,217.91262623415156,223.58897399902344,172.18699645996094,172.44880934143066,174.8051252746582,178.70097045898436,187.74580230712894,199.7285041809082,209.05917816162108,223.58897399902344,224.9660186767578,226.88720092773437,228.3580062866211,241.57937927246093,269.86829299926757,305.71434143066415,325.68499920654324,327.9039611816406,9942.823626372774,10095.856994628906,8291.21199798584,8292.46758213806,8303.767839508057,8546.967902374268,8875.015798950195,9359.08699798584,9774.341200256347,10095.856994628906,10526.27660522461,10571.660997009276,10631.471804809571,10737.503999328612,10818.325901794433,10984.027458953857,11076.845842819215,11087.158996582031,8774.21435624462,8864.241012573242,7298.669013977051,7303.26069908142,7344.585865020752,7592.7131996154785,7705.08800201416,8255.990001678467,8609.942996215821,8864.241012573242,9288.111993408203,9349.272009277343,9411.127996826172,9481.54239807129,9540.490901184081,9670.3539642334,9744.758797302247,9753.026000976562,1168.6092701281532,1194.078010559082,935.0240020751953,935.5149134521483,939.9331158447267,988.8337860107423,1008.3832015991211,1091.5589866638184,1140.0576049804688,1194.078010559082,1206.8884140014648,1210.3353988647461,1237.4217956542968,1325.4361877441406,1368.4420989990233,1435.8208300781253,1478.1299910278326,1482.8310089111328,16,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,83.59118862809807,84.44500732421875,72.50098419189453,72.5367248687744,72.85839096069336,73.73028564453125,74.86720733642578,80.4234790802002,83.7227783203125,84.44500732421875,85.05540771484374,85.75530090332032,86.43621978759765,87.72731323242188,92.36559181213379,105.20214073181151,117.00011138153087,118.31099700927734,16.900739604029162,17.18499755859375,14.519020080566406,14.521011810302733,14.538937377929688,14.951890182495116,15.129590606689453,15.849761962890625,16.825799560546876,17.18499755859375,17.494810485839842,17.663520050048827,17.868212890625,18.160101318359374,18.493344497680663,18.951193313598633,19.026602027893066,19.03498077392578,4608.324607322956,4693.961513519287,4026.3370208740234,4026.800599884033,4030.9728109741213,4067.5330947875977,4113.953500366211,4373.4207401275635,4589.647381591797,4693.961513519287,4755.23381652832,4818.529522705077,4841.960220336914,4891.014998626709,5054.477111053467,5359.027409515381,5469.158237930299,5481.394996643066,4047.2482414245605,4120.766498565674,3540.1409759521484,3540.6064388427735,3544.7956048583983,3550.533841705322,3615.8507026672364,3938.9597358703613,4104.945420837402,4120.766498565674,4149.484620666504,4182.694997406006,4216.924391174316,4268.437702941895,4361.961455154418,4643.379931869507,4666.43620790863,4668.998016357422,287.0489649279364,289.4875068664551,248.2540054321289,248.27629280090332,248.47687911987305,250.03709144592284,252.55350570678712,276.855504989624,287.6017837524414,289.4875068664551,291.11377716064453,293.12061614990233,298.36839752197267,312.6207832336426,319.4155002593994,343.0005249023437,352.31148742675794,353.3460388183594,226.56413637358565,225.48699569702148,191.5159912109375,191.58678633117677,192.22394241333006,195.17329063415528,197.17130966186522,219.84152221679688,224.2729721069336,225.48699569702148,226.58578491210938,228.11542358398435,237.99380950927736,247.4886833190918,252.7286552429199,314.50525230407715,317.0610194625855,317.3449935913086,10509.251068772941,10759.19100189209,9340.309997558594,9343.207421600342,9369.284237976073,9398.291595840454,9430.035198974609,9944.896001815796,10585.798196411131,10759.19100189209,10819.025401306153,10865.339700317383,10929.123999023437,11047.892597961425,11600.6407497406,11886.462658996581,11911.580167877197,11914.371002197266,9269.677878281165,9515.10500717163,8223.455024719238,8224.549595451354,8234.400732040405,8281.356329345703,8329.387392425537,8829.416997909546,9358.18800048828,9515.10500717163,9554.618603515624,9585.457878112793,9638.262811279297,9715.02130279541,10365.040647125245,10506.326998825072,10518.847784721374,10520.238983154297,1239.573190491775,1226.7910118103027,1063.6180038452148,1064.1351082000733,1068.789047393799,1092.1337997436524,1106.7643760681153,1176.299997329712,1221.583805847168,1226.7910118103027,1246.0224029541016,1265.3569969177247,1299.0688095092773,1348.3917060852052,1456.554941177368,1525.0538256072996,1537.8213737716676,1539.239990234375,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]"
21,87.47115470623147,85.52849578857422,75.29200744628906,75.58133924102783,78.18532539367675,80.79140930175781,81.6000961303711,83.43775177001953,84.54559173583985,85.52849578857422,86.60798950195313,87.2906021118164,88.54698333740234,99.3232032775879,110.01789016723632,112.78365859985351,113.27715965270997,113.33199310302734,17.67654931956324,17.629486083984375,14.2249755859375,14.317601890563964,15.151238632202148,16.47044105529785,16.755905151367188,17.108245849609375,17.312196350097658,17.629486083984375,17.777993774414064,17.881591796875,18.11539764404297,18.521709442138672,19.982139587402344,21.730551910400393,22.290745468139654,22.352989196777344,5005.192362555142,4730.618991851807,4183.279029846191,4198.017917304993,4330.6679044342045,4544.110676574707,4585.5903945922855,4652.801780700684,4701.463580322265,4730.618991851807,4774.664392089843,4892.400782012939,4946.515809631348,5108.465802764893,5399.612619781494,10509.204598922726,16449.395766593992,17109.41700744629,4196.701913373224,4175.829002380371,3720.7499923706055,3731.520769287109,3828.4577615356447,3928.995040130615,3981.7872985839845,4080.202507019043,4154.876010131836,4175.829002380371,4200.388005065918,4215.198629760742,4242.393795776367,4307.657898712158,4807.763561630249,5077.056915359497,5314.030598457339,5340.36100769043,301.4437741246717,292.569522857666,247.42601776123047,248.53637621307374,258.5296022796631,275.1736198425293,276.8989906311035,287.2005023956299,290.11218872070316,292.569522857666,294.33959808349607,296.7893943786621,309.0287963867188,343.4783920288086,361.4436832427978,419.8863851165771,481.9491190109259,488.84497833251953,236.63636358853043,231.0635108947754,198.18196868896484,199.03600065612792,206.7222883605957,215.04981803894043,218.48779220581054,226.61725425720215,228.6261947631836,231.0635108947754,232.21380920410155,233.99329147338867,235.64639892578126,266.81820220947264,282.6325119018555,311.24651245117184,330.102863220215,332.19801330566406,11135.670465666672,10836.735996246338,9514.881996154785,9561.47470817566,9980.809116363525,10353.453300094605,10441.759600830079,10665.95624923706,10760.937399291994,10836.735996246338,10941.28999938965,11032.320196533203,11142.6212020874,11307.009894561768,12419.228798675536,17816.66471229553,24053.97367414099,24747.008003234863,9845.122117667363,9564.083492279053,8439.153991699219,8475.464642921448,8802.260503921509,9151.212133026122,9218.078810882569,9356.461988449097,9484.906996154785,9564.083492279053,9631.94497833252,9736.872319793702,9822.391983032227,9963.339110565186,10989.857950210571,16395.64915771484,22702.066900940004,23402.779983520508,1290.5483479993097,1263.136516571045,1075.7280044555664,1081.3055113372802,1131.503073272705,1192.100917816162,1222.9974937438965,1241.2427425384521,1253.7265838623048,1263.136516571045,1274.4542053222656,1313.1905029296877,1354.081217956543,1426.4483947753906,1457.447505569458,1505.271520614624,1513.5087690353394,1514.4240188598633,20,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0]"
23,97.52150126865932,94.43300247192383,80.16498565673828,80.19034099578857,80.41853904724121,82.70977401733398,85.07150268554688,88.3067512512207,92.73899841308594,94.43300247192383,96.16500091552734,99.3600082397461,104.51599884033203,107.19448471069336,125.8165340423584,148.987610244751,152.01107486724857,152.34701538085938,20.730428831917898,19.896995544433594,16.70500946044922,16.718208503723144,16.836999893188477,17.807994842529297,18.25750732421875,19.042251586914062,19.610000610351562,19.896995544433594,20.352020263671875,21.010498046875,21.777999877929688,22.10199737548828,22.646005630493164,38.778907775879006,56.09499511718776,58.019004821777344,5191.119231905256,5156.058025360107,4475.329010009766,4475.965854721069,4481.697457122803,4579.168025970459,4639.359004974365,4851.977251052856,5002.1080322265625,5156.058025360107,5243.287017822266,5433.174499511719,5609.705001831055,5831.707485198975,5907.693250656128,6091.405174636842,6267.524178352359,6287.092956542969,4569.061198643276,4562.54398727417,3951.71102142334,3952.364804801941,3958.2488552093505,4014.201986312866,4080.754508972168,4295.98974609375,4482.723007202148,4562.54398727417,4627.015975952148,4716.240489959717,4879.072006225586,5128.723041534424,5199.331748962402,5359.850172424317,5435.271824493409,5443.652008056641,322.9235003335135,318.6530075073242,263.12999725341797,263.5536082839966,267.3661075592041,275.1692371368408,277.75450897216797,295.6275100708008,314.77001953125,318.6530075073242,324.0659942626953,342.5334930419922,348.7739791870117,357.75450134277344,365.9657459259033,443.3812740325932,516.3017130661021,524.4039840698242,249.90712220328194,248.2460174560547,211.16699981689453,211.2270058441162,211.76706008911134,215.9304904937744,220.91501235961914,232.46450424194336,244.36699676513672,248.2460174560547,252.38697814941406,258.69898986816406,270.56900787353516,277.3400001525879,285.6277446746826,327.5429626464844,329.7560815429688,330.0019836425781,11870.264035633632,11944.287502288818,10281.039001464844,10281.567661018371,10286.325597000123,10451.991003036499,10686.877006530762,11102.617498397827,11480.69100189209,11944.287502288818,12033.813995361328,12330.495498657227,12870.192001342773,13342.92749786377,13421.98175239563,13469.737250900269,13477.006320915223,13477.813995361328,10451.262983185905,10449.120502471924,9081.365989685059,9081.98754524231,9087.581545257568,9155.575004577637,9404.368000030518,9786.487489700317,10065.449981689453,10449.120502471924,10612.071014404297,10828.525009155273,11374.081993103027,11768.947010040283,11870.919748306274,11990.120848464965,12082.593281440735,12092.86799621582,1419.0010524477277,1417.1569938659668,1188.3720016479492,1188.3814065170288,1188.4660503387452,1208.2707481384277,1246.3005027770996,1330.0020008087158,1396.927993774414,1417.1569938659668,1438.2779922485352,1499.9810104370117,1535.7959899902344,1574.210994720459,1634.337745666504,1661.090007019043,1670.138591308594,1671.1439895629883,22,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 3, 0, 0, 0, 0, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_20Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,12.10392805041594,12.128997802734375,8.908004760742188,8.948917236328125,9.391419982910156,10.183197021484375,10.74000244140625,11.416496276855469,11.851208496093749,12.128997802734375,12.37000732421875,12.611602783203125,12.925994873046875,13.332199096679688,13.702110290527344,14.55276153564453,18.51213580322318,62.24000549316406,2.5367502239124025,2.535980224609375,1.389007568359375,1.6102201538085936,1.8701763916015623,2.074005126953125,2.1678009033203125,2.3509979248046875,2.4629974365234375,2.535980224609375,2.610992431640625,2.6850128173828125,2.7779998779296875,2.889007568359375,3.0189834594726563,3.2187493896484365,3.4015823059082204,3.5370025634765625,1277.4877937573503,1287.2429656982422,1011.0440063476562,1017.5042690429688,1052.8825958251953,1144.1086120605469,1162.408203125,1244.448486328125,1278.8773956298828,1287.2429656982422,1295.5069885253906,1306.5732025146485,1325.1651916503906,1354.7720001220703,1378.1684814453124,1501.003099060058,1741.4728782043476,1843.5880126953125,613.2510369467481,617.3269958496094,393.94000244140625,414.70499487304687,444.7466098022461,529.5078857421876,541.2643920898438,586.9834899902344,610.4184051513672,617.3269958496094,625.9402008056641,632.8917999267578,644.6744140625001,675.8914093017579,690.5627853393554,768.1130133056632,955.4448946838477,1068.6549835205078,39.079153522494586,39.38798522949219,26.3160400390625,27.07054278564453,28.166994934082034,33.22200012207031,34.10801696777344,36.563995361328125,38.92940673828125,39.38798522949219,39.809802246093746,40.195797729492185,40.63001098632813,41.42497253417969,42.33209991455078,51.15883789062483,119.0636386413581,163.20201110839844,31.652384581968764,31.649002075195312,22.943008422851562,23.288957580566407,23.860638732910154,27.533203125,28.107403564453122,29.954483032226562,31.20321350097656,31.649002075195312,32.031802368164065,32.425592041015626,32.8323974609375,33.2780029296875,33.88800048828125,42.56384216308591,93.50974621582034,98.072021484375,2082.9305356833856,2110.605010986328,1598.8880004882812,1607.8259179687498,1662.7236849975584,1855.9293991088869,1893.073992919922,2014.791000366211,2088.978805541992,2110.605010986328,2133.130599975586,2151.230001831055,2171.9996032714844,2198.014205932617,2230.7066970825194,2474.7217391967774,2896.811917114292,2963.1499938964844,1976.11104708289,2001.1799926757812,1510.1850128173828,1520.2193705444338,1579.1733297729493,1757.250894165039,1791.697592163086,1915.5700073242188,1983.0168029785154,2001.1799926757812,2024.6122009277344,2041.7384002685549,2060.2861877441405,2084.9936035156247,2116.6478942871095,2346.8980679321267,2790.7374942932497,2843.8930053710938,106.8194886004954,106.49899291992188,78.62898254394531,80.10590444946288,82.07885955810548,92.90637664794923,94.6017852783203,98.64649200439453,105.1135986328125,106.49899291992188,107.96200561523438,109.12900085449218,110.39479980468751,113.96878356933594,138.30140533447266,152.24871276855458,207.90021975708038,218.2019805908203,2,"[0, 0, 0]"
5,24.221960835073187,24.110504150390625,17.444000244140625,17.542297317504882,18.611007690429688,19.552445220947263,21.531288146972656,22.59701156616211,23.4637939453125,24.110504150390625,24.739407348632813,25.257186889648438,25.702581787109374,26.277301025390624,26.630168914794922,27.61858398437499,86.54841146850602,93.64799499511719,5.089503709514348,5.1299896240234375,3.628997802734375,3.704721405029297,3.906171875,4.221997833251953,4.499995422363281,4.7960052490234375,5.0179901123046875,5.1299896240234375,5.240997314453125,5.351893615722656,5.4646148681640625,5.6300048828125,5.7779998779296875,5.962982177734375,6.138985565185552,6.2409820556640625,2560.0885505363076,2615.8210220336914,1995.7919921875,2073.828792510986,2127.8063777160646,2176.7571983337402,2355.8534927368164,2432.9472465515137,2560.4041748046875,2615.8210220336914,2633.899212646484,2644.589712524414,2683.961019897461,2713.5151916503905,2747.1978569030757,3175.035369415261,3663.0253683471747,4450.612991333008,1234.0725988002835,1261.7994995117188,806.1579895019531,827.1939672851563,939.2211300659179,957.4954124450684,1120.2047927856447,1140.7090110778809,1224.7368194580079,1261.7994995117188,1290.1595977783202,1301.9623184204102,1315.288589477539,1360.0946105957032,1377.2966651916504,1431.933608551025,1795.6140919799816,2050.9020080566406,76.70880465202144,77.16500854492188,46.98100280761719,48.8184656829834,56.17006317138672,58.37299270629883,68.03539581298827,70.37126541137695,74.95598754882812,77.16500854492188,78.59639892578124,79.69911651611328,80.6105926513672,82.0451187133789,83.67085876464843,145.91538757324216,155.09169171142594,198.79501342773438,62.67068825958202,62.980499267578125,42.4420166015625,44.23379130554199,47.87356735229492,49.3517204284668,55.715606689453125,57.907257080078125,61.31001892089844,62.980499267578125,63.92420654296875,64.68398742675781,65.36901245117187,66.39808349609375,67.26640853881835,124.08132095336879,205.89611892701126,292.9040069580078,4254.619912509261,4355.596496582031,3107.0179901123047,3237.77676322937,3440.948320617676,3492.2673027038577,3943.6920059204103,4020.2292518615723,4231.082604980469,4355.596496582031,4438.621002197266,4469.185195922852,4485.571594238281,4516.135198974609,4559.140551757812,5051.297772521969,5840.212487335225,6903.435989379883,3962.852106792782,4061.896499633789,2913.1119995117188,3025.7360276641843,3204.3808110046384,3267.0963844299317,3656.465391540527,3740.3677520751953,3945.989596557617,4061.896499633789,4115.367807006835,4161.637394714356,4180.9804016113285,4202.829898071289,4240.5033180236815,4749.757848968503,5520.690139007589,6516.06901550293,291.76780571647856,290.8584899902344,193.90599060058594,208.08735815429688,220.7103807067871,225.77029418945312,258.8796188354492,265.353759765625,285.9879943847656,290.8584899902344,296.92640686035156,299.47802276611327,306.40821228027346,341.72988891601557,362.27352981567384,387.3287306213379,432.65632025146573,438.0140075683594,4,"[0, 0, 0, 0, 0]"
7,35.59865263384296,35.1195068359375,23.759017944335938,24.822314682006834,26.72113525390625,28.30741653442383,28.968994140625,32.874996185302734,34.130191040039065,35.1195068359375,36.536599731445314,37.59298858642578,38.42498779296875,39.25902404785157,40.06994705200195,73.4520140075683,108.47118322753916,126.12802124023438,7.3696478854686855,7.351493835449219,4.7970123291015625,4.9087865447998045,5.351126861572266,5.7780197143554695,6.056307983398438,6.8339996337890625,7.184008789062499,7.351493835449219,7.537991333007812,7.7220001220703125,7.9429931640625,8.185989379882812,8.393955230712889,8.900984649658197,46.93388102722221,60.11198425292969,3769.6761727498038,3728.5550079345703,2957.445999145508,2980.7818331604003,3153.01549331665,3238.575521087646,3264.103807067871,3570.270980834961,3652.274984741211,3728.5550079345703,3960.8928131103517,4020.6818969726564,4058.1319885253906,4095.7233825683597,4153.390488433837,4420.759669342039,5354.3084934387225,5600.618011474609,1789.7318794715543,1808.2835083007812,1179.9309844970703,1185.8559875488281,1251.8546215820313,1424.3726638793946,1436.8276962280274,1696.595500946045,1744.2679931640625,1808.2835083007812,1913.7956115722657,1947.2938079833984,1966.9436126708986,2009.7343063354492,2029.5983459472654,2144.8435227966306,2263.0108480682384,2585.0430297851562,111.55114424326864,108.96200561523438,69.79400634765625,70.39384088134766,85.22567474365233,87.51030349731445,88.91339569091797,104.50250244140625,106.70658874511719,108.96200561523438,117.60398864746094,120.64602661132812,122.27437744140626,123.85719299316406,125.88294677734376,184.43287109374998,211.77922695922894,305.53501892089844,91.9848258255734,90.1299819946289,62.83201599121094,62.969290588378904,68.14279708862304,74.50405197143554,75.70810241699219,86.61423873901367,88.48202209472657,90.1299819946289,96.5348114013672,98.406005859375,99.57342834472657,100.97965698242189,102.33767776489258,149.37182159423818,169.0989989776612,170.1830291748047,6264.037722102107,6175.5,4679.351989746094,4683.6957321777345,4980.535444335938,5250.148204803467,5284.479501342773,5981.409996032715,6070.353405761718,6175.5,6622.487603759765,6734.228590393066,6808.4739990234375,6861.410101318359,6919.633953094482,7478.397371673583,8427.810669464114,8634.322006225586,5805.912322809511,5733.004989624023,4349.18798828125,4368.184799072265,4598.51900390625,4871.51851196289,4907.124978637696,5545.502998352051,5625.651202392578,5733.004989624023,6131.242410278321,6240.090702819824,6298.153793334961,6358.111894226075,6415.5373107910145,6979.33655303955,7834.802338317875,8116.994979858398,458.1253992925955,467.75396728515625,310.08900451660156,310.805895904541,359.3875608825683,365.9773124694824,369.4203109741211,425.77624893188477,439.3238128662109,467.75396728515625,479.5320220947266,487.7688247680664,492.8199920654297,520.7159042358398,550.4475585937499,585.2352204895018,687.063679733278,706.8800201416016,6,"[0, 0, 0, 1, 0, 2, 3, 4]"
9,44.755617275600294,44.147003173828125,29.68597412109375,30.084201049804687,31.84990692138672,36.85099792480469,37.29705810546875,38.352516174316406,42.46197509765625,44.147003173828125,45.57403564453125,47.99800109863281,49.92399597167969,51.333984375,52.350975036621094,90.15840148925791,116.37939743042007,118.18397521972656,9.361983471720007,9.240020751953125,5.9259796142578125,6.087204284667968,6.805305480957031,7.498985290527344,7.7220001220703125,8.166999816894531,8.834976196289062,9.240020751953125,9.573989868164062,9.945022583007812,10.25799560546875,10.537994384765625,10.77801513671875,11.185009765624999,71.95973663330167,77.20501708984375,4873.298986962568,4858.515960693359,3916.324020385742,3937.0040695190432,4011.2551544189455,4322.14200592041,4337.133026123047,4377.548492431641,4770.372009277344,4858.515960693359,4955.403015136719,5254.270980834961,5388.451950073242,5439.232025146484,5494.674499511719,5632.359812927247,6294.709416198766,6457.793029785156,2260.1025299777875,2269.9920196533203,1560.6109619140625,1564.3169764709473,1580.874005126953,1894.4120025634766,1901.791000366211,1946.35498046875,2213.436004638672,2269.9920196533203,2339.323974609375,2468.1380004882812,2595.489013671875,2663.281982421875,2689.939010620117,2757.428103637698,2953.051815032976,3075.2420196533203,139.57236459922632,139.66395568847656,92.3330078125,92.5928923034668,94.73450775146485,115.51800537109375,116.219970703125,118.27550506591797,134.66299438476562,139.66395568847656,142.66403198242188,152.23898315429688,160.00001525878906,163.2379608154297,165.5534896850586,222.08228759765677,262.9040615844762,276.47601318359375,115.44776499438738,114.47996520996094,79.05303955078125,80.27440567016602,82.99397277832031,96.47097778320312,97.35000610351562,99.13749694824219,110.96200561523438,114.47996520996094,116.92503356933594,125.83099365234375,130.26004028320312,132.62698364257812,135.10150909423828,188.42518157958995,205.85707107544067,232.77401733398438,8052.569203950865,8074.218994140625,6171.518997192383,6189.460005340577,6240.881103515625,7021.110000610352,7041.490005493164,7103.146507263184,7915.646011352539,8074.218994140625,8201.401992797852,8777.246994018555,9019.040008544922,9157.037994384766,9214.899002075195,9386.533909606935,10284.6911054993,10408.355987548828,7442.539247281289,7462.169952392578,5704.931976318359,5746.320536499024,5794.853997802734,6499.773979187012,6522.514999389648,6570.496482849121,7313.802001953125,7462.169952392578,7573.278991699219,8090.811004638672,8338.917984008789,8453.139953613281,8510.325492858887,8683.53159942627,9582.134167327913,9667.328994750977,610.0299566695751,604.1960144042969,423.27197265625,424.64991836547847,447.2532989501953,506.8095169067383,509.0320281982422,533.8270034790039,587.8630065917969,604.1960144042969,636.3639984130859,665.5850219726562,684.5099639892578,714.4929809570312,734.5655288696289,784.8845748901368,1003.0584303283771,1138.0790100097656,8,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0]"
11,56.299824343963316,56.07300567626953,37.441986083984375,37.98964906311035,38.727372894287114,39.96214370727539,46.708108520507814,49.308990478515625,54.92902221679688,56.07300567626953,57.932196044921874,60.51800689697266,63.038616943359386,64.68638153076172,65.51516647338867,103.78886306762696,132.57057058715822,138.24002075195312,12.619118509894589,12.342010498046875,8.017990112304688,8.110750793457031,8.464512786865233,9.207717895507812,10.092015075683594,10.97500228881836,12.000198364257812,12.342010498046875,12.720809936523438,13.110980224609374,13.538800048828126,13.955508422851564,14.292435455322263,14.980329895019533,82.53869526672365,212.20199584960938,6194.516980053974,6155.7604904174805,4921.608947753906,4926.9405012207035,4937.381930084229,5013.172937011719,5443.206404113769,5590.494487762451,6065.119174194336,6155.7604904174805,6345.758609008789,6680.952668762207,6816.837442016602,6941.7611038208,6998.576092529296,7202.73078643799,8320.624935882575,19403.27000427246,2875.6039345700083,2937.3999786376953,1963.1790313720703,1965.2850693206788,1973.3830694580076,2022.1995941162113,2388.173793029785,2502.621757507324,2844.2424072265626,2937.3999786376953,3019.3278289794916,3182.6160842895506,3254.6699981689453,3332.0105117797852,3398.754853057861,3544.204621734619,4096.090752212526,4212.1510009765625,176.2623286072994,176.82202911376953,116.66496276855469,116.91763444519043,117.99748840332032,120.95650482177734,146.36990661621093,152.06375122070312,173.76177978515625,176.82202911376953,182.39999084472657,194.71929168701172,197.95940551757815,201.0035125732422,205.23192367553708,261.86422805786145,352.3189220581068,432.79298400878906,147.37871712466014,147.43498992919922,101.26004028320312,101.44895512390137,103.84805145263672,106.83801498413085,124.70570983886718,129.61796951293945,144.92597045898438,147.43498992919922,150.97338256835937,160.4220993041992,163.10818176269532,165.95970306396484,168.27366790771484,227.33672180175782,264.91520903015163,293.20098876953125,10242.769426149387,10273.303001403809,7750.185989379883,7751.845131515503,7780.615985260009,7837.35905456543,8861.010496520996,9052.54899597168,10122.571807861328,10273.303001403809,10528.54860229492,11226.043397521973,11462.936996459961,11591.603491210937,11647.891449737548,12082.12234024048,12968.125919570923,23648.6609954834,9462.6809032098,9489.73949432373,7164.081024169922,7179.344707000732,7224.551103057862,7279.153369140625,8193.752502441406,8367.223987579346,9357.708618164062,9489.73949432373,9721.250207519532,10365.55629425049,10575.930801391602,10682.285107421874,10750.143315124511,11231.258542022708,12067.553622558593,22900.891036987305,780.0885229395869,782.6565093994141,538.1019592285156,538.4942707366943,542.9061885070801,567.0086608886719,647.8386901855469,700.6759757995605,759.2600189208985,782.6565093994141,803.8658020019532,855.5786819458008,877.1498077392578,907.4302169799805,936.2519546508788,977.3039370727539,1060.40533947754,1308.9850158691406,10,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0]"
13,64.60293917759779,66.2125015258789,44.35197448730469,44.40819076538086,45.10822235107422,46.35840911865235,54.227604675292966,57.4439811706543,64.24039611816407,66.2125015258789,68.03338317871093,69.53861541748047,70.89402465820312,72.25328216552734,73.42538452148438,101.91531845092773,131.9761558685304,134.99798583984375,14.233249453443978,14.389495849609375,9.277984619140625,9.625872085571288,9.995757293701171,10.625642395019531,11.635089111328126,12.68975830078125,13.924407958984375,14.389495849609375,14.702981567382814,14.962191772460937,15.275396728515624,15.664378356933593,15.950584411621092,16.556338806152343,54.461745788574596,203.4020233154297,8149.364545339716,7484.458023071289,5915.593002319336,5931.781354797363,5969.309072418213,6035.836508178711,6581.9046035766605,6741.586494445801,7300.94216003418,7484.458023071289,7704.30101928711,7821.561288452148,7924.497610473632,8040.215596008301,8136.639624786378,8527.298903350827,309290.48510528536,364332.1780090332,3408.9106726846103,3478.2069702148438,2353.324005126953,2358.6170826873777,2365.065791473389,2401.3237228393555,2853.3340103149417,2955.510269165039,3376.541418457032,3478.2069702148438,3572.6336059570312,3655.040232849121,3715.0681976318356,3811.5604080200196,3886.695349121094,4261.5720652771,21207.34509636006,24917.5899810791,206.20104553631603,209.8650131225586,138.6689910888672,140.2114537963867,141.75288681030273,144.53603591918946,175.01451416015624,180.56695938110352,205.3395751953125,209.8650131225586,217.19618225097656,221.23726959228517,225.01242980957034,230.50839385986328,253.56364364624022,296.0601576232909,361.1264975128225,473.6620330810547,172.07155381654775,172.92103576660156,121.31201171875,121.41709094238281,122.82990966796875,125.53433380126953,147.03860626220703,151.74250411987305,169.55582275390623,172.92103576660156,178.12138061523436,182.07382507324218,185.07962341308593,188.6955825805664,194.9933357238769,257.13591522216785,462.1493849487482,1500.3680114746094,12955.22792876226,12317.03800201416,9325.147994995117,9339.992497512816,9383.472380828856,9443.2946975708,10685.115100097657,10886.550247192383,12137.895602416993,12317.03800201416,12790.56540222168,13052.967294311522,13186.127197265625,13361.208999633789,13494.187602233886,14040.59222625732,320013.83813413646,374271.8170013428,12015.384006008231,11360.448524475098,8661.788024902344,8663.842431411744,8706.119734954833,8762.2169090271,9870.678105163573,10052.431015014648,11180.550784301759,11360.448524475098,11785.02522277832,12013.204786682129,12137.590823364259,12303.615191650391,12447.888780975341,12977.347039031982,319030.08590499527,371524.7569732666,939.8439227540289,960.9059982299805,657.3090209960938,658.2556254730225,662.5603967285156,677.1392791748046,787.3247116088867,849.7830047607422,927.2672027587892,960.9059982299805,990.5951751708984,1007.9618041992187,1033.201989746094,1071.7776000976564,1111.7329780578611,1232.3425196838377,2099.0538622132285,2747.060028076172,12,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20, 21, 0, 0]"
15,73.90441694163313,74.64596557617188,52.46098327636719,52.63161911010742,53.49615219116211,55.48829727172851,64.21428527832032,66.49275207519531,71.95062255859375,74.64596557617188,76.65521240234375,78.37100219726562,79.74381103515626,81.79530487060546,83.49694366455078,127.87088134765617,187.54046076965778,295.58897399902344,16.23770719585997,16.201011657714844,11.240966796875,11.244160736083986,11.751123046875,12.705287170410156,13.722381591796875,14.722740173339844,15.568811035156251,16.201011657714844,16.626998901367188,16.959510803222656,17.314596557617186,17.72032012939453,18.03602066040039,18.75649917602539,86.60531600952277,207.68301391601562,8310.01941100355,8378.844459533691,6861.583023071289,6884.012268112183,6933.198426513672,7048.125901794434,7623.925495910645,7748.267959594727,8201.79221496582,8378.844459533691,8609.399633789062,8755.798413085937,8874.079190063476,9031.123313903809,9149.683318328856,9265.937935485837,10068.100340225235,19485.8809967041,3748.619561628862,3822.685516357422,2747.7069702148438,2749.7756850433348,2771.4958647155763,2867.770304107666,3309.3514877319335,3409.2405166625977,3676.717398071289,3822.685516357422,3934.662789916992,4020.5499877929688,4110.446014404297,4244.169538879394,4304.658326721191,4467.54516998291,5101.141699966445,5475.083999633789,230.24836851691558,233.60903930664062,161.2549591064453,162.37474368286132,164.31646438598634,168.84463958740236,200.607275390625,207.3396987915039,226.04759216308594,233.60903930664062,241.09142150878907,244.65758209228517,249.41581115722659,260.02037658691404,275.09169845581044,317.88821655273415,362.628002792359,428.33006286621094,192.81297101878155,193.76646423339844,140.60997009277344,141.36451622009278,144.0697752380371,149.11697158813476,170.31392669677734,175.61246490478516,188.2137481689453,193.76646423339844,200.16856689453124,203.48072662353516,206.93560485839845,213.94609375,218.63032531738278,275.9709526062011,324.9857242431664,358.4599914550781,13628.837111771709,13805.825492858887,10880.240005493164,10892.730497116088,10929.230860748292,11082.04859161377,12397.799197387696,12580.37223815918,13496.393997192383,13805.825492858887,14166.500595092773,14500.439695739748,14690.332006835939,15038.075398254394,15197.825548553466,15417.125959014891,16959.78082751474,25097.421997070312,12571.842436305602,12726.755516052246,10068.248977661133,10081.588756088258,10135.721841278075,10258.793782043456,11461.431269836427,11616.667762756348,12446.234008789062,12726.755516052246,13070.422225952148,13355.844174194337,13529.786804199219,13833.336293029784,13995.434781646729,14215.265749816896,15707.996952133293,24081.968017578125,1056.9946754661073,1072.625991821289,770.697021484375,773.5358880462646,780.8275509643554,842.5203147888184,921.8195892333985,970.7415084838867,1029.9239990234375,1072.625991821289,1107.4606170654297,1128.377310180664,1159.3510528564452,1193.9589950561522,1223.8863258361816,1282.9054727172852,1567.982221389798,1694.4620361328125,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 0, 13, 14, 15, 16, 17, 18, 0, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 0]"
17,82.4411865959135,83.23800659179688,59.51899719238281,59.82421597290039,61.228845825195314,62.95854949951172,69.44379882812501,74.81399536132812,78.52875671386718,83.23800659179688,85.51262817382812,87.09179077148437,88.36980285644532,90.68598022460937,92.32049560546874,127.40894409179688,473.0699677734719,604.3069915771484,18.63866660754695,18.38702392578125,13.296005249023438,13.384441650390626,13.907301025390625,14.724697875976563,15.959606933593749,16.879989624023438,17.72423095703125,18.38702392578125,18.833822631835936,19.259832763671874,19.662417602539065,20.075982666015626,20.462985229492183,21.66947265625,120.91252069092445,215.12599182128906,9417.67577846744,9544.552993774414,7881.587982177734,7917.384116882324,7968.117471618652,8092.201121520997,8562.177975463866,8839.637001037598,9178.943750000002,9544.552993774414,9774.783615112305,9905.435397338868,10033.976953125,10180.21018371582,10341.06266784668,11079.087474365235,11633.75814544681,12066.857025146484,4195.959362557422,4276.747985839844,3149.8690185546875,3154.107808227539,3184.3460568237306,3334.1781356811525,3579.3393798828124,3870.992988586426,4043.686804199219,4276.747985839844,4407.014385986327,4474.764013671875,4562.359381103515,4710.324594116211,4826.348622131348,5249.388546447755,6262.833557220545,7091.1920166015625,254.2124468000184,258.95794677734375,186.08799743652344,186.22540438842773,187.77878143310545,194.33098449707032,215.3115997314453,233.62848663330078,245.5120361328125,258.95794677734375,266.09886474609374,269.49558410644534,275.6588104248047,286.5865997314453,293.3576614379882,350.28599365234373,432.5950514221245,578.8060150146484,217.42628889269906,219.8519744873047,165.83505249023438,166.37779028320313,167.97349212646483,173.4697326660156,188.4269989013672,201.59800720214844,209.83339843750002,219.8519744873047,225.25299377441405,227.83197631835935,231.93898925781252,240.12795715332032,248.06792297363276,293.1534939575196,460.0560337219326,578.8430023193359,15378.472874402798,15691.92300415039,12494.738998413086,12525.948758026123,12552.438292541505,12812.049095153809,13646.569796752929,14375.910995483398,15034.368597412109,15691.92300415039,16105.414007568359,16278.497607421876,16433.91439819336,16906.3390045166,17080.43450164795,17643.781216430667,18863.308341583303,20535.309005737305,14186.353729921038,14441.085021972656,11563.990005493164,11583.384032623291,11629.597046508788,11863.161979675293,12591.547412109376,13262.620506286621,13844.719583129883,14441.085021972656,14849.95401611328,15013.10039367676,15158.077810668947,15561.797366333007,15755.591677856446,16378.719510803223,17121.913516082783,19136.491973876953,1192.1191444817593,1209.2079467773438,898.3769989013672,899.2133508300781,905.6397076416016,944.8741119384765,1032.4010284423828,1095.3880310058594,1165.3275909423828,1209.2079467773438,1234.8448028564453,1261.5339935302734,1296.0840209960938,1339.040786743164,1382.5246749877929,1503.430486755371,2064.3756368713516,2317.731002807617,16,"[0, 0, 0, 1, 2, 3, 4, 5, 0, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 0, 0, 0, 0, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0]"
19,93.0742683514211,92.94404602050781,68.760009765625,68.78315673828125,69.20395141601563,71.97879638671876,77.90781860351564,84.81600952148438,90.73501586914062,92.94404602050781,94.39243774414064,95.80298767089843,97.68297729492188,100.73839416503907,102.98443603515625,145.30969787597658,330.22481628420826,1385.7250366210938,20.580754524334523,20.499969482421875,15.109939575195312,15.174523437500001,15.796468505859377,16.64637451171875,17.6171875,18.980010986328125,20.012203979492188,20.499969482421875,20.88941345214844,21.259777832031247,21.578802490234377,22.110000610351562,22.53880920410156,23.700067749023443,85.1386784667997,144.6979522705078,10532.340836952175,10677.074005126953,8874.355026245117,8896.93394140625,8938.79168395996,9150.916790771484,9588.80340270996,9951.939010620117,10463.273211669923,10677.074005126953,10842.320166015625,10973.080035400391,11127.097399902344,11297.018762207032,11458.581799316407,12190.825870971681,12900.979551025419,15507.727005004883,4671.392822541802,4760.922943115234,3540.736038208008,3546.6686241455077,3580.541506347656,3738.8169982910154,4033.3937744140626,4360.036972045898,4646.920593261719,4760.922943115234,4838.087197875977,4928.648376464844,5023.372961425781,5190.519378662109,5294.36940612793,5796.172269897463,6633.303542724617,7315.303955078125,288.04438303951764,288.9410400390625,211.36306762695312,212.13414672851562,214.62970092773438,226.75182189941407,246.94102478027344,266.6830139160156,281.7740112304688,288.9410400390625,292.7549987792969,297.03497009277345,307.48240356445314,318.1925720214844,328.4956451416016,378.8055035400392,1379.1544299318148,2121.218032836914,241.4149561126847,243.75091552734375,185.40794372558594,185.98329260253908,189.11483642578125,198.37499389648437,211.98659057617186,226.57598876953125,237.94720764160155,243.75091552734375,246.55418701171874,249.99156494140624,257.1384185791016,264.8220581054687,278.46698608398435,322.3984997558594,384.2370329589877,500.66200256347656,17194.788671488353,17567.679000854492,14038.999008178711,14052.645136108398,14105.502530517579,14563.658395385743,15435.029400634765,16210.861999511719,17138.165396118166,17567.679000854492,17784.157803344726,17952.599603271483,18341.57680358887,18717.89419555664,18898.233004760743,19486.189213256836,21136.416870361463,22999.095001220703,15846.848021521935,16167.272003173828,12984.031982421875,13012.578916748047,13042.574946899414,13459.509826660156,14232.89878540039,14944.800979614258,15781.576776123045,16167.272003173828,16379.085391235352,16543.766174316406,16886.87299499512,17223.60238647461,17399.793606567382,18027.838809204102,19048.271343872122,21651.925994873047,1347.940649966417,1364.9679718017578,1022.2100524902344,1024.8545963134766,1034.5687609863282,1087.3823974609375,1168.6328063964843,1265.8559875488281,1329.5647827148437,1364.9679718017578,1391.8979919433593,1421.0734283447266,1450.5901947021484,1496.7087799072265,1532.8736206054687,1619.5586505126957,2368.533689209081,2554.7110290527344,18,"[0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 0, 0, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93]"
21,100.53590976373721,99.90507507324219,74.01704406738281,75.04090576171875,76.29698181152344,81.48197937011719,86.760009765625,93.9959945678711,97.81204223632812,99.90507507324219,101.66499328613281,103.29501342773438,105.70298767089844,109.33401489257812,112.2025375366211,157.906982421875,191.19498748779358,711.1210021972656,22.172619989496226,21.850982666015625,16.314010620117188,16.424796295166015,16.999008178710938,18.212005615234375,19.167007446289062,20.608497619628906,21.332000732421875,21.850982666015625,22.238967895507812,22.66497802734375,23.070037841796875,23.665008544921875,24.168983459472656,54.86146545410156,88.01925506591843,125.64596557617188,11655.51724243164,11738.474014282227,9915.380935668945,9933.911139678956,9977.381538391113,10409.783981323242,10714.486022949219,11141.794036865234,11559.641036987305,11738.474014282227,11879.613052368164,12011.521041870117,12196.890014648438,12436.128036499023,12626.23794555664,13571.099487304688,16306.167601013245,19854.966033935547,5137.191534312469,5195.60400390625,3941.770004272461,3945.627791595459,3974.0724868774414,4265.892539978027,4478.628021240234,4864.304992675781,5068.029983520508,5195.60400390625,5266.697036743164,5349.599060058594,5479.879013061523,5674.4110107421875,5834.404006958008,6440.3850173950195,7432.7762207031465,8058.627990722656,309.3706711438508,311.6809539794922,233.8349609375,234.389803314209,237.43299865722656,256.12901306152344,270.25697326660156,294.65702056884766,303.69993591308594,311.6809539794922,315.81300354003906,320.7129821777344,330.6270446777344,342.9590606689453,351.4490051269531,393.9744873046875,468.949956512453,471.1419982910156,269.02906162981157,267.88995361328125,208.3140106201172,208.5855941772461,211.3264617919922,225.84902954101562,236.9219970703125,254.54949188232422,262.0389862060547,267.88995361328125,271.4359893798828,275.82904052734375,284.0900115966797,294.76104736328125,311.7494812011719,365.1330108642578,721.347079467812,1036.7620391845703,18975.181432795256,19218.251007080078,15597.554000854492,15657.44674911499,15709.895004272461,16534.200004577637,17192.071990966797,18145.791496276855,18826.608001708984,19218.251007080078,19407.69400024414,19591.321014404297,20050.981994628906,20505.755004882812,20761.279502868652,22043.523498535156,25617.588253021473,28825.11801147461,17493.817039271005,17678.93702697754,14410.567977905273,14479.560523986816,14536.983512878418,15287.121971130371,15846.494018554688,16700.13050842285,17384.36801147461,17678.93702697754,17867.063034057617,18069.52296447754,18449.019989013672,18873.18098449707,19149.274017333984,20436.78254699707,24197.062539673105,27351.599029541016,1481.3643935242494,1491.4270477294922,1140.9840087890625,1144.8563049316406,1154.9674911499023,1244.9749755859375,1303.2069549560547,1402.332504272461,1460.52001953125,1491.4270477294922,1515.925048828125,1543.7949676513672,1582.2949981689453,1625.8500213623047,1665.8144760131836,1777.6639862060547,2619.6994346619003,2958.5169982910156,20,"[0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 0, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 0, 0, 0, 67]"
23,111.07254175942722,109.11300659179688,82.70098876953125,82.97793493652344,84.3319158935547,90.97320251464843,96.71000061035156,103.77696228027344,107.42541809082032,109.11300659179688,110.42402038574218,112.11499633789062,114.65443115234376,118.1628204345703,120.74159240722658,177.99265075683599,708.3230837402474,996.3569793701172,23.34357924113278,23.518035888671875,17.2960205078125,17.496619750976564,18.556138916015627,20.03577575683594,20.961367797851565,22.334030151367188,23.072402954101562,23.518035888671875,23.880364990234376,24.236444091796876,24.71895751953125,25.275823974609374,25.720208740234373,26.46504821777344,26.999610595703125,88.64692687988281,12756.194887602445,12825.73698425293,10830.371978759766,10844.60469140625,10898.902456665039,11406.131616210938,11694.096154785157,12217.924926757812,12684.579208374023,12825.73698425293,12956.261184692383,13084.74419555664,13284.893511962891,13566.00178527832,13905.858361816405,14803.48736938477,19126.40839562999,23875.104049682617,5633.190097657861,5646.6529541015625,4332.502014160156,4335.18891430664,4389.48108581543,4796.779736328125,4958.832754516601,5342.009033203125,5564.649014282226,5646.6529541015625,5736.846173095702,5840.949212646485,5973.350415039063,6216.792807006836,6359.718472290039,7197.557990722664,9239.055537475615,9804.937942504883,340.1567458099929,339.20497131347656,257.97703552246094,258.1201138916016,260.4463745117188,284.7825958251953,298.79298400878906,323.08905029296875,334.9341735839844,339.20497131347656,344.2229736328125,352.7212280273437,362.39967041015626,375.71885681152344,388.53862304687505,438.6251861572268,524.7148372802736,705.8959808349609,292.7732108459204,291.847900390625,229.81199645996094,230.7816534423828,232.16616638183592,251.84464416503909,261.29877014160155,279.7770690917969,288.1738037109375,291.847900390625,294.6312164306641,300.74257202148436,308.2508117675781,319.17762451171876,330.28378601074223,377.2481329345708,511.4344315185572,796.5259857177734,20772.473748360586,20947.47200012207,17142.906005859375,17160.15739855957,17232.498123779296,18181.152600097656,18788.015795898435,19911.335998535156,20750.362408447265,20947.47200012207,21116.243395996094,21426.11360168457,21882.819201660157,22325.665997314456,22581.21480712891,23403.582044067385,31189.009558227743,35007.69200134277,19156.731062916777,19303.02799987793,15852.214965820312,15871.762364990234,15947.515372314454,16790.818200683592,17323.151385498048,18326.041015625,19126.015606689452,19303.02799987793,19467.72798461914,19746.340621948242,20140.763189697267,20595.501779174803,20836.802188110352,21681.19342529297,29440.87820007346,33371.433013916016,1615.7426854438077,1617.9979858398438,1257.6150207519531,1260.466317138672,1273.1702825927734,1383.8970275878905,1440.7135955810547,1539.3719787597656,1589.471420288086,1617.9979858398438,1646.8410430908202,1677.5273834228515,1714.3820098876954,1766.503576660156,1814.941973876953,1949.9955096435554,3005.249977783229,3658.9540405273438,22,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 0, 0, 0, 0, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 0, 0, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,9.464458775383415,9.148002624511719,6.351005554199219,6.6909799499511715,7.194897613525391,7.870002746582031,8.20379638671875,8.647998809814453,8.944992065429688,9.148002624511719,9.351004028320313,9.591995239257812,9.907000732421876,10.5,11.277100372314454,12.965075683593742,57.21528749084487,71.18499755859375,2.4609998933011337,2.3330001831054688,1.5569992065429688,1.6151431121826172,1.7262391662597656,1.944000244140625,2.0370025634765625,2.1669998168945312,2.2600021362304688,2.3330001831054688,2.4069900512695312,2.4619979858398438,2.5448013305664077,2.6669998168945312,2.7779998779296875,2.977755584716796,50.701456542968856,55.572998046875,512.4727305787034,497.27099609375,384.8100051879883,388.6936090393067,397.6963652038574,425.56529235839844,447.88480834960933,475.5954895019531,489.22039489746095,497.27099609375,507.52379760742184,522.0414047241211,538.6305969238282,564.204801940918,593.1341011047363,686.4649583435057,2461.0904130249187,2890.7980041503906,417.7058105280988,411.30999755859375,280.2009963989258,319.87909202575685,333.3035986328125,346.3608947753906,366.46620178222656,397.78149795532227,406.0878021240235,411.30999755859375,417.51380462646483,426.96840362548824,439.60179901123047,464.9531951904297,493.7920028686523,561.3435809326168,1044.1209463653859,1175.468002319336,31.282377347875755,30.816009521484375,20.407997131347656,23.945279220581053,24.949020233154297,25.9989013671875,27.254595947265624,29.675498962402344,30.35199737548828,30.816009521484375,31.22179412841797,31.74099426269531,32.39580078125,33.59199676513672,35.35569763183593,69.28319824218707,86.2038049774171,91.53699493408203,24.998811679555317,24.462997436523438,18.22100830078125,18.74890481567383,19.722001495361326,20.82939376831055,21.888800048828124,23.481502532958984,24.133404541015626,24.462997436523438,24.797003173828124,25.165600585937497,25.759797668457033,26.704200744628906,28.594390869140604,54.45065338134711,77.67848602294958,90.74099731445312,1086.741311778193,1072.0419998168945,817.1380004882812,844.6884175262451,869.1563203430176,909.2479057312012,966.036003112793,1025.8390045166016,1054.238397216797,1072.0419998168945,1091.4606018066406,1109.4973999023437,1135.108203125,1181.829800415039,1250.74580078125,1444.301197204587,3705.987497268704,3753.2870025634766,998.3851888029178,984.8949890136719,746.9349975585938,776.1879897613526,796.036554260254,833.3173980712891,884.2600021362305,941.1919975280762,965.7842041015625,984.8949890136719,1002.7655975341796,1019.3505935668945,1041.157403564453,1088.582601928711,1140.1566970825186,1339.6069151306126,3604.648355850245,3654.325996398926,88.3561229752751,83.11199951171875,66.7020034790039,66.99712829589843,69.29499954223633,72.34360580444337,76.86900177001954,79.95249938964844,81.9241958618164,83.11199951171875,84.71738891601562,87.31399536132812,92.19880065917968,112.86919708251955,126.72510986328122,148.7528005981445,175.4394912261988,180.0709991455078,2,"[0, 0, 0]"
5,19.91272481908939,20.167991638183594,13.685005187988281,14.206338432312013,14.891883316040039,16.919746017456056,17.37000274658203,18.79974365234375,19.777999877929688,20.167991638183594,20.46399841308594,20.777000427246094,21.14800262451172,21.636101531982423,22.190410995483393,23.295005798339844,58.2721380157524,71.38699340820312,4.449189817181166,4.444999694824219,2.7770004272460938,2.8346182556152346,3.299715576171875,3.685010528564453,3.8690010070800778,4.129997253417969,4.333992004394531,4.444999694824219,4.55499267578125,4.647003173828125,4.759002685546875,4.9080047607421875,5.037158966064453,5.31500114440918,5.574001815795898,55.0,1093.3437264353183,1104.077003479004,779.3780059814453,782.7277951278686,813.9686507415772,936.3925979614258,949.8844093322755,1042.2500133514404,1093.297004699707,1104.077003479004,1116.342399597168,1133.4945983886719,1152.6393951416017,1181.437412261963,1215.1204090118408,1384.2827279663047,2081.8841201095656,3273.792007446289,925.8055869354599,945.9425010681152,599.1779937744141,607.5888167037964,701.4755437469482,779.8209983825684,800.9731979370117,880.105001449585,934.4323974609375,945.9425010681152,956.5413925170899,968.5060928344726,989.2795989990234,1010.5621978759766,1031.307204055786,1093.9014785003658,1225.2711602783236,1273.243995666504,66.00943828764416,67.01750946044922,45.019004821777344,45.915040840148926,47.929062118530275,56.03285369873047,57.075193023681635,61.9379940032959,66.27659606933594,67.01750946044922,67.68259887695312,68.33299255371094,69.14059906005859,70.39309768676758,71.48216094970702,113.36681205749508,143.41279405212617,188.25799560546875,52.573445556590514,52.906490325927734,36.332008361816406,36.876440826416015,38.465576248168944,44.50070724487304,45.480995178222656,49.24600028991699,52.14880218505859,52.906490325927734,53.46199188232421,53.99640808105468,54.57299957275391,55.53499832153321,56.37654495239257,100.97701454162585,143.42137174225132,176.18401336669922,2406.4744744950717,2466.673496246338,1663.8489990234375,1680.4381101303102,1803.889033432007,2049.6753005981445,2090.7781005859374,2307.4020023345947,2432.7401992797854,2466.673496246338,2489.4436004638674,2508.368996429443,2537.58740234375,2586.0529006958004,2633.566699600219,2861.35135757446,3519.930796730043,4582.535995483398,2162.0941118512833,2215.399501800537,1486.0570068359375,1508.3836988143921,1617.4434214019775,1837.852243423462,1875.0123008728026,2081.6365032196045,2179.413397216797,2215.399501800537,2236.328401184082,2256.0047927856444,2278.639190673828,2322.3641998291014,2364.511153793335,2597.33965545654,3238.1918609848085,4360.759994506836,244.3803626437884,243.0050048828125,168.94200134277344,170.91364149475098,180.9815146636963,206.15590133666993,209.79280853271484,229.74200439453125,240.20000152587892,243.0050048828125,245.43020782470703,248.251203918457,255.2519989013672,281.14400482177734,300.2042007446289,351.95512214660636,401.8066529693607,412.49500274658203,4,"[0, 0, 0, 0, 0]"
7,29.97310870326135,30.481502532958984,19.166000366210938,20.885764213562013,21.521460189819337,22.45634307861328,23.59839096069336,27.4999942779541,29.27639465332031,30.481502532958984,31.310403442382814,31.962099456787108,32.4820053100586,33.142608642578125,33.64734039306641,38.03292984008789,98.83973877716114,146.2959976196289,5.970846110160111,5.93499755859375,3.4619903564453125,3.5657171630859374,3.9990005493164062,4.326396179199219,4.758999633789062,5.296991348266602,5.704002380371094,5.93499755859375,6.1110076904296875,6.258094787597656,6.389994812011719,6.591697692871094,6.757998275756836,7.144793395996092,64.37721560669004,97.72099304199219,1600.5683845067535,1666.3680000305176,1000.7470092773438,1129.6744657669067,1190.008807144165,1211.9841476440429,1271.1363044738769,1478.3102378845215,1556.495394897461,1666.3680000305176,1692.6775970458984,1709.8097106933594,1736.8877960205077,1763.4299919128416,1800.6815479278564,2004.1135321044826,2834.4230826187245,4163.446014404297,1381.5525063541418,1425.9004936218262,852.4340057373047,882.5768493423461,1023.1421591186524,1045.4539405822754,1092.6650039672852,1268.891757965088,1382.1617950439454,1425.9004936218262,1473.7307983398437,1487.8288948059082,1498.8216064453127,1535.605104827881,1554.2743015289307,1637.3037386321967,2059.5444106597974,2129.972999572754,97.7437284303065,100.25749588012695,53.99799346923828,59.69858675384522,69.71556533813477,71.42500305175781,74.47539596557618,88.40801620483398,96.56259002685547,100.25749588012695,102.96079711914062,104.07479782104492,105.09099884033203,106.60429306030274,109.0008533477783,163.44940086364718,199.8035487442022,216.95997619628906,76.0572949115684,78.33000183105469,44.853004455566406,50.3906951675415,55.63097862243652,57.25900001525879,58.74560012817383,69.53499794006348,74.81060485839845,78.33000183105469,79.88699951171876,80.94210205078124,81.77498626708984,82.95020065307617,84.25349311828613,129.68630210876407,175.61572386169436,190.81198120117188,3583.6162685727368,3739.7129974365234,2207.0840072631836,2431.0318403320316,2675.187287521362,2724.276700592041,2802.136297607422,3314.426748275757,3494.4648025512697,3739.7129974365234,3831.727200317383,3858.6980964660643,3886.803594970703,3930.1974014282227,3974.7181484222415,4266.3154010009575,5628.364059707662,6351.088996887207,3191.865869016192,3330.49600982666,1974.6600036621094,2160.4077647628783,2389.3239947509765,2431.439002609253,2496.2433937072756,2953.0192432403564,3108.772999572754,3330.49600982666,3400.9026092529293,3441.164701080322,3465.073008728027,3492.383498382568,3530.071054458618,3863.520307769753,5163.51037274935,5820.650001525879,391.7503995565449,400.0595016479492,232.42400360107422,269.5829298400879,283.63068450927733,288.97069320678713,328.04809722900393,352.88725662231445,390.8904037475586,400.0595016479492,405.1075958251953,409.50879592895507,419.66040191650393,460.7799072265625,473.1295505523682,537.1856391906737,553.3244436798097,558.5299987792969,6,"[0, 0, 0, 0, 1, 2, 3, 0, 4]"
9,38.29471496077608,37.87950897216797,27.166000366210938,27.278229690551758,27.88810432434082,28.84074935913086,29.48202896118164,34.98550796508789,36.65920562744141,37.87950897216797,39.86839599609375,40.83229293823242,41.7760025024414,42.72480850219727,43.7669017791748,77.52143783569346,131.0471291732825,141.87000274658203,7.888527093051879,7.843006134033203,4.925994873046875,5.336761711120605,5.630889511108399,5.981455993652343,6.277198791503906,7.148996353149414,7.537994384765625,7.843006134033203,8.164996337890624,8.369303894042968,8.57499237060547,8.869110870361329,9.102796936035155,9.388207321166995,56.367784912109904,74.14799499511719,2129.2664887042083,2115.9650115966797,1598.9440155029297,1604.8336270599366,1621.4161238861084,1647.320198059082,1682.4383018493652,1974.4904975891113,2053.1858139038086,2115.9650115966797,2273.7123840332033,2308.83939743042,2342.1209930419923,2404.1739082336426,2463.690545272827,2877.2752097320626,3228.746469223027,3915.9889907836914,1839.452512510946,1891.2264976501465,1362.500991821289,1369.076436691284,1384.4744947052002,1401.498347091675,1438.4935935974122,1702.1507568359375,1770.439599609375,1891.2264976501465,1944.4532012939453,2006.7828094482422,2028.2845947265625,2080.535398864746,2128.046843338013,2376.9236331939705,2839.8271347808873,3066.4629974365234,130.04047294175328,132.20301055908203,94.05297088623047,94.17239021301269,95.7776082611084,97.61450691223145,99.3822883605957,119.62425804138184,123.47279205322266,132.20301055908203,137.3302047729492,141.40431518554686,143.27399597167968,145.68491134643554,148.45738220214844,204.3021994018555,249.8250132980349,258.4970016479492,99.85101363757425,101.6655044555664,72.94498443603516,73.17274913787841,74.34106178283692,76.42499465942383,77.79430313110352,92.11298561096191,95.7246109008789,101.6655044555664,104.77218933105468,107.81201095581055,109.68941802978516,111.51820602416993,113.66854972839356,166.25946212768596,175.51532509613054,180.3140106201172,4774.858648814052,4819.3850021362305,3623.695999145508,3629.3850339736937,3655.563362045288,3684.8108512878416,3730.7855003356935,4452.403751373291,4612.913600158691,4819.3850021362305,5102.354797363281,5232.118602752686,5284.826998901368,5348.77869567871,5413.097002029419,6053.5647247314455,6508.603224143987,7021.1359939575195,4244.79372984831,4289.159004211426,3209.072006225586,3214.929637535095,3246.610250244141,3278.0075996398928,3307.8696983337404,3958.478500366211,4104.787001037597,4289.159004211426,4532.134593200683,4639.2777099609375,4695.4260055542,4755.954602813721,4834.5100044250485,5403.366021575928,5825.305260513321,6271.403007507324,530.0649189657416,535.114990234375,384.75501251220703,386.8850162277222,391.91623710632325,399.87850761413574,422.1383987426758,480.9567470550537,515.05419921875,535.114990234375,554.5630035400391,563.862604522705,582.3228057861329,613.0596046447755,640.0763538360595,718.3251835632325,865.3592441024916,927.9860305786133,8,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 0]"
11,49.1463926482845,48.19350814819336,31.147003173828125,31.488781074523928,35.89830726623535,36.92970161437988,37.81430282592773,44.80999183654785,46.38560638427734,48.19350814819336,49.73460998535156,52.10931472778321,53.51739654541015,54.59779281616211,55.57286109924316,112.20624259948755,152.03516419219986,191.62799835205078,10.144520198976672,9.852001190185547,6.071990966796875,6.1610329132080075,7.156638946533203,7.555155563354493,7.91849822998047,9.07600212097168,9.542396545410156,9.852001190185547,10.25700225830078,10.590982818603516,10.887400817871093,11.202001190185547,11.352003860473634,11.925169219970703,83.05619889831573,101.01599884033203,2621.556348020966,2610.874008178711,1669.5139617919922,1698.8417179260255,2005.1641414642334,2030.8931884765625,2065.7999069213865,2448.2375202178955,2531.6800018310546,2610.874008178711,2738.568194580078,2850.2281959533693,2890.5823989868168,2961.6684204101566,3019.054345703125,3150.920788421631,3572.518415473955,15332.849014282227,2277.6671908932763,2279.3864936828613,1416.019027709961,1431.0661904830931,1749.0797956085205,1765.8426021575929,1801.5551895141602,2137.202003479004,2200.6508056640623,2279.3864936828613,2410.2674102783203,2465.291899871826,2529.685198974609,2575.2887954711914,2641.467851638794,2696.733729476929,2812.114878158572,6292.66300201416,160.19080591846156,158.69449996948242,93.94699096679688,97.74861812591553,117.70231826782226,120.27613258361816,122.37329559326173,147.9887523651123,151.51321716308595,158.69449996948242,167.87079772949218,173.6830940246582,176.73638916015625,179.50730895996094,183.89185829162597,247.79754776000985,354.6269574966648,399.5500030517578,124.32478142429042,122.99752044677734,74.99701690673828,77.54579496765136,92.60263809204102,95.0334415435791,96.68260498046875,115.12398529052734,117.78399505615235,122.99752044677734,130.52360076904296,134.53858795166016,136.9134048461914,139.1732048034668,141.80405387878417,195.13800140380863,249.0829809646614,281.32799530029297,5907.620864249565,5913.639995574951,3740.454002380371,3768.300651184082,4557.224357376099,4594.999995422363,4648.131799316407,5560.88049697876,5687.907000732422,5913.639995574951,6162.571398925781,6478.477400970459,6579.681401062012,6667.340298461914,6730.892145919799,6924.423378982546,7275.697448577922,22662.81300354004,5243.030039104256,5256.019004821777,3327.6809844970703,3353.2211874542236,4050.2675367736815,4083.9381034851076,4119.692402648926,4942.863994598389,5050.536999511719,5256.019004821777,5466.089797973633,5723.5138961792,5835.89559173584,5910.774702453614,5981.920949172973,6084.0337505340585,6542.856472557095,21959.468002319336,664.590825145309,668.9175071716309,412.64300537109375,415.18568395233154,495.06795806884764,502.04396629333496,528.492790222168,606.2704944610596,642.4989898681641,668.9175071716309,699.650799560547,714.3314125061036,735.168605041504,775.1346969604492,804.1500988006592,870.6401961517336,958.1239867248543,1053.2289962768555,10,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 0, 0, 0]"
13,56.438971265157065,56.35000228881836,31.796005249023438,37.10979950714111,41.96037284851074,42.959349441528325,43.66419448852539,51.90824317932129,54.61219635009766,56.35000228881836,59.574397277832034,62.26539840698242,63.46658477783203,64.46391143798829,65.29701194763183,71.77933174133287,125.99271312713671,136.07300567626953,11.45648967107137,11.388973236083984,7.128997802734375,7.26907276916504,8.296804580688477,8.702895736694336,9.051686096191407,10.2767333984375,10.964996337890625,11.388973236083984,11.944010925292968,12.38830108642578,12.7030029296875,13.036202239990235,13.388050079345703,13.816154251098633,71.96073950195685,80.2929916381836,3134.9679694684346,3133.453010559082,1973.9960327148438,2055.416869194031,2414.9318579864503,2443.3792469024656,2475.508811187744,2919.454261779785,3039.755392456055,3133.453010559082,3366.251429748535,3453.5232009887695,3506.6141921997073,3560.4370903015138,3614.99358253479,4178.348417053223,5106.739298080549,5834.779998779297,2738.4438631439207,2739.3550033569336,1659.0149688720703,1736.582777442932,2102.787254562378,2116.918098449707,2143.451203918457,2555.417507171631,2642.497608947754,2739.3550033569336,2956.230393981934,3034.8003845214844,3062.6877960205074,3141.9986961364743,3176.8278968811032,3465.652829208374,4670.152974182283,9415.180000305176,196.8049154027303,191.67400360107422,111.93902587890625,117.868705078125,145.95462440490724,147.70017509460448,149.3320129394531,179.06924057006836,184.84099273681642,191.67400360107422,210.04299011230466,215.244091796875,217.72000122070312,221.08752059936523,232.5621528625488,281.0823387145996,346.32434449005234,3181.4020080566406,150.04586619695027,146.91299438476562,92.11298370361328,95.27169653320313,113.75598335266113,115.2741138458252,116.51608657836914,138.2824993133545,142.6424072265625,146.91299438476562,160.3510009765625,164.44630813598633,166.63301696777341,169.2418128967285,180.67524604797362,229.66964370727538,277.8020321655289,287.69702911376953,7100.101370054881,7045.820499420166,4400.31600189209,4610.332510871887,5488.887036666871,5534.608152008057,5571.932797241211,6648.765251159668,6887.266802978515,7045.820499420166,7627.224200439452,7896.883502197266,7958.823997497559,8030.506101226806,8128.582246398925,9118.124258499145,11973.637498337237,16642.92399597168,6288.158075148264,6248.080001831055,3876.0250091552734,4049.6112789306644,4862.37245147705,4904.903936767578,4933.015901184082,5874.737512588501,6099.998591613769,6248.080001831055,6760.371002197266,6983.8291069030765,7056.904814147949,7110.044491577149,7188.167811965943,8040.828657531738,11088.662081467128,15726.771011352539,811.9432949066162,818.9425086975098,524.2909927368164,545.8957648239136,606.8821402740477,613.505417251587,629.2120010375977,739.2560157775879,782.0668045043946,818.9425086975098,866.2709808349609,880.2843025207519,904.3749984741211,943.6717994689941,994.2178489685058,1057.6300162506102,1600.207288787866,1820.1809997558594,12,"[0, 0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 0, 18, 0]"
15,66.82970652484254,66.49898910522461,38.55799102783203,40.008132781982425,49.54556289672852,50.77609596252441,51.868996429443364,60.475494384765625,63.99779510498047,66.49898910522461,69.84620361328125,72.2372947692871,73.64778137207031,74.96181869506836,76.87708473205566,132.03477653503376,173.78933582306055,183.77600860595703,13.677122096887372,13.545997619628906,7.829002380371094,7.851181190490722,9.610992431640625,10.278099060058594,10.797091674804687,12.22252082824707,13.020005798339843,13.545997619628906,14.14901123046875,14.610681152343751,14.945997619628907,15.371894836425781,15.68644676208496,16.426093139648437,73.33978366088891,137.6440200805664,3683.592956094934,3762.017017364502,2273.157028198242,2276.3036683883665,2826.362922058105,2870.5668979644774,2895.333694458008,3389.8709831237793,3546.88122253418,3762.017017364502,3921.890592956543,4014.0570968627926,4096.752410888672,4184.079598236084,4250.972950744629,5094.570191497785,6801.2701426621925,7131.44499206543,3212.5285642163067,3227.5055046081543,1941.3659973144531,1950.505409500122,2470.585344619751,2505.603001785278,2523.873196411133,2987.3342456817627,3103.726400756836,3227.5055046081543,3461.9342041015625,3533.1359199523927,3570.730587768555,3664.3961822509764,3733.64444732666,4252.287888183591,5155.460698028572,5504.321998596191,227.27883437495905,224.7014923095703,131.88501739501953,132.22448400115968,169.432449798584,172.0365898132324,173.8483055114746,206.2654972076416,214.99059906005857,224.7014923095703,241.25079040527345,248.7350082397461,252.4997970581055,255.9570083618164,276.9202964782715,340.23308166503887,803.0358444291096,1019.390983581543,174.67204505485176,174.54448699951172,105.95999908447266,106.8219747543335,132.92708824157714,135.30391006469728,136.726708984375,160.92924118041992,166.67537994384764,174.54448699951172,185.7721878051758,190.19461517333986,193.0372116088867,195.58348388671874,203.20533523559573,258.6228282165527,337.5026062545832,575.859016418457,8333.155422844342,8442.20100402832,5106.993003845215,5114.848069137573,6442.858295669555,6490.499547958374,6546.6411033630375,7732.460000991821,8002.149398803711,8442.20100402832,8945.285401916504,9212.684198760986,9302.333200073243,9397.390195465088,9496.345848464965,10791.662229614252,12013.846611160316,12554.140998840332,7378.579228362781,7481.871002197266,4536.274002075195,4541.459665145874,5704.089199829101,5750.703156280518,5790.676397705078,6856.882493972778,7071.283610534669,7481.871002197266,7902.3784057617195,8135.083489990235,8236.229202270508,8313.823692321777,8429.029405212403,9661.82086738586,10978.100530799877,11558.320999145508,954.5761944815616,966.7185096740723,569.5289840698242,571.0788477401734,715.8444637298584,726.7869998931885,758.8911933898926,869.059003829956,924.4113952636719,966.7185096740723,1012.9426040649414,1034.5016899108887,1058.869404602051,1104.4646278381347,1149.87219581604,1248.6568808746335,1521.2670214691195,2062.844009399414,14,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 0, 9, 10, 0, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 0, 0]"
17,75.66619006275425,73.9800033569336,42.44200897216797,42.59354663085937,44.140014801025394,56.16870040893555,57.72799987792969,67.47000122070312,71.55501708984374,73.9800033569336,77.6055938720703,81.25840759277344,83.14400177001953,84.3827896118164,86.02959747314452,137.83482330322306,794.971728439468,997.6879959106445,15.212357805627741,15.186004638671875,8.557991027832031,8.698850448608399,9.31461441040039,11.464714050292969,12.004408264160157,13.852489471435547,14.647999572753907,15.186004638671875,15.908004760742188,16.611985778808595,17.07220001220703,17.51260833740234,17.849197387695312,18.349546356201174,54.20506684876379,151.53599548339844,4206.899335298514,4197.002990722656,2590.1710052490234,2596.9211509399415,2618.1285180664063,3267.4523918151854,3305.6070297241213,3870.0549964904785,4050.8165908813476,4197.002990722656,4434.175192260743,4637.001806640625,4734.945394897461,4832.904405212403,4941.047173309326,5680.578316650393,10308.399217590997,18527.361991882324,3615.787975462835,3607.397003173828,2203.566993713379,2204.720614440918,2212.7012915039063,2820.2754920959474,2858.2063873291017,3337.0620079040527,3491.698620605469,3607.397003173828,3775.57580871582,3992.236602783203,4091.4284103393557,4219.198602294921,4311.684384918212,5028.585130310059,5796.705568069462,6803.009002685547,254.2612815334549,250.05301666259766,146.42598724365234,146.5366766052246,148.9840231323242,193.4807891845703,196.4882034301758,231.40049743652344,242.85278930664063,250.05301666259766,265.7436019897461,280.81459655761716,286.5875900268555,290.402392578125,299.15432052612294,381.6962734985358,716.9861539764864,1402.204002380371,196.57157741233846,194.91897583007812,120.01901245117188,120.74792999267578,123.52588851928712,152.83549880981445,154.9676071166992,181.44450759887695,189.19440002441408,194.91897583007812,204.87440490722656,215.74720306396483,221.14659118652344,224.19300537109376,227.69108276367186,294.54824905395515,415.19834521485734,565.0100021362305,9443.548562089367,9443.457000732422,5812.557998657227,5828.139998901367,5872.261736297608,7393.666204071045,7450.089401245117,8730.30899810791,9125.694598388673,9443.457000732422,9983.11439666748,10555.443600463866,10730.367602539063,10874.225,10958.197702789306,12097.898579864503,16648.028833603577,23590.18999481201,8364.398717575525,8371.285018920898,5141.991996765137,5159.138667114258,5190.770278778075,6540.439590454102,6590.666217041015,7733.3955078125,8065.854386901856,8371.285018920898,8820.143811035156,9318.224801635743,9495.065420532226,9639.915385437012,9723.809307861327,10851.660143890393,15386.096565918622,22662.831985473633,1079.1498445138423,1084.578987121582,648.3419799804688,648.9411261291505,662.791010131836,826.0523193359375,860.1470138549805,994.0994987487793,1045.3757827758789,1084.578987121582,1137.0998031616211,1185.5066055297852,1215.7671920776368,1255.8628051757812,1302.0826789855957,1405.1274874877931,1576.7633432617415,2369.0819931030273,16,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 0, 33, 34, 35, 0, 0]"
19,83.30019062400883,83.73300170898438,49.09300994873047,49.15616666412354,50.470528564453126,52.886349487304685,65.2082015991211,76.44649314880371,80.91901397705078,83.73300170898438,87.66079406738281,90.79969329833985,92.92659454345703,94.81880340576173,96.37306175231933,143.0269337463377,291.8549678955217,327.6090087890625,17.003311307206115,17.130496978759766,9.000015258789062,9.68330938720703,10.210531158447266,11.443887710571289,13.315896606445312,15.480255126953125,16.5736083984375,17.130496978759766,17.795408630371092,18.572598266601563,19.073396301269533,19.518111419677737,19.869103240966794,20.598887786865234,79.75044688415767,108.2979965209961,4648.259158064361,4739.863483428955,2909.7350158691406,2912.3922553253174,2934.1011493682863,3015.811653137207,3691.9364524841308,4341.649250030518,4581.541813659668,4739.863483428955,4958.203617858887,5098.104504394531,5205.363230895996,5317.622193908691,5413.940279769898,5950.519993362424,9305.718090935165,19675.88900756836,4011.631798553467,4069.7094955444336,2477.7420196533203,2482.9490297470093,2493.312261199951,2585.1380298614504,3200.070497894287,3694.8215045928955,3962.0228012084963,4069.7094955444336,4246.292393493652,4434.992290496826,4490.710784912109,4608.112392425537,4683.511406707763,5697.276254653924,7770.446261238121,9096.858001708984,281.3342778784597,282.9884910583496,167.20201873779297,168.1554575805664,169.14210639953615,173.72803192138673,221.51580505371095,256.5545063018799,273.8817993164063,282.9884910583496,298.91760406494143,309.3268241882324,314.5167938232422,320.6863067626953,338.8741485595703,426.57653938293384,701.9243509903005,886.3609848022461,217.79915252424712,218.04449081420898,132.77396392822266,133.77233699798583,135.64074005126952,140.66443672180176,173.8230094909668,200.72299575805664,212.55538787841795,218.04449081420898,230.04259033203124,237.77520675659179,241.6645935058594,245.96677017211914,256.8135395050049,313.6266775512695,479.96146978759924,846.0849533081055,10474.034229969775,10662.436996459961,6569.227005004883,6572.3323580017095,6621.570489654541,6722.903796768189,8377.618698883058,9754.36549949646,10332.928802490234,10662.436996459961,11208.492796325683,11618.148101043702,11801.716001892091,11970.839205169677,12074.435349273681,13112.455999526977,19258.694333359235,27572.97999572754,9259.32788895175,9427.935001373291,5794.587028503418,5800.820694084167,5839.0486238861085,5933.057559204102,7397.564182281494,8628.934749603271,9145.103797912598,9427.935001373291,9922.434596252442,10255.565504455566,10415.98941345215,10562.031590270995,10663.372665023802,11891.33097236633,17730.505256699023,26132.990997314453,1214.7063410180247,1222.5279998779297,742.4200134277344,743.5059489364623,761.8126328277588,809.2041526794433,963.5061958312989,1113.4489974975586,1182.1081970214843,1222.5279998779297,1286.9858093261719,1336.7954086303712,1364.070408630371,1408.7434738159182,1473.4153041839595,1606.1162982940668,3088.5349705811254,3209.865005493164,18,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 0, 48, 0, 0, 0]"
21,90.7616869253119,90.33000946044922,54.38799285888672,54.66725064086914,55.789078063964844,69.89420166015626,72.46078796386719,83.22000885009766,87.8682144165039,90.33000946044922,92.42859954833985,95.82579650878907,98.41560211181641,100.85341186523438,103.13280029296874,156.6005642700197,385.7699889221264,1173.0109939575195,19.05192572797495,19.147003173828125,11.444015502929688,11.601167572021485,12.059385681152344,14.366409301757812,15.496611022949219,17.555999755859375,18.534988403320312,19.147003173828125,19.662001037597655,20.27879943847656,20.793794250488283,21.281007385253908,21.763604736328126,23.144780883789082,80.34810498046936,94.40599822998047,5015.2776918815425,5107.460998535156,3229.141975402832,3232.6119168396,3254.004962768555,3871.3024322509777,4097.33099975586,4729.798034667969,4971.863787841797,5107.460998535156,5267.305813598632,5419.060832214355,5511.214599609375,5641.235006713867,5749.14219970703,6651.295473327638,9906.668827850492,19126.324012756348,4339.393921049787,4411.297981262207,2769.215995788574,2770.0251865234377,2776.8435693359374,3343.944190979005,3575.245388793945,4022.747024536133,4291.290814208985,4411.297981262207,4539.904789733887,4706.721206665039,4808.227604675293,4940.719772338867,5043.966795349121,5925.711476745611,7049.165790588401,11800.4400100708,299.8836780063089,304.03297424316406,186.05603790283203,187.1550476989746,188.7298733520508,236.2443893432618,245.60101470947265,278.9619827270508,295.6253997802734,304.03297424316406,312.3438095092773,325.20163269042973,332.67579193115233,340.78601379394536,360.59859771728514,409.59955688476595,515.9707929077174,638.4010314941406,234.23099453842673,235.62799072265625,148.47900390625,148.8034924926758,151.1990219116211,189.3486282348633,192.9039810180664,217.62801361083984,230.11539611816406,235.62799072265625,241.71378326416016,251.04520416259766,255.95584106445312,261.5000198364258,266.9091827392578,326.7760116577149,503.11209603882105,1501.6129608154297,11310.391294082077,11533.68099975586,7288.533004760742,7294.447063537598,7342.7030419921875,8684.912197875981,9307.119799804686,10671.153999328613,11269.838996887207,11533.68099975586,11845.498001098633,12333.181199645995,12559.015802001953,12775.278401184081,12973.002799987793,13773.759039611818,23693.72229254205,25136.276000976562,9998.599898129352,10186.71598815918,6454.465995788574,6457.358026702881,6487.798473510742,7671.492788696292,8221.16658782959,9451.850982666016,9956.696420288086,10186.71598815918,10470.133399963379,10896.35119934082,11085.47540588379,11284.408184814452,11478.587419128417,12339.209260864263,21726.40544793753,23927.011001586914,1311.7913959527252,1332.3610076904297,822.1399917602539,825.2289425048828,832.5121829223633,989.4608001708989,1073.0555892944337,1204.6579971313477,1298.458596801758,1332.3610076904297,1375.7098052978515,1416.3649978637695,1452.5859954833984,1509.875,1559.7549987792968,1714.115743408204,2023.666061309816,2728.8500061035156,20,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 0, 11, 12, 13, 14, 15, 16, 17, 0, 0, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 0, 0, 0, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 0, 58, 0, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]"
23,96.83460945803559,98.35202026367188,60.14600372314453,60.191863372802736,61.5273014831543,76.83861846923828,79.44059906005859,90.0365104675293,95.92778778076172,98.35202026367188,101.40939483642578,103.53699188232422,105.12238464355468,107.43479766845704,109.20370178222656,149.18028640747062,230.76808166504586,509.08897399902344,20.305071639680904,20.31401824951172,12.092002868652344,12.25598554992676,12.930256500244141,15.72400131225586,16.629209899902342,18.463985443115234,19.781779479980468,20.31401824951172,20.83221893310547,21.32379150390625,21.795594787597658,22.371000671386717,22.76089553833008,23.830586700439454,97.37442056274483,184.85498046875,5472.675048641228,5582.212997436523,3560.0409774780273,3565.423467285156,3620.398394470215,4447.532984161377,4547.8473846435545,5164.039981842041,5444.894850158691,5582.212997436523,5756.872225952149,5882.712403869629,6011.0328018188475,6153.8122085571285,6292.217293548583,7080.852381286619,8297.418495910693,8868.6669921875,4709.177279221209,4838.549995422363,3047.9570083618164,3048.5135496368407,3061.903476715088,3881.550402069092,3935.237809753418,4387.037002563477,4666.721211242676,4838.549995422363,4963.291395568847,5048.983410644531,5160.75899810791,5269.006596374512,5370.595091247558,6228.965716552734,8235.958321243364,8481.389030456543,324.1065266259595,328.1279525756836,201.86400604248047,202.81060362243653,204.94390304565428,263.1391067504883,267.6132019042969,301.2929992675781,318.4742202758789,328.1279525756836,339.3595993041992,347.3786148071289,354.33739166259767,366.1597671508789,388.24443588256827,445.07775222778264,590.336212768557,664.0650253295898,253.18736480018703,257.6460189819336,163.20197296142578,163.6561453704834,165.90224502563478,208.59569931030273,211.46277923583986,237.19198608398438,249.6369918823242,257.6460189819336,264.9150131225586,270.29339904785155,275.23400726318357,283.62657318115237,300.13719635009767,340.22145828247056,375.80097981262213,436.1109924316406,12298.766494270385,12612.297004699707,8033.1350021362305,8036.56387133789,8078.655721282959,10133.244102478027,10283.182405090332,11577.916999816895,12233.246797180176,12612.297004699707,13070.841796875,13291.659397888183,13471.276196289062,13851.268601989746,13977.398399353027,14692.780860595703,16104.089711059598,17077.48500061035,10876.2859003863,11148.903991699219,7089.565002441406,7121.068132324219,7141.078056030274,8963.213097381593,9097.152198791504,10253.32699584961,10801.663415527344,11148.903991699219,11524.082789611817,11736.251400756835,11923.372401428223,12238.939807128905,12401.148804473876,13219.6280140686,14486.698616607679,15720.68197631836,1422.480593884085,1461.2099914550781,902.1569976806641,906.4021828308105,911.5268891906738,1141.9925209045412,1167.1868209838867,1322.3870124816895,1411.9265594482422,1461.2099914550781,1494.6417922973633,1520.091816711426,1555.1263931274414,1610.1807876586913,1665.5416275024413,1771.8347131347646,2429.285944366468,2868.715042114258,22,"[0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 0, 0, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 0, 0, 0, 72, 73, 74, 0, 0, 0, 0, 75]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_50Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,11.373101719561934,10.927001953125,9.0360107421875,9.148907592773437,9.573284912109376,9.925994873046875,10.111007690429688,10.48199462890625,10.759002685546875,10.927001953125,11.110992431640625,11.313995361328125,11.535995483398438,11.870989990234374,12.315606689453126,20.330161132812393,58.531626586914086,69.09098815917969,2.7408836367248357,2.5560150146484375,1.739990234375,1.9440623779296875,2.0560070800781247,2.2039947509765625,2.2599945068359375,2.389007568359375,2.5,2.5560150146484375,2.628997802734375,2.7039886474609376,2.7949981689453125,2.9080047607421875,3.0189971923828125,3.277515869140625,46.93412780761723,56.40699768066406,1190.5246573623651,1185.2450103759766,1003.5069885253906,1048.441484741211,1096.2210876464842,1121.7580047607423,1138.1344024658204,1159.802001953125,1177.8527954101562,1185.2450103759766,1193.2820098876953,1199.7671936035156,1208.6970001220702,1250.4522216796877,1283.1922088623046,1371.4941595458984,1553.3381104736352,2690.748001098633,544.2191900226396,536.2160186767578,394.8280029296875,448.86042553710934,483.29839965820315,514.4943908691406,517.901806640625,526.8829803466797,533.4236114501953,536.2160186767578,539.2863983154297,545.2648010253906,566.9828063964844,581.0050048828125,588.8195922851562,673.019888305664,797.3334554443361,846.5459899902344,34.44745191334505,34.14799499511719,27.240005493164062,28.121309814453124,31.564166870117187,32.50679931640625,32.8330078125,33.44401550292969,33.88798522949219,34.14799499511719,34.444000244140625,34.78801574707031,35.331991577148436,36.424990844726565,37.38999328613281,40.36183288574219,46.40999670410164,117.59201049804688,28.722959459003913,28.500030517578125,22.98199462890625,23.797536499023437,26.165771484375,27.019403076171876,27.369992065429688,27.906997680664062,28.258990478515624,28.500030517578125,28.740005493164062,29.01801452636719,29.407012939453125,30.276187133789062,30.954794311523436,34.991376953125,39.42440075683603,97.66697692871094,1909.1241435360307,1894.9409942626953,1631.4259948730469,1660.172773803711,1793.3529595947266,1827.279000854492,1846.2380065917969,1865.4049987792969,1881.9268035888672,1894.9409942626953,1903.089599609375,1912.815396118164,1934.1447998046874,2001.6107940673828,2048.5361938476562,2236.9193176269528,2647.9701291504284,3698.0879974365234,1812.0282441136405,1798.4239959716797,1516.0760040283203,1572.844811645508,1702.862315673828,1730.6250061035157,1752.6432128906251,1770.813003540039,1785.9835998535157,1798.4239959716797,1807.4428039550783,1815.5644012451173,1831.9347930908204,1901.655990600586,1948.5377960205078,2129.0545123291013,2397.5302509765684,3592.572006225586,97.09589942239002,94.74101257324219,77.35101318359375,81.95009765625001,86.26763061523437,90.31400146484376,91.46200561523438,93.27598571777344,94.22018737792969,94.74101257324219,95.29499816894531,95.94360961914063,96.81240234375,99.9812042236328,121.56578674316407,135.6040460205078,167.78805017090022,1185.4860076904297,2,"[0, 0, 0]"
5,22.249326849375258,22.055023193359375,16.815994262695312,17.466297973632813,18.04447509765625,18.869998168945312,19.406997680664062,21.166000366210938,21.777008056640625,22.055023193359375,22.313995361328125,22.572998046875,22.851992797851562,23.333602905273438,23.98101806640625,28.03252014160156,83.76078076171885,95.11100769042969,5.011431659266279,4.9430084228515625,3.407012939453125,3.6480545654296876,3.888436889648437,4.1299896240234375,4.314993286132813,4.6300201416015625,4.8330078125,4.9430084228515625,5.0189971923828125,5.1120147705078125,5.2222229003906255,5.387017822265625,5.51900634765625,5.8065161132812495,61.46868035888697,74.27700805664062,2402.5808472481463,2413.7680053710938,2068.5689849853516,2089.3412884521485,2109.6086096191407,2138.44140625,2181.774575805664,2360.363021850586,2404.176614379883,2413.7680053710938,2420.3233978271483,2427.854608154297,2444.8777862548827,2537.871203613281,2603.327032470703,2762.5422467041017,3845.7604454346265,8881.751998901367,1109.507593941023,1119.2460021972656,873.4540100097656,890.1889014282227,927.7602685546874,942.0340057373046,978.188394165039,1098.2100067138672,1115.0240112304687,1119.2460021972656,1122.8753936767578,1127.0800018310547,1134.1539794921875,1202.5676025390624,1229.297213745117,1324.6434777832028,1602.1623964843825,2245.863006591797,69.14030826863005,68.77700805664062,52.83399963378906,55.11332897949219,56.4329052734375,57.87119140625,59.191217041015626,67.0150146484375,68.2590118408203,68.77700805664062,69.26660461425782,69.88978881835938,70.83120727539062,74.20781860351562,77.01398315429688,126.78501586914061,138.78437145996125,282.0900115966797,57.29153060036144,57.223968505859375,45.7969970703125,46.65524157714844,47.96032043457031,49.108984375000006,50.06177978515625,55.72102355957031,56.81358947753907,57.223968505859375,57.62939758300781,58.109005737304685,58.83222351074218,60.66758422851562,62.885183715820304,97.46343078613276,126.46712823486332,265.958984375,3936.0721693969126,3953.60400390625,3375.906005859375,3410.1788533935546,3438.582360229492,3468.8049926757812,3503.91559753418,3916.8999938964844,3945.077401733399,3953.60400390625,3963.4919952392574,3979.1033935546875,4014.406198120117,4172.537796020508,4286.750796508789,4529.941633911132,5660.955090515205,10522.361999511719,3665.781038566802,3684.199981689453,3143.7239990234375,3169.8815764160154,3198.46051940918,3236.428985595703,3270.944808959961,3630.459014892578,3674.6985931396484,3684.199981689453,3692.7877990722654,3703.1576080322266,3733.5425964355472,3874.6105895996093,3997.6652069091792,4225.38871887207,5350.7177998047455,10264.439010620117,270.2911308301102,264.21900939941406,194.44100952148438,214.2552212524414,222.3023651123047,225.88619995117188,228.91160888671874,258.8479766845703,262.49700927734375,264.21900939941406,265.9210205078125,274.7895874023437,290.8268188476562,314.7336029052734,324.33657836914057,367.56000122070304,420.71003375244203,735.4730072021484,4,"[0, 0, 0, 1, 2, 3]"
7,31.491465901102607,31.018997192382812,25.185989379882812,26.536571182250974,27.18500259399414,27.833657836914064,28.259602355957032,29.184249877929688,30.223007202148438,31.018997192382812,31.999008178710938,32.778001403808595,33.432797241210935,34.25770874023438,35.20298767089844,39.48764694213868,93.19214462280695,123.31301879882812,6.8381566077215385,6.7780303955078125,5.42498779296875,5.464516967773437,5.685984191894532,5.9080047607421875,6.054971313476562,6.35198974609375,6.610015869140625,6.7780303955078125,6.9640045166015625,7.1660003662109375,7.370025634765625,7.630992126464843,7.8330131530761715,8.235045471191407,8.812807510375997,59.81498718261719,3498.291039141842,3519.1744995117188,3179.5380249023438,3185.213824661255,3204.9924908447265,3240.8055900573727,3261.2496810913085,3299.7475051879883,3386.785784912109,3519.1744995117188,3574.4332153320315,3595.9454010009763,3635.3349945068358,3683.9728073120123,3897.827557373047,4226.685140075684,4838.105381423957,11301.481002807617,1611.381552558552,1644.5919876098633,1209.6899719238281,1360.8088738098145,1401.7425885009766,1420.748087310791,1426.2904052734375,1450.7007522583008,1526.0049896240234,1644.5919876098633,1694.2467987060547,1706.9457168579102,1744.8135986328125,1768.264408874512,1882.0805572509764,2003.9104826354985,2236.496983779926,2806.5030212402344,99.79544915316839,101.10153198242188,72.81405639648438,85.31711665344238,86.37426528930663,87.3696273803711,88.03598480224609,89.92148971557617,92.97400817871093,101.10153198242188,103.83279113769531,105.33212890625,106.54317016601563,109.49318237304689,117.26336059570312,139.72206039428713,170.30985430908424,195.1300048828125,83.49819712428254,83.71248626708984,67.09297180175781,71.52291871643067,72.77054382324219,73.84468612670898,74.53597412109374,75.96622467041016,78.27798461914062,83.71248626708984,85.84541625976561,86.90822143554688,87.96139831542968,90.1252136230469,96.32663955688477,131.05627029418946,181.12643083191102,207.38601684570312,5744.546371776804,5823.702003479004,5089.238006591797,5196.058109802246,5222.847114868164,5244.512147521973,5259.808792114258,5343.624500274658,5497.655407714844,5823.702003479004,5921.739401245118,5994.75348815918,6014.416403198242,6095.519599914552,6520.810146331787,6957.579058837891,7891.329837844866,14637.666000366211,5331.295860486669,5406.207496643066,4737.428009033203,4806.8984719696045,4847.660559997559,4873.504037475586,4888.810800170899,4963.915493011475,5112.643212890625,5406.207496643066,5489.50859375,5567.290914916992,5582.347994995117,5646.472012329102,6044.2494667053215,6444.525871429444,7336.7475422058415,13766.748977661133,413.25051129013593,414.9574966430664,337.6820373535156,356.0582876434326,359.06401748657225,362.1806671142578,364.05160064697264,373.79048919677734,406.94460449218747,414.9574966430664,423.54759826660154,426.884098815918,432.51019287109375,467.0478057861328,482.19764099121096,519.6546168518066,633.1175572357213,3359.9610137939453,6,"[0, 0, 0, 3, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14]"
9,39.81019286200212,38.22200012207031,33.516998291015625,34.9111215209961,35.666220092773436,36.29502868652344,36.62998962402344,37.204010009765625,37.75999450683594,38.22200012207031,38.87001037597656,40.371002197265625,41.99800109863281,43.37001037597656,45.406005859375,78.84741821289084,99.15823303222714,117.38899230957031,8.789347815616207,8.51800537109375,7.05401611328125,7.241302490234375,7.498995971679688,7.7579803466796875,7.907012939453125,8.1669921875,8.369979858398438,8.51800537109375,8.685989379882812,8.923004150390625,9.2030029296875,9.610031127929688,9.980010986328125,10.678610229492195,53.605412902832164,57.90501403808594,4524.014182415595,4414.5419921875,4148.377014160156,4241.368835449219,4276.436596679688,4299.615020751953,4309.65299987793,4333.804061889648,4378.357009887695,4414.5419921875,4458.580978393555,4634.816009521484,4754.758026123047,4825.703994750977,4941.812957763672,5358.071020507812,6302.888338012697,13171.515029907227,2048.1561470928273,1955.5320434570312,1673.3319854736328,1860.714951171875,1886.656604003906,1894.8300018310547,1899.885986328125,1913.8300170898438,1944.6619873046875,1955.5320434570312,1989.4049987792969,2092.717010498047,2227.771041870117,2322.3059692382812,2385.9000396728516,2617.744589233398,2841.766612854005,3390.998016357422,127.57078067864144,120.552978515625,102.47996520996094,113.8176416015625,115.74377746582032,116.72000122070312,117.31500244140625,118.55604553222656,119.69999694824219,120.552978515625,121.79296875,132.49801635742188,138.5910186767578,143.07601928710938,159.24197387695312,183.39400024414076,213.33133666992535,275.51698303222656,106.9006209160389,101.47904968261719,90.27801513671875,95.23581329345703,96.90460510253907,97.96200561523438,98.6099853515625,99.66600036621094,100.74005126953125,101.47904968261719,102.57501220703125,110.31298828125,114.16604614257812,117.31295776367188,130.05599975585938,162.38518676757826,217.83889739990522,265.5699768066406,7405.527182509906,7174.231994628906,6506.962997436523,6915.700227661133,6957.246194458008,6992.8280029296875,7014.494003295898,7050.827011108398,7106.992004394531,7174.231994628906,7226.621002197266,7634.857009887695,7913.169006347656,8029.2969970703125,8156.462005615234,8947.382595825196,10155.546927795467,16248.0,6855.241271780722,6644.3690185546875,6056.465972900391,6413.081800537109,6450.029171752929,6476.815994262695,6497.0369873046875,6533.479995727539,6581.608993530273,6644.3690185546875,6690.070999145508,7052.106018066406,7312.97200012207,7425.544982910156,7547.727020263672,8283.436441040043,9457.910654907271,15692.11701965332,550.2859107291845,532.0310211181641,450.4970245361328,488.2127752685547,496.13958740234375,499.77301025390625,501.8829803466797,506.3819580078125,517.9569854736328,532.0310211181641,551.2179870605469,567.8840026855469,584.9929504394531,630.6220092773438,659.0859832763672,723.8659912109379,780.8576293945383,959.6930236816406,8,"[0, 0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 0, 22, 23, 24, 25, 26]"
11,50.129076176501336,48.333518981933594,40.74198913574219,42.5374250793457,45.1664924621582,46.03833694458008,46.43820037841797,47.18472671508789,47.81599426269531,48.333518981933594,49.128424072265624,51.20287170410156,53.35059509277344,54.70430145263671,56.14795532226563,62.66431732177734,112.76790383911172,163.03404235839844,11.088403747436848,10.795494079589844,8.817001342773438,9.0182490234375,9.592065734863281,9.925370025634766,10.091990661621093,10.38772201538086,10.612774658203126,10.795494079589844,10.999984741210938,11.297012329101562,11.684005737304688,12.130970764160157,12.44564208984375,13.311418304443352,60.72307510375982,84.33203125,5696.436810676088,5534.336006164551,4956.070999145508,5252.717415893555,5391.9644480895995,5410.908464813232,5422.079856872559,5449.611515045166,5499.06220703125,5534.336006164551,5586.9267852783205,5872.338578796387,5998.114587402344,6092.256216430665,6223.860465240479,6838.578531188965,9060.267271454415,11040.206985473633,2549.082192674596,2429.8145065307617,2016.5160217285156,2126.158148300171,2341.879231109619,2360.4239639282227,2368.7883911132812,2403.26127243042,2418.1949768066406,2429.8145065307617,2468.9549926757813,2660.9449920654297,2773.226608276367,2833.9642654418944,2950.0328498840336,3238.4954244995115,3979.285200241224,5012.181976318359,159.60563127030719,150.57247924804688,118.88697814941406,129.2818261413574,143.94981079101564,145.99739151000978,146.85074768066406,148.40475845336914,149.53660278320314,150.57247924804688,153.31239624023436,168.03133239746094,173.0743835449219,178.42952880859377,194.0747146606446,227.54581466674767,293.054626022343,417.8469696044922,133.20421607443626,126.32999420166016,105.85005187988281,113.70505850219728,120.68619842529297,122.07895736694336,122.9236846923828,124.29574966430664,125.38300476074218,126.32999420166016,128.29962463378905,138.65789642333985,142.21338500976563,146.01597900390624,160.31129150390626,198.3304455566406,276.7466185913184,418.01100158691406,9312.871840619026,8981.304000854492,7833.280990600586,8372.491330459596,8764.058363800048,8803.628551483154,8820.189308166504,8861.185001373291,8926.515994262696,8981.304000854492,9059.47039489746,9706.899397277833,9910.445806884765,10065.511901855469,10311.453701019287,11351.653500518798,14919.845969788472,15662.617004394531,8599.546330619365,8299.284492492676,7278.416000366211,7727.718228897094,8094.547319183349,8135.382169342041,8150.483967590331,8188.072483062744,8245.31180114746,8299.284492492676,8363.500592041015,8969.752186584472,9138.93198852539,9281.347294616698,9512.565243530275,10477.501142730713,14111.865925827895,14902.440002441406,713.3255099996608,687.2214965820312,554.864990234375,595.0892141113281,645.7283535766602,651.1110198974609,653.468293762207,660.340747833252,677.8638092041015,687.2214965820312,713.5286102294922,738.3951873779297,762.4222229003906,804.4351959228516,840.3162307739258,901.4679695129394,1045.1575133056701,1615.7969970703125,10,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 0, 0, 0]"
13,59.46291613961286,58.574485778808594,47.77799987792969,49.72918676757813,51.36653060913086,52.8325698852539,54.073211669921875,55.663997650146484,56.813995361328125,58.574485778808594,60.15758361816407,61.40768127441406,62.70262756347657,63.830877685546874,64.59089584350586,93.27014938354523,167.92096298218044,446.4759979248047,13.445535078405696,13.240486145019531,10.1090087890625,10.812511474609375,11.371992645263672,11.787726593017577,12.03798065185547,12.46297836303711,12.888983154296875,13.240486145019531,13.59200439453125,13.888693237304686,14.166006469726563,14.517012023925782,14.785762023925779,15.276981658935547,61.02306945800912,127.60798645019531,6941.186481899119,6944.003517150879,5983.505020141602,6236.631648834229,6356.289783172607,6459.926111602783,6525.521907043458,6638.341751098633,6716.9736206054695,6944.003517150879,7100.307601928711,7194.766261291504,7286.746783447265,7383.894128417969,7441.989701080322,7629.893779754639,8420.829757064828,10551.692016601562,3132.6686221036043,3122.510513305664,2536.6009979248047,2617.746685928345,2709.347569580078,2787.3389976501467,2850.0550216674806,2909.7732582092285,2976.6998138427734,3122.510513305664,3240.8071838378905,3310.722698974609,3370.315771484375,3456.2352569580075,3525.505261230469,3682.745885314942,4377.62731315614,5477.102996826172,194.69785790264925,194.79497528076172,143.75697326660156,155.80230496215822,164.64794235229493,169.6835510253906,173.34895935058594,177.24152374267578,180.31239013671876,194.79497528076172,200.17781677246094,203.93529052734377,206.79520263671873,212.3391540527344,231.71882705688472,293.6601303100586,370.65894667053317,621.8419799804688,162.9066666281797,162.10749053955078,125.07298278808594,136.33933389282225,140.7140800476074,144.57098693847655,147.21900939941406,150.12176895141602,152.6175994873047,162.10749053955078,165.9442108154297,168.44170989990235,170.56879272460938,173.55404205322267,197.04105224609373,237.15842529296876,325.66366598512775,749.5049896240234,11381.514941659203,11419.276000976562,9538.705001831055,10079.902203338623,10291.503740234375,10442.118045043946,10582.853704833986,10788.608001708984,10895.004397583009,11419.276000976562,11797.012597656249,11914.17399597168,12042.480407714844,12192.509800720214,12262.970447540283,12672.891406402588,13895.955195816716,19067.595993041992,10504.36807975157,10542.682495117188,8858.344024658203,9331.160013183593,9507.174616241457,9652.176139831543,9783.055001831055,9965.591491699219,10065.21760559082,10542.682495117188,10873.290390014648,10987.2347076416,11111.89623413086,11248.166598510743,11317.652759552002,11699.682555389403,12783.312310135021,14604.002029418945,877.1468619076326,873.7775192260742,668.3820037841797,733.9146558837891,753.2697225952148,775.1332328796386,790.127407836914,806.6105270385742,846.6647918701171,873.7775192260742,893.4636016845703,914.5249877929688,938.1247924804688,968.7030197143555,1001.6809989929197,1061.2359606933596,1129.5456098327832,8119.05598449707,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55]"
15,64.75442229609293,63.53401184082031,55.74000549316406,56.29058383178711,58.25800354003906,59.42599945068359,60.07179260253906,61.407493591308594,62.830969238281256,63.53401184082031,64.16659240722656,64.88721618652345,66.276806640625,69.09339294433593,71.1304946899414,108.14012603759761,150.32333941653116,225.60499572753906,14.699695610097663,14.352005004882812,12.333038330078125,12.502201293945312,12.833504333496094,13.22030029296875,13.446627807617187,13.869003295898438,14.164996337890624,14.352005004882812,14.537017822265625,14.75701904296875,15.057031250000001,15.555990600585938,16.073736572265624,16.925470581054686,69.23669915772203,137.07400512695312,7817.249975419694,7731.282012939453,7259.213973999023,7304.440249755859,7369.917483825684,7461.242893981933,7516.835400390625,7630.614524841309,7697.900225830078,7731.282012939453,7769.739224243164,7827.079949951172,7953.311978149414,8288.996371459962,8411.497036743163,8658.304867553707,13287.658312988975,20666.962982177734,3428.8175106041836,3375.0350189208984,3000.7429962158203,3054.6169448242185,3123.453653869629,3181.161666870117,3214.2885925292967,3278.970504760742,3342.0693939208986,3375.0350189208984,3404.789392089844,3448.682586669922,3534.345983886719,3718.4385925292972,3853.1344299316406,4152.30343811035,6014.164998993104,15657.208999633789,209.65887782039852,204.1099853515625,173.94094848632812,181.96916720581055,188.6181497192383,192.5395050048828,194.54637145996094,198.29297637939453,201.80001831054688,204.1099853515625,206.01517333984373,207.906787109375,218.27079162597656,229.86898498535157,243.12201538085932,291.94265014648437,416.50841824344224,1552.0410461425781,181.64574929754517,177.4810028076172,152.96099853515625,161.10158010864257,165.35117462158203,168.91607818603518,170.70357666015627,173.4525146484375,175.84917297363282,177.4810028076172,178.8491943359375,180.5505828857422,186.41624145507814,194.7419891357422,206.6766998291013,259.0520889282226,333.2964146118209,472.54803466796875,12701.125508991534,12556.077011108398,11718.197998046875,11754.737187255858,11890.976721496583,12040.28930053711,12123.749398803711,12347.681999206543,12477.556396484375,12556.077011108398,12628.140402221681,12718.126995849609,12990.898602294923,13549.499392700196,13762.313905334473,14227.047817687986,20081.209213870556,34730.878005981445,11716.826231048011,11575.126983642578,10810.467971801758,10856.862316589355,10980.882873535156,11113.931617736816,11200.963000488282,11395.553993225098,11503.258798217772,11575.126983642578,11641.65059814453,11727.064587402343,11995.290795898438,12491.967391967773,12664.015795898436,13122.410630798338,18810.565392093387,31551.86000061035,984.2992779435224,964.2280120849609,856.490966796875,864.2937279968262,883.8782620239258,902.1842163085938,911.9999847412109,936.9415283203125,951.0064300537109,964.2280120849609,981.1047882080079,1004.0928131103515,1034.5238006591796,1071.457586669922,1111.5573120117185,1199.8026620483386,1776.9374279175051,3179.0180053710938,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 0, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221]"
17,74.3995545511177,73.15000915527344,62.223052978515625,65.84267846679687,67.68399780273438,68.9078369140625,69.62059936523437,71.07199096679688,72.20296936035156,73.15000915527344,74.08917846679688,74.84833374023438,75.5550048828125,76.62738342285157,77.85018920898438,120.70284729003916,230.63725964355493,268.42201232910156,16.017073313831098,15.852020263671875,13.201980590820312,13.770651123046875,14.317872924804687,14.740005493164062,14.945608520507815,15.369003295898438,15.649984741210936,15.852020263671875,16.019030761718753,16.202987670898438,16.423977661132813,16.73937072753906,16.961978149414062,17.49970031738281,60.97747479248186,66.27803039550781,8726.139793947865,8701.193969726562,7944.9599609375,8077.570895263671,8333.75611694336,8416.718200683594,8476.752819824218,8575.583984375,8655.33341064453,8701.193969726562,8746.105380249024,8790.535626220702,8844.30362854004,8927.927182006835,9021.67684020996,9574.593738403322,12219.050373719218,18755.33804321289,3827.973038399755,3807.363998413086,3181.686004638672,3327.6961708984372,3538.1000872802733,3596.923422241211,3630.907824707031,3692.530014038086,3752.8711822509763,3807.363998413086,3858.4487884521486,3900.10241394043,3932.9348022460936,3993.135614013672,4036.134619140625,4684.787020874024,5854.334846191431,18803.393966674805,233.17965498418485,228.49705505371094,188.1839599609375,198.35495935058591,213.2138671875,217.144384765625,219.1672302246094,222.31106567382812,225.07077026367188,228.49705505371094,233.03774414062497,235.12398681640627,236.90305786132814,240.75019226074218,271.50023498535154,313.7409490966798,648.42727410892,1144.6559753417969,199.57287936624206,196.05401611328125,168.40701293945312,172.94925146484374,184.2240020751953,187.08438110351562,188.71279296875002,191.44204711914062,193.6813934326172,196.05401611328125,198.89734802246093,200.57118225097656,202.15780944824218,204.99554443359375,233.0294311523437,275.36008972167997,363.1375512695355,481.43800354003906,14173.615991225584,14110.300003051758,12484.15200805664,12855.88432800293,13453.206516113281,13583.494799804686,13696.701794433593,13886.154998779297,13991.602001953124,14110.300003051758,14265.117196655276,14358.475201416017,14439.581393432616,14544.502999877928,14717.192797851563,15682.463686523439,22508.106871887332,32419.108001708984,13077.281994562996,13019.425018310547,11578.404006958008,11879.751563659669,12428.839299316405,12529.403823852539,12638.604400634766,12810.479034423828,12917.333605957032,13019.425018310547,13159.763589477538,13240.343005371093,13316.221810913086,13413.052807617187,13594.574185180663,14441.918026733401,21228.085881836058,31225.61898803711,1096.3339966625886,1086.3400115966797,905.7480010986328,948.6895217285156,1000.520746459961,1025.3733856201172,1035.5732055664062,1057.5259704589844,1076.4410186767577,1086.3400115966797,1099.8609832763673,1111.9332244873046,1130.3390289306642,1159.5684020996096,1188.6933654785157,1276.958988647461,1924.0171379394947,2687.2679595947266,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 0, 0, 125, 126, 127, 128, 129, 130, 131]"
19,81.9670676011928,79.40699768066406,67.79598999023438,68.24049652099609,72.50990539550781,74.82200927734375,75.64440002441407,77.12899780273438,78.33139038085938,79.40699768066406,80.94382019042969,82.09161376953125,82.96100463867188,84.0929931640625,86.24020385742188,131.9185455322262,291.01575500493374,1110.8019409179688,18.632830930287106,18.29498291015625,14.42498779296875,15.5389736328125,16.536865844726563,17.009219360351565,17.277999877929688,17.721969604492188,18.073220825195314,18.29498291015625,18.501019287109376,18.740966796875,19.01539001464844,19.385177612304688,19.647564697265626,20.444703369140626,72.27162365723254,217.10897827148438,9927.989038952166,9746.592010498047,8814.824920654297,8909.12866217041,9261.324942016601,9449.858422851563,9507.135375976562,9609.889053344727,9690.593426513673,9746.592010498047,9811.10219116211,9866.201187133789,9930.38282470703,10040.270166015625,10263.194378662109,11734.125809326157,51075.585673097754,103532.65696716309,4307.555777157689,4205.819961547852,3551.8090057373047,3575.5060080566404,3821.2687060546878,3976.5742309570314,4017.9530181884766,4086.564971923828,4145.583407592773,4205.819961547852,4285.427990722656,4349.126593017578,4393.300015258789,4484.594982910156,4720.152001953125,5816.389151611308,17130.54875384538,34957.503967285156,261.6048472226825,254.34805297851562,211.9269256591797,213.54236651611328,227.56868713378907,242.43099670410157,244.36776428222657,247.0340118408203,250.22264404296874,254.34805297851562,261.49474182128904,265.10520629882814,267.5325592041016,278.2101745605469,304.30078125,361.419664916992,889.64584332277,1193.873046875,224.73207662399685,218.44296264648438,186.10499572753906,187.7883936767578,200.29613830566404,208.43997802734376,210.01615295410159,212.6070556640625,215.03873901367186,218.44296264648438,222.59202575683594,225.0149719238281,227.17262573242186,233.0230194091797,261.3226135253906,312.02077453613276,715.9709152834334,2843.728057861328,16060.630295134215,15761.57699584961,14043.48600769043,14109.05535284424,14767.111842041017,15183.702401733397,15326.87080078125,15492.914001464844,15597.071807861328,15761.57699584961,16000.470397949219,16113.035995483398,16210.976007080077,16383.218002319336,16860.453399658203,18914.741565551732,71055.86788238704,112671.88500976562,14822.481638488014,14530.810989379883,12969.55599975586,13043.073358032227,13635.883748779297,14015.277795410157,14121.758157348633,14282.984008789062,14384.929611206055,14530.810989379883,14745.174234008788,14841.422790527344,14938.981381225585,15106.988809204102,15562.261611938477,17733.610235595697,69525.51418316839,111265.51502990723,1238.1486566462,1229.4500579833984,1027.4509887695312,1036.377734069824,1106.0163262939452,1145.8023651123046,1159.0805969238281,1187.2270202636719,1218.2937774658203,1229.4500579833984,1242.6858032226562,1263.2588256835938,1286.1923889160157,1319.652423095703,1354.8909759521484,1446.5758166503897,1991.0061970214872,2803.375015258789,18,"[0, 0, 0, 1, 2, 3, 4, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 0, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 0, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 0]"
21,89.9180742074464,87.46299743652344,74.35499572753906,75.30561599731445,76.81300354003906,81.44501495361328,83.47993469238281,85.33397674560547,86.47999572753906,87.46299743652344,88.79801940917969,90.92601013183594,92.406005859375,93.81401062011719,95.50047302246094,139.64747619628906,362.9118293762256,559.824951171875,21.03060730579902,20.702972412109375,17.165985107421875,17.428238677978516,18.16650390625,19.02648162841797,19.5,20.03948974609375,20.40997314453125,20.702972412109375,20.966995239257812,21.254974365234375,21.557037353515625,22.055999755859375,22.3809814453125,23.704010009765625,73.7509880065926,255.64198303222656,10832.697847803196,10696.895065307617,9718.480056762695,9781.36499786377,9891.40503692627,10301.547561645508,10418.822967529297,10562.258010864258,10646.600051879883,10696.895065307617,10786.615982055664,10876.779983520508,10940.058990478516,11041.534973144531,11317.767967224121,12409.478042602539,32128.377825927833,38158.68698120117,4684.471989070019,4571.412017822266,3925.864013671875,3932.657635498047,3972.545555114746,4257.368980407715,4390.652969360352,4470.976951599121,4528.501998901367,4571.412017822266,4658.464996337891,4774.277969360352,4833.556060791016,4902.459991455078,5049.763488769531,5995.24552154541,17681.010375213842,22251.447998046875,284.6564712658216,276.21795654296875,233.572021484375,235.61475067138673,237.82300567626953,255.22905731201172,265.8459930419922,270.36698150634766,273.2199401855469,276.21795654296875,283.58998107910156,292.38696289062494,295.85096740722656,301.68601989746094,320.99451446533203,376.3925323486328,542.1176826477074,3969.6170043945312,243.4441503647209,237.42196655273438,205.7760467529297,206.7169174194336,210.23705291748047,222.25450897216797,228.84698486328125,232.8660125732422,235.24305725097656,237.42196655273438,242.2180633544922,247.88494873046875,250.75502014160156,254.364990234375,275.99696350097656,316.44348907470703,837.3885902404842,1263.7979431152344,17509.047007667436,17195.337997436523,15478.376998901367,15517.74609222412,15669.837005615234,16517.234992980957,16728.102996826172,17013.359001159668,17115.5059967041,17195.337997436523,17498.07598876953,17765.758010864258,17864.498001098633,18015.218002319336,18366.296501159668,19662.98550415039,51165.12254791264,55608.56098937988,16156.219140017003,15859.276016235352,14317.707015991211,14346.402522277833,14473.212509155273,15261.526985168457,15448.670043945312,15685.653015136719,15782.612030029297,15859.276016235352,16135.532974243164,16363.572006225586,16447.424026489258,16616.771041870117,16987.665008544922,18372.807487487793,48867.691831970275,52736.92500305176,1352.8278676504337,1351.427001953125,1128.6349639892578,1142.0541786193849,1163.0340118408203,1231.7900085449219,1265.0240325927734,1295.2360382080078,1327.7759857177734,1351.427001953125,1368.2250061035156,1383.5209960937498,1408.4449615478516,1442.7609558105469,1473.509994506836,1556.6385040283203,2867.1505424499514,4345.933013916016,20,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 179, 180, 181, 182, 183, 184, 185, 187, 188, 189, 190, 191, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 149, 150, 151, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 144, 145, 136, 137, 138, 139, 140, 141, 142, 143, 146, 147, 148, 152, 153, 154, 155, 156, 157, 158, 159, 160, 0, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 186, 192, 193, 194, 195, 196, 0, 0, 0]"
23,96.02116146499304,93.90547180175781,80.76199340820312,81.49190701293945,83.10242950439454,84.59115829467774,86.42500152587891,91.53297805786133,93.06342468261718,93.90547180175781,94.87101745605469,96.59755249023438,100.67104797363282,102.74339752197267,104.11183471679686,145.23196044921875,230.14618006897064,773.1590270996094,21.909350004127557,21.57299041748047,18.000015258789062,18.122977310180666,18.827439270019532,19.40601959228516,19.907919311523436,20.777999877929688,21.277017211914064,21.57299041748047,21.871987915039064,22.202987670898438,22.592181396484374,23.184005737304688,23.684188842773438,26.73968032836917,77.11419134521915,130.739990234375,11795.180825723333,11632.03899383545,10759.980926513672,10824.258550994873,10874.006492614746,10984.67092666626,11128.873686218263,11474.820255279541,11569.967819213867,11632.03899383545,11700.080633544923,11848.573211669922,11996.30862121582,12107.563481140136,12373.982875061034,13904.561365661622,36709.17988676799,58620.54296875,5050.59889925401,4930.720016479492,4314.8170166015625,4327.44896270752,4345.339245605468,4391.204158782959,4478.497917175293,4808.457275390625,4886.994836425782,4930.720016479492,4988.9656036376955,5098.9708984375,5275.1783843994135,5390.368830871582,5653.2960563659635,7262.22484161377,16156.612124542706,21790.89601135254,306.78106503932594,296.28697204589844,257.5340118408203,257.8223210906982,259.1928169250488,262.3498878479004,266.975146484375,289.9697151184082,293.93283386230473,296.28697204589844,299.9925903320312,311.9328903198242,323.2349914550781,330.1209808349609,353.46939163208003,438.07022872924824,1584.1649992372368,4224.577041625977,264.0495145838895,256.55999755859375,226.32997131347656,226.92682080078123,229.052802734375,231.97722549438478,235.9237854003906,251.31039428710938,254.78301086425785,256.55999755859375,259.5592742919922,266.5150421142578,275.05962524414065,282.6157852172852,304.02439117431635,359.85269409179693,591.1044134674307,3456.921905517578,19003.876978587417,18682.95899963379,17075.338989257812,17117.440710357667,17175.57521606445,17296.957709503175,17593.019299316406,18426.99050140381,18602.840606689453,18682.95899963379,18785.749401855468,19237.034593200682,19593.740200805663,19739.965702819827,19993.028044891358,22629.99285461426,55133.70834103448,83150.61199951172,17534.54081606968,17231.70051574707,15776.037017822266,15800.674597732544,15876.903312835693,15993.429250335694,16260.275619506836,17001.24126815796,17151.70641784668,17231.70051574707,17327.430798339843,17736.213633728024,18047.916204833986,18182.267337036134,18510.43102493286,21067.12429962158,51535.092483978835,81415.28202819824,1469.3361625177397,1446.3254623413086,1240.1530456542969,1258.9323645324707,1271.0654766845703,1295.3683891296387,1324.9168045043946,1393.8310050964355,1421.6293640136719,1446.3254623413086,1473.175015258789,1504.0973144531251,1533.580178833008,1576.9891265869142,1624.002389526367,1768.9873451232916,5796.178086517951,15882.259033203125,22,"[0, 0, 129, 0, 1, 2, 3, 4, 5, 6, 130, 144, 145, 146, 7, 86, 99, 131, 132, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 96, 188, 189, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 85, 92, 97, 133, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 114, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 139, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 87, 88, 89, 90, 91, 93, 94, 95, 98, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 115, 116, 117, 147, 110, 111, 112, 113, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 134, 135, 136, 137, 138, 140, 141, 142, 143, 148, 149, 150, 0, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 0, 187, 190, 208, 209, 0, 0, 0, 205, 206, 207, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,8.46547875191596,8.444000244140625,5.704002380371094,6.279845581054688,6.703998336791992,7.074999618530272,7.3700004577636715,7.852748870849609,8.259002685546875,8.444000244140625,8.648002624511719,8.852005004882812,9.09100341796875,9.469096374511722,9.881701278686526,11.065072860717777,12.62825849151613,29.40599822998047,1.918559735215555,1.9249954223632812,1.1479949951171875,1.2950921173095704,1.3889999389648438,1.5359981536865235,1.604895782470703,1.7589950561523438,1.8699951171875,1.9249954223632812,1.9810028076171875,2.0380012512207033,2.1110076904296875,2.2220001220703125,2.31500244140625,2.491011352539066,2.6461969833374095,2.8339920043945312,468.0561610895192,473.0030059814453,312.20098876953125,355.76926139068604,373.9681098175049,395.68125267028813,406.9709983825684,430.4489994049072,459.37098693847656,473.0030059814453,483.0152008056641,492.26549530029297,498.73559722900393,509.81069488525395,524.5354976654053,572.9013027191168,1269.5136487961634,2553.8779907226562,378.3973043521871,388.54200744628906,219.14500427246094,268.3360647277832,310.72480789184567,324.2202541351318,330.3236030578613,343.03274726867676,379.76999816894534,388.54200744628906,394.99959564208984,399.97509765625,404.40260314941406,411.6304016113281,421.2946041107178,480.1376406860354,575.2377570877129,839.2119979858398,27.52984456189974,27.92599868774414,16.81501007080078,19.551854652404785,22.82352897644043,23.573987579345705,24.086193084716797,25.17974853515625,27.18059387207031,27.92599868774414,28.479997253417967,28.92499542236328,29.44300079345703,30.184303283691406,30.981002807617188,34.76906356811524,52.144239845276076,128.406005859375,22.039849489066857,22.33300018310547,13.906997680664062,16.006802207946777,18.110943679809573,18.850997924804688,19.259002685546875,20.278749465942383,21.792791748046874,22.33300018310547,22.759996032714845,23.14789657592773,23.554591369628906,24.165995025634768,24.907997131347656,28.465228805542008,35.51292514038141,44.48200225830078,986.9086630112856,1004.1365013122559,621.5299987792969,729.0438892822266,820.1547815704346,845.5652477264405,862.8239974975586,902.2490005493164,984.3927947998047,1004.1365013122559,1022.0693969726562,1037.206298828125,1048.9879989624023,1072.8617027282717,1097.0762992858886,1210.7950391387944,2013.5762073975775,3249.572998046875,906.4071979798044,924.0084953308105,568.9930038452148,667.151182220459,752.4063697052002,775.4732498168945,790.4185028076172,828.082498550415,904.3526062011719,924.0084953308105,938.9037948608399,954.1269012451172,965.0256042480469,983.6527938842773,1007.9580474853517,1115.5246408844014,1908.318990387074,3159.759002685547,80.50146503148116,80.23899841308594,52.53699493408203,60.77925581359863,65.68291824340821,68.38924255371094,70.02589645385743,73.7027587890625,78.75780334472657,80.23899841308594,81.38798675537109,82.45930480957031,84.11060028076172,88.43110504150391,100.38674812316896,115.3600146484375,135.05308168029939,192.49700164794922,2,"[0, 0, 0]"
5,17.404921169938714,17.12799835205078,11.296005249023438,13.278680145263673,14.240440979003907,15.669400024414063,16.091799926757812,16.57500457763672,16.906997680664062,17.12799835205078,17.35039520263672,17.610990905761717,18.05519256591797,18.84420928955078,19.75640716552734,22.491636962890624,66.78637100219785,113.94300079345703,3.6185184748106205,3.5749893188476562,2.4250030517578125,2.593757537841797,2.8330035400390625,3.0919952392578125,3.2040023803710938,3.3700027465820312,3.4995986938476564,3.5749893188476562,3.6490020751953125,3.758009338378906,3.8699951171875,4.0370025634765625,4.2038024902343745,4.565075683593749,5.036329925537115,52.55500030517578,947.3023146580789,921.8589859008789,628.8980102539062,749.9137375793457,781.9288021850587,888.2937942504882,895.9238052368164,906.8050155639648,915.7665954589844,921.8589859008789,928.7179992675781,938.2767913818359,971.3515930175781,1046.4506042480468,1107.4872009277342,1225.4605606079094,1762.118623535158,4415.559997558594,823.0966289526527,803.9349975585938,570.4169845581055,622.2982098083496,659.080673828125,767.4025970458983,781.9795989990234,793.3600082397461,799.6195983886719,803.9349975585938,811.8614013671875,838.2087951660156,857.1794067382814,894.0492004394531,940.6801925659175,1038.1304333496093,1296.5919292602612,1622.1470031738281,59.52218742683799,56.98100280761719,39.410003662109375,44.540872192382814,46.33895935058594,53.37721405029297,54.70200042724609,55.79600524902344,56.53701477050782,56.98100280761719,57.5189926147461,58.221795654296876,59.53520202636719,63.36979370117187,68.44878845214842,134.14712707519527,168.3315814514164,187.22100830078125,46.9840288184155,45.222007751464844,35.09199523925781,35.618148132324215,37.64704101562501,42.29962005615234,43.23999786376953,44.18299865722656,44.77599029541015,45.222007751464844,45.66540679931641,46.23800506591797,47.20259094238281,49.733203125,53.18840332031248,98.97652893066406,148.27006311035174,151.3689956665039,2110.0647632417226,2064.0130004882812,1558.833999633789,1653.4100698242187,1738.9355996704103,1988.3544021606444,2007.3914001464843,2027.197998046875,2046.3163986206055,2064.0130004882812,2084.5761993408205,2110.053201293945,2158.0934020996096,2331.0429962158205,2419.376200866699,2628.7593170166015,3168.9819566650394,6529.386993408203,1897.9285995007344,1852.4589920043945,1399.5589981079102,1484.2199326782227,1555.9971264648439,1790.9820022583008,1806.9497924804687,1824.1650085449219,1839.1593933105469,1852.4589920043945,1875.2851989746093,1896.336799621582,1940.006202697754,2097.7905975341796,2185.842799377441,2367.5203631591794,2909.5029824829103,6208.835998535156,212.13616374098805,204.05199432373047,137.4040069580078,164.6214137878418,172.49232421875,194.52180175781248,198.16400451660155,200.97900390625,202.81200561523437,204.05199432373047,205.87601013183593,209.77480773925782,221.98640441894534,247.7638000488281,256.6602081298828,310.1016049194335,345.1526726684577,393.42298889160156,4,"[0, 0, 0, 0, 1, 2, 3, 0]"
7,26.608922764693204,26.46100616455078,16.64800262451172,20.556437118530273,21.145545959472656,22.242103576660156,23.28620147705078,25.57400131225586,26.164993286132812,26.46100616455078,26.763006591796877,27.165992736816406,27.703610229492188,29.08798980712891,30.350997161865234,32.64652389526366,70.30156378173844,112.90599822998047,5.990092074130657,5.998992919921875,3.8309860229492188,4.187356857299805,4.619131164550781,4.9810035705566404,5.258988952636718,5.675510406494141,5.870994567871094,5.998992919921875,6.111000061035156,6.238996887207032,6.389601135253907,6.649797058105469,6.872000885009765,7.240997314453125,7.66141468811041,42.980010986328125,1460.6695926953334,1445.5920028686523,975.3979949951172,1146.1470469665528,1192.5276878356933,1219.7234062194825,1318.4174087524414,1430.3270111083984,1439.960385131836,1445.5920028686523,1451.8745910644532,1461.0268020629883,1507.1555938720703,1624.4187911987303,1700.0680992126465,1956.2002590942375,2830.2043700868,3261.165008544922,1260.6211930449526,1257.1890029907227,823.4339981079102,880.3425294799805,1003.3824415588379,1038.1055114746093,1060.797998046875,1247.2639999389648,1253.9442016601563,1257.1890029907227,1260.5970016479491,1266.5066040039064,1314.1552017211914,1410.909602355957,1469.091995239258,1562.1311351013183,1750.7429167022901,3056.946990966797,89.18604994870078,88.87001037597656,56.850990295410156,61.15075227355957,71.1106706237793,72.96659698486329,74.93059387207032,87.2770004272461,88.31280059814453,88.87001037597656,89.42920989990233,90.2204086303711,92.12759094238282,98.36741027832032,102.67769088745118,111.72295791625967,192.25249682617599,248.33200073242188,69.86101010485852,69.260009765625,45.27601623535156,50.192338821411134,56.06324859619141,57.573205566406244,59.34100952148438,67.87001037597656,68.75700073242187,69.260009765625,69.76099548339843,70.37039489746094,71.67619323730469,76.75261688232425,80.16589279174805,106.7663171386705,158.9509183044435,227.8509979248047,3262.5195140080195,3235.7960052490234,2219.4550018310547,2499.187148345947,2653.025899963379,2727.6308044433595,2835.303399658203,3210.851505279541,3226.0954010009764,3235.7960052490234,3251.7031982421877,3281.131999206543,3392.6268005371094,3600.909797668457,3786.0657005310063,4121.244403991698,5096.846952758803,6114.095001220703,2912.9368606326693,2890.8739852905273,1926.2930068969727,2232.1529292755126,2369.1909745788575,2426.6497016906737,2535.0144119262695,2871.4560012817383,2884.5697860717773,2890.8739852905273,2899.2224075317386,2915.213398742676,3028.0227966308594,3218.7349929809575,3372.5113052368165,3665.716564025878,4667.029003708017,5658.6560134887695,349.58265337535045,341.8110046386719,233.90701293945312,269.28494425964357,280.8995025634766,287.6450965881348,300.35898742675784,337.0880012512207,339.79280548095704,341.8110046386719,344.61279449462893,355.5704010009765,373.34379425048826,391.1781997680664,405.38800048828125,449.72932617187496,546.4640872344988,3353.5339965820312,6,"[0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 0]"
9,35.68267950598798,35.83299255371094,26.741004943847656,28.074429702758792,28.856489181518555,29.672252655029297,30.352497100830078,33.33849906921387,35.277992248535156,35.83299255371094,36.277008056640625,36.721988677978516,37.29400634765625,38.44399642944336,39.907493591308594,45.57699203491211,97.80512371063298,135.25800323486328,7.315507068117171,7.241996765136719,4.98199462890625,5.335416603088379,5.646259307861328,5.963998794555664,6.187496185302734,6.740997314453125,7.073005676269531,7.241996765136719,7.406005859375,7.555988311767578,7.7419891357421875,8.018009185791016,8.296010971069336,9.068496704101562,63.037900352478275,63.81401062011719,1934.9925115324374,1954.0164985656738,1464.7230224609375,1581.8752098083496,1609.8142566680908,1634.736249923706,1662.046501159668,1854.3362407684326,1941.2199935913086,1954.0164985656738,1975.9039916992188,1995.319995880127,2017.0149841308594,2092.223503112793,2160.4985160827637,2622.2242603302,3138.1134820938596,3496.386001586914,1673.0400027056364,1696.6190032958984,1145.6739883422852,1350.2541534423829,1374.2352542877197,1391.8717441558838,1404.3170051574707,1601.1304950714111,1690.9790115356445,1696.6190032958984,1702.7399978637695,1736.9240036010742,1756.2749938964844,1850.0615005493164,1935.4274997711182,2073.7712631225586,2426.370755767835,5143.77400970459,116.42767396260001,117.57400131225586,81.44499206542969,92.09349689483643,93.83600234985352,95.38723754882812,96.6559944152832,109.93550491333008,116.58899688720703,117.57400131225586,118.45899963378906,119.42498397827148,120.98201751708984,129.9355010986328,138.28625297546387,176.29550743103027,218.72369766235374,290.05199432373047,90.82918512781802,90.88700866699219,63.36699676513672,72.24409103393555,73.63699340820312,75.02276611328125,76.23900985717773,85.93475914001465,90.07301330566406,90.88700866699219,91.55400085449219,92.46049118041992,93.79598999023438,100.41400527954102,107.72701454162598,149.795503616333,181.6526824951177,235.44100189208984,4341.466775340744,4423.976501464844,3145.017997741699,3595.332173156738,3636.147497177124,3665.730499267578,3694.0494995117188,4179.539247512817,4406.59700012207,4423.976501464844,4439.856002807617,4456.031497955322,4499.63200378418,4741.944999694824,4872.119005203247,5563.064502716064,6239.885326766998,9426.130996704102,3858.287559902597,3931.4645042419434,2787.4129943847656,3182.8609067916873,3218.8574962615967,3258.151502609253,3279.2030029296875,3717.548246383667,3907.527000427246,3931.4645042419434,3944.731002807617,3957.110496520996,3998.9700088500977,4216.144496917725,4337.031747817993,5009.796998977661,5647.352970123315,8336.976997375488,483.1792154381469,479.74450302124023,357.6050033569336,385.8562404632568,391.42849922180176,397.43325996398926,413.614501953125,456.5317554473877,475.34700775146484,479.74450302124023,496.99400329589844,504.2629928588867,517.047981262207,544.3554992675781,563.0704975128174,604.0817623138428,692.7027212142995,1089.1539993286133,8,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 0]"
11,42.17597245171017,41.740989685058594,30.332015991210938,33.41120364379883,34.46321914672851,35.339796447753905,35.89860076904297,37.55600357055664,40.259002685546875,41.740989685058594,42.84259948730468,43.701202392578125,44.575617980957034,46.90640563964844,48.28459930419921,86.24791595458993,131.03167196655411,406.62398529052734,8.616193478948697,8.517990112304688,5.984001159667969,6.348022109985352,6.739050750732422,7.061904144287109,7.295004272460938,7.776996612548828,8.222000122070312,8.517990112304688,8.7385986328125,8.964186096191407,9.241011047363282,9.610987854003906,9.993598175048824,10.833618469238282,74.23504185485889,96.23898315429688,2382.3105298021046,2403.73299407959,1671.739990234375,2001.5440877685546,2020.433334350586,2044.2001686096191,2072.619006347656,2167.2600059509277,2324.7949966430665,2403.73299407959,2447.492791748047,2480.5766021728514,2533.445622253418,2662.280407714844,2776.40260848999,3238.6657119750976,4202.862908844006,6554.514984130859,2078.6176387405017,2121.42098236084,1486.3519973754883,1675.1068908081054,1738.0269654846193,1757.9299980163573,1767.2346023559571,1842.29349899292,2027.9700042724612,2121.42098236084,2149.4676025390627,2191.3532073974607,2235.8026123046875,2388.2953979492186,2495.6826202392576,2689.1673950195323,3544.3658887634333,9803.292999267578,144.28748940612772,145.86700439453125,94.01900482177734,116.44942518615723,118.72211334228516,120.2988136291504,121.51558990478516,125.79300308227539,141.68600463867188,145.86700439453125,148.29200439453126,149.91098327636718,152.2968017578125,168.03438873291014,178.7619819641113,221.29175704956057,282.5883301849379,565.8620071411133,111.49581021155714,112.4640121459961,79.10899353027344,90.38767308044434,92.45918716430664,93.99629669189453,95.01599578857423,98.22951889038086,109.20340881347656,112.4640121459961,114.21199493408203,115.6099868774414,117.33199157714843,128.93341827392578,136.39909210205076,168.80963653564453,205.1016721191417,314.572998046875,5376.481751566596,5452.714996337891,3809.6399993896484,4424.620774536133,4580.528460998536,4616.6509986877445,4649.46739654541,4819.323497772217,5312.11960144043,5452.714996337891,5600.175003051758,5634.123602294922,5677.689997863769,6181.609799194336,6284.456499481201,6855.638898315432,8328.74912808231,16028.960998535156,4767.50363409095,4831.220016479492,3367.8670043945312,3926.9275617523194,4049.7563706970213,4087.756600189209,4118.841792297363,4274.708492279053,4704.784985351563,4831.220016479492,4962.805395507812,4995.807986450195,5033.255393981934,5465.207002258301,5578.048894500732,6165.446477203371,7577.479890960733,14689.19898223877,608.9781174756461,612.5640029907227,441.7729949951172,497.46457077026366,503.80605346679687,512.6422920227051,521.9759811401367,546.4300003051758,591.2338088989258,612.5640029907227,621.3626037597656,641.2550094604493,662.7640075683594,699.9535934448243,728.5052101135253,793.4889471435548,885.1625523986819,1339.7620162963867,10,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 0]"
13,48.69616308046313,46.212013244628906,35.01500701904297,39.841844940185545,41.44486213684082,42.33335494995117,42.83299789428711,43.94273567199707,45.128996276855474,46.212013244628906,48.98480072021484,50.629888153076166,52.250187683105466,56.48609466552735,58.473988723754886,82.20992607116716,125.17383638000837,371.99498748779297,10.459671372869407,10.131004333496094,6.611991882324219,8.10950471496582,8.551913375854491,8.906011199951172,9.130703735351563,9.519021987915039,9.869017028808594,10.131004333496094,10.480989074707031,10.833999633789062,11.203999328613282,11.944303131103515,12.591013336181641,13.484944992065431,48.73460242462411,69.05398559570312,2766.148660141461,2669.6264877319336,1998.234962463379,2372.0382457351684,2421.520159454346,2445.4242668151855,2466.732908630371,2511.612741470337,2597.1076171875,2669.6264877319336,2830.2318222045897,2879.757413482666,2962.471192932129,3227.917295074463,3310.6110515594482,3776.164109802247,4702.110514343262,7904.106994628906,2403.2793222143946,2277.352005004883,1668.5,1883.741216659546,2097.5443368530273,2114.9901588439943,2138.0073875427242,2164.3319988250732,2220.553388977051,2277.352005004883,2480.21921081543,2542.558401489258,2585.432203674316,2839.5614936828624,2953.1115928649906,3226.401399002082,4372.496036934125,9885.919998168945,168.24538815611976,156.89648056030273,112.77600860595703,133.0287807235718,144.25888038635253,145.85693283081054,146.92370376586913,149.2187728881836,152.03721618652344,156.89648056030273,174.0592025756836,177.62329254150393,181.90718994140624,202.90389709472657,208.46575546264648,237.9786128234865,783.3078024978842,1142.3960189819336,130.36123292098245,122.70349884033203,92.37001037597656,105.84766171264648,111.96141723632813,113.7590103149414,114.64398193359375,116.83075904846191,119.23281860351562,122.70349884033203,134.15041503906252,136.66259307861327,140.09479827880858,156.0888786315918,160.78075561523437,193.93225730896,270.58320520782513,372.9580078125,6236.538583658466,5942.588001251221,4473.910003662109,5145.611206321716,5513.325230407715,5542.7819480896,5562.386901855469,5645.87825012207,5801.143000793458,5942.588001251221,6483.090998840332,6550.81580657959,6715.121395874023,7417.076097869874,7559.773851013184,8253.580491638195,10007.982470094381,17091.503997802734,5527.19043788629,5268.631999969482,3976.8039932250977,4545.442338058471,4882.474062652588,4916.0369850158695,4933.661288452148,4992.327512741089,5142.751196289063,5268.631999969482,5734.540408325195,5804.910807037353,5950.24800567627,6560.612696838379,6693.493343734742,7435.6190795898565,9071.98242685759,16307.639991760254,709.3481457721756,689.1779937744141,497.1060104370117,597.0055163955689,605.3002476501464,612.0530063629151,616.9375030517579,636.0659999847412,662.8480010986327,689.1779937744141,721.2873992919922,743.7264068603515,774.428596496582,830.3283866882325,869.2236106872558,955.3809523010254,1251.4561674346953,3598.4750061035156,12,"[0, 0, 0, 0, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 0, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 0, 0]"
15,57.34515544843658,53.795005798339844,40.834983825683594,47.12323619079589,49.01616638183594,49.84831161499023,50.40600433349609,51.427001953125,52.57318725585938,53.795005798339844,57.481790161132814,59.75959167480469,62.04520263671875,67.40518493652344,69.72099380493164,97.80101608276374,135.16829663085988,354.47898864746094,12.155309704841493,11.6099853515625,8.535011291503906,9.550372650146485,10.02795867919922,10.33489990234375,10.555992126464844,10.9635009765625,11.316206359863282,11.6099853515625,12.054000854492188,12.498606872558593,12.981997680664062,13.800218200683599,14.445814514160155,15.334430236816406,69.61604313659718,79.48100280761719,3212.2964098725056,3051.129981994629,2385.3989639282227,2759.65498854065,2826.109578857422,2853.5562736511233,2871.979200744629,2916.5845069885254,2988.5682205200196,3051.129981994629,3287.180606079102,3372.1369995117184,3474.134980773926,3820.9011840820312,3908.0277099609375,4246.260587463379,4944.491891265879,6595.363998413086,2785.0244516937987,2612.1759872436523,2013.9410018920898,2293.743615539551,2451.0476672363284,2469.92211227417,2487.01999206543,2515.5064964294434,2561.663006591797,2612.1759872436523,2833.2735931396483,2971.363011169434,3038.9682083129883,3320.2092163085936,3431.157395172119,3623.5323640441907,4062.9941933899154,5147.939002990723,193.30717002092564,179.3320083618164,135.1089859008789,160.97329191589355,167.45427536010743,168.9790252685547,169.93560791015625,172.24700164794922,175.53899078369142,179.3320083618164,199.55440521240234,205.7882080078125,211.2085983276367,233.41080780029301,239.94488677978518,258.8990650939942,320.03934448242404,1457.1130065917969,149.8476400243225,139.8310089111328,111.36699676513672,127.57170892333984,130.26659286499023,131.4923873901367,132.3305892944336,134.3700294494629,136.79322662353516,139.8310089111328,153.8157958984375,158.235791015625,162.48741302490237,179.8687896728516,183.9692756652832,213.80980545043948,271.74571368408306,331.3830032348633,7245.8885924045035,6806.753997802734,5364.049003601074,6206.619745040894,6434.405760498046,6465.604400634766,6491.709197998047,6568.21000289917,6697.751396179199,6806.753997802734,7451.557400512695,7677.961801147461,7858.615197753907,8707.43519897461,8854.811098480224,9224.367518768313,10483.51872216809,13537.93399810791,6409.976136764831,6026.450019836426,4705.259986877441,5466.764511917115,5691.545914001465,5722.295500183105,5742.710990905762,5809.600006103516,5930.093392944336,6026.450019836426,6590.208604431152,6787.828015136719,6944.653993225098,7700.588778686524,7834.517295837402,8203.045546569825,9141.89367178347,11575.013008117676,835.9124556396732,801.5650024414062,658.7890167236328,693.8976455078125,715.5799674987793,722.8380989074708,729.8179946899413,751.6674957275391,777.5982147216797,801.5650024414062,844.5763885498047,875.9639938354492,913.2987945556641,983.5711822509766,1027.6928916931151,1139.8011114501955,1853.0080080108812,7249.21199798584,14,"[0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 74, 75, 76, 77, 78, 72, 73, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89]"
17,65.76229128574023,61.386993408203125,48.0360107421875,49.34977044677735,55.76711791992187,57.018400573730474,57.574999999999996,58.6829833984375,59.874000549316406,61.386993408203125,65.53600311279297,68.47278594970703,70.48778839111328,78.37240142822266,80.59161071777345,122.34512298583984,165.58630068969978,212.88400268554688,13.62360279371715,12.962982177734375,9.704994201660156,10.198234741210937,11.165433044433595,11.574998474121093,11.796012878417969,12.224983215332031,12.576997375488283,12.962982177734375,13.444012451171876,13.998588562011719,14.520401000976562,15.72119140625,16.603204345703123,17.545314025878906,73.35065768432695,132.77500915527344,3656.6434700061363,3451.6470260620117,2684.694984436035,2888.6288076477053,3201.7968966674807,3242.545202636719,3265.9797805786134,3309.983024597168,3391.886206054687,3451.6470260620117,3719.6474075317383,3822.528019714355,3933.2085861206056,4363.076205444336,4532.202595520019,4872.39787689209,6548.297862731972,11581.99201965332,3196.101481259496,2958.2989959716797,2293.472007751465,2380.4153755187986,2778.031694641113,2820.1682098388674,2834.5553955078126,2868.095977783203,2903.442207336426,2958.2989959716797,3224.411004638672,3377.5343994140626,3474.9517837524413,3882.4917907714853,4034.4776138305665,4594.211966857909,7311.879477142399,11150.590995788574,220.03383452530917,203.62599182128906,152.36803436279297,160.32989041137697,189.2846646118164,192.33200073242188,193.71480560302734,195.9800033569336,198.8493896484375,203.62599182128906,225.8522003173828,234.24899291992188,239.41161346435547,271.36879272460936,277.3585968017578,307.6531298828125,412.8450392456061,598.7129974365234,171.6352360577614,158.14501190185547,124.57300567626953,127.77392385864258,147.90405029296875,149.81160736083984,150.7751937866211,152.73998260498047,155.2777816772461,158.14501190185547,174.08557586669923,180.32458343505857,184.5984146118164,207.99940490722656,212.4758071899414,257.1274853515625,441.3811088867246,1749.9999923706055,8283.9624146998,7700.0210037231445,6000.800003051758,6382.057366119385,7307.91051727295,7375.6105987548835,7404.175801086425,7488.708999633789,7602.881999206544,7700.0210037231445,8432.986605834962,8766.149600219727,8905.347399902344,10069.756803894044,10343.712800598143,10744.684158935546,15476.07627056896,23307.91300201416,7323.79991592816,6808.7710037231445,5324.550025939941,5618.501232452392,6440.124924621582,6517.301382446289,6543.448016357423,6609.069999694824,6724.444989013672,6808.7710037231445,7446.078387451172,7743.037200927734,7869.545205688477,8918.559992980958,9143.382196044922,9540.333084106443,14140.87372402955,20614.480995178223,960.162498771639,918.3219833374023,676.2499771118164,755.8170551757812,825.682688293457,834.0639999389648,841.4454025268556,865.4700241088867,891.9559844970703,918.3219833374023,965.9351928710937,1008.89140625,1049.315411376953,1141.0148208618164,1185.9731887817384,1311.3322756958005,2072.606756500277,2693.4320068359375,16,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 0, 0, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 0, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 97, 98, 99]"
19,72.0721473471683,67.72100830078125,52.36799621582031,54.08270860290527,61.59356704711914,63.47762527465821,64.03478698730468,65.29799270629883,66.50100250244141,67.72100830078125,71.68500518798828,74.41719665527344,76.92341461181641,80.5591827392578,88.54600372314452,124.54782043457037,198.75041935730408,435.1969985961914,14.621104565496598,13.999008178710938,10.332984924316406,11.042092498779297,12.136341400146485,12.57501220703125,12.815792846679688,13.27798843383789,13.664993286132812,13.999008178710938,14.444796752929687,14.999610900878906,15.501393127441407,16.149200439453125,17.211003875732416,18.72263977050781,80.281600738527,113.10902404785156,4078.907424785618,3886.969024658203,3036.8509826660156,3085.331515563965,3548.9827012634278,3667.1494873046877,3691.316809082031,3745.863010406494,3825.5485931396483,3886.969024658203,4143.966421508789,4288.701805114746,4384.606579589844,4576.029809570313,4964.389001464843,5522.0442066955575,6573.438298797613,13424.861030578613,3522.7085214440403,3312.035011291504,2515.508010864258,2649.4944312896732,3024.722804107666,3178.3109069824222,3197.0242080688477,3227.4159927368164,3264.5811981201173,3312.035011291504,3566.6764007568363,3702.36739654541,3828.473403930664,3978.0496002197265,4294.828614807129,4940.584924163819,6514.741991973881,10610.748008728027,243.03578758958514,226.79200744628906,169.8470230102539,172.59776292419434,208.7906832885742,216.7883728027344,218.30782165527344,220.8275032043457,223.51220092773437,226.79200744628906,249.11881256103516,256.8385986328125,264.9291702270508,272.45299682617195,300.99231033325185,339.6723257446291,442.26079666137855,882.0439758300781,191.04595544755603,179.21898651123047,138.46299743652344,141.42112075805665,166.9148857116699,170.95696411132812,172.19881439208984,174.46949768066406,176.5955749511719,179.21898651123047,194.6267868041992,201.14600982666016,207.16339111328125,218.55880584716797,234.8108917236328,264.72043670654296,343.7113412323043,368.6449966430664,9189.442313473613,8650.250999450684,6749.975997924805,6968.571757781982,7982.942783508301,8322.245700073241,8361.86499786377,8459.771499633789,8567.136798095704,8650.250999450684,9433.319598388673,9660.094598388672,9950.165200805664,10251.991999816893,11217.971398162841,11832.727662658692,14262.940937545824,21170.03099822998,8122.390941179465,7645.98299407959,5934.486976623535,6130.886020553589,7043.8293533325195,7351.335911560059,7384.909403991699,7471.145503997803,7571.7755874633785,7645.98299407959,8330.764988708495,8536.031205749512,8790.750596618653,9058.316802978516,9956.796499633789,10638.70585144043,12985.846467147963,19657.00700378418,1067.0513722941498,1031.816993713379,766.7309875488281,832.524928314209,922.1351315307618,945.2405158996582,953.1334045410156,976.405517578125,1004.3462051391602,1031.816993713379,1074.7158096313476,1118.8931900024413,1156.8730072021485,1219.7457977294923,1280.04969329834,1415.7286390686036,1803.2542982331738,2331.4540100097656,18,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 0, 0, 0, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 0]"
21,80.85164946453794,76.21151351928711,59.423011779785156,61.71857383728027,68.89566360473633,71.22045516967773,71.976309967041,73.22199630737305,74.54541625976563,76.21151351928711,80.8320098876953,83.66499786376953,85.94842987060548,88.27939529418946,94.63135910034177,133.59574577331577,252.29027060703987,1465.0959854125977,16.56380159846639,15.980998992919922,12.261016845703125,12.58469874572754,13.812890243530275,14.377956008911132,14.683997344970702,15.186029434204102,15.645571899414062,15.980998992919922,16.514813232421876,17.073300933837892,17.57999725341797,18.2011100769043,18.76980781555175,20.75997024536133,73.58874509429943,245.53600311279297,4559.228221016854,4303.310989379883,3360.8119888305664,3475.093987060547,3910.2966355895996,4052.3664871215824,4078.071117401123,4138.500522613525,4223.97121887207,4303.310989379883,4599.13779296875,4772.385605621338,4889.689416503907,5038.615625762939,5288.4438003540035,6203.898180541996,18689.41364795008,57822.80899810791,3918.795457133785,3698.0310096740723,2795.431007385254,2992.36354322052,3372.571902999878,3523.6093986511232,3553.353620147705,3586.117259979248,3629.7615966796875,3698.0310096740723,3985.8857833862303,4136.743614959717,4246.0590148925785,4387.818292999267,4606.135848999023,5551.3693575286925,8861.255636696023,11619.845993041992,269.76418675881354,256.89699935913086,188.5189971923828,198.2503535079956,230.98561950683595,239.9800567626953,242.5360092163086,245.55123710632324,248.3475830078125,256.89699935913086,278.63481292724606,286.2781921386719,293.05239715576175,299.1831047058106,323.65001068115225,357.95398559570316,552.4147494583292,964.0599975585938,210.2429568940793,201.49851989746094,151.01599884033203,160.50917938232422,181.80482139587403,187.45083656311033,188.9087059020996,191.45901107788086,193.85238647460938,201.49851989746094,215.22820434570312,221.11380157470703,226.5522262573242,234.22298431396484,251.0302822113037,296.0374014282229,403.5018797149775,930.7290267944336,10248.03450868336,9598.43450164795,7487.190002441406,7892.931476905823,8872.539596328736,9208.780253219604,9274.863800811767,9386.339748382568,9489.107801818847,9598.43450164795,10452.878399658202,10822.869399261475,11092.914401245118,11305.183098602294,12081.576050949096,13007.828918991105,32594.36900705926,69645.15000152588,9055.446272866537,8472.881481170654,6646.457008361816,6972.306944869995,7822.166866455078,8136.90820198059,8188.123997497558,8282.13950920105,8383.018994140624,8472.881481170654,9223.540998840333,9565.876995849609,9806.672996520996,9986.847605133058,10684.756758499145,11762.567545242313,28919.937800621643,68340.31199645996,1192.5882358168235,1160.7664909362793,840.7329940795898,918.8676864776612,1021.8432893371581,1050.761054611206,1059.5201080322265,1085.178228378296,1122.306999206543,1160.7664909362793,1209.2205902099608,1252.0399291992187,1283.8527893066407,1341.7465133666992,1391.06782913208,1506.161289291382,1990.4844230423782,20765.039001464844,20,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 0, 0, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 0, 0, 0, 0, 0, 0]"
23,88.3875833049049,83.82999420166016,66.05598449707031,66.64788234710693,72.79305686950684,75.92225074768066,77.49948501586914,79.66675758361816,81.25999450683594,83.82999420166016,88.6259994506836,91.34249114990234,93.29499053955078,95.42748641967773,100.59148216247559,150.60614814758293,323.644705238348,1992.2360000610352,18.879777908325195,18.24099349975586,13.794998168945312,14.667612838745118,15.50234603881836,16.147235870361328,16.534996032714844,17.164730072021484,17.75598907470703,18.24099349975586,18.792007446289062,19.33501434326172,19.88501739501953,20.465003967285156,20.928010940551758,22.604285049438463,78.49059909820572,768.9729614257812,4989.791027215811,4794.168495178223,3602.1679763793945,3952.5985004043578,4210.306607055664,4362.481275558472,4467.521022796631,4595.216238021851,4689.6459884643555,4794.168495178223,5129.954963684082,5258.33048248291,5395.936996459961,5555.001502990723,5784.240264892578,6676.839656066894,11079.383062096851,18630.839027404785,4294.106350493189,4145.3745040893555,3064.4650115966797,3292.884096031189,3628.472053146362,3758.0970096588135,3844.8259925842285,3943.6557273864746,4001.177017211914,4145.3745040893555,4415.074996948242,4530.976512908936,4624.279014587402,4761.787002563477,4996.357494354248,6057.045563125608,7793.118440094046,8738.526000976562,295.26884376847,289.0919990539551,213.49403381347656,230.14447959899903,246.01078643798826,255.12799835205078,261.9485092163086,269.08801078796387,272.82701873779297,289.0919990539551,304.5300064086914,311.0989875793457,316.8260040283203,323.6705017089844,347.0697498321533,422.6842166900629,1004.915180893009,1250.6100006103516,231.00499907771805,225.76596450805664,165.66600036621094,176.90162990570067,194.54760513305663,201.04775428771973,205.83999252319336,210.40151023864746,213.5900115966797,225.76596450805664,235.3869857788086,241.1185188293457,245.2410125732422,250.9034881591797,265.4314937591553,314.80755500793435,973.006258697882,2345.4170455932617,11236.466940449354,10941.594497680664,8163.108001708984,8801.845695762633,9510.521801376342,9857.472751617432,10051.687999725342,10381.77199935913,10483.693000793457,10941.594497680664,11692.344993591309,11919.388500213623,12164.46900177002,12377.216499328613,13130.277002334595,14215.946448516845,22328.98326282677,32646.72900390625,9917.438581768418,9665.259506225586,7164.345001220703,7763.7835496521,8396.167409133912,8682.917516708374,8869.173999786377,9159.553256988525,9252.208000183105,9665.259506225586,10308.977989196777,10513.904495239258,10741.689994812012,10924.558502197266,11619.367240905762,12782.244316482542,20217.995837022467,26612.465003967285,1319.0283586809355,1289.6689910888672,965.7629776000977,1024.775019607544,1099.1421672821043,1153.5004978179932,1174.252986907959,1209.6495113372803,1251.4870147705078,1289.6689910888672,1344.9259948730469,1385.1229972839355,1419.8360290527344,1475.9179878234863,1528.3692417144775,1686.170407104492,2928.0025144959027,8949.064994812012,22,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 0, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 0, 0, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 0, 0, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 0]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_80Hz_100kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,11.081466032266148,10.81500244140625,7.850982666015625,8.652449401855469,9.129804077148437,9.66604995727539,9.926010131835938,10.388992309570312,10.666000366210938,10.81500244140625,10.980987548828125,11.147994995117188,11.31500244140625,11.591993713378905,11.85200424194336,12.745234069824212,56.825497985840094,61.574005126953125,2.394622343349344,2.2965011596679688,1.5749969482421875,1.628997802734375,1.7779998779296875,1.9260101318359375,2.0189971923828125,2.165985107421875,2.240997314453125,2.2965011596679688,2.3520050048828125,2.40870361328125,2.4820098876953125,2.5919952392578125,2.665985107421875,2.8329954528808594,44.86844232177736,47.38800048828125,1179.1569279862501,1181.4775009155273,957.4690093994141,1026.513026260376,1070.774253692627,1120.2552368164063,1133.8966903686523,1155.630027770996,1171.2309967041015,1181.4775009155273,1189.60400390625,1198.776303100586,1206.4857940673828,1217.296290588379,1233.349446105957,1308.6055171203604,1418.773551788334,1767.9230041503906,533.1884882873271,534.7805023193359,405.4949951171875,439.12148191833495,456.99503768920897,482.43799743652346,490.80899200439455,509.31849670410156,529.6126098632812,534.7805023193359,538.1526000976562,541.60400390625,553.8114044189454,580.9902175903321,590.0073440551758,629.3802954101559,752.1039056243912,2750.134994506836,33.4633561982174,33.4534912109375,24.220993041992188,27.370621170043947,28.610819244384764,30.758988189697266,31.502606201171872,32.610992431640625,33.14900207519531,33.4534912109375,33.72298583984375,34.037017822265625,34.38981628417969,34.92600860595703,35.424138641357416,39.571656036376915,80.7229806213402,177.7570037841797,27.29399995830105,27.260032653808594,21.31500244140625,23.061081451416015,24.13001434326172,25.203052520751953,25.740998840332033,26.537982940673828,27.019012451171875,27.260032653808594,27.517990112304688,27.789501953124997,28.092999267578126,28.48199462890625,28.851012420654296,34.38110351562494,39.289451156616806,118.25799560546875,1881.670863671361,1882.5889892578125,1577.1480102539062,1642.835909423828,1685.5293028259277,1805.2727111816407,1826.6653045654298,1850.237003326416,1870.9295959472656,1882.5889892578125,1893.99599609375,1906.0401962280275,1915.2369995117188,1926.1602020263672,1939.7970474243164,2149.683441162109,2346.632095153851,8393.067001342773,1786.5788608057112,1789.006004333496,1502.6490173339844,1561.2396057281494,1603.9093740844726,1714.324047088623,1734.740005493164,1757.5159950256348,1777.8015899658203,1789.006004333496,1799.441213989258,1810.9545944213867,1819.5824096679687,1829.5664932250975,1840.2920997619628,2052.506814270019,2214.5460229034607,4087.4139862060547,95.09200286564983,93.29499816894531,70.94499206542969,77.55605387878417,81.51780456542969,83.53604583740234,87.50081939697266,90.29499816894531,92.49800720214844,93.29499816894531,93.88700866699219,94.44398498535156,95.1615966796875,96.53248291015626,117.79313430786132,125.00142211914061,147.59501943970292,6010.781005859375,2,"[0, 0, 0]"
5,19.57008015750077,19.165985107421875,16.666015625,17.09565072631836,17.62973571777344,18.037013244628906,18.278414916992187,18.666015625,18.963604736328126,19.165985107421875,19.3699951171875,19.629013061523438,19.98199462890625,20.647994995117188,21.239990234375,22.72593231201172,75.01103454589848,84.11099243164062,4.213598801185345,4.1289825439453125,3.1479949951171875,3.3139964904785155,3.5,3.6479949951171875,3.739990234375,3.907012939453125,4.0370025634765625,4.1289825439453125,4.204010009765625,4.2969970703125,4.4080078125,4.592010498046875,4.7239990234375,5.079892578125003,51.56368316650521,59.55499267578125,2177.2908510615907,2156.5859985351562,1997.6429901123047,2055.315907501221,2087.3075216674806,2100.699114990234,2107.8464294433593,2124.909004211426,2148.634994506836,2156.5859985351562,2163.1924011230467,2170.58678894043,2184.511199951172,2266.253790283203,2358.5403945922853,2540.33094848633,2989.866598999064,9690.776016235352,964.6577750159954,947.2279968261719,785.9530181884766,835.5271378479005,890.6930084228516,903.1263046264648,927.0398162841798,939.1835098266602,943.9896026611328,947.2279968261719,950.8549987792969,958.9109802246094,988.933184814453,1028.6516052246093,1085.4312927246094,1162.8927450561523,1307.753201416023,3368.365982055664,60.55226069408097,58.628997802734375,46.20301818847656,53.76783010864258,55.81472534179687,56.57371215820312,57.0,57.72102355957031,58.25701904296875,58.628997802734375,59.07200622558594,59.61100769042969,60.6451904296875,64.751220703125,68.40727386474609,108.90205200195317,124.45373065185551,185.42501831054688,50.78899281168219,49.2969970703125,39.79498291015625,45.46540805053711,46.55596740722656,47.350686645507814,47.75801086425781,48.44249725341797,48.96158142089844,49.2969970703125,49.649017333984375,50.07279052734375,50.73899841308594,53.351016235351565,56.28809814453126,98.47926177978516,112.51614282226582,116.85002136230469,3515.0675733414073,3463.792999267578,3087.352996826172,3356.648995849609,3391.4091809082033,3415.7126052856447,3429.315399169922,3447.2460021972656,3456.951803588867,3463.792999267578,3471.3470001220703,3482.899398803711,3511.5617950439455,3652.082794189453,3877.546496582031,4088.2280487060552,4692.009073394822,11556.10400390625,3277.0735585420357,3232.3690032958984,2894.0770111083984,3113.3826097106935,3154.615433654785,3178.2109100341795,3188.4397979736327,3214.1190032958984,3226.1871948242188,3232.3690032958984,3238.968798828125,3247.4986083984377,3272.0131958007814,3400.3627838134767,3609.9547943115235,3821.000980224612,4422.748774963426,11186.590026855469,237.99401479937174,226.79400634765625,193.27598571777344,212.5091228637695,217.40844818115232,220.23899841308594,221.83040466308594,224.03347778320312,225.62662658691409,226.79400634765625,229.10738830566407,245.6406005859375,250.53838806152342,272.9706176757813,279.6126983642578,306.5855493164063,345.2823719482434,1267.1139831542969,4,"[0, 0, 0, 1, 2, 3, 4, 5, 6]"
7,29.028731477366502,28.629989624023438,24.184982299804688,25.56517932128906,26.925003051757812,27.444015502929688,27.739996337890624,28.165008544921875,28.479974365234376,28.629989624023438,28.815994262695312,29.037002563476562,29.295001220703128,29.721002197265626,30.111007690429688,32.723425292968734,80.33703222656317,89.42500305175781,6.238863463933706,6.0919952392578125,4.85198974609375,5.018265258789063,5.316019287109375,5.5370025634765625,5.6479949951171875,5.8529815673828125,6.0000152587890625,6.0919952392578125,6.18499755859375,6.2779998779296875,6.390982055664062,6.5739990234375,6.722012329101562,7.080476074218744,55.790471557617224,109.16401672363281,3253.0810569258574,3241.7950592041016,2935.2980041503906,3028.5300264892576,3176.169494018555,3189.654992675781,3196.518392944336,3214.8309936523438,3235.0455963134764,3241.7950592041016,3248.0805877685543,3254.697573852539,3267.243771362305,3318.797393798828,3346.961624145508,3715.9980822753855,4090.3498409423837,5182.809005737305,1437.3367712534898,1424.9450225830078,1179.4860076904297,1223.7878458251953,1394.5960699462892,1408.0564208984374,1411.3543853759766,1417.0749969482422,1421.759994506836,1424.9450225830078,1428.6931854248046,1438.3681823730467,1463.9502075195312,1472.8094024658203,1480.4601837158202,1582.8459606933593,1964.4349886474638,5103.217987060547,87.88964332814042,87.64599609375,70.20501708984375,72.50581091308592,84.38086975097656,85.33879089355469,85.83240966796875,86.68301391601562,87.25802001953124,87.64599609375,87.9800018310547,88.3699951171875,88.83101196289061,89.53399658203125,90.18480529785157,95.97467224121092,133.84572680664084,176.49497985839844,75.74501457252013,75.40499877929688,61.5899658203125,64.74883532714844,72.33301208496094,73.26441650390625,73.77539367675782,74.5379638671875,75.07258911132813,75.40499877929688,75.72102661132811,76.09200744628906,76.51900024414063,77.16598510742188,77.72179260253907,84.63691894531247,135.68677575683643,186.1820068359375,5271.477300224041,5242.307998657227,4637.332992553711,4742.782416748047,5181.496352539062,5203.067199707031,5211.878799438477,5225.345001220703,5235.281799316406,5242.307998657227,5250.908197021485,5264.53039855957,5290.518798828125,5329.373800659179,5358.047595214844,5969.201439208976,8724.630583619552,17743.362991333008,4889.320081021308,4867.035995483398,4324.875015258789,4388.746952148437,4808.34849609375,4827.469216918946,4838.719390869141,4853.202011108398,4861.982604980469,4867.035995483398,4873.349990844727,4881.54521484375,4900.342010498047,4952.000793457031,4978.043795776367,5540.950849609373,6164.952539672901,9899.770980834961,382.1572192027326,368.51402282714844,305.7380065917969,314.1839781494141,360.3765289306641,362.6819671630859,363.9770111083984,365.99603271484375,367.4891845703125,368.51402282714844,369.9584045410156,374.4780029296875,391.07399597167966,411.2289978027344,416.01359863281255,439.289649658203,534.32810583498,11526.769973754883,6,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 0]"
9,37.35459701732311,36.943016052246094,29.426025390625,30.36958462524414,34.33838958740235,35.57297821044922,35.90699310302735,36.40603256225586,36.735986328125,36.943016052246094,37.147222900390624,37.36985778808594,37.647003173828125,38.098802185058595,38.68399505615234,41.74703598022456,87.85960200500516,122.09201049804688,8.32899058121201,8.259979248046875,6.4980316162109375,6.8695701904296875,7.35025863647461,7.6479751586914055,7.777980041503906,7.983028411865234,8.165032958984375,8.259979248046875,8.368988037109375,8.478987121582032,8.592987060546875,8.795013427734375,8.96399917602539,9.353724975585937,27.808981750489018,60.019012451171875,4327.371364984991,4308.199005126953,3872.958999633789,3920.4529656066893,4182.313056030273,4245.468682098389,4255.609483337403,4281.533767700195,4300.16999206543,4308.199005126953,4317.175796508789,4330.558906555176,4351.626599121094,4391.963601684571,4432.3620330810545,4885.148584899902,5580.5190054474015,12112.17300415039,1935.474845661658,1931.5699996948242,1564.0919952392578,1574.176471130371,1833.8933462524415,1888.4156036376953,1892.9896255493163,1901.3622703552246,1914.2753967285157,1931.5699996948242,1939.0332122802736,1944.4364044189451,1950.2276000976562,1959.274299621582,1975.8335632324217,2132.399169158935,2583.463062545788,13245.322998046875,119.04763175764062,117.3094711303711,92.27499389648438,93.78002770996095,111.78211502075196,114.73836898803711,115.29669342041015,116.22100830078125,116.88697509765625,117.3094711303711,117.73721008300782,118.23997039794922,118.88801879882813,120.26439666748047,123.7830253601074,168.2762075805664,190.99911466980336,275.7950134277344,101.17822305683873,99.97999572753906,81.07305908203125,82.7954949798584,94.92901748657226,97.36767272949218,97.9970458984375,98.92349624633789,99.59278564453126,99.97999572753906,100.40599060058594,100.8320281982422,101.36759643554689,102.34998474121093,104.42365341186523,148.41912460327148,169.92192803955209,269.2010040283203,7057.423745746354,7020.972503662109,6116.797988891602,6164.246013137817,6852.79193649292,6942.350296020508,6954.263600158691,6983.314754486084,7006.857406616211,7020.972503662109,7035.323992919922,7051.247193908692,7073.205407714844,7113.941390991211,7167.985948944091,7837.849860839842,9755.593837098126,35259.766998291016,6528.755653059663,6501.03401184082,5691.727996826172,5735.649955444336,6351.654594268799,6436.066312408448,6445.878883361816,6465.293762207031,6486.396594238281,6501.03401184082,6513.926806640625,6527.7912109375,6545.940808105469,6590.9854141235355,6640.374853515625,7281.266697692869,9228.71295115772,25141.518005371094,528.6680926866918,508.0119857788086,418.64599609375,426.20048226928714,480.96524459838867,499.6243553161621,501.2177047729492,503.8999938964844,506.1428009033203,508.0119857788086,512.4051879882812,527.8243118286133,541.4860076904297,553.1200988769532,561.4560806274413,599.2366793823242,897.1535528870836,20849.88296508789,8,"[0, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 0, 45, 46, 47, 48, 49, 50, 51, 52, 53]"
11,47.60305941135939,47.55499267578125,37.592010498046875,38.05566116333008,38.92430877685547,41.712982177734375,45.999969482421875,46.887489318847656,47.31500244140625,47.55499267578125,47.81300354003906,48.07501220703125,48.42301940917969,48.94500732421875,49.56501770019531,52.28802337646489,105.14162399292024,138.51898193359375,10.461577320500142,10.259994506835938,7.7229766845703125,7.871229248046875,8.389915466308594,9.239006042480469,9.6300048828125,9.961990356445312,10.147994995117188,10.259994506835938,10.371017456054688,10.498031616210938,10.631973266601562,10.817001342773438,10.984504699707031,11.352105712890625,57.1979473876956,924.8020324707031,5470.07118717011,5454.898010253906,4886.290969848633,4913.916768951416,4966.894879150391,5134.449981689453,5395.1209716796875,5421.60196685791,5438.933059692383,5454.898010253906,5474.8800048828125,5494.009002685547,5522.9140625,5565.379974365234,5621.866516113281,6124.367616271974,8977.544985504172,18957.58805847168,2405.086433717899,2418.3400115966797,1937.2730255126953,1960.4586668395996,1974.0472961425783,2085.753517150879,2371.3789825439453,2387.1925048828125,2405.1019744873047,2418.3400115966797,2426.3770141601562,2432.896987915039,2441.4329986572266,2463.469985961914,2508.5995025634766,2747.2136749267593,3250.943448486332,5467.731018066406,147.19750578201408,146.31602478027344,114.27801513671875,115.40330856323243,117.05482025146485,123.44051361083984,143.3510284423828,144.9065170288086,145.79397583007812,146.31602478027344,146.8499755859375,147.49700927734375,148.2959442138672,149.96096801757812,154.88600158691406,194.97977905273444,274.09708648682425,979.0959777832031,125.82544029387174,125.14701843261719,101.23805236816406,102.21848495483398,104.25877380371094,109.61898803710938,122.14797973632812,123.7199935913086,124.59201049804688,125.14701843261719,125.7020263671875,126.23997497558594,126.98002624511719,128.38400268554688,132.99049377441406,173.3137664794922,207.29461746215827,223.572998046875,8875.78826811662,8879.320999145508,7734.927001953125,7761.041369628906,7806.7024948120115,8111.301498413086,8793.28401184082,8837.904502868652,8862.11799621582,8879.320999145508,8898.024002075195,8922.246002197266,8956.393997192383,9015.799987792969,9168.020500183105,9765.317800903327,13100.646048889408,23676.218994140625,8206.245203695755,8204.498001098633,7183.342971801758,7202.673336334229,7245.517921447754,7521.178527832031,8126.645004272461,8166.123985290527,8190.384002685547,8204.498001098633,8222.40298461914,8243.848007202148,8278.755004882812,8332.384002685547,8465.98348236084,9074.932014465334,12435.24893478414,23040.947967529297,669.5430644208648,662.2510070800781,541.2729949951172,545.0247109985352,550.7354232788086,590.8910064697266,648.0669555664062,653.9085083007812,657.7330017089844,662.2510070800781,675.9739685058594,682.6400146484375,698.3979797363281,707.7499847412109,723.047477722168,761.9749191284179,856.0942274475165,1268.2650146484375,10,"[0, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 0]"
13,54.71081099803114,55.53797912597656,44.55598449707031,44.72298565673828,45.573653564453124,46.49903259277343,47.33380126953125,50.99998474121094,54.72059936523437,55.53797912597656,56.05598449707031,56.46378173828125,56.9449951171875,57.647003173828125,58.36800537109375,97.67960571289014,148.6206560668983,230.8310089111328,12.885282819580816,12.85296630859375,9.778976440429688,10.197080261230468,10.627628173828125,11.093023681640625,11.425024414062499,12.129989624023438,12.6300048828125,12.85296630859375,13.05401611328125,13.239987182617188,13.444207763671875,13.7385986328125,13.960028076171875,14.524487304687494,63.73069335937674,79.35099792480469,6463.441328385613,6514.310958862305,5799.192001342773,5854.615296020508,5889.790234375,5951.02119140625,6013.843795776367,6279.886993408203,6482.675418090821,6514.310958862305,6538.761196899413,6561.76421508789,6587.108383178711,6630.731997680665,6701.042385864258,7328.460917358398,18933.978900208458,32624.15104675293,2796.991288725055,2866.8180236816406,2307.9540100097656,2338.211358947754,2360.080132446289,2379.167999267578,2417.161215209961,2620.8919982910156,2848.4966003417967,2866.8180236816406,2893.0662170410155,2909.8443939208983,2934.7712371826174,2961.776803588867,2999.3775848388673,3357.2621679687463,8992.291702149016,10983.607025146484,172.03409908482917,175.83299255371094,138.1820068359375,139.3450185546875,141.13063964843752,143.01536560058594,145.1165557861328,158.40599060058594,174.34180908203126,175.83299255371094,176.85039978027345,177.8147705078125,178.9601989746094,181.2043914794922,198.91941223144534,233.09699096679685,336.8268192749296,1671.0169982910156,148.0590665020131,149.95993041992188,122.6650390625,123.43727758789062,124.78852600097656,126.65156555175781,128.37661437988282,137.73895263671875,148.5665740966797,149.95993041992188,150.86798706054688,151.68301391601562,152.6280242919922,154.3686096191406,161.57542419433597,203.20781066894529,335.81965924097625,1755.3500061035156,10440.829548523625,10646.170013427734,9230.669006347656,9271.756321411134,9313.163803100586,9380.191998291015,9453.325003051757,10021.04800415039,10598.87819519043,10646.170013427734,10671.510604858398,10694.503002929687,10723.639392089844,10780.472402954103,10890.68519897461,11622.194833374022,29812.115877687393,47332.197998046875,9648.121876515122,9822.161026000977,8532.307998657227,8585.817651123049,8628.075283813476,8688.916204833984,8756.591415405273,9280.88899230957,9772.443420410156,9822.161026000977,9847.236218261718,9870.161810302734,9894.482821655274,9951.78978881836,10064.966412353517,10777.705124511716,28910.561950685387,44071.43901062012,792.7076720085029,800.4930114746094,659.6389770507812,661.0485979003906,665.5581579589843,675.546762084961,692.6848052978515,745.4000244140625,794.723809814453,800.4930114746094,810.8711791992188,824.8164093017579,841.3422332763672,862.1095855712891,886.1414367675782,929.3732128906249,1289.1320873413533,3260.758987426758,12,"[0, 0, 0, 1, 2, 3, 0, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 0, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 0]"
15,60.579235955063176,58.61901092529297,51.07298278808594,51.67569078063964,52.7566032409668,53.612920379638666,54.14600982666016,55.38874053955078,57.019598388671874,58.61901092529297,60.42400207519531,62.40558471679688,64.50801696777344,66.46200561523438,68.59280242919922,101.102888183594,189.9342256164573,482.2550354003906,13.710456309415855,13.261039733886719,10.740020751953125,11.094825225830078,11.501974029541016,11.942992401123046,12.1858642578125,12.648025512695312,12.999972534179687,13.261039733886719,13.574404907226562,13.90601043701172,14.3330078125,14.830995178222656,15.166001892089845,17.42402099609375,60.27450386047424,130.8879852294922,7456.616188834054,7293.005470275879,6822.123992919922,6844.250990280151,6880.9121057128905,6926.100190734864,6958.145986938476,7039.324741363525,7182.647817993164,7293.005470275879,7396.037448120118,7530.733972167969,7673.562033081054,7838.468585205079,8143.155133056641,8844.326100311282,37695.35393155362,77090.29203796387,3111.292102854203,2989.3710327148438,2684.8919830322266,2734.834522796631,2754.1684315490725,2763.558183288574,2771.766735839844,2818.8552474975586,2907.737997436523,2989.3710327148438,3088.9707946777344,3206.884384155273,3397.783389282227,3512.1795089721677,3583.913887023926,4151.149326934815,13349.329524582143,20287.518981933594,186.68086911882673,177.8115005493164,159.85101318359375,160.81387838745115,162.42673217773438,163.88332977294922,164.8120407104492,166.96174240112305,171.81361694335936,177.8115005493164,185.44941101074218,195.6012435913086,206.29724426269533,214.0883316040039,222.2379219055176,271.6855516052247,352.4825325317409,3020.0940704345703,166.0268741996921,158.50051879882812,142.5750274658203,144.0812375946045,145.72176437377928,147.40394134521486,148.4755111694336,150.64700317382812,154.1646301269531,158.50051879882812,163.9630126953125,172.04305419921874,180.16742858886718,187.0170135498047,195.11092910766604,234.63200485229507,351.32172520448717,3645.916976928711,11868.047187596536,11550.807495117188,10840.705001831055,10855.0731799469,10889.943897247314,10924.925045776366,10948.902404785156,11063.30874633789,11351.406201171874,11550.807495117188,11777.915405273438,12064.720100402832,12551.347396850586,12786.630598449707,13070.424698638917,14200.890330657961,49980.81727922696,93559.05799865723,10994.905727271254,10702.307998657227,10017.047973632812,10050.153320831298,10078.590422363282,10113.997067260743,10141.619189453126,10251.050525665283,10521.709185791016,10702.307998657227,10901.23158569336,11170.195713806152,11597.43582763672,11825.583380126953,12119.84747467041,13216.892443542481,48720.62183676783,89475.73500061035,873.14146032528,853.6565093994141,758.2639617919922,766.3432784423828,775.6178268432617,782.6884330749511,787.2870315551758,811.2519836425781,834.3391967773437,853.6565093994141,879.5680206298829,909.5927154541016,937.8362396240234,973.5241485595703,1003.6041564941407,1065.05345199585,1591.1248374328734,4083.322998046875,14,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 91, 77, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 72, 75, 76, 80, 40, 41, 42, 43, 44, 45, 46, 47, 78, 79, 81, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 73, 74, 82, 87, 83, 84, 85, 86, 88, 89, 90, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170]"
17,69.04674869254666,66.46251678466797,58.31300354003906,59.09364753723144,60.42847305297851,61.77696914672852,62.590293884277344,64.05499267578125,65.38899230957031,66.46251678466797,67.90979614257813,69.79940185546874,72.35299377441406,76.00008392333984,80.70029907226561,108.10738586425781,226.3416109924348,696.9179992675781,15.215905480936703,14.832992553710938,12.3309326171875,12.656519805908202,13.129026184082031,13.540103149414062,13.815017700195312,14.257732391357422,14.610992431640625,14.832992553710938,15.092987060546875,15.387985229492188,15.840591430664062,16.592997741699218,17.332992553710938,19.274713745117214,58.73422340393075,130.99595642089844,9540.929268318449,9385.294006347656,8272.588012695312,8311.74731576538,8380.779224243164,8505.313190460205,8672.388366699219,9110.00601196289,9301.179067993164,9385.294006347656,9466.434371948242,9574.96763153076,9696.194223022461,10150.776620483399,10607.06597213745,13817.184165191653,33395.39213069175,62326.39002990723,3846.083694496123,3670.123504638672,3253.5169677734375,3289.073767562866,3345.9730224609375,3409.1656120300295,3449.3173156738285,3553.4874839782715,3619.659414672851,3670.123504638672,3730.7874420166013,3815.092799377441,3965.95419921875,4254.61817779541,4584.509822845458,6527.567426452649,15541.891980240282,26705.126037597656,215.284701595894,206.79399871826172,181.86895751953125,186.9320645904541,189.48005569458007,192.40796356201173,194.20722656249998,197.97376251220703,202.76081237792968,206.79399871826172,211.25860595703125,217.01516723632812,225.50682678222657,243.65350646972655,261.08338546752924,327.0185046386725,558.7433556518582,1788.7910614013672,188.91419197736832,182.9600067138672,156.97695922851562,163.3294825897217,166.9239826965332,170.13549041748047,172.0729721069336,176.16698837280273,179.73682556152343,182.9600067138672,186.8996551513672,191.70462341308593,198.90059814453124,211.9048156738281,224.2487533569336,265.1845460510255,370.9702630157486,763.9129333496094,14884.015563996607,14465.375,13197.929000854492,13255.782110961914,13447.5847605896,13634.255752563477,13849.560401916504,14287.598751068115,14403.919799804688,14465.375,14529.246597290039,14633.094905090333,15179.538806152344,15760.043095397948,16600.725637817384,22873.072359008813,55377.358010330674,71067.52799987793,13875.474510561318,13480.764976501465,12230.424011230469,12263.843326141357,12460.42021194458,12637.632932281495,12867.610842895509,13310.304244995117,13419.43641052246,13480.764976501465,13540.149588012695,13625.632902526855,14171.243408203125,14731.579112243653,15526.520574951173,21599.321239471596,52728.8235904847,69303.58999633789,1008.5410534352883,988.3285140991211,872.9329986572266,885.04939503479,905.1637028503418,925.8019355773926,935.0062774658203,957.2574729919434,975.9922515869141,988.3285140991211,1002.8060241699219,1021.0497039794923,1045.445993041992,1091.5183868408203,1143.0065101623534,1295.7011737060554,2117.577165802013,6019.29997253418,16,"[0, 0, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 0, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 0]"
19,83.33112967308183,80.42399597167969,62.87098693847656,66.39341809082032,69.38116027832031,72.14860534667969,73.61819763183593,76.44404602050781,78.80617065429688,80.42399597167969,82.33117980957032,84.62804260253907,87.23923034667968,92.01920776367187,98.6450134277344,127.34522033691402,380.32008422855995,872.8379974365234,18.235674921262685,17.42401123046875,13.369033813476562,13.766022949218751,14.6444287109375,15.369204711914062,15.742379760742189,16.48004150390625,17.051638793945312,17.42401123046875,17.81595458984375,18.349984741210935,19.034161376953126,20.000592041015626,21.05579833984375,23.983968505859337,62.20242187500271,1209.4639739990234,13377.702519142666,13073.915924072266,11013.118957519531,11343.63423400879,11662.102044067382,11986.500997924804,12182.290606689454,12544.885009765625,12853.224459838868,13073.915924072266,13313.519598388673,13583.736801147461,13869.260235595702,14296.84475402832,14750.102429199218,19047.16269531244,69790.78139758314,85602.63298034668,5529.092618841271,5300.348068237305,4097.644012451172,4262.685002807617,4419.031182250977,4615.550408935547,4731.685003662109,4959.593002319336,5163.521813964844,5300.348068237305,5463.855010986328,5656.9880401611335,5871.198208618165,6288.258596801757,6731.169985961914,9360.402534790017,24339.779938111096,35223.086990356445,272.6957960842251,263.1079559326172,210.1799774169922,216.40367407226563,224.1927069091797,231.70464477539062,236.67177734375002,247.72100830078125,256.7834136962891,263.1079559326172,271.01678466796875,279.28860168457027,289.7981689453125,307.8189697265625,327.17962036132815,452.0174658203118,1301.0847885742214,3521.8519744873047,241.96142113001784,231.1279754638672,178.29396057128906,187.79933056640624,195.01207458496094,203.3703826904297,207.67998046875,217.7240447998047,225.60801391601564,231.1279754638672,237.7157775878906,245.10245666503906,254.4119873046875,269.4095977783203,286.06427307128905,417.723041992187,1077.0937864990267,7757.290954589844,20754.72534461313,20312.10400390625,18055.59799194336,18478.765471923827,18833.937238769533,19094.570999145508,19218.587005615234,19507.87599182129,20057.237603759764,20312.10400390625,20518.81540222168,20777.453198242187,21262.02399597168,21937.604202270508,22659.237606811526,31162.469993286122,82625.8020733652,101045.01399230957,19523.019159792526,19107.491973876953,16762.098052978516,17223.347916870116,17573.65267944336,17847.682196044923,17990.287619018556,18280.059967041016,18843.9423828125,19107.491973876953,19326.125366210938,19575.482217407225,20039.883029174805,20707.25394897461,21370.23399963379,29262.48974731442,79388.55316235378,99429.46505737305,1231.7061848206024,1207.2779846191406,967.2269744873047,995.9675576171875,1047.2837707519532,1087.6321929931642,1110.8562103271483,1153.2979583740234,1185.777621459961,1207.2779846191406,1229.3744415283204,1256.369808959961,1288.616000366211,1343.559216308594,1406.785986328125,1751.2269757080078,3629.0341376953793,5516.143981933594,18,"[0, 0, 0, 1, 2, 128, 286, 287, 288, 289, 290, 291, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 235, 0, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 208, 88, 89, 90, 91, 92, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 3860, 3861, 181, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 0, 0]"
21,128.58075719593143,107.40497589111328,74.83003234863281,81.42177876281738,86.7598127746582,91.76801147460938,94.55542297363282,100.07150268554688,104.44120178222656,107.40497589111328,110.82919616699219,114.68369903564454,119.56816101074219,129.69639129638676,144.33921585083007,537.6435963439886,3149.5771368867095,10417.644012451172,24.77727551109591,21.52899169921875,15.11297607421875,15.93478273010254,16.875894775390627,18.120323181152344,18.721009826660154,19.908000946044922,20.905380249023438,21.52899169921875,22.25760192871094,23.055995178222656,24.012185668945314,25.536050415039064,27.109455108642578,31.838898010253892,469.43859945680174,6156.501007080078,23991.803899295835,19377.80647277832,15486.38803100586,15806.9966091156,16607.51313537598,17326.097506713868,17748.76665802002,18470.17245864868,19015.77801513672,19377.80647277832,19758.68778076172,20228.362258911133,20951.221215820315,22327.65301971436,28888.72453231809,184582.29752090396,225655.82514157117,236183.89002990723,11399.095519410082,9406.261505126953,5739.358932495117,6137.461160125732,6647.447351531982,7201.626898193359,7596.626713562012,8326.101264953613,8953.449829101562,9406.261505126953,9865.043414306641,10385.662496948242,11133.095614624024,12837.133799743657,20153.735305023187,64767.84412353502,86145.33730644279,97037.20098876953,423.64601130094553,357.49610137939453,270.5690155029297,275.5858664855957,290.07111114501953,304.80105209350586,315.0190124511719,332.9554634094238,347.9147918701172,357.49610137939453,368.0958312988281,381.4873550415039,404.16855773925784,454.22133026123055,603.9651977539061,1819.9724768066148,7282.100053634953,13606.320999145508,343.9878818708663,309.0389709472656,228.34197998046875,236.47637931823732,250.90926376342773,263.27597732543944,272.22644653320316,288.23297119140625,299.8239440917969,309.0389709472656,317.90358276367186,328.7801864624023,342.8200103759766,378.3945892333985,438.0827461242676,1285.9512025451556,3531.029953811767,7337.911956787109,38042.5305532744,31250.125,24178.481994628906,25728.79982635498,26847.263820190426,27988.15669937134,28560.23770446777,29747.472511291504,30648.355001831053,31250.125,31970.29080505371,32860.29610443115,33973.25239868164,36330.90840148926,54558.05214691155,255707.32056793204,281946.4716820528,288708.15100097656,36311.89134458476,29649.99851989746,22642.79998779297,24277.123432144163,25282.207416381836,26376.610495758054,27013.30516052246,28147.49676132202,29031.54599304199,29649.99851989746,30316.734420776367,31183.7608215332,32250.635202026366,34616.43299560547,51817.65129928586,252479.29082046458,279822.6615819398,286866.47302246094,1730.639208689647,1553.1629943847656,1113.4839782714844,1208.796015701294,1273.488270111084,1344.6531776428224,1383.52452545166,1457.1964950561523,1513.7329864501953,1553.1629943847656,1601.194985961914,1666.19666595459,1776.849185180664,2042.6525268554692,2547.474984741211,4693.854131164517,12780.463135803242,22511.688018798828,20,"[0, 0, 147, 148, 174, 184, 197, 0, 1, 2, 3, 4, 5, 6, 7, 143, 144, 189, 194, 199, 200, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 98, 99, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 100, 101, 102, 103, 151, 351, 358, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 162, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 145, 146, 149, 150, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 176, 177, 178, 179, 180, 181, 182, 183, 185, 186, 187, 188, 190, 191, 192, 193, 195, 196, 198, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 0, 0, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 0, 0, 0, 0, 0, 0]"
23,308.204055330902,151.46701049804688,105.47999572753906,111.09384399414063,118.7875163269043,127.7810920715332,132.5669906616211,141.02151107788086,147.32981567382814,151.46701049804688,155.97936401367187,161.5856170654297,168.16641540527343,179.152783203125,198.38816223144522,7214.25148864748,12021.504338836796,15209.023010253906,59.982727704533765,28.904464721679688,19.014999389648438,20.36897955322266,21.889711761474608,23.646841430664065,24.653005981445315,26.665252685546875,28.04920349121094,28.904464721679688,29.832217407226562,30.83490447998047,32.1681640625,34.189788818359375,35.90897598266601,66.58992218017681,7710.693659530825,14672.125045776367,250736.22648956382,207513.62601470947,54136.6139831543,110831.2024526825,127908.26920852662,151347.6970794678,162294.06657867433,180714.9754447937,195633.5631866455,207513.62601470947,220861.47145690917,242606.33718719482,289364.3877349855,417060.2343048096,564849.3822319021,708862.570953827,747544.9891086277,787354.6720275879,78271.00863137808,76279.78900909424,20957.177001953125,26283.996466400145,37798.89439025879,48062.26141204834,53833.90353851319,64479.65873718262,71575.24898071289,76279.78900909424,81403.79140625,86802.65192871094,93399.88682556154,104071.77772064209,115605.12001800536,137770.33990417488,163105.63676333724,200569.98098754883,959.7360141355396,519.1030426025391,360.75299072265625,390.92722239685054,418.9525897216797,442.61953430175777,459.203939819336,484.4910125732422,506.0850433349609,519.1030426025391,532.5350311279296,549.6006729125977,577.13134765625,793.6183120727541,4051.7558212279864,9701.842196502703,16572.40220327786,20855.43701171875,825.1881693741194,439.11546325683594,319.84498596191406,347.1619248199463,363.91615509033204,382.5091835021973,394.0796112060547,414.23601150512695,429.77318115234374,439.11546325683594,450.6681732177734,463.60179443359374,481.2836029052735,559.5599914550784,3169.070832061758,9147.096472168007,15943.57276962305,19350.667907714844,335720.7148748118,286485.63749694824,180979.9290008545,186000.51099351502,200981.21118041992,232039.43044281006,243488.26510467532,261948.16125106812,277854.85340270994,286485.63749694824,301186.94600524905,318834.03460083005,372548.3182067871,530248.4129943848,664112.3904479981,831930.4469325257,860942.2724497381,867468.2539978027,331160.346087487,282702.9834976196,177950.54598999023,181609.0547754974,194114.1515635681,226667.44170532224,238138.7558807373,257713.05727767944,273293.4184051514,282702.9834976196,296509.2877990722,314144.31767425535,368814.068814087,523727.5368057253,661731.7549987793,828108.8932241822,855941.0392421444,865509.3939971924,4560.368787324819,2222.3400344848633,1593.0890197753906,1623.3760204772948,1748.7709930419921,1864.714695739746,1927.311605834961,2038.096248626709,2139.330426025391,2222.3400344848633,2376.8064025878903,4403.041612243652,7568.225863647462,10523.081513977053,13113.6348487854,23041.88914550785,39125.86906372073,46466.670013427734,22,"[0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 95, 208, 212, 2816, 2817, 2818, 2819, 2820, 2821, 2825, 2826, 132, 133, 134, 138, 139, 140, 141, 149, 180, 181, 182, 223, 269, 718, 720, 724, 728, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 150, 151, 152, 154, 155, 156, 157, 158, 159, 386, 391, 394, 396, 401, 402, 502, 533, 893, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 96, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 174, 178, 179, 546, 557, 584, 585, 647, 2807, 131, 135, 136, 137, 142, 143, 144, 145, 146, 147, 148, 153, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 260, 1176, 1177, 1510, 1513, 1515, 1521, 1524, 1526, 1528, 2033, 2034, 173, 175, 176, 177, 183, 184, 186, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 712, 730, 786, 1219, 1220, 1250, 1251, 202, 203, 204, 205, 206, 207, 209, 210, 211, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 224, 225, 226, 227, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 251, 253, 254, 255, 256, 257, 258, 259, 261, 262, 263, 264, 265, 266, 267, 268, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 3867, 3869, 3870, 0, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 387, 388, 389, 390, 392, 393, 395, 397, 398, 399, 400, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 852, 853, 855, 856, 860, 1954, 1958, 0, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 670, 2325, 2326, 494, 495, 496, 497, 498, 499]"


==> data/Raspi/scalability/fastrtps/fastrtps_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,7.796625339663468,7.611000061035156,5.7960052490234375,6.038435363769531,6.408003234863282,6.741004943847656,6.9080047607421875,7.2400054931640625,7.463996887207031,7.611000061035156,7.7949981689453125,7.999000549316406,8.278007507324219,8.906997680664062,9.480995178222656,11.192402648925775,12.812555541992205,13.776992797851562,1.81765418079889,1.7959976196289062,1.1289901733398438,1.2220001220703125,1.3699951171875,1.4990005493164062,1.5550003051757812,1.6659927368164062,1.7410049438476562,1.7959976196289062,1.8519973754882812,1.9079971313476562,2.0,2.11199951171875,2.2220001220703125,2.4630050659179688,2.7711605834961657,2.9449996948242188,418.25550264637434,412.9769973754883,348.9769973754883,364.6517205810547,372.2434020996094,381.73699951171875,385.9209976196289,395.42100524902344,405.7000045776367,412.9769973754883,417.1060028076172,421.14200592041016,427.6999969482422,453.49500274658203,487.6429977416992,534.418601989746,1033.7848422243014,2238.4360122680664,339.4832737184467,334.4779968261719,275.6080017089844,278.78739990234374,289.0883987426758,307.31099700927734,322.6990051269531,327.6080017089844,331.885009765625,334.4779968261719,336.9039993286133,339.6260070800781,344.31099700927734,361.625,401.73600006103516,439.75760345458986,551.084520874024,748.8069915771484,25.604986743743062,25.222007751464844,20.18500518798828,20.711964111328125,22.329600524902343,23.611000061035156,24.01799774169922,24.611000061035156,24.98200225830078,25.222007751464844,25.481002807617188,25.795997619628906,26.222000122070312,27.444000244140625,30.05499267578125,32.67060089111328,35.25484039306668,43.50000762939453,19.64838533902633,19.31501007080078,14.722000122070312,15.584317932128906,17.05159912109375,17.983001708984375,18.313003540039062,18.777000427246094,19.093002319335938,19.31501007080078,19.537994384765625,19.7969970703125,20.185997009277344,21.388992309570312,23.074005126953125,26.248197937011714,31.378080444336085,46.03699493408203,885.5159087185783,871.7120056152344,739.4359970092773,760.9969247436524,790.0424041748047,819.1199951171875,829.0270004272461,844.1389999389648,861.8420028686523,871.7120056152344,878.4899978637695,886.4900054931641,902.5080032348633,957.2300033569336,1038.7840042114258,1133.9716018676759,1681.5800357058408,3190.647994995117,812.6064279680528,800.9160003662109,676.2880020141602,695.9053222656249,722.9144027709962,750.8239974975586,761.5270004272461,775.1579971313477,790.3980102539062,800.9160003662109,807.2309951782227,813.5459976196289,826.3429946899414,876.9709930419922,952.1380004882812,1040.0136016845702,1587.0100042727229,3081.833999633789,72.90948075052557,70.05500030517578,62.18500518798828,63.24288513183594,64.68160400390624,65.97998809814453,66.77699279785156,68.2229995727539,69.3499984741211,70.05500030517578,70.77699279785156,71.8699951171875,74.4429931640625,84.59199523925781,94.83200073242188,106.9136077880859,121.45484527587966,134.46100616455078,2,"[0, 0, 0]"
5,18.545141060645648,17.925994873046875,12.185989379882812,14.334077682495117,15.314008407592773,16.258547973632812,16.740097045898438,17.352996826171875,17.722000122070312,17.925994873046875,18.11200408935547,18.35100555419922,18.628997802734375,19.073997497558594,19.55545082092285,60.68980255126954,75.79056356811738,123.20199584960938,3.973642832097195,3.81500244140625,2.5370101928710938,2.7973464202880858,3.1100006103515625,3.353005218505859,3.4639968872070312,3.6290054321289062,3.741403198242188,3.81500244140625,3.8889999389648438,3.9630050659179688,4.072998046875,4.204002380371094,4.3330078125,4.714435653686522,49.465233711242895,57.44300079345703,957.2443338252768,953.1275062561035,674.5859832763672,765.3728915176391,809.1037703704834,866.8806983947754,909.05419921875,931.1777534484863,943.0264038085937,953.1275062561035,964.1375930786132,972.5626983642578,981.0717926025391,992.3526969909668,1004.040852355957,1329.036806564331,2099.7673308945014,6067.077003479004,808.713453226661,803.2870025634766,581.3820037841797,635.8664563674927,689.8136189270019,744.9549942016602,774.5552963256836,792.5967540740967,799.2089996337891,803.2870025634766,808.1205978393555,817.0416030883789,834.7091979980469,849.0612030029297,857.9578437805176,978.8902384185792,1234.8116086807293,3383.5519943237305,58.48420483231168,57.68400573730469,39.572998046875,46.203344650268555,48.80807403564454,52.90865097045898,54.64710235595703,56.53774833679199,57.26040954589844,57.68400573730469,58.12899475097657,58.60969467163086,59.16600036621094,60.14800872802734,61.332449722290036,103.19576950073241,120.69135088348506,151.35100555419922,45.632482051849365,44.74001693725586,33.350990295410156,35.944000244140625,38.753775711059575,41.64699974060059,42.66410675048829,43.81475067138672,44.38999481201172,44.74001693725586,45.071990966796875,45.40599060058594,45.83179779052734,46.45850067138672,47.284206771850585,89.15059783935547,97.84682128906357,699.9350051879883,2118.0028857823804,2114.845500946045,1519.5559997558594,1718.3798532028197,1820.7493550872805,1950.6385990142821,2044.0866004943846,2094.1050033569336,2106.9939987182615,2114.845500946045,2123.8079986572266,2134.9506019592286,2147.119395446777,2167.27099609375,2191.0239490509034,2767.7532405853267,3510.899465713502,10934.167999267578,1892.5932578288418,1892.976505279541,1356.7800064086914,1531.9440958786013,1625.1445066833496,1742.7218009948729,1822.541497039795,1863.7559967041016,1885.500991821289,1892.976505279541,1900.2849975585937,1908.7369995117188,1921.89940032959,1939.1924911499023,1956.31925239563,2521.7111750030513,3238.787242752093,10298.545989990234,225.40962795353838,215.99649810791016,150.53399658203125,172.33187886047364,188.06085342407226,198.51149864196776,207.53609619140624,212.23800468444824,214.47900390625,215.99649810791016,217.99860382080078,233.68250503540037,245.0330017089844,257.08529129028324,268.6660499572754,291.8340972137451,333.34594738006876,635.6220092773438,4,"[0, 0, 7, 8, 9, 10, 0]"
7,24.430647196648994,24.017498016357422,19.517005920410156,20.001824417114257,20.60224723815918,21.24074363708496,21.649002075195312,22.70274543762207,23.55499267578125,24.017498016357422,24.51800537109375,25.22150421142578,26.017005920410156,26.704998016357422,27.239992141723633,31.216293334960923,80.50303527832338,100.14800262451172,5.288980585110338,5.2220001220703125,3.8159942626953125,3.9990009689331054,4.18499755859375,4.427751541137695,4.595001220703125,4.871747970581055,5.092010498046875,5.2220001220703125,5.370002746582031,5.51800537109375,5.6850128173828125,5.9080047607421875,6.094259262084961,6.4260101318359375,26.41992675782504,54.86900329589844,1350.8730479433566,1344.0949897766113,1140.968017578125,1172.9545389938353,1184.5080059051513,1199.6894969940186,1211.9670066833496,1260.1657524108887,1319.7999877929688,1344.0949897766113,1367.4659805297852,1409.066993713379,1447.7970123291016,1470.0765113830566,1495.2220096588135,1781.3310451507555,2198.817022781383,2545.2109985351562,1169.6758906569662,1175.2080001831055,951.89599609375,996.0433184814453,1019.0847007751465,1029.4452419281006,1036.321002960205,1076.2782554626465,1122.1550064086914,1175.2080001831055,1201.8939971923828,1241.9210052490234,1256.5589981079102,1294.224494934082,1303.3092517852783,1366.3555473327633,1672.0109469223337,8631.730987548828,82.92493824264672,83.0364990234375,68.87000274658203,70.23911514282227,71.34254989624023,72.53700065612793,73.27698516845703,75.64275360107422,79.5159912109375,83.0364990234375,85.0929946899414,87.1099967956543,89.18599700927734,90.63949966430664,91.86899757385254,124.98980102539059,141.40778537750325,196.1640167236328,64.6082432692564,64.53499984741211,53.831993103027344,54.433200111389155,55.571998596191406,56.648006439208984,57.35198211669922,59.645240783691406,62.053993225097656,64.53499984741211,66.20299530029297,67.57350540161133,68.81500244140625,70.00851058959961,71.00350570678711,103.30860862731932,118.2587212371828,131.11199951171875,3030.8161766559265,3040.621997833252,2595.7839965820312,2661.7725021362303,2681.0154499053956,2697.8064975738525,2711.9679985046387,2791.9675006866455,2943.5020065307617,3040.621997833252,3086.797004699707,3184.656997680664,3274.5169982910156,3300.7575035095215,3325.5720024108887,3736.83499946594,4400.718705253608,11505.384002685547,2697.8017478939855,2704.1809997558594,2296.6940002441406,2366.5419353866578,2389.3822441101074,2408.6702423095703,2420.461494445801,2484.2992553710938,2628.6370010375977,2704.1809997558594,2751.2449951171875,2836.7159996032715,2904.686996459961,2941.3635025024414,2955.488245010376,3323.0797500610324,3952.5469757461715,11135.275001525879,333.01442876194096,327.0804901123047,256.82999420166016,279.3242060470581,281.9345985412598,284.9922466278076,287.2740058898926,302.67199897766113,322.29200744628906,327.0804901123047,342.21800994873047,347.2179946899414,358.4409942626953,386.0330047607422,394.6714973449707,433.18925170898433,519.7593207931609,3091.6129989624023,6,"[0, 0, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 0]"
9,30.692032237055756,29.94300079345703,24.77599334716797,27.00561915588379,27.80498031616211,28.42400360107422,28.7039794921875,29.258995056152344,29.684005737304688,29.94300079345703,30.222000122070312,30.55498809814453,31.092010498046875,32.53680267333984,34.05699691772461,37.765096282958964,85.55898413086028,377.9040069580078,6.039784422569419,5.9069976806640625,4.686004638671875,4.87345686340332,5.091847381591798,5.293998718261719,5.424211120605468,5.6299896240234375,5.797004699707031,5.9069976806640625,6.018998718261718,6.147003173828125,6.297004699707031,6.572990417480469,6.8130027770996096,7.2601620483398435,53.141189239502054,58.998016357421875,1669.1748671780356,1633.183006286621,1325.1330184936523,1492.6116374969483,1588.7859819030762,1598.1481010437012,1603.5401977539063,1613.4720039367676,1623.4579956054688,1633.183006286621,1647.8913925170898,1662.617205810547,1683.2263961791991,1786.97421875,1851.1177856445313,2195.92450881958,2805.925525024433,7274.265998840332,1442.168413251869,1407.243995666504,1117.2659912109375,1300.0495007629395,1364.5423825073242,1384.561590576172,1388.7471969604492,1395.0970039367676,1400.7987976074219,1407.243995666504,1430.783805847168,1443.2005996704102,1458.725991821289,1518.5598022460938,1663.3567878723145,1774.9496377563476,2115.7842626953193,2858.857002258301,102.05383683083055,98.72201538085938,79.47900390625,90.9248123779297,94.90644088745117,95.90409851074219,96.4420166015625,97.40598678588867,98.21959686279297,98.72201538085938,99.3139877319336,100.12699890136719,101.87938842773438,113.27799224853516,117.8473129272461,150.11544174194336,191.0708816528328,501.77101135253906,79.98530181182795,77.57400512695312,64.00099182128906,72.32990394592285,74.1494174194336,75.03609466552734,75.5732177734375,76.44450378417969,77.12799835205078,77.57400512695312,78.05501098632813,78.6839828491211,79.87161712646486,87.18040618896487,90.97550506591796,126.92786499023437,148.0450792236329,261.5150146484375,3750.340908791086,3677.0870056152344,2990.2239990234375,3376.421726760864,3589.332521209717,3610.3036026000973,3623.4427963256835,3650.151996612549,3667.2419982910155,3677.0870056152344,3691.5933990478516,3709.478401184082,3749.0929992675783,3956.0205993652344,4262.466201782227,4632.78160079956,5309.688904998787,11258.293998718262,3330.1142357321883,3267.2770080566406,2641.5619888305664,2992.188560821533,3189.4346426391603,3207.130813598633,3216.0253845214847,3239.351505279541,3257.451597595215,3267.2770080566406,3277.016397094727,3290.4695892333984,3326.022799682617,3523.443606567383,3786.7139930725098,4146.68986328125,4760.878805068975,10531.394996643066,420.2266730588981,410.2380065917969,336.18299102783203,383.64555097961426,389.9188652038574,393.11060028076173,394.82620391845705,397.9025115966797,401.2905868530273,410.2380065917969,420.1059906005859,425.38438568115237,441.2104080200195,461.80640411376953,478.67159347534175,525.4714877319335,587.0682933959978,974.0999984741211,8,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 0]"
11,37.99926653235604,37.21200942993164,31.167007446289062,34.01720726013183,35.07211448669433,35.70100059509277,36.01799774169922,36.57099914550781,36.96399688720703,37.21200942993164,37.480995178222656,37.77698287963867,38.16780548095703,38.907012176513675,40.19419937133789,45.21436500549317,101.9098244094906,1053.301010131836,7.51495983613936,7.4069976806640625,5.813987731933594,6.240012474060058,6.535106811523438,6.777997207641602,6.909996032714844,7.13001823425293,7.295997619628906,7.4069976806640625,7.517005920410156,7.631004333496094,7.795989990234375,8.000007629394531,8.257983779907226,8.85400390625,50.3539559173584,52.423988342285156,2067.6163980205442,2048.617500305176,1674.2220153808594,1853.704993659973,1985.0567303466796,1997.5173553466798,2004.5853981018067,2019.9310035705566,2035.506994628906,2048.617500305176,2058.870413208008,2067.048808288574,2076.6578063964844,2094.589390563965,2136.9651081085203,2693.0214564514167,3667.5267822342175,7415.372978210449,1784.059219052862,1760.765998840332,1405.4289932250977,1545.7932786560057,1719.1628634643555,1740.0837970733642,1743.871587371826,1750.182996749878,1755.450601196289,1760.765998840332,1774.0082000732423,1784.343601989746,1792.5628021240234,1813.481086730957,1865.234992980957,2158.33950126648,3408.2707657470746,7214.192001342773,123.70627479218334,122.18549346923828,97.51496887207031,102.1593667678833,117.9828530883789,119.23954391479492,119.8671890258789,120.96100616455078,121.7214126586914,122.18549346923828,122.68359375,123.22069931030273,123.94157257080079,125.31289672851562,129.64384422302246,166.45722190856935,193.9759435348536,1010.0620193481445,97.88316788791373,96.24800109863281,78.85102844238281,87.62631607055664,92.52177009582519,93.56371154785157,94.09401779174804,95.06623840332031,95.75840454101564,96.24800109863281,96.72319793701172,97.24002380371093,97.906787109375,99.29490432739257,103.80324516296383,139.98887550354007,177.19217181397178,1496.8920135498047,4650.045512944531,4598.751499176025,3738.123001098633,4166.859566307067,4531.957228851318,4549.143798828125,4558.931700897217,4576.038999557495,4589.397601318359,4598.751499176025,4610.6310012817385,4625.9955978393555,4646.489799499512,4693.2040016174315,4793.21385116577,5574.441832580568,9981.679675034522,17308.483001708984,4118.779286121999,4074.768009185791,3292.998001098633,3701.1670088729857,4012.6113265991207,4030.937802505493,4039.54711227417,4054.8967475891113,4067.1364028930666,4074.768009185791,4082.5502044677733,4092.971112060547,4108.870594787598,4153.271996307373,4240.308617019653,4990.739347915652,7283.760979988285,15919.625999450684,531.2662268225326,518.6785049438477,429.77398681640625,461.3265499343872,500.27917022705077,503.7273624420166,505.60511627197263,509.5477485656738,513.3287918090821,518.6785049438477,530.5494003295898,537.0126930236817,549.9721969604493,568.0490020751953,580.1206405639648,621.9347049713139,1383.8025242464398,3320.9979934692383,10,"[0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 0, 68, 69, 70, 0]"
13,43.43509534131134,42.85198974609375,33.65000915527344,35.77264343261719,40.46400314331054,41.18609695434571,41.517982482910156,42.16501235961914,42.610008239746094,42.85198974609375,43.12899169921875,43.44139556884765,43.852989196777344,44.646795654296874,45.925909423828124,59.56731903076174,94.27564883423037,103.18299102783203,8.644182505675547,8.517997741699219,6.4059906005859375,6.834343673706055,7.547702941894531,7.797109222412109,7.944999694824219,8.22100830078125,8.401986694335939,8.517997741699219,8.646012878417968,8.777000427246094,8.943017578125,9.182997131347657,9.407005310058594,10.092002868652344,54.167663635253994,58.40599822998047,2471.2522081991,2451.377998352051,1955.161994934082,2027.3316092529296,2397.31223449707,2408.266999053955,2414.845812988281,2427.991008758545,2441.1448165893557,2451.377998352051,2461.766409301758,2470.540797424316,2481.9885787963867,2503.30721282959,2544.661808776855,3065.082251739502,4291.080958450584,6801.5839920043945,2145.8559837226476,2118.938003540039,1665.5560150146484,1690.1750184326172,2066.595556335449,2091.9777992248537,2096.167807006836,2103.567497253418,2110.79921875,2118.938003540039,2139.8452011108398,2151.271398925781,2164.912400817871,2197.624412536621,2238.5944091796873,2588.712129058842,3560.3736507263407,6515.923004150391,149.0128220740557,146.8709945678711,113.5530014038086,115.44032861328125,142.29444946289064,143.7179962158203,144.40920715332032,145.57197189331055,146.35379180908203,146.8709945678711,147.44300384521486,148.07000274658202,148.81261138916017,150.57099609375,158.35038909912103,197.55712295532234,298.8956124572942,445.0449905395508,116.74982244624398,114.99899291992188,90.31400299072266,94.59087823486328,110.67556213378906,112.09326782226563,112.73700866699218,113.7669792175293,114.55100708007812,114.99899291992188,115.44598541259765,116.00139007568359,116.81298370361328,118.45560455322266,124.51500320434569,164.63273498535156,202.29231916810517,256.1989974975586,5583.213415243481,5533.323997497559,4425.615005493164,4531.22866494751,5449.687922058106,5475.0118019104,5485.842996215821,5503.963497161865,5521.042398071289,5533.323997497559,5550.586196899414,5571.134800720214,5598.352798461914,5644.841802978515,5723.473204040527,6578.936742248536,8982.601607467956,22404.7559967041,4934.950114289034,4892.591011047363,3916.3790130615234,4005.4099864654545,4810.244600677491,4828.8413009643555,4843.152980041504,4871.70299911499,4884.054800415039,4892.591011047363,4902.999000549316,4918.383810424804,4946.485810852051,4992.864602661133,5060.797100067139,5869.965576629641,8004.811243759468,13864.912994384766,648.2633009544463,638.8429870605469,504.2320022583008,515.2180277862549,608.6358003234864,613.8122909545898,616.3271911621093,621.3619956970215,627.6037994384766,638.8429870605469,645.509196472168,657.4266052246094,671.4689987182617,687.6175872802735,702.6416984558106,743.847632904053,934.7349416353253,8539.843002319336,12,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 0, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 0, 0, 0]"
15,52.506002439259035,51.609004974365234,39.66400146484375,41.22858421325684,48.240462112426755,49.77900695800781,50.147003173828125,50.871009826660156,51.33100128173828,51.609004974365234,51.909996032714844,52.25551223754883,52.704994201660156,53.600494384765625,55.32824897766113,84.3728012084961,141.43472332002824,580.3109970092773,10.84270678287665,10.554000854492188,7.38800048828125,7.815878372192383,9.185004425048827,9.68325424194336,9.885993957519531,10.184989929199219,10.422012329101562,10.554000854492188,10.684974670410156,10.836009979248047,11.037002563476562,11.312000274658203,11.555753707885742,12.296001815795897,61.39379848480768,325.3100051879883,2881.526016661092,2849.6060104370117,2268.4340057373047,2312.8721302795407,2704.380452728272,2796.1467475891113,2805.5045013427734,2822.7300148010254,2838.5440063476562,2849.6060104370117,2859.729019165039,2869.641487121582,2882.4489974975586,2913.7460136413574,3000.6654930114746,3758.600201797486,6457.818937912188,15227.26798248291,2512.7574249958634,2490.1570014953613,-169.88999938964844,1965.3300980758665,2362.46834564209,2454.28426361084,2460.896495819092,2470.6202449798584,2479.359001159668,2490.1570014953613,2503.24698638916,2511.875991821289,2521.9510192871094,2556.0725021362305,2621.2597484588623,3167.927996826172,4088.1057983781247,5684.175010681152,173.28007907612914,170.95750045776367,129.98497772216797,131.11992099761963,160.74474601745607,167.12725830078125,168.11249542236328,169.4442653656006,170.38600158691406,170.95750045776367,171.56897735595703,172.2545166015625,173.12702178955078,175.09151077270508,183.93198776245117,222.03551826477053,307.72803112030937,2709.3239974975586,134.82493275859508,133.05151748657227,104.64701080322266,106.77553787231446,125.88635406494141,129.83101081848145,130.61051177978516,131.75450134277344,132.55399322509766,133.05151748657227,133.55399322509766,134.16549682617188,134.99900817871094,136.86049270629883,146.12550926208496,181.53014945983887,218.19743068695314,891.5790100097656,6520.538829797297,6457.118999481201,5154.827995300293,5203.97224521637,6169.119347381592,6385.295248031616,6399.397499084473,6425.225749969482,6443.868995666504,6457.118999481201,6470.943000793457,6489.034999847412,6514.14599609375,6571.839496612549,6927.395498275757,7920.457652664185,11856.580649795585,20854.849006652832,5765.737162713815,5706.285495758057,4543.814987182617,4574.200534172059,5455.688803482055,5642.180248260498,5661.453006744385,5684.135250091553,5697.952995300293,5706.285495758057,5716.690994262695,5732.044502258301,5756.283996582031,5810.598503112793,6110.756244659424,7094.395492172244,10816.740184364324,18740.28099822998,754.8016670834811,748.6024971008301,587.4910354614258,603.8888041305543,696.425590133667,717.7554969787598,721.0844917297363,727.7874851226807,742.0649871826172,748.6024971008301,754.5829849243164,765.3055076599121,774.4880142211914,791.8989906311035,811.3552589416504,863.965141296387,1333.1974836731033,5027.461013793945,14,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 0]"
17,59.13660600398424,58.12700271606445,44.09099578857422,45.6900073928833,48.37092529296875,55.85300483703614,56.47900619506836,57.2960090637207,57.77900695800781,58.12700271606445,58.47998809814453,58.86770095825196,59.33399963378906,60.42479553222657,62.90701141357422,100.33342964172363,117.54583050537117,686.0650100708008,11.99576352266135,11.817008972167969,8.592002868652344,8.863747772216797,9.664018936157227,10.852062225341797,11.111000823974608,11.44625473022461,11.683016967773437,11.817008972167969,11.946600341796875,12.110000610351562,12.2960205078125,12.573878479003907,12.865505599975585,13.887805480957027,60.28361994171155,99.22100830078125,3334.1288744639687,3304.0370140075684,2615.6379928588867,2645.77262286377,2737.815778274536,3235.1687564849854,3252.0949005126954,3280.668239593506,3295.9112045288084,3304.0370140075684,3313.3690078735353,3324.3876914978027,3342.306414794922,3388.292218017578,3516.1440280914308,4301.741183776853,5935.736283439843,12666.179000854492,2889.8503164745066,2861.9299926757812,2197.5300064086914,2230.1780390014646,2301.4974514007567,2803.374044036865,2817.0283813476562,2845.750009536743,2856.19580078125,2861.9299926757812,2867.551412963867,2874.2627082824706,2886.682209777832,2931.6839218139653,3019.787842559814,3862.391212158203,6218.68745320902,11520.992988586426,199.0749974634053,196.7760009765625,148.76000213623047,150.8069522857666,155.1423314666748,192.2161750793457,193.5339744567871,195.07198905944824,196.0900146484375,196.7760009765625,197.44100036621094,198.25669174194337,199.330810546875,203.06756973266602,231.07229652404777,247.9580568695068,354.83610070802484,921.6389694213867,156.05914605622,153.7380027770996,117.31299591064453,120.37959783935547,126.28072380065919,149.45812797546387,150.66310577392576,152.1300163269043,153.12540588378906,153.7380027770996,154.347998046875,155.06971130371093,156.07279357910156,159.9972869873047,185.59900741577138,204.1447766113281,267.7613510360813,566.8279876708984,7530.824452732107,7458.042003631592,5875.430999755859,5933.18143397522,6102.603295898438,7368.325649261475,7391.3579948425295,7422.287502288818,7444.4762008666985,7458.042003631592,7474.801594543456,7495.035601043701,7529.734001159668,7599.970200347901,8237.94010429382,9120.913085403441,14870.594165611526,33595.309997558594,6650.245703984747,6587.7185134887695,5203.56999206543,5243.131863159179,5389.753414459228,6502.88589553833,6526.038611602783,6555.928998947144,6576.486988830567,6587.7185134887695,6600.830583190918,6618.712294006347,6648.716015625,6718.008206939698,7248.614456558227,8074.0353141784635,13342.676181961297,20975.40399169922,880.5787487473599,869.4124908447266,655.0120010375977,671.6676521072387,711.0970483398437,829.6758743286132,835.1236358642578,848.2932586669922,862.4521957397461,869.4124908447266,878.5656051635742,887.2965049743652,899.1936019897462,917.9151077270508,934.1494903564453,1033.6750954437246,3230.5566772079533,15733.909004211426,16,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179]"
19,67.36249243954863,66.75999450683594,49.57300567626953,50.70405587768555,52.869472961425785,60.612301635742185,64.61099395751953,65.76101303100586,66.38500518798828,66.75999450683594,67.16560516357421,67.60900268554687,68.1497802734375,69.31541290283204,71.84939346313476,108.32562072753906,127.94022616578253,304.3669891357422,14.105636492792739,14.000984191894531,9.68798828125,10.073117874145508,10.878822479248047,12.520619201660157,13.094601440429688,13.554512023925781,13.832003784179689,14.000984191894531,14.168991088867188,14.350997924804688,14.590986633300782,14.908000183105468,15.242007446289062,16.304632873535155,60.5393139801032,72.84899139404297,3715.587538377413,3681.713005065918,2896.8400115966797,2900.7296900634765,2946.334713592529,3449.7002029418945,3619.985025024414,3653.106990814209,3670.9010147094727,3681.713005065918,3694.986006164551,3713.458201599121,3743.8996185302735,3826.473994445801,4039.609308624267,4992.509953613281,7218.86059748843,13579.969017028809,3231.1700016601762,3209.1829986572266,2480.9750061035156,2489.5334363555908,2511.9466157531742,2957.7786056518557,3153.539984130859,3182.1200065612793,3201.1553970336918,3209.1829986572266,3216.880201721191,3229.0225982666016,3249.9965805053707,3303.9586074829103,3518.7374984741205,4517.126864318848,6325.63599305727,10589.500999450684,222.8054250910377,219.60701751708984,165.98198699951172,166.85102197265627,169.26328796386719,195.65720443725587,215.2581802368164,217.5689926147461,218.84896697998045,219.60701751708984,220.38599853515626,221.40402374267578,222.97862243652344,232.91997680664076,260.05510330200195,277.3846104431152,710.9832428742011,2028.942970275879,174.51261339764116,171.98101043701172,130.7729949951172,132.28962887573243,135.92872497558594,159.8003143310547,168.23499298095703,170.21999740600586,171.33000946044922,171.98101043701172,172.75038452148436,173.62799987792968,174.9782257080078,184.29180755615235,207.3263977050781,224.72612670898437,362.70376695253265,1095.468002319336,8417.346160100076,8350.180000305176,6559.811996459961,6581.405602355957,6635.573059844971,7831.3652023315435,8248.658801269532,8296.903503417969,8327.606002807617,8350.180000305176,8375.505401611328,8406.80520172119,8460.40820159912,8590.158201599123,9459.539198303222,10411.548779296874,18706.089395416537,32460.971000671387,7425.54370745861,7369.576011657715,5759.523002624512,5814.203819580078,5848.165988464356,6938.799515533448,7281.883015441895,7326.330001831055,7352.288591003418,7369.576011657715,7389.489193725586,7417.219589233398,7464.428204345703,7584.391809082032,8359.885794830323,9283.335481719969,13676.624376542479,20491.481979370117,991.8024526414661,974.9690170288086,741.9719696044922,750.470063446045,772.9012260437012,890.5725074768065,938.4896133422851,949.932502746582,966.3015930175782,974.9690170288086,985.5765853881837,998.455224609375,1014.4287979125976,1040.1018020629883,1067.6228172302244,1189.0514497375489,2570.19692515583,24200.622985839844,18,"[0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 0, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 0, 0]"
21,72.82568571204408,72.66499328613281,54.05101776123047,54.773160415649414,56.17729766845703,57.75590362548828,64.29180908203125,71.37150573730469,72.18697814941406,72.66499328613281,73.11100616455079,73.55499420166015,74.14859771728516,75.55501098632813,78.20610122680664,116.29398773193358,168.55860313416207,983.9179992675781,15.000070276575789,15.090988159179688,10.315032958984375,10.81372817993164,11.293379058837889,12.079522705078125,13.277593994140625,14.537494659423828,14.905000305175781,15.090988159179688,15.262017822265625,15.4774169921875,15.702978515625,16.054379272460938,16.391695404052733,17.31262023925781,55.35095005798868,101.70199584960938,4147.714899992476,4118.3950119018555,3226.4229888916016,3242.179802749634,3265.4272857666015,3323.5004920959473,3723.4120208740233,4077.8415145874023,4104.253186035156,4118.3950119018555,4133.881210327148,4154.780180358886,4192.296994018555,4278.570594787598,4529.646867370606,5733.732234954834,20013.36940974611,24088.831031799316,3568.1094878481795,3577.9609909057617,2746.1690063476562,2765.5862709503176,2782.88224105835,2824.3273078918455,3156.6313995361334,3537.3930053710938,3567.178800964355,3577.9609909057617,3586.776399230957,3596.4046035766605,3613.1814102172852,3681.582192993164,3871.3477073669437,5098.7853543090805,10182.42010446245,17398.171005249023,247.18392606341064,247.64299774169922,170.00299835205078,186.11937992858884,188.42136978149415,192.17461547851565,214.53459014892576,244.9214859008789,246.70339965820312,247.64299774169922,248.53161163330077,249.51522521972657,250.9037811279297,257.1912109375,282.6769088745116,310.1010478210449,1015.2851450349965,2603.416000366211,192.556841922404,192.75799560546875,140.1630096435547,148.51966656494142,150.41498443603516,153.73378219604493,169.86480102539062,190.51396942138672,191.9671920776367,192.75799560546875,193.641584777832,194.5374267578125,195.79659423828127,202.01400299072264,219.60571670532215,246.28742095947263,374.1687074432553,1745.777976989746,9334.76255051151,9326.63200378418,7279.265998840332,7303.197422363281,7336.894958801269,7436.0610977172855,8341.091200256347,9258.363998413086,9300.083598327637,9326.63200378418,9356.297996520996,9390.34219970703,9438.366999816895,9565.351397705079,10467.138399505615,11906.454400024411,32102.573220551065,39153.57799530029,8243.39091181509,8232.458000183105,6416.867988586426,6433.310944625855,6485.580985717774,6567.407000732422,7394.380194091797,8174.145503997803,8211.471214294434,8232.458000183105,8256.45478210449,8288.99780883789,8333.194409179689,8446.695602416992,9264.304514312742,10547.345768585204,29026.323783068347,36994.78697967529,1091.3716386964202,1084.8929901123047,823.1420211791992,828.8540939788818,840.425726776123,869.5169082641601,953.3288162231445,1058.1814804077148,1075.8823791503905,1084.8929901123047,1096.5653884887695,1108.8294006347655,1124.5907913208007,1152.2645889282226,1184.320207977295,1278.1302708435057,6113.647110566209,13269.993003845215,20,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 0, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 0, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 0, 0, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 0, 0, 0, 0]"
23,79.05528374385793,79.81400299072266,59.388999938964844,60.40735702514648,61.99984893798828,63.64651679992676,65.60948944091797,77.50475692749023,79.22398376464844,79.81400299072266,80.3499984741211,80.92199325561523,81.59001922607422,82.98148345947266,85.94222068786621,127.20135421752917,186.12572937012877,653.3449859619141,15.85745107054049,15.984012603759766,10.923995971679688,11.406690483093263,11.98070182800293,12.61197280883789,13.204505920410156,15.22800064086914,15.759017944335938,15.984012603759766,16.220977783203125,16.444007873535156,16.683990478515625,17.059986114501953,17.425020217895508,18.649002075195305,66.75640918731986,85.24097442626953,4494.0452904320655,4524.095497131348,3547.590995788574,3559.7736861801145,3586.2728736877443,3647.8577270507812,3756.5035133361816,4438.659992218018,4500.835006713867,4524.095497131348,4544.52001953125,4567.87398147583,4606.896064758301,4690.214500427246,4939.217496871948,6323.344630432128,15883.423639145663,22365.323013305664,3892.802447727283,3927.408489227295,3018.261993408203,3053.58157497406,3069.8402523040772,3117.920248031616,3189.250988006592,3858.08376121521,3911.3090209960938,3927.408489227295,3938.2730102539062,3950.3524894714355,3969.4359970092773,4038.367504119873,4342.98225402832,6027.984523010244,12184.713855324146,22779.91999053955,262.68438480717475,267.8634796142578,198.92398834228516,202.03100017547607,204.6777446746826,207.94048500061035,213.22649383544922,261.35902404785156,266.6069793701172,267.8634796142578,268.92103576660156,270.01350021362305,271.49900817871094,276.81101989746094,301.8799934387207,330.48600196838373,568.3689783477938,1560.332015991211,209.09110917935146,211.5354881286621,161.73499298095703,163.05505184173583,165.3010498046875,168.374755859375,173.26800537109375,207.14647483825684,210.4920196533203,211.5354881286621,212.57100677490234,213.61400604248047,215.0360107421875,220.56198501586914,238.5895004272461,274.3305664062499,480.0974019623668,1620.4419860839844,10153.735046052952,10245.30599975586,8036.51700592041,8063.872068595887,8102.684353256226,8181.006004333496,8389.930000305176,10109.455251693726,10214.842994689941,10245.30599975586,10275.583000183105,10313.20350265503,10364.230995178223,10482.877502441406,11508.504249572754,13430.19669761655,33975.229922218714,52090.27899932861,8953.535966960273,9044.172985076904,7081.514030456543,7109.994645385743,7147.882326889037,7219.762016296387,7402.404987335205,8912.90400314331,9016.395988464355,9044.172985076904,9069.430000305176,9100.347003936768,9148.358978271484,9270.161499023438,10199.87198638916,11911.578696823082,29078.53432136682,41034.593978881836,1200.1990790926795,1192.2500038146973,899.8210067749023,912.1036570739745,927.1113346099853,956.0375080108643,990.6279945373535,1157.0492820739746,1180.3910217285156,1192.2500038146973,1203.9660034179688,1215.8209838867188,1233.5439910888672,1264.4869956970215,1288.6605052947998,1516.4660396575885,10039.635455859512,23389.61597442627,22,"[0, 0, 155, 156, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 0, 35, 36, 37, 38, 39, 40, 41, 42, 43, 221, 222, 223, 227, 228, 231, 234, 235, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 157, 158, 159, 160, 161, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 337, 338, 339, 341, 342, 343, 344, 345, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 224, 225, 226, 229, 230, 232, 233, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 340, 0, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 0, 0, 0, 0, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 0]"


==> data/Workstation/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.1099046610169492,1.0751953125,1.0048828125,1.005109375,1.0071484375000002,1.01416015625,1.0250000000000001,1.046875,1.0625,1.0751953125,1.0857421875,1.1183593749999998,1.1556640625,1.2736328125,1.31416015625,1.4247851562500002,1.4854472656250008,1.4921875,0.6552072298728814,0.6162109375,0.521484375,0.5220507812499999,0.5271484375,0.5396484375,0.5546875,0.58447265625,0.6072265625000001,0.6162109375,0.6228515625,0.6294921875,0.6404296875,0.69453125,0.8857421874999999,1.5389257812500023,2.26941992187501,2.3505859375,194.8317829713983,166.291015625,157.8037109375,157.80620312499997,157.8286328125,158.60869140625002,159.4673828125,162.85009765625,164.83554687499998,166.291015625,168.180859375,171.54296875,217.56796875000003,291.9427734375,302.53388671875,396.0360937500003,475.7573203125011,484.615234375,76.30688890360169,70.208984375,68.3642578125,68.36680664062499,68.38974609375,68.6466796875,68.76875,69.08056640625,69.76113281250001,70.208984375,70.719140625,71.473828125,74.3541015625,84.64140625000002,101.31884765624999,162.81140625000023,236.17381640625104,244.3251953125,4.837029925847458,4.623046875,4.4287109375,4.429220703124999,4.43380859375,4.461230468749999,4.486328125,4.546875,4.58125,4.623046875,4.65703125,4.6984375,4.85625,5.0218750000000005,5.781542968749999,8.359863281250007,10.56459960937503,10.8095703125,20.055432335805083,18.9140625,18.5478515625,18.55034375,18.5727734375,18.63564453125,18.6796875,18.76025390625,18.866796875,18.9140625,18.9625,19.1375,19.3390625,21.22265625,22.7392578125,41.710019531250026,50.88223242187513,51.9013671875,311.8937533103813,275.693359375,264.30859375,264.35787109374996,264.8013671875,266.97900390625,269.0919921875,271.50927734375,273.137109375,275.693359375,279.6478515625,283.678125,369.802734375,399.8349609375,418.83037109374993,626.5843554687506,798.0893925781274,817.1455078125,297.7962460275424,262.4736328125,252.4130859375,252.418466796875,252.46689453125,254.58310546874998,255.3888671875,258.25537109375,260.5564453125,262.4736328125,266.3341796875,270.09882812499995,349.93769531250007,387.5779296875,404.63691406249995,605.2453906250006,776.3145781250024,795.322265625,14.097507282838983,12.3818359375,11.67578125,11.679859375,11.7165625,11.79794921875,11.903906249999999,12.001953125,12.154296875,12.3818359375,13.053906249999999,14.486523437499997,15.5935546875,19.2529296875,20.329101562499996,24.70541015625001,28.28753320312505,28.685546875,0,"[0, 0, 0]"
10,1.107265364148581,1.0830078125,0.9150390625,0.923798828125,0.952109375,0.9891601562500001,1.025,1.0625,1.076171875,1.0830078125,1.08984375,1.0986328125,1.1068359375,1.123046875,1.1435546875,1.3070703124999934,6.958761718750072,7.943359375,0.5748350114774624,0.5703125,0.4765625,0.49700195312499995,0.5224414062499999,0.53408203125,0.5505859375000001,0.5615234375,0.56640625,0.5703125,0.5751953125,0.5816406249999999,0.591796875,0.6017578125,0.615234375,0.63771484375,0.9449394531250004,0.9501953125,164.80063778171953,161.048828125,149.57421875,149.95147265625,151.68140624999998,154.66923828125,155.7607421875,158.35302734375,160.04667968750002,161.048828125,162.69785156249998,164.4564453125,165.71933593749998,168.1748046875,171.73154296875,293.04839843749994,403.8420214843853,544.94140625,80.37267842237061,79.2880859375,60.2724609375,60.78987109375,67.31742187500001,69.18564453125,77.0154296875,78.29541015625,78.9005859375,79.2880859375,79.66484375,80.410546875,84.3421875,85.24335937500001,85.978515625,94.85628906249997,165.39549023437803,207.0283203125,4.725396820221202,4.6142578125,4.345703125,4.373150390625,4.4081835937500005,4.45400390625,4.4853515625,4.5380859375,4.58203125,4.6142578125,4.650390625,4.681640625,4.7337890625,4.8146484375,4.9056640625,10.267167968749995,12.524693359375172,14.8857421875,20.471004734453256,19.7978515625,18.701171875,18.728035156249998,18.79681640625,18.99482421875,19.201953125,19.5380859375,19.703125,19.7978515625,19.901953125,20.0142578125,20.15078125,23.171875000000043,26.02666015625,26.94865234375,52.34001562500183,77.4443359375,285.2176609453255,282.02734375,257.0419921875,258.03126171875,261.39167968749996,269.09150390625,273.377734375,278.4248046875,280.9908203125,282.02734375,283.090625,284.1595703125,285.5880859375,289.1587890625,293.2783203125,417.850078125,607.7709042968941,869.748046875,272.05181813439066,269.4921875,244.73828125,245.87705078125,249.38181640624998,255.67998046875,259.3056640625,264.82568359375,268.377734375,269.4921875,270.48359375,271.380859375,272.604296875,274.93222656250003,280.26630859375,400.56287109374995,590.238093750019,849.2958984375,13.165842810934892,12.189453125,11.4951171875,11.510300781249999,11.74861328125,11.9470703125,12.009375,12.08203125,12.146484375,12.189453125,12.248828125000001,12.32421875,12.673242187500001,17.116406250000004,18.4255859375,22.364433593749997,31.394078125000114,32.9521484375,0,"[0, 0, 0]"
20,1.0531684932756464,1.0341796875,0.8857421875,0.8933515624999999,0.91890625,0.9453125,0.9599609375,0.9853515625,1.0185546875,1.0341796875,1.044921875,1.054296875,1.06640625,1.083984375,1.1015625,1.254960937499999,6.64127343750007,6.796875,0.5625162896163469,0.56640625,0.3388671875,0.3831796875,0.42380859374999996,0.4912109375,0.505859375,0.533203125,0.5537109375,0.56640625,0.57421875,0.58203125,0.5888671875,0.5966796875,0.60546875,0.6427343749999999,0.8390136718750099,6.5693359375,156.53097959236865,155.0625,133.880859375,135.94130859375,137.835625,143.8275390625,147.9576171875,151.5048828125,153.512890625,155.0625,156.32832031249998,157.6736328125,159.2234375,162.0775390625,164.4783203125,267.80218749999995,302.871804687501,556.6103515625,75.4958070527523,75.87109375,64.48828125,64.642189453125,65.00361328125,65.98525390625,68.1439453125,74.51318359375,75.2373046875,75.87109375,76.496484375,77.051171875,77.7001953125,78.43203125,79.16298828125001,87.27757812499999,118.12086328125021,228.2978515625,4.579240838719766,4.54296875,3.9248046875,3.95701171875,4.0194921875,4.16103515625,4.3955078125,4.48095703125,4.521484375,4.54296875,4.5673828125,4.59140625,4.621484375,4.666015625,4.712890625,5.380820312499995,12.427406250000201,15.1728515625,18.572769788625937,18.3701171875,17.3623046875,17.36269140625,17.43056640625,17.60791015625,17.741015625,18.03369140625,18.23828125,18.3701171875,18.4986328125,18.6392578125,18.796875,18.96796875,19.100781249999997,21.941738281249997,60.0305957031291,136.267578125,269.73036286749374,268.580078125,234.3955078125,235.96032421874997,237.81689453125,248.03916015625,256.3958984375,261.94873046875,265.6943359375,268.580078125,270.8798828125,272.59296874999995,275.162109375,278.096875,281.90966796875,385.4077343749999,421.04769531250116,892.1337890625,256.7944820553586,255.6943359375,223.3896484375,225.14673242187502,226.8384765625,236.94658203125002,244.53398437500002,249.9736328125,253.16328125,255.6943359375,257.6275390625,259.249609375,261.0859375,264.5138671875,267.02275390625,369.06712890624993,408.2344902343762,871.1845703125,12.935880812135112,12.0966796875,10.61328125,10.651164062500001,10.74109375,11.01669921875,11.316015625,11.58837890625,11.892578125,12.0966796875,12.25,12.40625,12.6009765625,17.1740234375,18.03056640625,21.97193359375,25.870644531250232,131.0966796875,0,"[0, 0, 0]"
30,1.0032879717938312,1.0029296875,0.7470703125,0.8216630859374999,0.884765625,0.923828125,0.9482421875,0.9765625,0.994140625,1.0029296875,1.0126953125,1.0224609375,1.0322265625,1.048828125,1.0615234375,1.1125390624999998,1.5096787109375693,4.1005859375,0.5277601630140693,0.537109375,0.330078125,0.33203125,0.397919921875,0.429052734375,0.4462890625,0.4921875,0.5263671875,0.537109375,0.546875,0.5654296875,0.578125,0.587890625,0.59375,0.616728515625,0.7924882812500087,0.9716796875,152.9848907602814,153.111328125,118.837890625,124.3830869140625,128.566689453125,136.06640625,140.8033203125,145.0888671875,150.5876953125,153.111328125,155.0783203125,156.33828125,157.5802734375,158.91572265625,160.3966796875,196.16174804687478,590.2963437500007,598.9208984375,72.61949838085091,75.01416015625,54.3544921875,54.67116015625,55.55978515625,62.880908203125,64.5140625,66.291015625,73.520703125,75.01416015625,75.8009765625,76.76708984375,77.6455078125,78.4396484375,79.11606445312499,83.568662109375,120.37932226562597,225.466796875,4.40834210548566,4.46337890625,3.5703125,3.6921748046875,3.815830078125,4.025732421875,4.10517578125,4.227294921875,4.404296875,4.46337890625,4.4990234375,4.533203125,4.56640625,4.61328125,4.6484375,4.804638671875,6.5895576171888575,15.8603515625,18.688458066998106,18.67724609375,14.470703125,16.8916220703125,17.498046875,17.738330078125,17.8935546875,18.224365234375,18.4984375,18.67724609375,18.8609375,19.0322265625,19.165625,19.32060546875,19.47294921875,19.9815625,25.145150390626444,57.583984375,262.31932906774216,264.822265625,208.0068359375,216.48273632812501,226.177861328125,234.37666015625,239.10410156249998,248.186279296875,258.7255859375,264.822265625,267.6962890625,270.540625,273.04296875,275.12177734374995,277.42568359375,350.1360351562498,712.7647285156261,886.5419921875,250.23223744842397,252.7490234375,198.451171875,205.648052734375,214.46041015625002,223.10595703125,227.7861328125,236.809814453125,246.9474609375,252.7490234375,255.74843750000002,258.0044921875,260.6166015625,262.5064453125,264.36542968749995,328.495625,700.0457246093758,868.458984375,12.087091619318182,11.84423828125,9.5419921875,10.283554687499999,10.543886718749999,10.75390625,10.8994140625,11.304443359375,11.6091796875,11.84423828125,11.9921875,12.1072265625,12.2755859375,12.704980468750001,16.165820312499996,18.651718749999997,22.303316406250467,28.76171875,0,"[0, 0, 0]"
40,1.0443768073937056,1.041015625,0.9013671875,0.9144511718749999,0.939453125,0.96875,0.982421875,1.0068359375,1.0263671875,1.041015625,1.0556640625,1.068359375,1.08203125,1.09765625,1.111328125,1.1455078125,1.755589843750081,6.0166015625,0.538737250547103,0.541015625,0.361328125,0.371482421875,0.396484375,0.4345703125,0.4638671875,0.5087890625,0.529296875,0.541015625,0.5517578125,0.5654296875,0.578125,0.5947265625,0.60546875,0.6298828125,0.8262695312500155,5.9384765625,149.32448741663194,149.98046875,119.84765625,120.20908593749999,127.96060546874999,135.3791015625,137.26875,142.56787109375,147.94375,149.98046875,151.8513671875,153.2603515625,155.28750000000002,158.4578125,161.07099609375,169.19025390624998,291.9477148437516,523.91015625,74.04407516803876,75.3212890625,54.9091796875,55.07844921875,57.20072265625,63.28876953125,64.3044921875,71.974609375,74.4193359375,75.3212890625,76.401171875,77.3767578125,78.5466796875,79.6013671875,82.2458984375,86.04015625,111.3971679687501,216.2333984375,4.4342768145581495,4.4697265625,3.728515625,3.7974433593750003,3.9139453124999997,4.0595703125,4.123046875,4.31005859375,4.42578125,4.4697265625,4.5009765625,4.534765625,4.57421875,4.6328125,4.67099609375,4.7627734375,9.57511132812511,14.9189453125,18.965027745935807,18.9150390625,17.240234375,17.348623046874998,17.51650390625,17.75576171875,17.9541015625,18.35986328125,18.6615234375,18.9150390625,19.153125,19.400585937499997,19.6419921875,19.883984375,20.02548828125,20.412890625,25.826232421875225,70.45703125,260.5759797376511,262.75,209.0205078125,210.5373984375,223.34529296875,233.5451171875,235.732421875,251.4091796875,258.7982421875,262.75,266.053125,268.871875,272.316796875,275.96054687500003,279.4267578125,293.24292968749995,412.29040039062875,851.193359375,248.35098120310545,250.5537109375,198.2373046875,199.6394921875,211.53810546875002,222.72333984375,224.6943359375,239.51123046875,246.552734375,250.5537109375,253.6986328125,256.3947265625,259.658203125,263.09140625000003,266.1859375,275.6608203125,398.37915820312804,830.263671875,12.224998534545644,11.9267578125,10.4638671875,10.543318359375,10.66693359375,10.82705078125,10.9384765625,11.5087890625,11.751171874999999,11.9267578125,12.2154296875,12.365820312499999,12.466796875,12.649609375,16.17626953125,18.37914062499999,24.26618750000074,29.998046875,0,"[0, 0, 0]"
50,1.0239243399475237,1.0244140625,0.80859375,0.8292421875,0.876953125,0.9052734375,0.92578125,0.9697265625,1.00390625,1.0244140625,1.04296875,1.0654296875,1.0888671875,1.115234375,1.1328125,1.16359375,1.4963750000000262,4.1298828125,0.5345963840603477,0.5458984375,0.365234375,0.3818828125,0.3979296875,0.419921875,0.431640625,0.4931640625,0.5302734375,0.5458984375,0.5615234375,0.576171875,0.5927734375,0.609375,0.619140625,0.64015625,0.6747578125000002,0.6904296875,147.13100542698425,147.685546875,123.3935546875,125.788765625,127.45085937500001,130.66796875,132.6986328125,140.396484375,144.71660156250002,147.685546875,150.429296875,152.5095703125,154.61640625,157.1869140625,159.241015625,165.60617187499997,295.14603125000053,531.23046875,71.27738634849541,74.099609375,54.44140625,54.590375,55.4765234375,57.765039062499994,64.3208984375,65.8125,67.9595703125,74.099609375,75.0431640625,75.853515625,76.6294921875,78.01015625000001,78.773828125,81.0133203125,101.61657031250044,221.3017578125,4.343314726652181,4.400390625,3.599609375,3.6732265625,3.7645703125,3.9242187499999996,4.0076171875,4.1337890625,4.27734375,4.400390625,4.4580078125,4.5048828125,4.5537109375,4.6171875,4.6724609375,4.8380859375,5.479859375000003,15.03125,18.7795643166817,18.7353515625,17.720703125,17.7548828125,17.885703125,18.0771484375,18.1767578125,18.3818359375,18.6025390625,18.7353515625,18.862890625000002,19.0107421875,19.1689453125,19.3380859375,19.4927734375,19.91765625,23.912390625000082,66.6240234375,254.77271172413086,256.59375,215.7958984375,217.31425,220.4608203125,225.8603515625,231.9728515625,241.6787109375,249.57773437499998,256.59375,261.5265625,265.1142578125,268.39628906250005,272.7220703125,276.233203125,286.427890625,411.76012500000155,857.9970703125,243.08979154282142,244.8271484375,205.32421875,206.978640625,209.8939453125,214.4744140625,220.778125,230.4912109375,238.2265625,244.8271484375,249.8826171875,253.214453125,256.39628906250005,260.363671875,263.18378906249995,272.1397265625,399.9545546875014,838.9638671875,11.682920181309445,11.421875,10.15234375,10.1866171875,10.2866015625,10.4287109375,10.5224609375,10.736328125,11.2421875,11.421875,11.572265625,11.811328125,12.039453125,12.2822265625,15.5173828125,17.427109375,22.26867187500015,32.7939453125,0,"[0, 0, 0]"
60,1.01918897122566,1.0205078125,0.837890625,0.85619921875,0.8994140625,0.9326171875,0.953125,0.986328125,1.0078125,1.0205078125,1.033203125,1.0458984375,1.0595703125,1.078125,1.091796875,1.125,1.39970703125001,2.615234375,0.5188250721025607,0.5185546875,0.3505859375,0.367671875,0.393046875,0.4248046875,0.4423828125,0.4755859375,0.501953125,0.5185546875,0.5380859375,0.5537109375,0.572265625,0.59375,0.60546875,0.6294140625,0.7058242187500028,1.1572265625,143.08374212289945,142.7353515625,119.73046875,119.92568750000001,120.70093750000001,123.3423828125,126.54257812499999,134.5380859375,139.5791015625,142.7353515625,147.137890625,150.6978515625,153.3740234375,156.8275390625,158.64921875,161.9694140625,277.4314023437503,557.3828125,70.0469664306315,67.7353515625,53.2177734375,53.891785156249995,54.6503515625,57.3259765625,64.10078125,65.421875,66.45703125,67.7353515625,73.7595703125,75.160546875,76.2775390625,78.14179687500001,78.9521484375,80.0423046875,106.75032421875062,214.51171875,4.292186770638837,4.255859375,3.517578125,3.576171875,3.689453125,3.8587890625,4.0078125,4.12109375,4.193359375,4.255859375,4.394335937499999,4.4755859375,4.525390625,4.5849609375,4.6294921875,4.7266015625,5.658742187500408,9.40625,18.251417305031342,18.25,16.6826171875,16.82395703125,17.09109375,17.424609375,17.667578125,18.01171875,18.166015625,18.25,18.3349609375,18.4365234375,18.5517578125,18.7826171875,18.9384765625,19.20125,23.37983984375004,47.623046875,249.05084168278208,247.13671875,211.5458984375,213.38406640625,217.9489453125,223.2234375,226.5029296875,234.3701171875,240.1658203125,247.13671875,254.924609375,261.0173828125,265.4947265625,271.64921875,274.8111328125,281.26351562499997,405.78200000000686,848.3505859375,237.21232667252934,235.4794921875,200.7333984375,202.69717187499998,207.0140625,212.00390625,215.09296875,223.134765625,228.5623046875,235.4794921875,242.9625,249.20234375,253.29707031249998,259.2357421875,262.2228515625,266.34140625,382.0801562500039,829.251953125,11.838515010252735,11.345703125,10.4072265625,10.481660156250001,10.604375000000001,10.7734375,10.868945312500001,11.0380859375,11.199414062499999,11.345703125,11.5478515625,11.733984375,12.036523437500001,12.419140625,15.548046874999997,17.6409765625,21.784445312500054,233.9775390625,0,"[0, 0, 0]"
70,0.9993061384441001,0.9990234375,0.8115234375,0.8460498046875,0.875,0.912841796875,0.9365234375,0.966796875,0.9873046875,0.9990234375,1.0107421875,1.0234375,1.037109375,1.05859375,1.0771484375,1.1123046875,1.3414160156250077,3.9697265625,0.49664301035927455,0.5126953125,0.3017578125,0.3099169921875,0.331591796875,0.3544921875,0.380859375,0.46484375,0.498046875,0.5126953125,0.525390625,0.5380859375,0.5517578125,0.5673828125,0.5791015625,0.6005859375,0.6976416015625055,5.32421875,145.50433601820765,145.7392578125,114.275390625,118.8480859375,122.605712890625,126.718505859375,131.88330078125,138.3359375,142.0234375,145.7392578125,148.9375,151.09912109375,153.2509765625,155.951171875,158.3193359375,164.871240234375,418.6852392579045,572.9580078125,69.66841578067609,67.3125,52.6533203125,53.767207031249995,54.900927734375,63.242919921875,64.0419921875,65.205078125,66.2470703125,67.3125,72.9697265625,74.619140625,75.392578125,76.513671875,77.631103515625,81.20034179687498,101.22050292968787,225.021484375,4.326917748149104,4.3046875,3.6083984375,3.66544921875,3.784716796875,4.03857421875,4.109375,4.193359375,4.25,4.3046875,4.3876953125,4.45361328125,4.5029296875,4.556640625,4.6044921875,4.704541015625,5.430786132812596,15.6259765625,19.261384485838498,19.2197265625,16.3095703125,17.78654296875,18.17685546875,18.436279296875,18.607421875,18.8837890625,19.0712890625,19.2197265625,19.3916015625,19.5732421875,19.720703125,19.89453125,20.0341796875,20.300244140625,22.88229003906255,55.5576171875,251.67035388508666,250.36474609375,204.3623046875,209.828681640625,219.903076171875,225.877197265625,231.0654296875,239.228515625,244.2802734375,250.36474609375,256.96875,262.1904296875,265.7509765625,269.849609375,273.942626953125,286.6041992187497,532.6701904297795,847.9482421875,240.2570031816747,239.24853515625,194.0390625,199.23447265625,209.278564453125,215.15185546875,220.10888671875,228.411376953125,233.119140625,239.24853515625,245.2939453125,250.55419921875,253.9462890625,257.658203125,261.503173828125,272.45068359375,520.9892333985292,829.166015625,11.413350703411961,11.0693359375,10.1728515625,10.2396044921875,10.333544921875,10.4306640625,10.4912109375,10.6259765625,10.8212890625,11.0693359375,11.2900390625,11.4619140625,11.708984375,12.22265625,15.0,16.760693359374997,20.022739257812514,23.431640625,0,"[0, 0, 0]"
80,1.001449899354871,0.9931640625,0.8408203125,0.8564453125,0.8857421875,0.921875,0.9375,0.962890625,0.98046875,0.9931640625,1.0078125,1.021484375,1.041015625,1.0693359375,1.0986328125,1.165078124999999,1.4541230468750044,5.5302734375,0.49555633783006603,0.4990234375,0.345703125,0.356443359375,0.37986328125,0.4033203125,0.419921875,0.455078125,0.484375,0.4990234375,0.5126953125,0.52734375,0.54296875,0.5615234375,0.5752929687499995,0.6044921875,0.6749003906250195,4.1005859375,145.1554767984847,144.150390625,118.4609375,125.633568359375,127.9126171875,133.79208984375,135.7072265625,138.1142578125,140.97421874999998,144.150390625,147.059375,149.6865234375,152.0658203125,155.0490234375,157.04130859375,161.89693359374996,272.4361074218765,1288.8515625,70.08559954178335,72.970703125,53.5263671875,53.75673828125,54.80126953125,62.8369140625,63.262304687500006,64.2705078125,66.02265625,72.970703125,73.51640625,74.2548828125,75.4033203125,76.7365234375,77.58818359374999,79.59558593749998,93.88319140625087,221.025390625,4.304665034569414,4.345703125,3.6484375,3.67382421875,3.798828125,3.9736328125,4.025390625,4.119140625,4.2375,4.345703125,4.400390625,4.443359375,4.490234375,4.5498046875,4.599609375,4.746152343749999,5.379072265625034,14.6298828125,18.082480949314863,18.009765625,13.638671875,17.112296875000002,17.22361328125,17.3701171875,17.462890625,17.6943359375,17.9091796875,18.009765625,18.1189453125,18.2724609375,18.517578125,18.771484375,18.93857421875,19.336992187499998,22.023664062500046,64.1064453125,250.72202428767002,249.3828125,202.10546875,220.7833828125,224.8796484375,229.76328125,232.2958984375,237.9462890625,245.383984375,249.3828125,255.093359375,258.98613281250005,264.111328125,267.8591796875,271.27041015624997,279.64671875,384.0511894531261,1415.662109375,239.12522856133728,237.6572265625,193.181640625,210.19844921875,214.23017578125,218.82646484375002,221.61894531250002,226.73876953125,233.930859375,237.6572265625,243.46953125,247.1091796875,252.0341796875,255.6228515625,258.84375,265.9835156249999,372.768603515626,1402.53125,11.596795726332767,11.3916015625,8.923828125,10.228513671875,10.32421875,10.42958984375,10.5048828125,10.76171875,11.282421874999999,11.3916015625,11.482421875,11.6005859375,11.8861328125,12.1642578125,15.404687499999998,17.23048828125,20.766880859375057,22.44921875,0,"[0, 0, 0]"
90,1.0136720540543638,1.009765625,0.81640625,0.8489833984375,0.8837890625,0.9150390625,0.9368164062500001,0.974609375,0.99609375,1.009765625,1.0244140625,1.0390625,1.056640625,1.0791015625,1.09765625,1.1488964843750002,1.50879687500003,15.1064453125,0.48315868370691234,0.4912109375,0.2861328125,0.30938671875,0.3271484375,0.35415039062500003,0.3779296875,0.4375,0.4716796875,0.4912109375,0.509765625,0.52734375,0.5458984375,0.5693359375,0.5830078125,0.611328125,0.6888437500000038,0.9697265625,142.540648921663,141.29248046875,116.521484375,119.6951376953125,124.669013671875,128.261572265625,131.02724609375,134.223876953125,137.85625,141.29248046875,143.6369140625,147.6419921875,151.50136718750002,155.33876953125,158.43388671875,164.74695312500003,282.1846982421878,631.705078125,70.17350582714522,67.6552734375,53.6142578125,54.0087890625,54.932626953124995,63.3732421875,64.01953125,64.962890625,66.1623046875,67.6552734375,72.9439453125,74.84541015625,75.98828125,78.051171875,79.53129882812499,84.73485351562502,102.43264453125549,843.349609375,4.359331489789604,4.3271484375,3.2578125,3.7053203125000005,3.861845703125,4.048828125,4.123046875,4.21484375,4.28125,4.3271484375,4.375,4.421875,4.4658203125,4.52412109375,4.578125,4.855869140625001,10.41119921875002,18.3662109375,18.63848368886368,18.40185546875,14.2783203125,17.2587724609375,17.48828125,17.714501953125,17.8642578125,18.097900390625,18.26953125,18.40185546875,18.611328125,18.8271484375,19.0224609375,19.283886718749997,19.523779296875,24.464941406250006,28.76776757812514,64.875,248.74050098694767,244.87646484375,203.236328125,212.79046875,219.08501953125,226.56455078125,230.55634765625,235.6376953125,240.73027343750002,244.87646484375,250.2689453125,257.5859375,264.38671875,270.66806640625,274.96884765625,283.400146484375,405.40518261718887,1032.5888671875,237.20880066522278,233.5595703125,193.2587890625,202.178646484375,208.24198242187498,215.426318359375,219.66464843749998,224.52099609375,229.5318359375,233.5595703125,238.58125,245.8154296875,252.436328125,258.36103515625,262.736328125,270.48537109375,391.2058144531263,1020.0966796875,11.53170032172488,11.10205078125,9.9775390625,10.220611328124999,10.342314453125,10.490869140625,10.5986328125,10.78515625,10.9181640625,11.10205078125,11.3328125,11.5546875,11.884179687500001,12.341796875,15.070996093749999,17.192939453125007,20.109056640625067,26.419921875,0,"[0, 0, 0]"
100,0.9838106155713452,0.9794921875,0.8056640625,0.839841796875,0.869140625,0.900390625,0.9189453125,0.947265625,0.9677734375,0.9794921875,0.994140625,1.009765625,1.0263671875,1.0478515625,1.0654296875,1.123046875,1.3506406250000111,4.53125,0.49360407724204036,0.5078125,0.29296875,0.30273046875,0.32322265625,0.3525390625,0.375,0.4560546875,0.4892578125,0.5078125,0.5224609375,0.5380859375,0.5537109375,0.57421875,0.5888671875,0.623046875,0.7197539062500056,1.2509765625,145.86294509371353,145.1533203125,119.798828125,120.574119140625,123.7341015625,130.66064453125,134.0966796875,139.6474609375,143.3212890625,145.1533203125,147.452734375,150.2109375,153.8232421875,157.204296875,159.05966796874998,164.0512890625,274.3166269531254,521.9912109375,68.45401854085056,66.4306640625,52.736328125,53.483373046875,53.95603515625,55.83095703125,62.24375,64.40625,65.386328125,66.4306640625,72.4576171875,73.4646484375,74.944921875,76.2451171875,77.30087890625,80.33128906249998,104.46024218750105,215.8876953125,4.345660637449992,4.33984375,3.4892578125,3.632775390625,3.7294921875,3.87490234375,4.0322265625,4.177734375,4.2666015625,4.33984375,4.439257812499999,4.5146484375,4.572265625,4.6435546875,4.6982421875,4.8154296875,5.484400390625005,14.9072265625,18.042985517117437,18.0419921875,14.1923828125,16.836908203125,17.1240234375,17.3701171875,17.5037109375,17.7314453125,17.9267578125,18.0419921875,18.140625,18.2412109375,18.365234375,18.55078125,18.7021484375,19.087910156249997,22.298958984375027,54.0537109375,249.6471514783714,247.341796875,208.982421875,215.054361328125,222.054609375,227.28203125,229.65566406250002,237.87255859375,243.41933593750002,247.341796875,252.8052734375,258.516015625,264.092578125,269.3849609375,273.0892578125,283.628046875,389.2139355468774,830.9755859375,238.1830244819449,236.06640625,199.1171875,204.5761484375,211.1527734375,216.49697265625,218.8212890625,226.9453125,232.1876953125,236.06640625,241.32773437499998,246.905078125,252.51718749999998,257.4265625,260.6119140625,270.4971484375,376.6955468750008,811.9814453125,11.464126996426488,11.0751953125,9.4052734375,10.1992109375,10.31931640625,10.4384765625,10.544921875,10.72705078125,10.9033203125,11.0751953125,11.3203125,11.466406249999999,11.662109375,12.232421875,15.03515625,16.943613281249995,20.253103515625035,97.4296875,0,"[0, 0, 0]"


==> data/Workstation/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,0.999900688559322,0.97265625,0.8837890625,0.884072265625,0.88662109375,0.900390625,0.9208984375,0.94140625,0.9583984375000001,0.97265625,0.9861328125,1.0021484374999998,1.02421875,1.0529296875,1.1719726562499986,1.47578125,1.48087890625,1.4814453125,0.6107984639830508,0.58984375,0.5166015625,0.517224609375,0.52283203125,0.55537109375,0.5642578125000001,0.5771484375,0.587890625,0.58984375,0.59375,0.6025390625,0.6171875,0.6439453125,0.8159179687499999,0.9437109375000001,0.9732773437500004,0.9765625,130.6696073887712,128.0517578125,115.2099609375,115.505001953125,118.16037109375,120.8849609375,122.2962890625,124.47216796875,126.7953125,128.0517578125,129.319921875,130.675390625,131.52578125,133.48203125,136.2576171875,204.70005859375024,276.823228515626,284.8369140625,78.09901350635593,73.9140625,72.2275390625,72.23671484375001,72.31929687499999,72.50634765625,72.7232421875,72.87890625,73.30039062499999,73.9140625,74.6296875,75.57890625,81.78828125,83.04414062500001,89.48984374999989,134.68689453125,136.77132617187502,137.0029296875,4.433047537076271,4.2216796875,4.0478515625,4.04796484375,4.048984375,4.09384765625,4.1279296875,4.16796875,4.1896484375,4.2216796875,4.241015625,4.29375,4.3181640625,4.452734375,4.754882812499998,8.941132812500012,12.54313671875005,12.943359375,10.66404594809322,9.9658203125,9.5810546875,9.5819609375,9.5901171875,9.64677734375,9.7318359375,9.78759765625,9.8734375,9.9658203125,10.021484375,10.0798828125,10.2283203125,10.471093750000001,10.820703124999985,26.540273437500048,41.71701562500021,43.4033203125,239.58093882415255,232.0341796875,221.8544921875,221.91487109374998,222.45828124999997,223.33798828125,224.0291015625,226.29345703125,230.01308593750002,232.0341796875,233.8068359375,236.13203125,241.02871093750002,245.59238281249998,257.1666015624996,389.06966796875025,464.88558007812605,473.3095703125,225.476413532839,218.9755859375,208.87890625,208.928013671875,209.36998046875,210.31708984375,211.1712890625,213.484375,216.92734375,218.9755859375,219.675390625,222.372265625,226.09746093750002,231.1298828125,239.18388671874965,366.63675781250026,441.37451562500104,449.6787109375,14.104525291313559,12.7607421875,12.048828125,12.049224609374999,12.052792968750001,12.116503906250001,12.13359375,12.2509765625,12.557226562500002,12.7607421875,12.960156249999999,14.049609375,15.190429687500005,18.938085937500002,20.334082031249995,24.06890625,24.613335937500004,24.673828125,0,"[0, 0, 0]"
10,1.0571949342654423,1.0615234375,0.9150390625,0.92087890625,0.932578125,0.95986328125,0.9783203125,1.0224609375,1.0498046875,1.0615234375,1.07109375,1.078125,1.0869140625,1.103515625,1.12119140625,1.189453125,2.1734628906250517,2.8818359375,0.5615413710350584,0.560546875,0.4697265625,0.4790703125,0.49507812500000004,0.5126953125,0.52421875,0.5400390625,0.5546875,0.560546875,0.56640625,0.5732421875,0.58203125,0.5900390625,0.603515625,0.6379882812499997,1.0907207031250064,1.177734375,101.9671702185935,99.0048828125,89.8544921875,90.03319140625,90.874921875,94.07451171875,95.107421875,96.783203125,98.2328125,99.0048828125,99.58652343749999,100.1986328125,104.67832031250003,117.8384765625,120.637890625,128.70240234374995,161.59050585937638,180.30078125,72.84686554413607,73.634765625,52.224609375,52.64858203125,53.43990234375,61.9779296875,70.89140625,73.0,73.4677734375,73.634765625,73.81640625,74.0029296875,74.26386718750001,74.6650390625,75.1279296875,79.08238281249989,129.2353046875005,135.8203125,4.279908245513355,4.265625,4.0029296875,4.01811328125,4.041953125,4.12392578125,4.14921875,4.208984375,4.24609375,4.265625,4.28125,4.298828125,4.3203125,4.3583984375,4.396484375,4.511015624999997,8.903382812500368,13.9443359375,9.696504264920701,9.6162109375,9.1064453125,9.149076171875,9.224453125,9.353515625,9.4095703125,9.5205078125,9.5763671875,9.6162109375,9.6501953125,9.685742187499999,9.740234375,9.824609375,9.89951171875,10.74544921874999,25.45575195312623,42.30078125,202.6801863783389,200.078125,178.1416015625,178.357091796875,179.60181640625,184.51923828125,193.8291015625,196.91015625,198.946875,200.078125,200.93515625,202.177734375,207.35820312500002,219.463671875,222.84033203125,233.2510546875,351.4928339843781,394.2001953125,190.4091845784641,187.9052734375,166.8623046875,167.053267578125,168.1753515625,172.691015625,182.01289062499998,185.0654296875,186.9353515625,187.9052734375,188.923828125,189.7759765625,192.3994140625,206.9216796875,210.54287109375,220.95978515625,328.1725156250035,375.900390625,12.27100179987479,11.8505859375,10.9033203125,10.935439453125,11.0146484375,11.206640625,11.4587890625,11.6435546875,11.7578125,11.8505859375,11.9490234375,12.0419921875,12.144140625,12.867773437500006,16.13837890625,19.30009765625,24.011904296875194,26.6953125,0,"[0, 0, 0]"
20,1.0272012158569641,1.0263671875,0.89453125,0.89784765625,0.921875,0.9560546875,0.9775390625,1.0029296875,1.0185546875,1.0263671875,1.0341796875,1.0439453125,1.0556640625,1.0732421875,1.09482421875,1.13087890625,1.5098867187500344,1.677734375,0.5504179915554629,0.55078125,0.412109375,0.421072265625,0.46767578125,0.50869140625,0.51953125,0.53515625,0.544921875,0.55078125,0.556640625,0.5634765625,0.5703125,0.5802734375,0.591796875,0.6133593749999999,0.7823144531250059,0.8408203125,103.89258464084654,102.599609375,88.0791015625,88.49870312499999,89.66730468749999,95.713671875,98.34433593749999,100.49951171875,101.66035156250001,102.599609375,103.1685546875,103.895703125,104.70683593749999,107.0642578125,125.46611328124999,132.32140625,139.0489433593752,187.8916015625,72.72466720313803,73.033203125,60.1845703125,60.520253906250005,61.33275390625,65.44580078125,70.6171875,71.896484375,72.523046875,73.033203125,73.662109375,74.060546875,74.4125,74.8248046875,75.1134765625,79.9576953125,100.79374218750013,126.4375,4.1634369787322765,4.1640625,3.6748046875,3.724154296875,3.84708984375,3.95703125,4.0318359375,4.10546875,4.14453125,4.1640625,4.1826171875,4.203125,4.2275390625,4.2607421875,4.290234375,4.549042968749999,4.783880859375007,13.21484375,9.513538300145955,9.4619140625,8.470703125,8.550974609375,8.74279296875,9.001562499999999,9.1328125,9.310546875,9.399609375,9.4619140625,9.533007812500001,9.611328125,9.673242187500001,9.751171875,9.80888671875,10.20775390625,21.743736328125866,51.5693359375,204.10023978315263,203.0546875,174.16796875,175.11682421875,179.7969921875,189.80166015625,195.505859375,199.56982421875,201.4142578125,203.0546875,204.49433593749998,205.7857421875,206.905078125,212.78652343750002,225.4630859375,236.175078125,274.5479199218755,403.9208984375,191.87184633027522,190.8193359375,163.6083984375,163.73451562499997,168.47529296875,178.3431640625,183.890625,187.796875,189.2861328125,190.8193359375,192.22578125,193.4296875,194.5275390625,198.10078125,213.5458984375,222.22714843749998,256.66676562500055,380.892578125,12.228393452877398,11.955078125,10.392578125,10.414603515625,10.7196484375,11.16787109375,11.41015625,11.59326171875,11.816796875000001,11.955078125,12.0478515625,12.119140625,12.189453125,12.4166015625,16.13779296875,18.315332031249998,23.602408203125094,27.3046875,0,"[0, 0, 0]"
30,1.0004275103152056,1.00390625,0.8291015625,0.8451855468749999,0.871552734375,0.9104980468749999,0.93359375,0.96484375,0.98828125,1.00390625,1.017578125,1.0283203125,1.0419921875,1.0595703125,1.0797363281249999,1.120693359375,1.5058359375000947,1.8798828125,0.5337093733089827,0.546875,0.3154296875,0.3309052734375,0.350068359375,0.39033203125000004,0.423828125,0.5029296875,0.533203125,0.546875,0.5634765625,0.5751953125,0.5888671875,0.6044921875,0.6142578125,0.6328125,0.8426132812500029,1.109375,97.94818458722267,98.91552734375,72.28515625,73.9493388671875,76.56789062499999,83.789892578125,87.1841796875,93.885498046875,97.40800781249999,98.91552734375,100.1138671875,101.0974609375,102.1578125,103.8814453125,111.44428710937495,125.89685546874999,159.19048046875037,190.7958984375,68.5652843656994,70.30615234375,49.4189453125,50.341790039062495,51.70111328125,59.889990234375006,60.976660156250006,63.572021484375,69.66796875,70.30615234375,70.95546875,71.6099609375,72.5181640625,73.6076171875,74.183251953125,77.34435546874997,118.39387402343777,122.24609375,4.1825949928977275,4.2060546875,3.4501953125,3.480330078125,3.54779296875,3.79365234375,3.89033203125,4.064453125,4.16796875,4.2060546875,4.244140625,4.2900390625,4.3375,4.392578125,4.4365234375,4.658955078125,8.842505859375034,9.8310546875,9.304316004633387,9.28515625,8.3271484375,8.348115234375,8.546357421875,8.74609375,8.901171875,9.072265625,9.1931640625,9.28515625,9.357421875,9.44033203125,9.5650390625,9.6884765625,9.78349609375,10.035283203125001,13.023205078125134,35.111328125,193.5099669617492,196.31787109375,149.0009765625,155.10457324218748,162.47586914062498,168.364453125,175.2560546875,184.67529296875,194.2158203125,196.31787109375,197.621484375,199.402734375,202.203125,204.94970703125,210.07583007812497,226.741962890625,318.9282871093751,378.26953125,181.53451683407738,184.63720703125,137.7919921875,143.956013671875,150.49333007812498,156.473583984375,163.91904296875,173.266357421875,182.52988281249998,184.63720703125,185.8732421875,187.189453125,189.83515625,192.2181640625,196.4447265625,213.9760546875,298.4048798828127,359.955078125,11.975450127671808,11.5771484375,10.5634765625,10.607203125,10.712255859374999,10.8125,10.902734375,11.326171875,11.476367187500001,11.5771484375,11.72421875,12.041796875,12.2109375,12.5419921875,15.686425781249998,17.6360546875,22.10813574218804,25.1982421875,0,"[0, 0, 0]"
40,0.9685460576021259,0.9677734375,0.798828125,0.814443359375,0.85251953125,0.8837890625,0.9033203125,0.9326171875,0.9541015625,0.9677734375,0.98046875,0.99609375,1.009765625,1.0302734375,1.0498046875,1.09283203125,1.3315996093750244,2.5,0.523367076776782,0.5302734375,0.3583984375,0.371671875,0.40330078125,0.43349609375,0.44921875,0.484375,0.513671875,0.5302734375,0.54296875,0.5556640625,0.5712890625,0.587890625,0.6005859375,0.6201171875,0.6656269531250003,0.6865234375,95.78687286694976,96.591796875,70.1328125,70.53125390625,73.936953125,77.6482421875,81.170703125,87.26953125,92.62832031250001,96.591796875,99.26738281249999,101.47187500000001,103.2603515625,104.9564453125,108.71962890625,129.4346484375,432.9555605468777,593.7744140625,67.86508905077636,70.052734375,49.107421875,49.985953124999995,51.31810546875,58.94921875,59.8802734375,61.7861328125,68.4759765625,70.052734375,71.0306640625,72.1169921875,73.0828125,74.1515625,74.8759765625,78.68408203125,101.02832226562506,156.681640625,4.029681149697791,4.0537109375,3.283203125,3.35505078125,3.48337890625,3.7,3.763671875,3.89013671875,3.9865234375,4.0537109375,4.103515625,4.144140625,4.1875,4.239453125000001,4.29501953125,4.503203125000001,4.9173242187500525,15.0849609375,9.196483642272822,9.1767578125,7.8251953125,8.067693359375,8.323945312500001,8.58681640625,8.705859375,8.90283203125,9.072656250000001,9.1767578125,9.2744140625,9.3818359375,9.5048828125,9.645703125,9.7666015625,10.189882812499999,13.918767578125065,39.1298828125,190.1420179957795,192.990234375,151.4462890625,153.35145703125,157.42732421875002,162.61259765625002,166.190234375,174.48876953125,185.3115234375,192.990234375,196.9072265625,200.821484375,203.738671875,206.76015625,212.13730468749998,230.26853515624998,533.6585078125037,694.29296875,178.37003984407565,181.2783203125,140.77734375,142.8031015625,146.47017578125,151.66298828125,155.43359375,163.28515625,173.349609375,181.2783203125,185.0134765625,188.651953125,191.487890625,194.1435546875,198.33037109375,218.142734375,521.6293359375036,682.1298828125,11.771978151703834,11.439453125,10.1572265625,10.2173984375,10.39150390625,10.54482421875,10.671679687500001,10.9052734375,11.248046875,11.439453125,11.644335937500001,11.9111328125,12.149804687500001,12.501757812500001,15.520117187499997,17.129628906249998,23.148267578125775,30.556640625,0,"[0, 0, 0]"
50,0.953555807665055,0.9521484375,0.7802734375,0.8095625000000001,0.8447265625,0.875,0.8933593750000001,0.916015625,0.9365234375,0.9521484375,0.9658203125,0.978515625,0.9951171875,1.0166015625,1.0341796875,1.07716796875,1.4014941406250259,2.794921875,0.5245462680268422,0.5341796875,0.3740234375,0.3759765625,0.39255859374999996,0.41796875,0.4326171875,0.4931640625,0.5224609375,0.5341796875,0.5458984375,0.556640625,0.5732421875,0.5927734375,0.6075195312499999,0.630859375,0.6591835937500008,0.7626953125,94.31544368956318,94.5146484375,72.140625,72.9550234375,75.09751953125,79.78984375,81.3158203125,85.1416015625,90.2759765625,94.5146484375,97.3490234375,99.21953125,100.861328125,103.8078125,105.51875,126.69980468749999,444.5069042968798,516.64453125,66.7638711601784,69.2294921875,48.513671875,48.816078125000004,51.02240234375,59.073828125,59.8076171875,61.1748046875,62.8955078125,69.2294921875,70.5140625,71.3408203125,72.11171875,73.437890625,74.176171875,75.96115234375,89.33283789062557,136.05859375,4.02868534303101,4.0302734375,3.349609375,3.3964746093750002,3.52537109375,3.7263671874999997,3.783203125,3.8740234375,3.962890625,4.0302734375,4.104296874999999,4.150390625,4.19921875,4.2646484375,4.3095703125,4.4053515625,4.86733398437503,10.0185546875,9.277915555185063,9.2470703125,7.953125,8.1044609375,8.49896484375,8.727343750000001,8.856250000000001,9.017578125,9.1458984375,9.2470703125,9.3603515625,9.447265625,9.5390625,9.7208984375,9.8095703125,10.041015625,13.899687500000255,40.578125,187.43089688750416,187.75390625,148.9443359375,151.73827148437502,158.57283203125002,165.0232421875,167.068359375,171.40185546875,179.9642578125,187.75390625,194.2169921875,197.216015625,200.48593749999998,204.79863281250002,208.63154296874998,228.4905078125,543.8235742187547,617.2900390625,175.86401782364956,176.4482421875,138.4677734375,140.85133984375,147.98898437499997,154.1685546875,156.15546875,160.298828125,168.3408203125,176.4482421875,182.54335937500002,185.4890625,188.3583984375,192.44804687500002,195.21142578125,215.590234375,531.9247382812548,604.9990234375,11.566879063854618,11.267578125,10.212890625,10.24803125,10.365195312500001,10.5029296875,10.5830078125,10.79052734375,11.0392578125,11.267578125,11.4283203125,11.618749999999999,11.845117187500001,12.259765625,15.1615234375,16.71810546875,20.869310546875035,22.5546875,0,"[0, 0, 0]"
60,0.947571435716191,0.9423828125,0.78515625,0.80248828125,0.8330078125,0.8681640625,0.8857421875,0.9140625,0.931640625,0.9423828125,0.9548828124999997,0.96875,0.986328125,1.01171875,1.029296875,1.0855078125,1.4680195312500004,3.5205078125,0.4798266516904508,0.498046875,0.28125,0.30052734375,0.3271484375,0.3544921875,0.3720703125,0.4130859375,0.474609375,0.498046875,0.5146484375,0.5302734375,0.546875,0.5673828125,0.58203125,0.6079296875,0.6418476562500004,0.724609375,92.98022988421913,93.4462890625,71.9453125,72.82615625,75.9419140625,80.2802734375,83.94082031250001,86.2197265625,89.8408203125,93.4462890625,96.34648437499999,98.1693359375,99.75898437500001,101.8134765625,103.6712890625,117.7236328125,135.24155468750087,191.5986328125,65.3731505484796,63.419921875,49.154296875,49.692296875000004,51.2537109375,58.678515625,59.369921875,60.3310546875,61.70859375,63.419921875,68.822265625,70.4009765625,71.240625,72.4056640625,73.3076171875,74.89378906249999,92.2876328125016,130.5302734375,3.970367097892771,3.951171875,3.416015625,3.4511640625,3.5619921875,3.6982421875,3.744140625,3.8203125,3.890625,3.951171875,4.033203125,4.0927734375,4.140625,4.1982421875,4.2427734375,4.3770703125,4.775160156250003,14.62890625,9.196255199303147,9.16015625,8.146484375,8.298140625,8.483281250000001,8.7087890625,8.7978515625,8.953125,9.0703125,9.16015625,9.2673828125,9.37265625,9.4677734375,9.591015625,9.673828125,9.907343749999999,11.887613281250033,42.6162109375,184.30934577345624,183.5263671875,150.49609375,153.1548203125,156.369375,163.62558593749998,168.4501953125,172.17578125,178.13535156249998,183.5263671875,189.3033203125,194.697265625,197.5140625,201.10859374999998,204.534765625,215.7883984375,263.49370312500616,401.4453125,172.9474008173013,172.544921875,140.12109375,142.39281640625,145.59203125,152.582421875,157.79296875,161.341796875,166.9037109375,172.544921875,177.8181640625,182.998828125,185.88320312500002,188.9154296875,192.231640625,203.29800781249997,245.23857812500304,381.08203125,11.361944956154975,11.0087890625,10.0908203125,10.171851562499999,10.291445312499999,10.4052734375,10.467578125000001,10.6337890625,10.8,11.0087890625,11.1921875,11.341796875,11.5740234375,12.113671875000001,15.0056640625,16.6338671875,20.613109375000263,24.0068359375,0,"[0, 0, 0]"
70,0.9553764494603267,0.9423828125,0.7529296875,0.7700859375,0.8084375,0.8458984374999999,0.865234375,0.8994140625,0.9267578125,0.9423828125,0.9560546875,0.9716796875,0.9912109375,1.0185546875,1.0400390625,1.0763281249999999,6.036492187500016,11.0107421875,0.470794741831972,0.4638671875,0.271484375,0.28305859375,0.2998046875,0.3232421875,0.3427734375,0.400390625,0.435546875,0.4638671875,0.4921875,0.515625,0.53125,0.5542968749999999,0.5701171874999997,0.6005859375,5.61886328125,6.4248046875,92.13786578362019,91.8046875,68.568359375,69.36372265625,72.18382812499999,77.102734375,79.83125,86.4716796875,89.4337890625,91.8046875,94.7654296875,97.13828125,99.3509765625,102.0986328125,104.66972656249999,117.62367187499997,179.5034882812688,486.6025390625,65.54922968932323,68.4697265625,49.021484375,49.442046875,50.2392578125,51.748828125,53.2033203125,60.4814453125,62.6392578125,68.4697265625,69.4205078125,70.6869140625,71.72890625,73.1517578125,74.25859375,78.176875,91.64291015625149,128.9248046875,4.047559163506418,4.1083984375,3.310546875,3.35651953125,3.4773828125,3.575390625,3.677734375,3.8515625,3.96875,4.1083984375,4.1748046875,4.2197265625,4.2705078125,4.3326171875,4.3779296875,4.5151171875,5.162277343750006,10.1142578125,9.240538397024505,9.2236328125,8.1259765625,8.184234374999999,8.3600390625,8.556640625,8.6982421875,8.9677734375,9.1357421875,9.2236328125,9.3154296875,9.4208984375,9.55859375,9.7080078125,9.840429687499999,10.0891796875,14.539058593750283,47.84765625,183.82455558999416,183.830078125,144.7734375,145.24224218749998,150.44832031250002,159.2349609375,163.9541015625,170.541015625,179.265625,183.830078125,190.01171875,193.9736328125,197.5296875,201.89394531250002,206.42246093749998,220.24207031249998,290.8018164062576,585.0927734375,172.40136422476664,172.5380859375,134.1806640625,134.8079296875,139.8937890625,148.4525390625,153.2283203125,159.6328125,167.85625,172.5380859375,178.40761718750002,182.3990234375,185.5669921875,190.0552734375,193.77265625,207.7178515625,277.81040234375973,573.6943359375,11.423191365227538,11.166015625,9.96484375,10.03836328125,10.1805078125,10.33515625,10.4267578125,10.6552734375,10.970117187500001,11.166015625,11.291015625,11.434375,11.6787109375,12.13515625,15.068749999999994,16.528320312499996,20.54343750000018,21.455078125,0,"[0, 0, 0]"
80,0.9561955138451702,0.953125,0.794921875,0.818599609375,0.84455078125,0.87119140625,0.8876953125,0.9169921875,0.939453125,0.953125,0.9658203125,0.9814453125,1.0009765625,1.02734375,1.048828125,1.0909960937500003,1.181751953125013,2.6796875,0.4973360189602597,0.513671875,0.3212890625,0.3349609375,0.36328125,0.3896484375,0.4052734375,0.4345703125,0.46875,0.513671875,0.5283203125,0.5390625,0.5576171875,0.5888671875,0.6102539062499996,0.6376953125,0.6708984375,0.896484375,91.07039223115041,89.96484375,63.2890625,63.995621093749996,70.73,75.80771484375,80.0861328125,85.83056640625,87.98222656249999,89.96484375,93.40390625,96.1408203125,98.54511718750001,100.99140625,103.08779296874998,113.90705078125006,132.4739453125004,402.998046875,64.5581403391206,63.8056640625,48.9541015625,49.18665234375,49.72541015625,50.89267578125,52.442773437499994,59.673828125,61.1298828125,63.8056640625,69.35332031249999,70.3955078125,71.208984375,72.8505859375,73.926171875,77.24189453125004,82.30356640625,114.833984375,4.018066502311627,4.03125,3.3115234375,3.3440703125,3.4146875,3.50791015625,3.60546875,3.84375,3.9345703125,4.03125,4.1416015625,4.205078125,4.26171875,4.322265625,4.37001953125,4.48064453125,4.96786718750004,10.767578125,9.358027831743065,9.359375,8.390625,8.455318359375001,8.57990234375,8.77158203125,8.8828125,9.06396484375,9.22734375,9.359375,9.470703125,9.5615234375,9.6669921875,9.7958984375,9.91787109375,10.11345703125,14.677859375000054,29.81640625,181.9060759363319,181.4541015625,137.4677734375,141.47291796874998,146.52099609375,157.21552734374998,161.7111328125,170.39794921875,174.82421875,181.4541015625,188.3154296875,193.14921875,196.33261718750003,200.8501953125,204.30498046875,214.31800781250007,272.82588867189173,510.083984375,170.45815843713112,170.2705078125,126.908203125,130.807013671875,135.75072265625,146.32529296875,150.8814453125,159.57470703125,163.714453125,170.2705078125,176.53398437500002,181.40703125,184.5341796875,188.70625,191.7861328125,200.9955078125001,255.7234804687664,493.8828125,11.447917499200766,11.2275390625,10.162109375,10.292072265625,10.3818359375,10.474609375,10.5283203125,10.63671875,10.7978515625,11.2275390625,11.3994140625,11.525390625,11.734375,12.182421875000001,14.943945312499995,16.63484375,19.332943359375005,22.6357421875,0,"[0, 0, 0]"
90,0.9333212292583425,0.927734375,0.7666015625,0.7934111328125,0.8212890625,0.8515625,0.8681640625,0.896484375,0.916015625,0.927734375,0.9404296875,0.9560546875,0.9765625,1.00390625,1.0244140625,1.0600292968750002,1.158203125,5.330078125,0.49000249959891823,0.501953125,0.318359375,0.3354033203125,0.355009765625,0.37890625,0.392578125,0.42578125,0.47265625,0.501953125,0.5224609375,0.5380859375,0.5556640625,0.5771484375,0.591796875,0.6162109375,0.6610576171875042,0.8291015625,90.01141632717959,89.18603515625,63.3935546875,64.14068359375,68.224052734375,75.3830078125,77.919921875,83.4794921875,87.11972656249999,89.18603515625,91.72421875,94.98056640625,98.191796875,101.13818359375,103.0341796875,113.4086132812502,282.93090039066374,477.7666015625,64.33504724170334,62.12353515625,47.4404296875,48.815739257812496,49.5107421875,51.588916015625,58.205078125,59.801025390625,60.9638671875,62.12353515625,67.65078125,69.97666015624999,71.3669921875,72.76328125,73.961279296875,75.88125000000001,85.54657031250024,107.5009765625,3.9645209149821232,3.9404296875,3.2724609375,3.371978515625,3.4370410156249998,3.5791015625,3.7001953125,3.81640625,3.888671875,3.9404296875,4.0302734375,4.1103515625,4.1708984375,4.2373046875,4.279296875,4.419404296875,4.750066406250021,11.275390625,9.063288555418042,9.0498046875,7.94921875,8.045255859375,8.213408203125,8.45634765625,8.57548828125,8.81640625,8.955078125,9.0498046875,9.146484375,9.2548828125,9.373046875,9.51923828125,9.6533203125,9.9130859375,10.660347656250032,40.43359375,180.11579660570223,176.89892578125,137.267578125,138.0560986328125,142.733818359375,156.07177734375,161.3482421875,168.93115234375,173.59375,176.89892578125,181.9646484375,190.0376953125,195.76992187500002,200.90576171875,204.085205078125,215.85877929687513,392.6420234375405,573.90234375,168.79759676814035,166.0185546875,126.6767578125,127.3420322265625,132.23182617187499,145.34599609375,150.5720703125,158.037841796875,162.6708984375,166.0185546875,170.4921875,178.5599609375,184.00078125,188.634765625,191.81577148437498,202.17488281250007,379.01031347660296,562.771484375,11.318199837561881,10.99560546875,9.9404296875,10.0300732421875,10.168486328125,10.279296875,10.365234375,10.54296875,10.71875,10.99560546875,11.2333984375,11.4052734375,11.652148437500001,12.167089843749999,14.718945312499994,16.547246093750015,18.97272265625002,24.3681640625,0,"[0, 0, 0]"
100,0.9942402186833907,0.9931640625,0.744140625,0.8224374999999999,0.8681640625,0.8984375,0.9169921875,0.951171875,0.9765625,0.9931640625,1.0087890625,1.025390625,1.04296875,1.0673828125,1.0849609375,1.1289257812499995,1.6234394531252336,5.0908203125,0.4791854005267257,0.478515625,0.3349609375,0.3583984375,0.3779296875,0.39453125,0.404296875,0.4267578125,0.45703125,0.478515625,0.4951171875,0.51171875,0.5322265625,0.5597656249999998,0.5830078125,0.6171875,0.7775546875000074,1.1064453125,88.80843459224873,86.697265625,66.3515625,69.732115234375,72.61349609375,75.87255859375,78.015234375,82.62646484375,84.833984375,86.697265625,89.1259765625,92.8708984375,97.008203125,100.50390625,103.18642578125,117.25130859374983,157.45806250000177,479.7294921875,62.05893256066568,60.6455078125,43.8720703125,48.31916015625001,49.037089843749996,49.79677734375,50.388671875,58.47802734375,59.781640625,60.6455078125,62.043359374999994,68.82578125,70.4857421875,72.15625,73.462109375,75.04103515625,100.57543554687618,128.0556640625,3.927197818033694,3.90234375,2.8349609375,3.299689453125,3.40330078125,3.4794921875,3.5330078125,3.73046875,3.84375,3.90234375,3.9775390625,4.1357421875,4.212890625,4.283203125,4.3310546875,4.4179882812499995,5.0640917968750605,14.5966796875,8.905144542138055,8.8896484375,6.3427734375,7.766390625,7.9667773437500005,8.1533203125,8.2802734375,8.58984375,8.77734375,8.8896484375,9.0244140625,9.138671875,9.284570312500001,9.4931640625,9.666015625,9.879003906249999,11.815568359375112,38.341796875,176.46483206135227,172.984375,130.7783203125,145.76441796875,148.66587890625001,152.23125000000002,157.431640625,164.32373046875,169.3345703125,172.984375,177.411328125,183.1599609375,193.233984375,199.5703125,203.99374999999998,214.2578125,317.4956250000314,578.990234375,165.17313513229627,162.095703125,122.806640625,135.46666015625,138.1541015625,141.4771484375,146.49980468750002,153.30615234375,158.53554687500002,162.095703125,166.0541015625,171.429296875,181.4861328125,187.52324218750002,191.58095703125,201.5145507812499,296.1017246094134,567.58984375,11.291696929055993,10.775390625,7.962890625,10.007908203125,10.15916015625,10.3037109375,10.3759765625,10.5224609375,10.6591796875,10.775390625,11.140820312499999,11.35546875,11.6201171875,12.13671875,14.754785156249994,16.518613281249998,21.1654453125001,145.4833984375,0,"[0, 0, 0]"


==> data/Workstation/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.1180978548728813,1.037109375,0.9599609375,0.960244140625,0.96279296875,0.97744140625,0.991796875,1.0166015625,1.033203125,1.037109375,1.0503906250000001,1.068359375,1.102734375,1.2345703125000003,1.4917968749999997,2.3538867187500023,3.06195117187501,3.140625,0.5911347987288136,0.5732421875,0.51171875,0.511888671875,0.51341796875,0.51943359375,0.526953125,0.55126953125,0.5640625,0.5732421875,0.57890625,0.5849609375,0.5960937500000001,0.6306640625,0.7505859374999998,0.9830273437500006,1.1670527343750026,1.1875,110.81082825741525,99.2373046875,91.724609375,91.9001953125,93.48046875,95.1318359375,95.513671875,96.54052734375,98.4681640625,99.2373046875,99.76679687500001,101.24335937500001,102.47578125000001,121.784375,136.03701171875,329.3470312500007,560.3259140625032,585.990234375,58.63307733050848,60.9306640625,51.724609375,51.730896484374995,51.78748046875,52.13388671875,52.2291015625,52.642578125,52.9873046875,60.9306640625,61.593359375,61.8357421875,62.1609375,62.7244140625,70.40380859374999,80.65429687500001,83.99326171875005,84.3642578125,4.484474311440678,4.1962890625,4.060546875,4.06066015625,4.0616796875,4.0746093750000005,4.078125,4.12060546875,4.162109375,4.1962890625,4.2119140625,4.290625,4.3943359375,4.8333984375000005,5.47099609375,9.353535156250015,13.804298828125063,14.298828125,10.129766949152541,9.2275390625,8.939453125,8.939509765624999,8.94001953125,8.99130859375,8.9990234375,9.11767578125,9.1876953125,9.2275390625,9.2830078125,9.337890625,9.52890625,10.899023437500002,12.5712890625,26.498496093750056,42.715669921875225,44.517578125,199.42213983050848,187.216796875,172.8056640625,172.86128515625,173.361875,173.9779296875,174.685546875,176.64013671875,182.5470703125,187.216796875,188.56171875,190.4087890625,193.220703125,223.684765625,245.01904296874997,464.8418164062508,722.7990253906286,751.4609375,185.76737950211864,175.27734375,161.0419921875,161.065271484375,161.27478515625,162.475390625,162.905078125,164.0673828125,169.4005859375,175.27734375,176.0107421875,177.80546875,180.0435546875,207.4900390625,219.38652343749993,443.45906250000087,704.0634843750036,733.01953125,13.65476032838983,11.833984375,11.2861328125,11.289587890625,11.320683593750001,11.361035156249999,11.4109375,11.5283203125,11.7640625,11.833984375,12.118359375,13.787499999999998,15.356054687499999,18.4541015625,20.616699218749982,25.974531250000005,27.87391796875003,28.0849609375,0,"[0, 0, 0]"
10,0.9927343108579638,0.9814453125,0.8837890625,0.8843828125,0.902578125,0.9326171875,0.9443359375,0.96484375,0.9755859375,0.9814453125,0.9871093750000001,0.99609375,1.0078125,1.0314453125,1.056640625,1.166679687499999,2.425656250000055,3.05859375,0.565001539408867,0.5556640625,0.4638671875,0.4662421875,0.511796875,0.5234375,0.5341796875,0.5458984375,0.5517578125,0.5556640625,0.55859375,0.5634765625,0.5703125,0.580078125,0.5888671875,0.6471093749999993,2.4347031250002127,4.888671875,99.8097274604885,99.89453125,85.35546875,85.9426875,89.2984375,92.85468750000001,95.0580078125,96.8330078125,98.00800781250001,99.89453125,100.610546875,101.10234374999999,101.6728515625,103.58125000000001,107.8255859375,118.25605468749991,160.36840625000002,160.46875,71.97755028735632,73.1337890625,51.2724609375,51.3419296875,52.28078125,53.711328125,70.49140625,71.8701171875,72.6177734375,73.1337890625,73.42636718749999,73.67558593749999,73.971484375,74.3921875,74.8896484375,81.78714843749994,129.74417187500018,131.775390625,4.1460113274835795,4.115234375,3.822265625,3.836515625,3.8879296875,3.9560546875,4.005859375,4.0576171875,4.0927734375,4.115234375,4.1328125,4.158203125,4.1966796875,4.2474609375000005,4.3216796875,4.696289062499999,8.913945312500445,14.0439453125,9.103829920977011,9.0048828125,8.5517578125,8.5529453125,8.617265625,8.734765625,8.78671875,8.8720703125,8.9576171875,9.0048828125,9.0546875,9.1220703125,9.1826171875,9.290625,9.4017578125,10.022031249999998,24.721117187501484,41.8193359375,198.8412324250821,198.7001953125,164.6181640625,165.01894531250002,167.339453125,177.0029296875,190.8162109375,196.607421875,198.11640625,198.7001953125,199.7314453125,200.8650390625,202.29765625,205.3912109375,209.170703125,229.85160156249992,345.0057187500022,369.89453125,186.59485484657225,186.8486328125,153.2685546875,153.62421093749998,156.11945312499998,165.5892578125,179.48710937500002,184.7392578125,186.253125,186.8486328125,187.7384765625,188.822265625,190.04628906250002,192.2130859375,196.7767578125,215.50656249999963,326.3462734375022,351.6708984375,12.246377578509852,11.7314453125,10.892578125,10.925828124999999,11.1818359375,11.3298828125,11.423632812500001,11.5322265625,11.63984375,11.7314453125,11.822851562499999,11.887109375,11.9677734375,12.664648437500002,16.0326171875,18.670117187499994,49.00257031250305,84.1650390625,0,"[0, 0, 0]"
20,0.9820537296705588,0.9873046875,0.833984375,0.8494062499999999,0.8691015625,0.9013671875,0.91875,0.94775390625,0.9736328125,0.9873046875,0.9990234375,1.0068359375,1.015625,1.0263671875,1.0361328125,1.06935546875,1.6658437500000147,2.82421875,0.5505295754274395,0.560546875,0.3798828125,0.40370703124999996,0.43748046875,0.484375,0.5048828125,0.533203125,0.5517578125,0.560546875,0.56640625,0.5703125,0.5751953125,0.5810546875,0.5859375,0.600625,0.8951699218750035,0.923828125,95.79997409951001,97.384765625,73.2841796875,73.902103515625,76.65759765625,80.092578125,84.1734375,93.279296875,95.6521484375,97.384765625,98.6322265625,99.50664062499999,100.4302734375,101.6111328125,104.61484374999999,109.25025390625001,156.76451367187605,160.251953125,70.33946908882402,71.83984375,52.1474609375,52.33471875,53.807421875,60.535742187500006,62.015625,69.39990234375,71.1814453125,71.83984375,72.471875,72.8734375,73.286328125,73.7087890625,74.14462890625,76.07888671874998,123.00048437500041,137.3212890625,4.136945175667223,4.171875,3.392578125,3.4075937499999998,3.4695507812499997,3.7275390625,3.8603515625,4.06787109375,4.140625,4.171875,4.197265625,4.220703125,4.251953125,4.2919921875,4.31943359375,4.4357421875,6.219839843750047,14.3642578125,9.16119145511885,9.1728515625,8.140625,8.1904296875,8.32125,8.55146484375,8.6775390625,8.96337890625,9.098828125,9.1728515625,9.244140625,9.3193359375,9.3828125,9.4515625,9.489355468749999,9.759863281249999,14.191738281250153,42.65234375,192.9481143140117,196.01171875,151.6640625,152.925736328125,157.76681640625,168.045703125,173.263671875,188.2314453125,193.8818359375,196.01171875,197.666796875,199.29257812499998,200.6896484375,202.54667968750002,204.89150390625,211.33283203124998,324.3683437500007,376.0400390625,180.9701631242181,184.1650390625,140.9921875,142.383716796875,146.83818359375002,157.101171875,161.9943359375,176.42919921875,182.07695312500002,184.1650390625,185.59609375,187.2625,188.53046875,190.214453125,191.8400390625,197.89832031249998,302.34393945312655,358.0341796875,11.977951189793577,11.7001953125,10.416015625,10.49178125,10.587871093750001,10.7314453125,11.0369140625,11.30078125,11.6134765625,11.7001953125,11.752539062499999,11.796484375,11.848046875,11.990820312499999,15.9138671875,17.822109374999997,25.98508789062577,98.6171875,0,"[0, 0, 0]"
30,1.012761367863907,1.0126953125,0.828125,0.8548017578125,0.906708984375,0.935888671875,0.953125,0.9814453125,1.001953125,1.0126953125,1.0234375,1.0361328125,1.0498046875,1.06640625,1.0810546875,1.12212890625,1.6649794921875394,1.9814453125,0.5401251986945347,0.55078125,0.3466796875,0.35404394531250005,0.38671875,0.41962890625,0.45380859375000004,0.510498046875,0.5361328125,0.55078125,0.5646484375,0.5751953125,0.587890625,0.6015625,0.6123046875,0.638671875,0.8679394531250217,0.9462890625,91.1436720018263,92.16259765625,61.884765625,63.8834052734375,68.04328125,74.322705078125,79.79169921875,86.88330078125,90.27656250000001,92.16259765625,94.13906250000001,95.48046875,96.7201171875,99.10849609375,101.1923828125,105.9317578125,154.57693359375054,579.9716796875,68.02218244808577,69.8779296875,49.09375,49.9505,51.096171874999996,55.04658203125,59.73173828125,66.567626953125,69.22109375,69.8779296875,70.5244140625,71.13916015625,71.9837890625,72.9625,73.486962890625,75.24814453125,121.29258691406385,126.9462890625,3.9609137200689934,3.98291015625,3.3671875,3.3808701171875,3.485751953125,3.614306640625,3.69111328125,3.84521484375,3.9470703125,3.98291015625,4.01484375,4.05078125,4.093359375,4.15234375,4.202783203125,4.4180273437499995,6.090611328125764,9.177734375,8.55156810149486,8.52294921875,7.5,7.6086279296875,7.7939453125,7.985693359375,8.115625,8.354248046875,8.4580078125,8.52294921875,8.6115234375,8.70009765625,8.7880859375,8.91533203125,9.001953125,9.32453125,12.366646484375092,36.693359375,184.7703096464083,187.63671875,137.361328125,142.210712890625,146.4762109375,155.81728515625,165.12529296875,177.29931640625,184.775390625,187.63671875,190.037109375,192.3484375,194.8125,197.8474609375,200.328564453125,206.72208984374998,321.0599257812501,680.4150390625,173.23122283803437,176.1318359375,126.625,131.64779687499998,135.8368359375,145.01376953125,154.22939453125,166.1953125,173.342578125,176.1318359375,178.5970703125,180.6865234375,182.8751953125,185.74013671875,188.349755859375,193.70717773437502,301.4457441406257,668.3212890625,11.539086808373918,11.2109375,10.169921875,10.2283876953125,10.2958984375,10.40498046875,10.4916015625,10.9697265625,11.1072265625,11.2109375,11.410937500000001,11.5986328125,11.732031249999999,11.980078125,15.266796874999997,16.540332031249996,20.248145507812865,22.84375,0,"[0, 0, 0]"
40,0.9711618936275531,0.9658203125,0.8095703125,0.835140625,0.86328125,0.890625,0.904296875,0.9306640625,0.9521484375,0.9658203125,0.9794921875,0.998046875,1.01953125,1.0439453125,1.060546875,1.0928125,1.2362265625000148,2.3076171875,0.5244885564297624,0.525390625,0.38671875,0.388671875,0.4140625,0.443359375,0.459765625,0.486328125,0.508984375,0.525390625,0.5400390625,0.5546875,0.572265625,0.5880859375000003,0.599609375,0.62990234375,0.6818398437500006,0.861328125,91.51758545227177,92.1552734375,71.6826171875,72.009263671875,73.41681640624999,76.81142578125,80.4775390625,84.6064453125,90.0056640625,92.1552734375,94.6111328125,96.6259765625,98.35624999999999,100.225390625,101.723828125,107.74136718749999,147.1711640625083,465.8955078125,66.31694439740517,68.8212890625,49.1181640625,49.266716796875,50.829687500000006,53.802832031250006,58.871289062500004,60.85498046875,63.66933593750001,68.8212890625,70.0369140625,70.99101562499999,72.030078125,72.9072265625,73.43349609375,76.29175781250001,96.54332421875066,116.65625,3.9631975562734474,3.9921875,3.37109375,3.3740136718750002,3.4345703125,3.56728515625,3.6669921875,3.8203125,3.9228515625,3.9921875,4.0458984375,4.093359375,4.140625,4.189453125,4.232421875,4.3643359375,4.800042968750007,13.7705078125,8.588374224937475,8.6083984375,7.314453125,7.375568359375,7.5683398437500005,7.75283203125,7.9431640625,8.3046875,8.501953125,8.6083984375,8.712890625,8.8287109375,8.9248046875,9.033593750000001,9.1171875,9.463046875,11.820716796875189,50.6572265625,183.447842851188,186.3935546875,143.5771484375,146.302267578125,149.92818359375002,157.5033203125,163.544140625,170.7998046875,179.8474609375,186.3935546875,189.99296875,193.2115234375,196.833984375,199.47421875,202.00791015625,210.14318359375,322.2003593750296,561.9736328125,171.88175208094518,174.8671875,133.4150390625,135.92887890625,139.49193359375,146.80673828125,152.5953125,159.62060546875,168.4208984375,174.8671875,178.3564453125,181.3916015625,184.74843750000002,187.3189453125,189.18828125,197.86611328125002,304.4223144531546,550.45703125,11.566090770242809,11.3017578125,9.986328125,10.023986328125,10.17373046875,10.35634765625,10.479296875,10.74609375,11.1796875,11.3017578125,11.5154296875,11.748828125,11.87890625,12.08828125,15.111621093749998,16.502734375,20.44329296875036,21.404296875,0,"[0, 0, 0]"
50,1.0060963541666668,1.0078125,0.806640625,0.84081640625,0.8671777343749999,0.9033203125,0.9248046875,0.9619140625,0.990234375,1.0078125,1.0244140625,1.04296875,1.0595703125,1.0830078125,1.0986328125,1.1318359375,1.2343769531250004,1.921875,0.5166022135416667,0.529296875,0.314453125,0.34569335937499995,0.365224609375,0.3876953125,0.4072265625,0.466552734375,0.50390625,0.529296875,0.548828125,0.5634765625,0.5791015625,0.59375,0.6064453125,0.6250195312499995,0.6670136718750044,4.9130859375,88.21882584635416,89.3017578125,59.28515625,59.973408203125,63.94859375,69.80107421874999,73.773828125,81.65966796875,85.9955078125,89.3017578125,92.50234375,94.8912109375,96.4015625,98.73349609375,100.40771484375,105.97197265624999,130.96305468750163,459.4091796875,63.745271484375,66.02490234375,48.1220703125,48.249986328125,48.912841796875,50.434326171875,51.57783203125,58.81591796875,60.46484375,66.02490234375,68.363671875,69.47138671875,70.6626953125,72.17333984375,73.00620117187499,74.78651367187499,89.58681250000038,126.1650390625,3.786388671875,3.8037109375,3.19140625,3.207998046875,3.2958886718750002,3.412109375,3.4873046875,3.61328125,3.7099609375,3.8037109375,3.8681640625,3.9228515625,3.9794921875,4.0517578125,4.103515625,4.2265820312499995,4.523645507812542,15.81640625,8.326526692708333,8.2939453125,7.365234375,7.391599609375,7.529248046875,7.7119140625,7.8134765625,8.0087890625,8.1865234375,8.2939453125,8.4111328125,8.51884765625,8.67890625,8.84375,8.960107421874998,9.172880859374999,10.321713867187587,43.7705078125,176.891916015625,177.70703125,132.1318359375,134.67441308593752,138.62923828125,148.200244140625,154.29462890625,162.074462890625,170.91328125,177.70703125,185.61015625,189.451171875,193.1275390625,196.76728515624998,199.24853515625,205.30101562499993,253.90944921877016,556.7763671875,165.59971126302082,166.54931640625,121.6533203125,124.26493847656249,127.922568359375,137.26005859375,143.5357421875,151.427001953125,159.8640625,166.54931640625,174.0591796875,178.03525390624998,181.3439453125,184.65078125,187.06391601562498,193.39958007812498,237.26332324220573,545.0283203125,11.292204752604167,11.00927734375,9.9716796875,10.0937412109375,10.1796875,10.2783203125,10.337890625,10.49951171875,10.745703125,11.00927734375,11.164453125,11.370703124999999,11.6181640625,11.99140625,14.788134765625,16.354658203125,19.39195019531257,26.0439453125,0,"[0, 0, 0]"
60,0.980717514253801,0.9765625,0.7978515625,0.82006640625,0.849609375,0.8818359375,0.89921875,0.93359375,0.9599609375,0.9765625,0.99609375,1.0166015625,1.0361328125,1.0654296875,1.0869140625,1.1274609375,1.1884843750000016,2.4931640625,0.5255476981361696,0.525390625,0.400390625,0.41479296875,0.4375,0.4609375,0.4736328125,0.49609375,0.5146484375,0.525390625,0.53515625,0.548828125,0.5625,0.5791015625,0.5947265625,0.6162109375,0.6376953125,0.77734375,86.88091902632368,86.73828125,62.3369140625,62.73981640625,64.9109765625,70.3822265625,73.192578125,78.765625,83.3583984375,86.73828125,89.6544921875,92.25,95.3134765625,99.145703125,102.530859375,109.86628906249999,329.0065390625123,439.3564453125,65.20178375691852,67.4658203125,47.5205078125,47.905511718750006,48.616171875000006,50.0904296875,51.558789062500004,59.2333984375,62.0345703125,67.4658203125,69.0654296875,70.425390625,72.3673828125,74.804296875,76.7671875,81.05054687500001,91.0082031250002,124.8779296875,3.925906022856095,3.8515625,3.1845703125,3.2084765625,3.26609375,3.37890625,3.474609375,3.642578125,3.77734375,3.8515625,3.919921875,3.986328125,4.0537109375,4.1494140625,4.278515625,9.067656249999999,12.003812500000876,16.2568359375,8.6599285851227,8.4833984375,6.947265625,7.226976562499999,7.4003515625,7.6640625,7.8484375,8.1259765625,8.357421875,8.4833984375,8.6181640625,8.740234375,8.880273437500001,9.1076171875,9.3923828125,14.7136328125,20.751414062500388,44.4599609375,177.4354924333989,178.7373046875,134.27734375,135.16287499999999,141.3143359375,148.154296875,151.7783203125,162.833984375,170.87324218749998,178.7373046875,183.5919921875,188.85019531249998,194.40292968749998,199.94941406249998,203.89218749999998,215.2375390625,440.00689843750683,539.375,166.17480260361097,167.6044921875,124.265625,125.1270390625,130.9186328125,137.599609375,141.31640625,151.94140625,159.837890625,167.6044921875,172.11562500000002,177.30703125000002,182.9373046875,187.949609375,191.8115234375,201.11570312499998,426.9308203125075,527.3427734375,11.260689829787944,10.9677734375,9.90625,9.93576953125,10.0278125,10.138671875,10.2216796875,10.4541015625,10.8427734375,10.9677734375,11.09375,11.2568359375,11.537109375,12.022851562500001,14.9556640625,16.488671875,20.669894531250144,22.208984375,0,"[0, 0, 0]"
70,0.9416083995770128,0.9423828125,0.7841796875,0.79881640625,0.8310546875,0.861328125,0.8798828125,0.91015625,0.9306640625,0.9423828125,0.9541015625,0.966796875,0.98046875,1.0,1.0185546875,1.0587499999999999,1.1403476562500003,1.392578125,0.47065230272753794,0.4736328125,0.3134765625,0.330078125,0.35335937500000003,0.3828125,0.3994140625,0.4296875,0.453125,0.4736328125,0.490234375,0.5048828125,0.51953125,0.5390625,0.552734375,0.5830078125,0.6400703125000007,0.6904296875,87.14715030630104,86.87109375,58.9375,60.903859375,64.69578125,72.675390625,74.5427734375,81.9130859375,85.0353515625,86.87109375,90.3021484375,92.6130859375,94.97734374999999,97.0337890625,99.27109375,103.89710937499994,127.1133164062506,214.576171875,62.985064177362894,61.744140625,48.4599609375,48.770246093749996,49.099296875,50.172265624999994,51.4931640625,58.9404296875,60.3515625,61.744140625,67.8689453125,68.854296875,70.1564453125,71.374609375,72.384375,74.66687499999999,90.4967421875001,102.9423828125,3.80053967327888,3.7998046875,3.095703125,3.1565039062499998,3.2487109375,3.345703125,3.435546875,3.6201171875,3.7197265625,3.7998046875,3.9033203125,3.970703125,4.0390625,4.108984375,4.158203125,4.2690234375,5.177570312500052,9.1494140625,8.274430699387398,8.28515625,7.251953125,7.28245703125,7.40203125,7.565625,7.7044921875000005,7.95703125,8.169921875,8.28515625,8.3876953125,8.482421875,8.6349609375,8.7818359375,8.906640624999998,9.166914062499998,10.528242187500041,46.7197265625,174.805896751021,174.14453125,130.7568359375,135.09073046875,143.08265625,151.2181640625,155.46503906249998,162.4755859375,169.2158203125,174.14453125,180.0705078125,186.1537109375,189.5990234375,193.666015625,197.09238281249998,203.67640624999999,257.1046992187521,322.48046875,163.61944555863477,163.1123046875,120.140625,124.3883515625,132.392890625,140.36210937500002,144.8287109375,151.37890625,158.286328125,163.1123046875,168.51699218750002,174.71640625,178.1865234375,181.9228515625,185.06875,190.9750390625,243.87179687500395,308.666015625,11.186451192386231,10.9111328125,9.982421875,10.00934375,10.0965234375,10.2267578125,10.3216796875,10.5263671875,10.7173828125,10.9111328125,11.0498046875,11.1708984375,11.315625,11.81171875,14.828710937499999,16.131406249999998,18.596976562500032,22.1845703125,0,"[0, 0, 0]"
80,0.993765549984997,0.9892578125,0.814453125,0.836908203125,0.8798828125,0.9140625,0.9296875,0.95751953125,0.9765625,0.9892578125,1.001953125,1.0166015625,1.0400390625,1.0666015624999998,1.0850585937499995,1.1181835937499995,1.228515625,2.5205078125,0.4991371321139228,0.505859375,0.3359375,0.351552734375,0.3740234375,0.3994140625,0.41796875,0.458984375,0.4892578125,0.505859375,0.51953125,0.5322265625,0.5478515625,0.5673828125,0.580078125,0.6044921875,0.6513828125000032,4.388671875,86.60316555498599,85.001953125,66.8515625,67.171634765625,68.63072265625,71.5986328125,74.7919921875,79.74609375,81.9796875,85.001953125,88.0248046875,91.60546875,94.853515625,97.89863281250001,100.05,105.80832031249996,411.8200390625007,494.6240234375,62.887030726457795,60.77734375,47.6240234375,47.792900390625,48.659921875,50.12099609375,52.194921875000006,58.75927734375,59.837890625,60.77734375,66.601171875,68.6001953125,70.0521484375,71.377734375,72.60517578125,74.69884765624998,84.23877929687569,119.5556640625,3.813540833166633,3.78125,3.1376953125,3.226546875,3.33787109375,3.4453125,3.528125,3.65234375,3.7265625,3.78125,3.875,3.9599609375,4.0302734375,4.106640625,4.1631835937499995,4.286249999999997,4.749214843750039,13.4404296875,8.243234975120023,8.1845703125,7.1962890625,7.253875000000001,7.4208007812500005,7.634765625,7.753710937499999,7.9462890625,8.095703125,8.1845703125,8.30078125,8.4287109375,8.59765625,8.7609375,8.896484375,9.174882812499998,10.270812500000261,53.7880859375,174.19753833579216,169.880859375,140.7177734375,141.89138671875003,144.98380859375,149.80234375,154.3109375,162.30029296875,166.25566406250002,169.880859375,175.57246093749998,184.474609375,189.998046875,195.1865234375,198.81728515625,207.11189453124993,510.26683984375126,596.1904296875,163.03987477182937,158.8193359375,130.2119140625,131.137470703125,133.81447265625,139.13427734375,143.4287109375,151.68798828125,155.4921875,158.8193359375,164.29941406249998,172.955078125,178.5517578125,183.18789062499997,186.91455078125,194.41093749999982,498.4610917968762,584.296875,11.157663563962792,10.908203125,9.873046875,9.912109375,9.994140625,10.118066406250001,10.2119140625,10.42041015625,10.598828125,10.908203125,11.0828125,11.212499999999999,11.4140625,11.8439453125,14.776953124999995,16.195449218749996,19.177761718750006,27.6767578125,0,"[0, 0, 0]"
90,0.9417894263384672,0.9384765625,0.794921875,0.802734375,0.827666015625,0.857421875,0.873046875,0.9013671875,0.9248046875,0.9384765625,0.953125,0.96875,0.986328125,1.013671875,1.0390625,1.0785839843750002,1.1468515625000038,1.4833984375,0.4744852903259076,0.4912109375,0.33203125,0.3354033203125,0.35546875,0.3740234375,0.3837890625,0.404296875,0.427734375,0.4912109375,0.5146484375,0.5283203125,0.5439453125,0.5634765625,0.578125,0.607421875,0.6584785156250028,4.625,87.12992757609095,86.00146484375,66.1298828125,67.6518681640625,70.77344726562501,73.925048828125,76.45927734375,81.244140625,83.67109375000001,86.00146484375,87.92265624999999,91.83955078125001,94.8890625,97.19296875,99.650390625,109.60038085937504,130.07932714843795,486.6435546875,61.95598682589613,60.47265625,47.294921875,47.4602197265625,47.767119140625,48.48271484375,49.725195312500006,58.081787109375,59.276953125,60.47265625,66.79296875,67.92587890625,69.35664062500001,70.90986328125001,72.11411132812499,74.02946289062501,81.82877539062503,101.884765625,3.656665943287037,3.6591796875,3.029296875,3.067291015625,3.1333300781249998,3.2158203125,3.2900390625,3.5029296875,3.5908203125,3.6591796875,3.751953125,3.8134765625,3.873046875,3.94921875,4.0071777343749995,4.130341796875,4.655365234375001,9.7138671875,8.203320348310873,8.2099609375,7.0634765625,7.1171708984375,7.239775390625,7.456689453125,7.6318359375,7.9052734375,8.08984375,8.2099609375,8.3181640625,8.419042968749999,8.550195312500001,8.7451171875,8.884765625,9.130341796875001,11.258689453125438,25.806640625,173.3328971569032,171.0244140625,135.541015625,139.2304814453125,143.3301953125,151.23046875,153.93486328125,160.697021484375,167.7080078125,171.0244140625,175.88046874999998,183.7271484375,188.54335937500002,193.15009765624998,197.03901367187498,206.84993164062507,275.880174804695,585.373046875,162.36217541024936,160.09912109375,125.611328125,129.0456015625,132.894208984375,141.00419921875,143.5357421875,150.1513671875,156.991015625,160.09912109375,164.8875,172.44150390625,177.47207031250002,181.600390625,185.19365234375,195.046884765625,245.4933730468806,573.861328125,10.970721746653831,10.6796875,9.7919921875,9.8145283203125,9.898955078124999,9.9931640625,10.046875,10.1904296875,10.4072265625,10.6796875,10.837890625,10.985449218749999,11.185546875,11.725292968749999,14.196044921874996,15.936669921875012,20.353528320312726,206.26171875,0,"[0, 0, 0]"
100,0.962694140429655,0.9609375,0.763671875,0.791984375,0.8232421875,0.859375,0.8818359375,0.9189453125,0.9453125,0.9609375,0.9775390625,0.9970703125,1.01953125,1.0458984375,1.064453125,1.1005859375,1.2158906250000143,1.37890625,0.4814881256251042,0.486328125,0.3486328125,0.35546875,0.373046875,0.39345703125000003,0.40625,0.43359375,0.466796875,0.486328125,0.5,0.5126953125,0.529296875,0.5556640625,0.5751953125,0.6064453125,0.6523867187500088,0.7421875,84.9275377276421,84.8408203125,59.2822265625,61.003765625,66.7509375,70.14404296875,72.328125,78.73681640625,82.266015625,84.8408203125,86.4931640625,89.6798828125,93.68789062500001,96.87890625,99.75253906249999,104.85566406249997,124.50020312500104,459.8095703125,61.98647675003126,60.1884765625,46.7138671875,47.30854296875,47.73515625,48.6953125,50.137109375,58.166015625,59.2951171875,60.1884765625,63.031640624999994,68.1037109375,69.783203125,71.37187499999999,72.50048828125,74.62115234375,86.70688281250455,115.2001953125,3.764503068219703,3.763671875,3.0986328125,3.175767578125,3.2353515625,3.341796875,3.4228515625,3.611328125,3.705078125,3.763671875,3.8310546875,3.892578125,3.9599609375,4.0431640625,4.1045898437499995,4.241347656249997,9.194767578125088,15.1171875,8.505193899504084,8.478515625,7.3037109375,7.372048828125,7.53025390625,7.748046875,7.918749999999999,8.212890625,8.3740234375,8.478515625,8.6005859375,8.706640624999999,8.840234375000001,9.015625,9.1123046875,9.37111328125,14.596369140625136,37.1435546875,171.78946588754377,170.4375,131.6142578125,132.968091796875,137.89835937499998,144.26396484375002,149.391015625,160.16943359375,166.4123046875,170.4375,175.1298828125,181.75234375,188.344921875,194.4640625,198.59912109374997,206.3105859374999,259.8089804687501,557.9658203125,160.62789371145192,159.4609375,121.185546875,122.49251562500001,127.69404296875001,133.6625,138.65898437500002,149.1220703125,155.3681640625,159.4609375,163.8728515625,170.398046875,176.76894531250002,182.56582031249997,186.55664062499997,193.88132812499995,242.79095898437518,546.3232421875,11.161572176091848,10.828125,9.8984375,9.932611328125,10.0361328125,10.15234375,10.236328125,10.4541015625,10.626953125,10.828125,11.0498046875,11.2158203125,11.401757812500001,11.928125,14.620507812499998,16.239863281249985,21.624291015625253,24.8720703125,0,"[0, 0, 0]"


==> data/Workstation/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.0918630826271187,1.02734375,0.9208984375,0.9223710937499999,0.935625,0.9581054687499999,0.968359375,1.00048828125,1.0152343750000001,1.02734375,1.030859375,1.0447265625,1.0773437499999998,1.1408203125000003,1.3351562499999994,2.3426171875000037,3.414144531250015,3.533203125,0.6377780720338984,0.6181640625,0.5625,0.562783203125,0.56533203125,0.5701171875000001,0.5826171875,0.59716796875,0.609375,0.6181640625,0.6224609375,0.62890625,0.6423828125000001,0.6892578125000003,0.7813476562499999,1.0180859375000006,1.2250507812500029,1.248046875,109.40232719809322,103.740234375,97.146484375,97.161607421875,97.29771484375,98.94462890625,99.23984375,100.8154296875,102.841015625,103.740234375,106.1291015625,109.73867187499998,117.91132812500001,121.194921875,141.5478515625,159.78498046875,160.91716992187503,161.04296875,72.75440280720339,72.36328125,63.384765625,63.387994140625,63.417050781250005,63.71611328125,71.89296875,72.1435546875,72.293359375,72.36328125,72.4310546875,72.524609375,72.64472656250001,73.776953125,80.0654296875,92.18775390625001,94.94201757812503,95.248046875,4.63382216631356,4.38671875,4.20703125,4.207314453125,4.20986328125,4.26474609375,4.28125,4.3134765625,4.36953125,4.38671875,4.4150390625,4.43203125,4.480078125,4.718945312500001,5.4404296875,9.431660156250015,14.162794921875065,14.6884765625,10.329267081567796,9.423828125,9.2041015625,9.2050078125,9.2131640625,9.2568359375,9.29453125,9.3349609375,9.3810546875,9.423828125,9.448046875,9.5087890625,9.63984375,10.059375000000001,13.178417968749999,27.240312500000055,44.17676562500024,46.05859375,213.7145292637712,204.921875,190.9912109375,190.998517578125,191.06427734375,198.14638671875,199.7599609375,201.95947265625,203.78359375000002,204.921875,206.63847656250002,209.81894531249998,220.6048828125,226.036328125,264.4642578125,315.7425195312501,339.4858730468753,342.1240234375,198.849460407839,191.806640625,177.1240234375,177.18502539062501,177.73404296874997,183.4892578125,186.52011718749998,188.09912109375,190.3505859375,191.806640625,192.7654296875,196.8998046875,205.728125,209.48496093749998,242.64619140624998,291.7804296875001,316.42657812500033,319.1650390625,14.865068855932204,13.26953125,12.6337890625,12.634298828124999,12.638886718750001,12.7013671875,12.767968750000001,12.8623046875,13.128515625,13.26953125,13.6146484375,14.085546874999999,16.922851562500004,19.032812500000002,23.11367187499999,24.82341796875,24.991130859375,25.009765625,0,"[0, 0, 0]"
10,1.0152532867278798,1.0078125,0.8759765625,0.8835683593749999,0.9052148437499999,0.9364257812500001,0.966796875,0.99169921875,1.0009765625,1.0078125,1.0126953125,1.0185546875,1.02734375,1.040234375,1.056640625,1.1148828124999994,3.146453125000157,5.2978515625,0.5782326012103506,0.578125,0.4814453125,0.50363671875,0.5273046875,0.544921875,0.5595703125,0.56884765625,0.57421875,0.578125,0.5810546875,0.583984375,0.5888671875,0.594921875,0.6025390625,0.6515234374999999,0.8375664062500014,0.857421875,103.10282925970367,100.810546875,82.6796875,82.807580078125,89.741015625,95.18310546875,96.8259765625,98.05078125,99.6001953125,100.810546875,101.827734375,104.7044921875,110.562890625,113.75488281250001,115.35654296874999,122.77416015624999,160.21057812500192,186.265625,72.83956822568865,73.22265625,62.2470703125,62.344595703124995,63.11314453125,63.75771484375,71.41875,72.732421875,73.0787109375,73.22265625,73.3658203125,73.5173828125,73.7400390625,74.0892578125,74.35673828125,81.82544921874998,119.89938867187686,145.353515625,4.249685347975793,4.23046875,3.9443359375,4.002734375,4.0634765625,4.1130859375,4.134765625,4.17431640625,4.2064453125000005,4.23046875,4.251953125,4.275390625,4.3001953125,4.3466796875,4.3837890625,4.486230468749998,7.743910156250234,10.9453125,9.102571668927379,9.044921875,8.529296875,8.55265625,8.7391796875,8.83193359375,8.8720703125,8.9462890625,9.0060546875,9.044921875,9.076171875,9.103515625,9.146875,9.202734375,9.289355468750001,9.60658203125,22.2691210937511,37.330078125,203.1679019068239,201.13671875,171.048828125,171.44710546875,180.56740234375002,191.81611328125,195.72734375,197.89453125,200.2138671875,201.13671875,202.22304687500002,205.0044921875,210.1455078125,214.33730468750002,216.57275390625,226.90769531249998,331.36099218750536,404.7841796875,190.88814039023373,188.9697265625,159.619140625,159.888357421875,169.08470703125,178.5609375,183.95234375,185.7509765625,187.65605468750002,188.9697265625,189.92617187500002,192.1947265625,198.1125,202.129296875,203.94218750000002,214.50749999999994,304.25664062500573,382.4521484375,12.27976151659015,11.8310546875,11.3046875,11.319287109375,11.429648437500001,11.571093750000001,11.6255859375,11.7109375,11.79296875,11.8310546875,11.8845703125,11.9365234375,12.0095703125,12.447460937500006,16.1103515625,18.663789062499994,26.89268750000025,30.3125,0,"[0, 0, 0]"
20,0.9824650424833195,0.9814453125,0.7529296875,0.828994140625,0.884765625,0.90615234375,0.9228515625,0.94921875,0.966796875,0.9814453125,0.994140625,1.005859375,1.015625,1.0302734375,1.04892578125,1.1175976562499996,1.6832207031250275,2.30078125,0.5648033517514596,0.5673828125,0.4140625,0.42651562499999995,0.48333984375,0.5067382812500001,0.5193359375,0.5380859375,0.5556640625,0.5673828125,0.578125,0.5849609375,0.5947265625,0.603515625,0.6124023437499999,0.6533203125,0.8057128906250033,0.9150390625,98.11916750286697,95.9052734375,74.255859375,74.38307421875,82.2992578125,89.83193359375001,90.8794921875,93.29833984375,94.983984375,95.9052734375,97.06328124999999,99.5908203125,103.5609375,108.2703125,110.73398437499999,115.41150390624999,161.45520703125172,555.869140625,71.25353810467055,71.642578125,51.8115234375,52.286189453125,60.1539453125,62.4759765625,68.772265625,70.43408203125,71.02421875,71.642578125,72.2947265625,72.6806640625,73.088671875,73.5666015625,73.90996093749999,77.03601562499999,119.54722265625006,121.2392578125,4.112206135321101,4.107421875,3.357421875,3.489953125,3.8261328125,3.95888671875,4.00390625,4.05615234375,4.0880859375,4.107421875,4.130859375,4.1513671875,4.1767578125,4.212890625,4.25693359375,4.43947265625,5.693548828125039,6.046875,8.846335162114261,8.822265625,7.109375,7.815603515625,8.1655078125,8.43837890625,8.559375000000001,8.6806640625,8.770703125,8.822265625,8.8669921875,8.9234375,8.990234375,9.0615234375,9.13095703125,9.51677734375,13.436640625000074,35.2607421875,195.80769537765846,195.060546875,150.40625,152.256287109375,170.29609375,179.95576171875,185.685546875,189.7080078125,192.50390625,195.060546875,196.578125,198.9677734375,202.0486328125,206.91777343750002,210.260546875,218.37824218749998,332.7810800781283,660.8466796875,183.87851529920766,182.8564453125,139.81640625,141.833140625,158.05330078125002,168.34267578125,174.4216796875,178.19775390625,180.6619140625,182.8564453125,184.51875,186.544140625,189.9541015625,194.6771484375,198.23515625,204.258828125,311.4401738281284,648.8671875,11.929180078450793,11.6328125,10.359375,10.381767578125,10.58962890625,10.99091796875,11.112890625,11.27685546875,11.5060546875,11.6328125,11.7263671875,11.8046875,11.8984375,12.161328125,15.629003906249997,17.65109374999999,23.468085937500284,24.8056640625,0,"[0, 0, 0]"
30,1.0007778121562156,0.9990234375,0.837890625,0.8462265625000001,0.8761425781250001,0.908203125,0.92578125,0.9619140625,0.986328125,0.9990234375,1.0126953125,1.025390625,1.0380859375,1.0546875,1.0693359375,1.1155468749999997,1.9126523437502003,7.2763671875,0.5073360363380088,0.51171875,0.310546875,0.343201171875,0.39714843750000006,0.43359375,0.4501953125,0.4814453125,0.498046875,0.51171875,0.5224609375,0.5322265625,0.5435546875000001,0.5576171875,0.5673828125,0.5856054687499999,0.6921259765625514,0.9921875,96.03586047081271,96.38916015625,64.263671875,64.734529296875,67.4265625,79.84248046875,81.994921875,89.975830078125,94.6330078125,96.38916015625,98.1634765625,99.98398437499999,101.7701171875,106.60400390625,110.403173828125,118.36572265624997,413.7431455078155,444.431640625,69.0466832327764,70.80224609375,49.5341796875,50.027939453125,51.450556640625,59.454541015625,60.388671875,64.587646484375,69.9546875,70.80224609375,71.449609375,72.2486328125,73.10898437499999,74.1705078125,76.289794921875,81.49768554687499,110.47355273437684,117.4150390625,3.9879954792354235,4.005859375,3.359375,3.386623046875,3.4422363281250004,3.63349609375,3.7041015625,3.847900390625,3.955078125,4.005859375,4.048828125,4.083984375,4.123046875,4.17119140625,4.21875,4.517412109375,9.281890625000136,13.42578125,8.68249417715209,8.67431640625,7.525390625,7.53815625,7.763837890625,8.010595703125,8.11787109375,8.3779296875,8.57421875,8.67431640625,8.7568359375,8.8203125,8.894140625,9.01103515625,9.135888671875,9.976513671874995,14.803070312500079,62.4169921875,190.8949765582027,193.0166015625,138.6123046875,139.849669921875,146.75895507812498,164.280126953125,167.28369140625,181.00732421875,190.23359375,193.0166015625,195.752734375,198.7162109375,201.6455078125,205.91660156249998,210.07744140625002,220.35009765624997,515.0136279296896,540.7060546875,179.26114720847085,181.48681640625,128.390625,129.62672656249998,134.695283203125,153.69707031250002,156.40126953125,169.76611328125,178.584375,181.48681640625,184.158203125,186.8251953125,189.4814453125,194.0140625,197.39648437499997,206.7093457031249,499.8317978515656,529.5419921875,11.633829349731847,11.31640625,10.0048828125,10.033369140625,10.1796875,10.3828125,10.4837890625,10.882080078125,11.184375000000001,11.31640625,11.46796875,11.64248046875,11.799414062499999,12.23720703125,15.424609375,17.67287109374998,23.961006835937532,25.962890625,0,"[0, 0, 0]"
40,0.9906295644987699,0.9765625,0.8291015625,0.856873046875,0.876953125,0.904296875,0.91796875,0.943359375,0.9638671875,0.9765625,0.9931640625,1.013671875,1.0400390625,1.0751953125,1.095703125,1.138671875,1.549498046875001,6.109375,0.48844861495489955,0.5029296875,0.3076171875,0.314880859375,0.3308203125,0.357421875,0.3759765625,0.44140625,0.4873046875,0.5029296875,0.5185546875,0.5302734375,0.5439453125,0.560546875,0.5733398437499999,0.6031445312499999,0.6929238281250059,5.43359375,93.60885849092865,95.1025390625,67.546875,69.06946679687499,73.1265234375,79.02265625,81.8845703125,87.9609375,93.2306640625,95.1025390625,96.3330078125,97.415234375,99.068359375,101.66484375000002,106.98466796875,113.06234374999998,139.47102929688214,330.7998046875,67.0615302442087,69.5029296875,48.525390625,49.225923828125,50.404667968750005,53.3779296875,59.4923828125,61.88916015625,68.1337890625,69.5029296875,70.35234375,70.949609375,71.9150390625,73.1267578125,73.80576171874999,76.29292968749999,93.99873828125081,103.2294921875,3.9908473791769166,4.0205078125,3.310546875,3.34802734375,3.40931640625,3.5302734375,3.7320312500000004,3.8759765625,3.9677734375,4.0205078125,4.0642578125,4.1041015625,4.1494140625,4.203125,4.24326171875,4.384589843749999,7.3876054687506665,8.796875,8.514833019423945,8.51171875,7.345703125,7.377751953124999,7.58169921875,7.80341796875,8.0447265625,8.26953125,8.40625,8.51171875,8.603320312500001,8.6865234375,8.79921875,8.943359375,9.056738281249999,9.30404296875,10.841500000000037,48.291015625,186.15482980025112,189.8564453125,139.8056640625,142.920845703125,151.82298828125,158.68691406250002,165.0923828125,176.1533203125,186.169921875,189.8564453125,192.157421875,194.38125,197.0521484375,200.75703125,205.19169921875002,213.80451171874998,277.5946464843828,435.8564453125,174.6551473131919,178.32421875,129.2529296875,132.258361328125,141.115546875,147.8951171875,154.2263671875,165.15673828125,174.7248046875,178.32421875,180.71953125000002,182.7060546875,185.131640625,188.44824218750003,192.99873046875,201.55332031249995,258.9698183593835,423.7119140625,11.499682487059246,11.1708984375,10.087890625,10.141052734375,10.2314453125,10.36611328125,10.483203125,10.79931640625,11.04296875,11.1708984375,11.3328125,11.5537109375,11.768359375,12.1203125,15.017968749999998,16.541347656249997,22.06723437500114,27.4384765625,0,"[0, 0, 0]"
50,0.9417940745873624,0.9404296875,0.7646484375,0.786130859375,0.82419921875,0.85927734375,0.8759765625,0.90625,0.926953125,0.9404296875,0.9541015625,0.9693359374999999,0.9853515625,1.0029296875,1.0185546875,1.0498046875,1.4035546875000477,2.626953125,0.5091563724366456,0.517578125,0.3330078125,0.351544921875,0.3671875,0.3896484375,0.4109375,0.4833984375,0.5068359375,0.517578125,0.5283203125,0.5419921875,0.5595703125,0.5771484375,0.587890625,0.6123046875,0.7072558593750458,1.0458984375,86.56725646830193,87.740234375,61.9248046875,63.188341796874994,65.28005859375,69.6015625,72.9953125,79.12109375,84.35546875,87.740234375,90.58613281250001,92.92109375,95.22968750000001,97.7103515625,100.66884765625,109.14650390625,126.81741015625042,161.546875,65.50269686249584,67.296875,48.591796875,48.81709375,49.35533203125,52.455078125,59.185546875,60.685546875,61.9931640625,67.296875,69.4458984375,70.51289062500001,71.3443359375,72.68964843750001,73.58212890625,74.9273828125,100.16182617187555,122.701171875,3.893604183165222,3.9091796875,3.1103515625,3.1181621093749996,3.24703125,3.4294921875,3.6376953125,3.7568359375,3.8427734375,3.9091796875,3.9697265625,4.025390625,4.080078125,4.1484375,4.19140625,4.3066796875,5.015789062500033,14.400390625,8.408430739934145,8.3857421875,7.1474609375,7.263638671875,7.4023242187500005,7.7108398437500005,7.9896484375,8.21337890625,8.314453125,8.3857421875,8.471484375,8.5634765625,8.6611328125,8.7990234375,8.8935546875,9.0589453125,12.137523437500164,61.4892578125,177.09440223564104,178.4482421875,138.119140625,141.46141796875,147.75927734375,151.97480468749998,155.3376953125,163.53271484375,170.90839843749998,178.4482421875,184.96796875,188.7125,191.8326171875,195.93515625,198.823828125,209.65769531249998,261.7424960937507,371.62109375,165.82293870092113,167.392578125,127.654296875,131.14982421875,137.18392578125,141.17490234375,144.5658203125,152.578125,159.708203125,167.392578125,173.52871093750002,177.2857421875,180.16835937500002,183.99062500000002,186.7669921875,196.98919921874997,245.606453125,354.82421875,11.271463534719906,10.9453125,10.001953125,10.066382812499999,10.13083984375,10.27626953125,10.373828125000001,10.5537109375,10.7314453125,10.9453125,11.0947265625,11.258984375,11.605859375,11.944335937500002,14.73759765625,16.292070312499998,21.974683593750214,35.60546875,0,"[0, 0, 0]"
60,0.9494016112630035,0.947265625,0.759765625,0.8002734375,0.8315234375,0.861328125,0.87890625,0.908203125,0.931640625,0.947265625,0.9619140625,0.9775390625,0.99609375,1.021484375,1.04296875,1.091796875,1.2251328125000072,1.541015625,0.4973646618264871,0.498046875,0.3544921875,0.36156640625,0.384765625,0.4056640625,0.419921875,0.447265625,0.4775390625,0.498046875,0.5185546875,0.537109375,0.552734375,0.5732421875,0.58984375,0.618671875,0.6652851562500004,0.6875,88.73715933623967,88.4189453125,59.982421875,61.73946484375,66.865234375,72.43515625,76.8298828125,81.6015625,84.54648437499999,88.4189453125,91.592578125,94.2943359375,96.32109374999999,99.07343750000001,101.928125,111.141875,409.667730468752,448.8349609375,64.75283096325687,66.7314453125,47.4111328125,47.5668515625,48.4187109375,50.3279296875,57.16953125,59.962890625,61.691015625000006,66.7314453125,68.84921874999999,70.0400390625,70.900390625,72.2609375,73.430078125,77.094296875,100.23303906250003,121.5087890625,3.9112344020905576,3.93359375,3.1376953125,3.2348515625000003,3.32421875,3.4560546875,3.6083984375,3.7587890625,3.853515625,3.93359375,4.009765625,4.0615234375,4.1083984375,4.167187500000001,4.2138671875,4.3896875,4.889804687500131,9.6513671875,8.443584174529875,8.4189453125,7.2421875,7.338296875,7.5223046875,7.7783203125,7.9306640625,8.138671875,8.3087890625,8.4189453125,8.5427734375,8.6533203125,8.767578125,8.92890625,9.077734375,9.3960546875,11.349996093750029,50.3359375,178.6463981540911,178.390625,133.01953125,135.42873046875,141.82015625,151.126171875,156.6931640625,166.109375,173.3185546875,178.390625,184.2744140625,188.9412109375,192.47207031250002,197.39785156250002,201.7169921875,211.1604296875,507.71946875000197,546.3076171875,167.29157514920647,166.818359375,122.330078125,124.71693359374999,131.117734375,140.5791015625,145.510546875,155.248046875,162.3685546875,166.818359375,172.817578125,177.37421875,180.82734375,185.27519531250002,189.59296875,199.2063671875,496.00819921875194,534.583984375,11.354823004884636,11.072265625,10.0166015625,10.122546875000001,10.225546875,10.318750000000001,10.39140625,10.5732421875,10.8048828125,11.072265625,11.2041015625,11.3544921875,11.6765625,12.1029296875,14.921875,16.62703125,20.138015625000165,21.2138671875,0,"[0, 0, 0]"
70,0.9436184767328437,0.9423828125,0.79296875,0.8083125,0.8369140625,0.86328125,0.8798828125,0.91015625,0.9306640625,0.9423828125,0.955078125,0.9677734375,0.9833984375,1.0068359375,1.0224609375,1.0576171875,1.3062734375000105,1.5302734375,0.48014666592552213,0.482421875,0.28515625,0.29722265625,0.316953125,0.34453125,0.3671875,0.423828125,0.4619140625,0.482421875,0.513671875,0.537109375,0.5556640625,0.576171875,0.5888671875,0.6103515625,0.6532539062500007,0.826171875,88.52224464582855,88.439453125,63.701171875,64.1471796875,65.3848828125,70.5240234375,73.396484375,82.474609375,85.7576171875,88.439453125,91.16953125,94.130078125,96.40546875,98.88105468750001,101.38046874999999,111.42613281249997,399.1032695312506,465.5478515625,64.07873285804453,62.3701171875,48.0654296875,48.309339843749996,48.9671484375,50.5181640625,53.59804687500001,59.92578125,61.01171875,62.3701171875,68.100390625,69.5990234375,70.5255859375,71.828515625,72.74199218749999,74.3777734375,94.48973046875224,106.0400390625,3.845199938676268,3.8486328125,3.1689453125,3.2302539062499998,3.3023046875000004,3.424609375,3.5445312500000004,3.689453125,3.7763671875,3.8486328125,3.9267578125,3.9951171875,4.0544921875,4.119140625,4.166015625,4.276445312499997,4.79525000000001,9.478515625,8.49290316767558,8.494140625,7.2900390625,7.41454296875,7.5284375,7.7904296875,7.980078125,8.2880859375,8.4173828125,8.494140625,8.578125,8.680859375,8.7771484375,8.906640625,9.021484375,9.226718749999995,11.148363281250028,46.8134765625,177.61055731975844,176.3740234375,138.3564453125,139.06337890625,144.44,152.8654296875,156.344921875,165.2294921875,171.6640625,176.3740234375,182.25,188.20566406249998,192.030078125,196.814453125,200.4283203125,210.87960937499992,497.8613007812503,564.8564453125,166.3628457528833,165.3232421875,128.1357421875,128.794578125,133.99171875000002,141.87187500000002,145.6578125,154.5888671875,160.685546875,165.3232421875,170.9544921875,176.747265625,180.5408203125,184.473046875,188.1552734375,198.13679687499996,485.7788906250004,552.7998046875,11.247711566875143,10.923828125,8.845703125,10.077562499999999,10.1509375,10.2517578125,10.31640625,10.48046875,10.69921875,10.923828125,11.083984375,11.285546875,11.6208984375,12.056054687500001,14.665624999999999,16.379804687499995,20.767949218750203,25.958984375,0,"[0, 0, 0]"
80,0.957993551835367,0.9560546875,0.76953125,0.8124921875000001,0.84275390625,0.8701171875,0.888671875,0.9208984375,0.94140625,0.9560546875,0.9705078124999997,0.9873046875,1.005859375,1.029296875,1.0458984375,1.0820507812499995,1.21000976562501,1.32421875,0.5429728523829765,0.54296875,0.39453125,0.41210742187500005,0.439453125,0.46484375,0.4794921875,0.5078125,0.5302734375,0.54296875,0.5556640625,0.568359375,0.5849609375,0.60546875,0.6220703125,0.6562695312499995,0.7432050781250084,0.8798828125,87.00575505726145,86.25390625,61.1748046875,61.30270703125,63.491660156250006,71.66191406249999,75.6994140625,81.23974609375,84.77656250000001,86.25390625,88.7634765625,92.27656250000001,95.2923828125,97.8537109375,99.71347656249998,108.78714843749998,163.43727539065637,388.119140625,62.696772752988096,61.1025390625,47.603515625,48.39453125,49.12576171875,50.0935546875,51.224609375,59.056640625,60.2103515625,61.1025390625,62.6357421875,68.40546875,70.3044921875,72.08984375,74.28154296875,79.73060546875,88.79080078125057,113.3720703125,3.75043543865023,3.6904296875,3.1015625,3.13671875,3.20212890625,3.2822265625,3.3505859375,3.568359375,3.640625,3.6904296875,3.76171875,3.89453125,3.9720703125,4.046875,4.125,4.374179687499996,9.862394531250018,38.1162109375,8.216206717906081,8.09765625,7.1044921875,7.1835546875,7.33884765625,7.50390625,7.646484375,7.8681640625,8.0078125,8.09765625,8.19609375,8.3251953125,8.490625,8.7197265625,8.8955078125,13.327910156249983,15.81162890625022,39.2626953125,174.5943434780706,171.76953125,140.228515625,142.2874375,144.0217578125,150.09365234375002,154.1615234375,161.17822265625,168.5248046875,171.76953125,176.74238281249998,184.701953125,190.66250000000002,195.8359375,200.7009765625,214.06195312499977,329.2102539062682,495.88671875,163.1701363710242,160.57421875,129.525390625,131.499982421875,133.31310546875,139.18642578125,143.3890625,150.1767578125,157.2181640625,160.57421875,165.34238281249998,172.901171875,178.903515625,183.81503906249998,188.2501953125,201.53085937499995,317.94661328126557,482.396484375,11.42420710704641,11.0546875,10.05078125,10.273435546875,10.34763671875,10.469628906250001,10.5517578125,10.7392578125,10.912109375,11.0546875,11.267578125,11.427734375,11.6130859375,12.115625,14.940624999999997,16.38015624999999,22.373062500000202,26.453125,0,"[0, 0, 0]"
90,0.945341206886835,0.9423828125,0.7255859375,0.805921875,0.8369140625,0.8671875,0.8837890625,0.9140625,0.931640625,0.9423828125,0.953125,0.96484375,0.98046875,1.01171875,1.03515625,1.0732421875,1.245210937500067,2.921875,0.47601284236925157,0.4697265625,0.3125,0.34428125,0.365234375,0.387890625,0.40234375,0.431640625,0.455078125,0.4697265625,0.4892578125,0.509765625,0.5302734375,0.5546875,0.5732421875,0.6025390625,0.6728515625,0.8701171875,85.64243212494364,85.228515625,60.267578125,60.537851562499995,61.6130859375,68.983203125,73.0126953125,80.55078125,83.731640625,85.228515625,87.0599609375,91.3890625,94.9076171875,97.16230468750001,99.625390625,108.18316406250013,128.57010937500087,460.1923828125,63.85092989179441,61.9189453125,44.083984375,48.2168671875,49.43046875,50.8458984375,57.791015625,59.4091796875,60.4423828125,61.9189453125,67.780859375,68.853125,70.6728515625,72.0279296875,73.52578125000001,78.65976562500002,89.33292187500051,129.8447265625,3.819563126972498,3.7607421875,2.865234375,3.1186953125,3.232421875,3.3603515625,3.5101562499999996,3.6337890625,3.69921875,3.7607421875,3.91640625,3.9931640625,4.0478515625,4.115234375,4.16796875,4.295039062500001,9.132726562500128,28.58984375,8.476187549312444,8.412109375,6.4130859375,7.4248046875,7.6337890625,7.859375,7.9892578125,8.1865234375,8.3232421875,8.412109375,8.51953125,8.626953125,8.774609375,8.939453125,9.0673828125,9.443242187500008,15.138101562500037,44.6923828125,174.4630630424369,171.23046875,136.9169921875,139.8947265625,144.0111328125,149.1390625,155.353125,162.390625,168.181640625,171.23046875,176.9857421875,184.8876953125,190.8384765625,195.5720703125,199.5923828125,210.47925781250007,261.78449218750745,565.56640625,163.21046674227907,160.107421875,126.7646484375,129.38457812500002,133.516015625,138.4345703125,144.86171875000002,151.3056640625,157.375,160.107421875,165.6955078125,173.30683593749998,179.2412109375,183.53203125,187.346875,197.3409375000001,240.2902734375102,553.8447265625,11.2525963001578,10.9716796875,9.955078125,10.0568125,10.162109375,10.266796875,10.337890625,10.5087890625,10.6884765625,10.9716796875,11.1357421875,11.2958984375,11.532421874999999,12.0029296875,14.6794921875,16.189960937500018,19.316250000000014,30.8935546875,0,"[0, 0, 0]"
100,0.9391938044361561,0.9423828125,0.7548828125,0.781244140625,0.81541015625,0.84658203125,0.8662109375,0.90234375,0.927734375,0.9423828125,0.9560546875,0.9697265625,0.984375,1.005859375,1.0234375,1.0605664062499995,1.1259902343750028,1.447265625,0.4834751104350725,0.4873046875,0.2734375,0.322263671875,0.349609375,0.3798828125,0.3984375,0.439453125,0.470703125,0.4873046875,0.50390625,0.5234375,0.541015625,0.5595703125,0.572265625,0.59375,0.6377089843750028,0.669921875,87.01616919877272,88.35546875,62.126953125,63.468515625,67.75580078125,71.11240234375,73.3048828125,81.02001953125,85.59296875,88.35546875,90.0794921875,92.1306640625,94.8755859375,97.6017578125,99.28730468749998,107.08193359374998,123.40803320312656,458.982421875,62.867334659943324,61.666015625,47.5791015625,47.795873046874995,48.34150390625,49.287890624999996,50.735742187499994,59.27734375,60.86757812500001,61.666015625,63.3419921875,68.65312499999999,70.2673828125,71.61640625,72.79355468749999,74.90656249999999,84.06500390625011,100.390625,3.780480014898316,3.791015625,3.0966796875,3.1357421875,3.201171875,3.298828125,3.38359375,3.6650390625,3.7431640625,3.791015625,3.84765625,3.9263671874999995,3.994140625,4.0626953125,4.1172851562499995,4.220742187499999,4.651546875000037,12.0625,8.326856071063927,8.3720703125,6.9951171875,7.170892578125,7.30466796875,7.50859375,7.7191406250000005,8.10986328125,8.28828125,8.3720703125,8.4470703125,8.5283203125,8.6162109375,8.769921875,8.9287109375,9.213945312499998,10.965433593750518,38.076171875,174.6013430623854,174.8525390625,134.7607421875,137.735822265625,141.41828125,146.9591796875,152.7970703125,162.9951171875,170.7466796875,174.8525390625,178.24570312499998,184.6638671875,190.12832031250002,194.78828125,198.2408203125,205.93453124999994,225.3150214843793,560.125,163.4135088595495,164.0693359375,124.732421875,127.4422578125,131.11412109375,136.2798828125,142.2294921875,152.35498046875,159.7865234375,164.0693359375,166.9005859375,173.24257812500002,178.4021484375,182.93671874999998,186.0126953125,193.20892578124997,212.81581054687928,547.8955078125,11.187834202835889,10.7333984375,9.8671875,9.955074218750001,10.04087890625,10.16884765625,10.255664062500001,10.4345703125,10.5986328125,10.7333984375,11.142578125,11.34375,11.5263671875,12.0830078125,14.4921875,16.26015624999999,18.821078125000156,30.001953125,0,"[0, 0, 0]"


==> data/Workstation/frequency/connext/connext_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.3894332627118644,1.2744140625,1.1162109375,1.1174570312499998,1.128671875,1.162890625,1.1939453125,1.2353515625,1.2564453125,1.2744140625,1.30390625,1.3361328124999998,1.4193359375,1.5949218750000003,1.728125,3.1312890625000054,4.702386718750022,4.876953125,0.7013870497881356,0.68359375,0.5771484375,0.577828125,0.5839453125,0.6099609375,0.61640625,0.64794921875,0.6728515625,0.68359375,0.695703125,0.715234375,0.735546875,0.8066406250000001,0.8964843749999999,0.9904492187500002,1.062326171875001,1.0703125,407.2842624470339,367.037109375,352.7177734375,352.7617265625,353.15730468749996,353.94384765625,358.32460937499997,361.330078125,366.046875,367.037109375,368.49335937499995,373.604296875,378.7607421875,401.0708984375001,439.67490234374975,1321.0146093750018,1849.8648398437572,1908.6259765625,101.81082825741525,94.6953125,81.78125,81.822654296875,82.19529296875001,83.59482421874999,84.0298828125,87.4501953125,92.4953125,94.6953125,96.9607421875,102.00078125,103.655859375,106.5330078125,108.73945312499995,269.08166015625056,451.04810742187755,471.2666015625,5.620564088983051,5.26953125,4.9052734375,4.907652343750001,4.929062500000001,4.9716796875,5.049023437500001,5.15771484375,5.203320312500001,5.26953125,5.34765625,5.4818359375,5.659765625,5.8744140625,6.926171874999998,11.655292968750018,17.100099609375075,17.705078125,64.4248046875,62.8125,57.896484375,58.10752734375,60.0069140625,61.7546875,61.9333984375,62.3681640625,62.693359375,62.8125,63.2421875,63.696484375,64.126953125,64.9271484375,69.10810546875,97.31724609375001,100.77498632812505,101.1591796875,597.3110930879237,548.1787109375,519.892578125,520.15844921875,522.5512890625,526.09619140625,527.5521484375,539.16455078125,545.03046875,548.1787109375,552.6384765624999,556.490234375,569.4833984375,606.3470703125001,652.3794921875,1683.2075585937523,2440.4832558593853,2524.625,581.2312797934322,533.3623046875,506.2216796875,506.246998046875,506.47486328125,511.916796875,513.2121093750001,523.5419921875,530.0560546875,533.3623046875,537.5322265625,541.169921875,551.7417968750001,588.4292968750001,633.77919921875,1665.3755468750023,2420.4495664062606,2504.3466796875,16.079813294491526,15.064453125,13.16796875,13.1718203125,13.206484375,13.51005859375,13.737890625,14.130859375,14.63203125,15.064453125,15.785742187499999,16.38359375,17.004492187500002,21.423828125,22.83154296875,23.646953125000003,24.051707031250007,24.0966796875,0,"[0, 0, 0]"
10,1.2159453894704433,1.1943359375,1.015625,1.02096875,1.03734375,1.07265625,1.10546875,1.14453125,1.177734375,1.1943359375,1.2138671875,1.234375,1.2634765625,1.3287109375000001,1.460546875,1.7137499999999954,2.0582578125000164,2.2470703125,0.6049828740763546,0.5927734375,0.4814453125,0.4856015625,0.5148828125,0.5414062500000001,0.5556640625,0.5771484375,0.587109375,0.5927734375,0.59765625,0.6041015624999999,0.6142578125,0.63984375,0.6808593750000002,0.9142968749999991,1.7766718750000714,2.599609375,349.1489538433908,344.9482421875,334.3486328125,334.54694531250004,335.35453125000004,338.12226562499995,339.4228515625,341.7021484375,343.726953125,344.9482421875,345.8125,346.9185546875,347.8966796875,350.34531250000003,354.43671875,375.2756249999999,1289.0098671875562,1938.4013671875,101.90462239583333,100.76953125,78.2548828125,78.40628906250001,87.4964453125,96.0248046875,98.594140625,99.931640625,100.4046875,100.76953125,101.1259765625,101.509375,101.9859375,103.2041015625,105.78437500000001,126.71480468749994,306.06948437501734,505.884765625,5.100914665435139,5.03515625,4.6748046875,4.7038984375,4.801640625,4.8865234375,4.9275390625,4.9716796875,5.009765625,5.03515625,5.0712890625,5.1083984375,5.1732421875,5.3078125,5.4466796875,6.264023437499986,8.573375000000201,10.87890625,58.58669437602627,58.3203125,57.0703125,57.1083125,57.4268359375,57.6525390625,57.781054687499996,58.029296875,58.196875,58.3203125,58.44609375,58.580664062500006,58.805273437500006,59.2599609375,60.080664062500006,63.721796874999995,79.47031250000083,89.07421875,530.584018049569,524.12890625,490.482421875,490.78345312499994,507.0555078125,514.44609375,517.2810546875,520.5009765625,522.7125,524.12890625,525.6859375,527.2294921875,529.2896484375,534.2744140625,543.774609375,606.0499999999993,1649.6133359375797,2567.7841796875,516.5621135442324,510.193359375,477.65625,477.89196875000005,493.9204296875,501.363671875,503.5138671875,507.123046875,509.09609374999997,510.193359375,511.890625,513.3029296875,514.8984375,518.9083984375,527.4027343749999,587.9907031249994,1632.9257343750794,2548.150390625,14.021904505336618,13.3115234375,12.1865234375,12.2168046875,12.447148437500001,12.754296875,12.8642578125,13.072265625,13.2201171875,13.3115234375,13.4078125,13.53125,13.724023437500001,15.726953125,20.83828125,23.39027343749998,25.603773437500074,26.4599609375,0,"[0, 0, 0]"
20,1.161221736566858,1.1435546875,0.95703125,0.9699394531250001,1.00025390625,1.03984375,1.0613281250000002,1.1025390625,1.1279296875,1.1435546875,1.1640625,1.1845703125,1.207421875,1.2482421875,1.3139648437499996,1.5297656249999991,2.37496484375003,4.6240234375,0.5725436128486464,0.572265625,0.3779296875,0.38646875,0.4267578125,0.5095703125,0.5263671875,0.548828125,0.56640625,0.572265625,0.5771484375,0.5830078125,0.5927734375,0.60546875,0.6299804687499999,0.8230664062499999,1.0181015625000072,1.166015625,346.4031152263638,344.1845703125,316.943359375,319.72473828125,325.20650390624996,331.86787109375,334.01640625,338.8935546875,342.1048828125,344.1845703125,345.97812500000003,348.2064453125,351.178125,354.5044921875,357.01591796875005,369.2897656249999,799.0968398438167,1942.8427734375,98.81281804373462,98.2685546875,79.837890625,80.02733203125,84.528828125,89.051953125,94.80625,96.66552734375,97.875,98.2685546875,98.7982421875,99.42421875,100.641015625,101.92421875000001,103.4533203125,118.97113281249992,182.16173828125005,518.091796875,4.9470957880434785,4.90234375,4.298828125,4.346619140625,4.5283203125,4.69814453125,4.7486328125,4.82275390625,4.8751953125,4.90234375,4.9404296875,4.9830078125,5.039453125,5.1431640625,5.26220703125,5.8464843749999975,6.897867187500058,16.484375,57.76944232593314,57.48046875,54.2705078125,54.388537109375,54.875859375000005,55.7232421875,56.25234375,56.94775390625,57.291015625,57.48046875,57.6966796875,58.0185546875,58.638671875,59.372460937499994,59.87958984375,63.677460937499944,73.35311718750067,120.732421875,522.962319428066,519.7138671875,482.2509765625,483.7486484375,486.636640625,500.52656249999995,505.55078125,513.04345703125,517.4193359375,519.7138671875,522.3501953125,525.3923828125,528.659375,533.3587890625,539.14716796875,569.3602734374997,1003.1836621094258,2625.4140625,509.66623673349056,506.55859375,471.21484375,472.029212890625,475.12732421875,488.54189453125,493.25,500.3759765625,504.53203125,506.55859375,508.9291015625,511.9845703125,515.3544921875,519.545703125,524.45498046875,551.081484375,986.6033535156773,2603.580078125,13.296082694575471,12.7197265625,11.0361328125,11.100617187500001,11.4135546875,11.862109375,12.05234375,12.41796875,12.60859375,12.7197265625,12.840625,12.988671875,13.204296875,13.951953125000001,18.6978515625,21.771757812499978,29.381330078125725,104.9599609375,0,"[0, 0, 0]"
30,1.170142649030528,1.15625,0.970703125,0.9782412109374999,1.006025390625,1.052734375,1.07880859375,1.1171875,1.1435546875,1.15625,1.171875,1.189453125,1.2138671875,1.25390625,1.3126464843749999,1.529130859375,2.2407421875000946,3.001953125,0.5797037223253575,0.57421875,0.3515625,0.38855078125,0.4306640625,0.4716796875,0.4990234375,0.546875,0.564453125,0.57421875,0.587890625,0.6044921875,0.6201171875,0.6396484375,0.6593261718749999,0.8541406249999994,1.0989248046875544,2.255859375,339.0052051103548,338.26416015625,307.1904296875,307.50430859375,312.808095703125,319.905224609375,323.5806640625,332.237548828125,336.2595703125,338.26416015625,340.325,342.14287109375,344.582421875,347.98203125,350.219384765625,364.31068359374996,829.0712695312634,1989.6123046875,99.39169664036716,99.61767578125,75.8515625,76.4502734375,79.680634765625,88.465771484375,90.737109375,97.55615234375,98.9083984375,99.61767578125,100.35996093749999,101.1943359375,102.20332031250001,103.2609375,104.84458007812499,119.563798828125,166.0705439453133,519.51171875,4.961510115855336,4.9482421875,3.9765625,4.1338720703125,4.336953125,4.566943359375,4.69013671875,4.8232421875,4.9013671875,4.9482421875,4.9931640625,5.0439453125,5.1080078125,5.206640625,5.3369140625,5.643183593749999,7.492856445313187,15.7060546875,59.44394112262789,59.26171875,55.216796875,55.4299755859375,55.893779296875,56.682080078125,57.25751953125,58.253173828125,58.8408203125,59.26171875,59.714453125,60.239550781249996,60.852929687499994,61.53935546875,62.269433593749994,64.58001953125,72.52850292968823,99.41796875,517.590673666976,516.51025390625,458.11328125,465.1248212890625,474.838134765625,488.713134765625,494.2982421875,506.554931640625,512.956640625,516.51025390625,519.9181640625,523.22333984375,527.15859375,531.98251953125,536.57802734375,568.165400390625,1022.805151367196,2648.9912109375,504.5521993605611,503.74951171875,447.1865234375,454.15689648437495,463.40899414062494,476.174560546875,482.02412109375,494.056884765625,500.28515625,503.74951171875,506.87109375,510.065625,513.49296875,518.713671875,522.334375,552.1722460937499,1009.4756972656334,2627.83984375,13.038474306415017,12.5029296875,10.8740234375,10.9100224609375,11.136884765624998,11.472363281249999,11.802734375,12.212158203125,12.411914062500001,12.5029296875,12.624414062500001,12.77919921875,12.989843749999999,13.62568359375,18.827001953125,20.995869140624997,25.23699707031254,100.060546875,0,"[0, 0, 0]"
40,1.1185141432628178,1.10546875,0.8681640625,0.8831816406249999,0.9296484374999999,0.974609375,1.0029296875,1.05078125,1.0849609375,1.10546875,1.123046875,1.1455078125,1.171875,1.2177734375,1.3037109375,1.5089453124999999,2.706968750000021,5.0556640625,0.5218816759587328,0.52734375,0.333984375,0.357611328125,0.3798828125,0.408203125,0.4345703125,0.4951171875,0.515625,0.52734375,0.5361328125,0.55078125,0.5625,0.5791015625,0.6055664062499999,0.65435546875,0.9240273437500006,1.5712890625,333.9091418299291,334.134765625,306.0908203125,306.626802734375,312.6245703125,318.41552734375,321.7609375,327.61181640625,332.5068359375,334.134765625,335.7138671875,337.2283203125,338.84609375,341.267578125,343.3544921875,357.74845703125,443.1222988281377,1967.1162109375,98.2518253048145,99.1796875,75.4345703125,76.221974609375,79.11861328125,87.3119140625,88.5701171875,92.830078125,98.38828124999999,99.1796875,99.84238281249999,100.85136718749999,102.3650390625,103.708984375,105.0283203125,121.53697265624999,226.59816406251122,542.3662109375,4.940418289521675,4.935546875,3.994140625,4.062830078125,4.2683203125,4.5623046875,4.6279296875,4.76806640625,4.880859375,4.935546875,4.986328125,5.0337890625,5.09765625,5.190625000000001,5.290234374999999,5.720917968749999,7.5578574218750685,22.6875,58.550449894487286,58.5205078125,54.4169921875,54.539441406250006,54.93505859375,55.7876953125,56.660546875,57.73193359375,58.2548828125,58.5205078125,58.783984375,59.071484375,59.4646484375,60.2150390625,60.96669921875,63.1015625,72.83361718750052,110.5771484375,509.975729633441,510.8193359375,454.8095703125,455.518048828125,471.47875,482.081640625,487.7115234375,497.50341796875,507.24765625,510.8193359375,513.478125,516.1994140625,519.630859375,524.509765625,528.60419921875,564.0415234375,748.1187714843859,2663.0986328125,497.29223113797417,498.294921875,443.9384765625,444.690603515625,459.12794921875,470.31044921875,476.16132812499995,485.43408203125,494.888671875,498.294921875,500.846875,503.2306640625,506.48203125,510.655859375,514.81083984375,548.923125,725.9210546875106,2642.08984375,12.68349849546686,12.2021484375,10.6171875,10.7021484375,10.8310546875,11.055566406250001,11.2216796875,11.7412109375,12.021484375,12.2021484375,12.43359375,12.6533203125,12.881250000000001,13.510351562500002,18.322949218749997,20.71134765625,25.126507812500364,32.322265625,0,"[0, 0, 0]"
50,1.0678090613537845,1.0556640625,0.7958984375,0.818345703125,0.85154296875,0.89453125,0.9285156250000001,0.986328125,1.0283203125,1.0556640625,1.0859375,1.1123046875,1.146484375,1.1953125,1.2551757812499997,1.49517578125,1.907820312500121,4.4521484375,0.5522605842572524,0.5634765625,0.3427734375,0.36425,0.3955078125,0.42578125,0.4443359375,0.5166015625,0.5490234375,0.5634765625,0.57421875,0.583984375,0.5960937500000001,0.611328125,0.6329101562499999,0.83599609375,0.9729628906250625,1.55859375,328.4251755793598,327.4404296875,299.326171875,301.89696875000004,304.8229296875,310.58466796875,313.4482421875,318.1103515625,322.181640625,327.4404296875,331.50117187499995,334.7427734375,337.7970703125,341.372265625,344.16806640625,356.7187890625,490.8098085937839,1984.7392578125,95.08429860734829,96.978515625,74.49609375,74.92073828125001,76.26234375,84.50820312500001,85.87871093749999,88.2001953125,91.145703125,96.978515625,98.48789062499999,100.352734375,101.61542968750001,103.1740234375,104.38330078125,115.94603515625,150.85380664062922,499.9658203125,4.827439875791931,4.853515625,3.91796875,3.9638203125,4.1103515625,4.3515625,4.4453125,4.5673828125,4.7255859375,4.853515625,4.94140625,5.0126953125,5.0869140625,5.185546875,5.2802734375,5.601777343749999,7.304755859375014,8.8896484375,57.6523782667139,57.541015625,54.333984375,54.548707031250004,54.79181640625,55.22158203125,55.57421875,56.5615234375,57.22890625,57.541015625,57.931445312499996,58.3388671875,58.8494140625,59.666210937500004,60.264355468750004,61.809726562499996,70.76267578125041,91.1318359375,500.5143420202568,499.6787109375,451.75,452.93108203125,461.90595703125,470.4169921875,473.9509765625,481.6015625,490.9560546875,499.6787109375,507.5150390625,512.7931640625,517.3998046875,523.7201171875,528.78828125,555.9239453125,693.5019667969098,2608.5869140625,487.60936197482494,486.6201171875,440.2119140625,441.07761914062496,449.64896484375004,458.26875,462.03593750000005,469.42529296875,478.36601562500005,486.6201171875,494.57968750000003,499.6822265625,504.2392578125,509.798046875,514.1005859375,540.53353515625,678.0845468750351,2588.2880859375,12.904980045431811,12.46484375,10.734375,10.793943359375,10.9580078125,11.190234375000001,11.3650390625,11.76611328125,12.204296874999999,12.46484375,12.694140625000001,12.939062499999999,13.241015625,13.936718750000004,18.282031249999996,20.6076953125,24.20519921875082,104.10546875,0,"[0, 0, 0]"
60,0.9941505234729261,0.98828125,0.828125,0.8400820312499999,0.869140625,0.9052734375,0.9228515625,0.9521484375,0.9736328125,0.98828125,1.0029296875,1.01953125,1.0400390625,1.0693359375,1.089453125,1.137734375,1.5560039062500195,4.9736328125,0.5636708851527074,0.55859375,0.3349609375,0.360828125,0.39109375,0.4326171875,0.458984375,0.50390625,0.5380859375,0.55859375,0.5810546875,0.6005859375,0.625,0.6552734375,0.6923828125,0.88234375,1.1820117187500259,1.75390625,328.0849843812517,326.9248046875,295.0869140625,295.4721640625,303.22175781249996,308.4703125,311.1375,319.03125,323.68046875,326.9248046875,330.8005859375,334.3505859375,337.7134765625,341.9326171875,345.3828125,356.0081640625,470.4930195312794,1980.87109375,94.80898838648639,95.296875,74.1796875,74.9018125,76.20734375,81.3115234375,84.89472656250001,90.189453125,93.2677734375,95.296875,97.0794921875,98.6962890625,100.721875,102.32441406250001,104.361328125,114.68640624999999,144.2239218750081,530.8994140625,4.710734581305014,4.70703125,3.888671875,4.0009531250000006,4.1244531250000005,4.29296875,4.38671875,4.5283203125,4.6447265625,4.70703125,4.7587890625,4.8115234375,4.86328125,4.95703125,5.064453125,5.4776953125,10.50454296875008,18.8037109375,57.448437552097225,57.25390625,53.3701171875,54.77166796875,55.0140625,55.547265625,55.9619140625,56.6416015625,57.037109375,57.25390625,57.474609375,57.7236328125,58.0642578125,58.824609375,59.8744140625,63.6703515625,66.48135546875002,106.544921875,499.24529588098494,496.8994140625,452.5546875,453.6063984375,459.490859375,469.5109375,474.9994140625,485.05859375,491.89882812499997,496.8994140625,503.301953125,509.3275390625,514.11015625,520.773046875,525.818359375,551.233828125,694.6047656250059,2656.904296875,486.61096630976596,484.2705078125,441.2451171875,442.41218749999996,447.96375,457.864453125,463.166015625,472.849609375,479.62089843750005,484.2705078125,490.742578125,496.6001953125,501.0646484375,507.1595703125,511.73125,535.068359375,674.81044140626,2636.4345703125,12.634329571218991,12.2001953125,10.59765625,10.705015625000001,10.892031249999999,11.09765625,11.2283203125,11.552734375,12.007421875,12.2001953125,12.3505859375,12.5712890625,12.846093750000001,13.623828125000006,18.072460937499997,20.218007812499998,24.153039062500042,109.87890625,0,"[0, 0, 0]"
70,1.0378151892502918,1.0380859375,0.814453125,0.8540703125,0.8984375,0.9375,0.958984375,0.994140625,1.0224609375,1.0380859375,1.0517578125,1.06640625,1.083984375,1.1083984375,1.126953125,1.1953125,1.7742148437500447,4.265625,0.5790949533255543,0.591796875,0.328125,0.35574609375,0.3828125,0.4326171875,0.482421875,0.5205078125,0.5673828125,0.591796875,0.6064453125,0.6181640625,0.630859375,0.65234375,0.68359375,0.8844140624999994,1.0534335937500003,1.669921875,329.57958745077303,329.064453125,307.919921875,309.02616796875,311.3711328125,314.4287109375,316.816796875,321.7431640625,326.27070312499995,329.064453125,331.3228515625,333.7494140625,336.21328124999997,339.928515625,342.769921875,355.51898437499995,524.678000000003,1932.6884765625,94.91917412667736,96.841796875,73.345703125,73.9658125,75.1025390625,85.93417968749999,86.8626953125,88.27734375,95.3900390625,96.841796875,97.626953125,98.387890625,99.8189453125,102.1787109375,103.56757812499998,117.0225,152.8531171875,498.3173828125,4.734725058343058,4.73828125,3.9384765625,3.974609375,4.1103515625,4.43671875,4.501953125,4.603515625,4.69140625,4.73828125,4.779296875,4.820117187499999,4.869140625,4.9482421875,5.03515625,5.356054687499999,6.611652343750009,16.2880859375,56.80161947564177,56.6572265625,53.3076171875,54.60585546875,55.0380859375,55.4466796875,55.6640625,56.0419921875,56.3892578125,56.6572265625,56.947265625,57.255664062499996,57.58984375,58.021484375,58.375,59.859531249999996,64.08529296875055,97.1337890625,500.36089123577887,499.451171875,455.7646484375,458.91633984375005,467.3848828125,474.7607421875,479.072265625,487.9736328125,494.3357421875,499.451171875,503.355859375,507.44277343749997,512.0486328125,518.4791015625001,523.7908203125,552.0551171875,718.8760390625063,2570.03515625,487.6520162540111,486.560546875,444.763671875,447.954640625,455.865078125,462.7078125,467.3869140625,475.8154296875,481.95820312499995,486.560546875,490.5302734375,494.71015625,499.09824218750003,504.8314453125,509.607421875,536.6228515624999,704.8488007812559,2549.2822265625,12.708874981767794,12.2802734375,10.6318359375,10.73687109375,10.9189453125,11.126171874999999,11.269921875,11.6533203125,12.0478515625,12.2802734375,12.4697265625,12.6708984375,12.9169921875,13.78828125,18.4244140625,20.506718749999994,24.59203515625002,29.2783203125,0,"[0, 0, 0]"
80,1.2088261402280456,1.1962890625,0.890625,0.9355390625,0.9970703125,1.0634765625,1.08984375,1.140625,1.173828125,1.1962890625,1.216796875,1.23828125,1.267578125,1.322265625,1.416015625,1.5703125,2.763687500000003,5.0,0.5387071554935987,0.541015625,0.33203125,0.37108984375,0.41015625,0.443359375,0.466796875,0.5107421875,0.5302734375,0.541015625,0.552734375,0.5634765625,0.57421875,0.595703125,0.6181640625,0.6562695312499995,0.9238691406250084,1.1201171875,327.00574646179234,326.4130859375,295.02734375,296.8707578125,301.74564453125004,308.51025390625,312.3291015625,316.8056640625,322.11601562500005,326.4130859375,329.6263671875,332.9609375,336.7001953125,341.35234375,344.66689453125,356.73140624999996,522.4230136718764,1936.6552734375,92.6074060515228,94.2587890625,73.7958984375,74.077015625,75.2569921875,79.10830078125,84.6326171875,86.3623046875,88.3076171875,94.2587890625,95.91015624999999,97.420703125,98.62910156250001,100.9064453125,102.48486328125,114.17777343749987,139.49428710937542,530.6572265625,4.777452951527805,4.7958984375,3.8125,3.90234375,4.02341796875,4.234375,4.3552734375,4.5556640625,4.7060546875,4.7958984375,4.8671875,4.9365234375,5.0111328125,5.1205078125,5.2647460937499995,5.7509960937499995,6.985537109375038,16.892578125,57.87623891965893,57.6201171875,54.4150390625,54.687488281250005,55.179609375,56.002734374999996,56.4072265625,56.97412109375,57.353515625,57.6201171875,57.960156250000004,58.3447265625,58.861328125,59.7015625,60.373046875,61.85046874999998,66.83910546875025,101.083984375,496.79738545365325,494.623046875,444.169921875,449.19273828125,461.16767578124995,468.5375,472.26874999999995,479.283203125,488.0130859375,494.623046875,501.39570312499995,507.1455078125,514.2041015625,520.9103515625,526.02861328125,552.3161523437496,712.9314550781276,2610.8564453125,484.01437768022356,481.9609375,432.55859375,437.58076562499997,449.51197265625,456.6216796875,460.0640625,466.91259765625,475.77421875,481.9609375,488.6181640625,494.17890624999995,500.9525390625,507.4396484375,512.33212890625,537.4030468749999,699.5971347656279,2590.9443359375,12.783007773429686,12.353515625,10.7431640625,10.8964765625,11.086894531250001,11.271484375,11.4041015625,11.7529296875,12.171875,12.353515625,12.513671875,12.678320312499999,12.900390625,13.528710937499994,18.128906249999993,20.53421875,24.310763671875243,142.685546875,0,"[0, 0, 0]"
90,1.04001616743688,1.0380859375,0.8369140625,0.865234375,0.901796875,0.9443359375,0.966796875,1.001953125,1.0244140625,1.0380859375,1.0517578125,1.0634765625,1.078125,1.1001953125000004,1.1248046875000002,1.2512109375000016,1.7709843750001504,3.9892578125,0.5867194544634806,0.591796875,0.345703125,0.3562578125,0.3959375,0.4376953125,0.47265625,0.55078125,0.578125,0.591796875,0.6044921875,0.6162109375,0.6298828125,0.65234375,0.68359375,0.9072265625,1.5391875000000894,2.8369140625,326.2449276868237,325.6025390625,296.421875,298.7204296875,304.059921875,307.87734375,311.8109375,318.2919921875,323.0302734375,325.6025390625,328.21484375,331.6015625,334.569921875,338.3587890625,341.1400390625,354.76664062500015,478.0981875000973,1950.4140625,95.13242522120153,97.0244140625,74.24609375,74.797734375,75.8807421875,78.24140625,85.457421875,88.8154296875,92.725,97.0244140625,98.5412109375,99.9998046875,101.18515625,103.4498046875,105.4662109375,118.6295703125,148.44628906250801,513.7626953125,4.671092164957169,4.7294921875,3.7509765625,3.7923359375,3.9047265625,4.0822265625,4.2796875,4.4248046875,4.6044921875,4.7294921875,4.7890625,4.8359375,4.884765625,4.95703125,5.0291015625,5.345820312500001,11.394718750000262,16.4150390625,57.95785829012624,57.7236328125,53.6943359375,53.945296875,54.4711328125,55.1888671875,55.6220703125,56.6162109375,57.24140625,57.7236328125,58.2001953125,58.5751953125,59.066796874999994,59.997656250000006,61.421875,66.08335937500001,73.26800000000031,122.166015625,498.32160677552974,497.6513671875,449.3896484375,451.58796093750004,457.636796875,466.2779296875,470.8107421875,484.427734375,492.569921875,497.6513671875,502.5564453125,508.6544921875,513.4294921875,520.0751953125,525.7646484375,556.76421875,709.2700859375177,2628.4814453125,485.633038985009,485.0849609375,438.0556640625,440.6323046875,446.2082421875,454.5708984375,458.8318359375,472.3134765625,480.1830078125,485.0849609375,489.65546874999995,495.7349609375,500.2255859375,506.6171875,511.7033203125,541.0458593750002,690.5722343750281,2607.3408203125,12.68856779052074,12.201171875,10.6923828125,10.74146875,10.91796875,11.138671875,11.2998046875,11.662109375,12.0380859375,12.201171875,12.3470703125,12.514453125,12.727734374999999,13.375781250000003,18.7373046875,21.132031250000008,25.63164062500018,127.5908203125,0,"[0, 0, 0]"
100,1.0654430360789298,1.0634765625,0.7705078125,0.84959765625,0.8984375,0.9443359375,0.9716796875,1.0166015625,1.044921875,1.0634765625,1.078125,1.09375,1.1123046875,1.1455078125,1.1866210937499995,1.385781249999999,1.6074472656250052,3.5810546875,0.5415648701866977,0.5478515625,0.310546875,0.330076171875,0.34861328125,0.3876953125,0.43359375,0.4736328125,0.5283203125,0.5478515625,0.5615234375,0.576171875,0.5966796875,0.630859375,0.6778320312499995,0.8671875,1.6699257812500008,2.9970703125,324.85879775535506,323.40625,302.3828125,303.411916015625,305.65878906250003,309.18994140625,311.291015625,316.32470703125,320.06523437500005,323.40625,326.94453125,330.554296875,333.5486328125,336.67109375,340.12451171875,352.36531249999985,516.6097109375016,1969.0986328125,93.41103009355726,95.1533203125,73.8623046875,74.488041015625,75.34177734375,78.17607421875,85.57890625,87.72412109375,89.6017578125,95.1533203125,97.27519531249999,98.41953125,99.516015625,101.0603515625,102.82880859375,115.31205078124994,137.59356250000056,511.814453125,4.746713970557593,4.7783203125,3.74609375,3.903318359375,4.02634765625,4.2548828125,4.4228515625,4.5556640625,4.669140625000001,4.7783203125,4.853515625,4.9111328125,4.9671875000000005,5.0419921875,5.125,5.359375,6.141007812500078,12.2509765625,57.77943426769045,57.6689453125,54.458984375,54.659169921875,55.024296875,55.57109375,56.045507812500006,56.95703125,57.4052734375,57.6689453125,57.9619140625,58.3173828125,58.8578125,59.4970703125,60.031542968749996,61.305703125,66.81854687500004,90.0986328125,495.02585522066175,491.541015625,450.3359375,455.06209375000003,461.3550390625,468.2181640625,472.437890625,481.119140625,487.29765625,491.541015625,497.81171874999995,505.072265625,510.74628906249995,516.824609375,522.0822265625,545.0240624999994,702.8202558593774,2607.2861328125,482.402983993426,479.0400390625,438.95703125,443.85094921875,449.9403515625,456.2927734375,460.41074218750003,469.01220703125,474.90546875,479.0400390625,484.93808593750003,492.31269531249995,497.82265625,503.3900390625,508.39638671875,531.6279101562498,689.3532460937523,2586.8515625,12.62287122723579,12.2158203125,10.58203125,10.83980078125,11.01458984375,11.225488281250001,11.361328125,11.6708984375,12.0390625,12.2158203125,12.38671875,12.556249999999999,12.7666015625,13.34296875,17.907421875,20.435624999999973,24.253037109375022,27.509765625,0,"[0, 0, 0]"


==> data/Workstation/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.188525390625,1.1220703125,1.048828125,1.0491162109374998,1.051708984375,1.054638671875,1.0576171875,1.09521484375,1.1142578125,1.1220703125,1.1302734375,1.14150390625,1.172265625,1.2064453125,1.4281738281249996,2.586083984374994,3.527260742187517,3.6318359375,0.13660481770833333,0.1376953125,0.11328125,0.11328124999999999,0.11328125,0.11704101562500001,0.12001953125,0.12890625,0.1345703125,0.1376953125,0.1400390625,0.14189453125,0.146484375,0.1513671875,0.15727539062499998,0.16215820312499998,0.16475097656250004,0.1650390625,222.14265950520834,215.6064453125,199.4296875,199.81606835937498,203.29349609375,206.25302734374998,206.86513671875,210.5810546875,213.166015625,215.6064453125,218.1095703125,220.11396484375,223.441015625,241.42216796875002,269.06191406249997,322.2012499999996,383.6956132812511,390.5283203125,52.68077799479167,48.1044921875,46.6298828125,46.6324755859375,46.655810546875,47.1794921875,47.36142578125,47.665771484375,47.8658203125,48.1044921875,48.1837890625,48.495214843750006,55.382031250000004,62.42412109375,64.766162109375,110.55989257812462,168.17805957031354,174.580078125,4.751936848958334,4.53271484375,4.392578125,4.392923828124999,4.39603515625,4.423876953125,4.4578125,4.48046875,4.496484375,4.53271484375,4.555468749999999,4.58134765625,4.630859375,4.80908203125,5.482031249999999,8.915791015624976,12.75154003906257,13.177734375,0.914697265625,0.89111328125,0.818359375,0.819396484375,0.82873046875,0.843505859375,0.8542968750000001,0.86669921875,0.8779296875,0.89111328125,0.9095703125000001,0.91923828125,0.928125,0.987890625,1.071533203125,1.3159277343749998,1.3216318359375,1.322265625,296.400634765625,286.16015625,268.6572265625,268.869142578125,270.77638671875,273.21640625,275.79453125,279.366455078125,283.655859375,286.16015625,288.068359375,291.211328125,298.1203125,326.48642578125003,354.62958984374995,458.45624023437415,586.3105654296899,600.5166015625,281.81520182291666,271.27001953125,253.630859375,254.00784863281248,257.400751953125,260.452294921875,261.6076171875,265.7744140625,269.5171875,271.27001953125,274.6078125,278.33056640625,281.1677734375,304.77236328124997,334.153076171875,439.2769628906242,568.9783798828148,583.3896484375,14.585432942708334,12.873046875,12.228515625,12.2292646484375,12.236005859375,12.296826171875,12.411035156250001,12.587158203125,12.746679687499999,12.873046875,13.341210937500001,15.51416015625,17.119140625,18.98857421875,20.78037109375,22.062812499999996,22.66018750000001,22.7265625,0,"[0, 0, 0]"
10,1.1092119678631052,1.09765625,0.99609375,1.00660546875,1.02728515625,1.052734375,1.0642578125,1.0810546875,1.091015625,1.09765625,1.1044921875,1.11328125,1.123046875,1.1369140625,1.1533203125,1.3196289062499997,2.647607421875067,3.5673828125,0.11936886999165275,0.1181640625,0.0947265625,0.0947265625,0.1064453125,0.109375,0.111328125,0.11328125,0.1162109375,0.1181640625,0.1201171875,0.1220703125,0.125,0.1298828125,0.13388671875000002,0.14748046874999998,0.1638808593750003,0.16796875,213.36166560152338,212.3623046875,198.4638671875,199.29137304687498,203.54814453125,205.765625,208.013671875,210.30908203125,211.7205078125,212.3623046875,212.9794921875,213.8166015625,214.7296875,216.7248046875,218.53759765625,257.63039062499996,342.0368164062539,395.091796875,65.8852482001252,67.1328125,46.7470703125,46.922265624999994,47.434511718749995,48.0310546875,65.10390625,66.86962890625,67.04375,67.1328125,67.221484375,67.32890625,67.5240234375,67.78828125,68.08857421875,75.45611328124997,142.99197265625332,188.7705078125,4.373772368009182,4.337890625,4.1875,4.1875,4.205937499999999,4.2469726562500005,4.2654296875,4.2978515625,4.3212890625,4.337890625,4.35625,4.3798828125,4.4072265625,4.450390625000001,4.4935546875,4.736757812499998,9.427839843750203,12.2041015625,0.8547774937395659,0.849609375,0.7275390625,0.7368828125,0.7839453125000001,0.8134765625,0.8251953125,0.837890625,0.8447265625,0.849609375,0.85546875,0.8623046875,0.869140625,0.88203125,0.899609375,1.0349218749999993,1.1840449218750013,1.2021484375,298.2715398059265,298.197265625,264.8447265625,265.987,269.4512109375,273.57021484375,290.8970703125,295.6123046875,297.3841796875,298.197265625,298.8734375,300.0001953125,301.50449218750003,303.6005859375,306.73701171875,355.5095507812499,492.490251953134,616.4169921875,285.7040445012521,285.8974609375,252.9814453125,254.167517578125,257.422890625,260.998828125,278.9302734375,283.51123046875,285.185546875,285.8974609375,286.5609375,287.4671875,288.39921875,290.937890625,293.12314453125,338.0536914062498,469.6434628906346,600.9541015625,12.567495304674457,12.0771484375,11.3642578125,11.40280078125,11.618984375,11.79833984375,11.862109375,11.9697265625,12.041601562499999,12.0771484375,12.119140625,12.1875,12.2923828125,13.070117187500006,16.94560546875,18.994609374999996,29.110019531250057,29.88671875,0,"[0, 0, 0]"
20,1.094977422591743,1.095703125,0.90625,0.91542578125,0.95208984375,0.9989257812500001,1.0205078125,1.0546875,1.0810546875,1.095703125,1.1103515625,1.1259765625,1.138671875,1.1572265625,1.17197265625,1.2266796875,2.1117265625000137,2.1943359375,0.11492731573185988,0.1142578125,0.0927734375,0.09375,0.095703125,0.1044921875,0.1064453125,0.109375,0.1123046875,0.1142578125,0.1162109375,0.1181640625,0.12109375,0.1259765625,0.1279296875,0.1376953125,0.15254687500000053,0.1572265625,210.58555387953504,210.3466796875,196.453125,197.38329296875003,199.62384765625,202.21640625,204.04921875,207.02099609375,208.9087890625,210.3466796875,211.62578125,212.75859375,214.0689453125,215.8220703125,217.48701171875,223.84892578124996,277.2410683593766,395.994140625,64.00803566774395,65.1318359375,46.0419921875,46.196833984375004,47.25083984375,50.96435546875,56.821484375,62.99365234375,63.8919921875,65.1318359375,65.969921875,67.0708984375,67.4673828125,68.1529296875,68.39501953125,69.55207031249999,110.99641406250001,190.4951171875,4.358476627658465,4.36328125,3.6787109375,3.706982421875,3.805546875,4.01650390625,4.130859375,4.2783203125,4.3330078125,4.36328125,4.3955078125,4.4345703125,4.48046875,4.533203125,4.5693359375,4.69126953125,6.361269531250063,12.208984375,0.8122019000208507,0.818359375,0.58203125,0.6025,0.65228515625,0.7177734375,0.7490234375,0.7890625,0.8076171875,0.818359375,0.8271484375,0.8349609375,0.845703125,0.8603515625,0.8760742187499999,0.9408007812499997,1.1905566406250085,1.2685546875,292.8839055332569,293.6884765625,259.9482421875,262.7004609375,267.2809375,273.65,278.0904296875,287.595703125,291.3107421875,293.6884765625,295.5962890625,297.665625,299.755859375,302.3353515625,304.55439453124995,316.56126953125005,399.9613886718751,618.6943359375,280.9741728132819,281.8369140625,249.3037109375,252.03771679687497,256.41171875000003,262.678515625,266.9375,276.04296875,279.6865234375,281.8369140625,283.7708984375,285.7076171875,287.58203125,289.81328125000005,291.37294921874997,301.56568359374995,378.8054316406251,602.2294921875,11.90973271997498,11.57421875,10.4638671875,10.49855859375,10.58478515625,10.741015625,11.028125,11.2265625,11.396875,11.57421875,11.7421875,11.844921875,11.9599609375,12.176171875000001,15.86025390625,18.203320312499994,21.8079023437501,22.0126953125,0,"[0, 0, 0]"
30,1.0373575443481848,1.0419921875,0.8251953125,0.8433798828125,0.8712597656250001,0.9130859375,0.9345703125,0.98046875,1.021484375,1.0419921875,1.060546875,1.0830078125,1.1044921875,1.1240234375,1.1396484375,1.192216796875,1.5135117187500198,2.0625,0.13782262015264027,0.13671875,0.0947265625,0.09650097656250001,0.1083984375,0.1259765625,0.12890625,0.1328125,0.1357421875,0.13671875,0.138671875,0.140625,0.1435546875,0.1474609375,0.15234375,0.1630859375,0.22239453125000086,0.232421875,211.0908396503713,211.9990234375,194.5830078125,195.976859375,197.431455078125,200.63662109375,202.15498046874998,205.87158203125,210.350390625,211.9990234375,213.29765625000002,214.37119140624998,215.73671875000002,217.76718749999998,219.769580078125,227.95570312499999,261.86364453125174,390.2255859375,62.24749198552668,64.52587890625,44.322265625,45.0429287109375,46.609638671875,48.643261718750004,49.684375,57.6650390625,63.4306640625,64.52587890625,65.1845703125,66.390625,66.7990234375,67.163671875,68.208984375,74.82635742187499,98.27085058593907,167.744140625,4.307667143667492,4.31787109375,3.6103515625,3.66725390625,3.76533203125,3.8826660156250004,3.9833984375,4.177001953125,4.2783203125,4.31787109375,4.3546875,4.390625,4.431640625,4.48046875,4.529296875,4.833466796874999,11.02095312500005,17.130859375,0.8170078726622663,0.8330078125,0.5849609375,0.600228515625,0.642578125,0.685546875,0.7119140625,0.7783203125,0.81640625,0.8330078125,0.8466796875,0.857421875,0.8697265625000001,0.884765625,0.900390625,0.9529589843749999,1.1190634765625187,1.2607421875,291.6920922072676,295.17431640625,258.9697265625,260.061935546875,263.332275390625,267.374462890625,270.66376953125,281.722412109375,292.4208984375,295.17431640625,297.2861328125,299.47412109375,301.3099609375,304.25517578125,306.847802734375,319.0215136718749,365.80003125000184,582.8583984375,279.63818681672853,283.22265625,247.8642578125,249.00707421875,252.182509765625,256.05341796875,259.10810546874995,270.171630859375,280.671875,283.22265625,285.0935546875,287.16494140624997,288.9205078125,291.51845703125,293.959033203125,304.02441406249994,347.3053603515641,568.6376953125,12.053905390539054,11.64453125,10.673828125,10.703099609375,10.8583984375,10.970703125,11.05439453125,11.289306640625,11.517578125,11.64453125,11.85390625,12.150390625,12.2685546875,12.5646484375,16.0787109375,17.7053515625,20.371545898437752,23.7099609375,0,"[0, 0, 0]"
40,1.051019885198852,1.044921875,0.9072265625,0.93225390625,0.953125,0.9794921875,0.9921875,1.017578125,1.03515625,1.044921875,1.057421875,1.0693359375,1.084375,1.10546875,1.1201171875,1.17150390625,1.5602832031250569,5.412109375,0.11567641067035671,0.1142578125,0.09375,0.095703125,0.099609375,0.103515625,0.1064453125,0.109375,0.1123046875,0.1142578125,0.1162109375,0.119140625,0.1220703125,0.12714843750000027,0.1318359375,0.1431835937499999,0.1630214843750024,0.1748046875,208.99653138132945,209.2587890625,192.4755859375,193.37304492187502,197.4771875,199.38466796875,201.069140625,204.595703125,207.42578125,209.2587890625,210.77363281249998,212.2921875,213.6931640625,215.4619140625,216.86943359375002,222.26640625,275.019808593754,403.841796875,60.651110534542845,63.5224609375,43.951171875,44.12625,46.09095703125,47.93974609375,49.1021484375,57.34912109375,60.018164062500006,63.5224609375,64.013671875,64.87109375,65.3703125,65.961328125,67.2609375,68.29097656249999,82.86136718750015,181.6474609375,4.212621159414719,4.2607421875,3.5244140625,3.568544921875,3.68103515625,3.787109375,3.86796875,4.12060546875,4.2236328125,4.2607421875,4.291015625,4.321875,4.3583984375,4.402539062500001,4.43271484375,4.536835937499999,6.969052734376122,11.86328125,0.780638597401599,0.798828125,0.5546875,0.562927734375,0.58142578125,0.6162109375,0.64921875,0.74267578125,0.7802734375,0.798828125,0.8154296875,0.828125,0.841796875,0.859375,0.8750976562499999,0.9283398437499999,1.1235800781250114,1.1689453125,287.4998714733241,290.1328125,257.31640625,258.673634765625,261.335625,264.70693359375,268.3154296875,278.953125,286.375390625,290.1328125,292.80722656250003,294.8783203125,297.24921875,299.805859375,302.278515625,309.67595703124994,361.60778320313284,615.91796875,275.8075979685578,278.6845703125,246.5810546875,247.620220703125,250.65529296875,253.87978515625,257.0392578125,267.56640625,274.6865234375,278.6845703125,281.16640625,283.0357421875,285.2150390625,287.5626953125,289.51318359375,296.63921874999994,349.33909570313244,600.9892578125,11.692273504766298,11.357421875,10.271484375,10.359197265625,10.4619140625,10.61025390625,10.722265625,10.9619140625,11.2314453125,11.357421875,11.4958984375,11.6142578125,11.791406250000001,12.412695312500002,15.622167968749999,17.025566406249993,21.101597656250064,25.61328125,0,"[0, 0, 0]"
50,1.047195744935812,1.0439453125,0.8759765625,0.8994062500000001,0.9296875,0.9609375,0.9783203125,1.0087890625,1.03125,1.0439453125,1.0556640625,1.0703125,1.0888671875,1.115234375,1.134765625,1.1933984375,1.4926367187500915,3.9423828125,0.11604323837112371,0.115234375,0.0859375,0.0947265625,0.09765625,0.1025390625,0.1044921875,0.1083984375,0.1123046875,0.115234375,0.1171875,0.1201171875,0.123046875,0.12890625,0.134765625,0.1484375,0.165048828125002,0.189453125,205.641015103993,204.822265625,192.439453125,193.28092773437498,194.87150390625,196.8333984375,198.2013671875,200.60009765625,202.93359375,204.822265625,206.790625,208.676953125,210.8943359375,213.238671875,214.76572265624998,222.29048828125,316.1554003906254,391.578125,58.64771851033678,57.8623046875,44.041015625,44.735142578125,46.12029296875,47.133496093750004,48.2294921875,55.171875,57.00859375,57.8623046875,63.2697265625,63.9880859375,64.8064453125,65.9302734375,66.68388671875,70.00574218749999,92.11269921875046,158.3818359375,4.145752685791097,4.1884765625,3.44140625,3.4931523437500003,3.5605078125,3.6494140625,3.7097656249999997,3.9736328125,4.1103515625,4.1884765625,4.2802734375,4.3310546875,4.3720703125,4.421875,4.4736328125,4.62439453125,5.727835937501254,11.4501953125,0.7420308722699233,0.75390625,0.5625,0.574212890625,0.5859375,0.611328125,0.6279296875,0.6845703125,0.7353515625,0.75390625,0.76953125,0.7861328125,0.8056640625,0.8291015625,0.8466796875,0.9258203125,1.109453125000016,1.279296875,281.900330057936,280.3056640625,254.4365234375,255.5309609375,258.446015625,261.565625,263.6310546875,272.28125,276.831640625,280.3056640625,287.2208984375,290.502734375,294.0208984375,297.443359375,299.90625,312.04955078125,405.6974003906276,575.1845703125,270.3397561556977,268.9130859375,244.0634765625,245.00119140625,247.4666796875,250.7216796875,252.6302734375,261.296875,265.6705078125,268.9130859375,275.7412109375,278.75234375,282.1443359375,285.142578125,287.28955078124994,299.14496093749995,392.80421093750266,560.173828125,11.560573902238247,11.2001953125,10.283203125,10.3963359375,10.502910156250001,10.6259765625,10.69140625,10.818359375,11.03046875,11.2001953125,11.3349609375,11.49140625,11.791406250000001,12.208203125,15.318750000000001,17.448613281249997,20.940898437500493,25.7841796875,0,"[0, 0, 0]"
60,0.989966334772606,0.990234375,0.7919921875,0.8171367187499999,0.8447265625,0.875,0.8933593750000001,0.9326171875,0.970703125,0.990234375,1.0087890625,1.0283203125,1.0517578125,1.087890625,1.1119140625,1.150390625,1.3424531250000342,2.2265625,0.11805570027007202,0.1162109375,0.0908203125,0.0966796875,0.1005859375,0.10546875,0.107421875,0.1103515625,0.11328125,0.1162109375,0.1181640625,0.12109375,0.125,0.1337890625,0.138671875,0.1484375,0.1611328125,0.1748046875,204.18158019221792,203.59375,189.6611328125,190.1628359375,192.3698046875,194.348828125,195.64804687499998,198.912109375,201.38828124999998,203.59375,205.36835937499998,207.52871093750002,210.05898437500002,212.716796875,214.3859375,220.0202734375,269.11572265625045,630.587890625,57.874481372115895,57.4443359375,43.1201171875,43.97684375,45.164296875000005,46.22734375,47.160546875,52.1103515625,56.440625,57.4443359375,62.52265625,63.800390625000006,64.667578125,66.0763671875,66.82734375,68.6605859375,86.33271875000133,181.3251953125,4.195079364913977,4.2373046875,3.45703125,3.52709765625,3.603984375,3.6996093749999996,3.78203125,3.982421875,4.1669921875,4.2373046875,4.3134765625,4.3818359375,4.44140625,4.505859375,4.5546875,4.663125,5.1526835937500195,12.3359375,0.7670115676680448,0.7822265625,0.5458984375,0.5561484375,0.580546875,0.6123046875,0.6337890625,0.705078125,0.755859375,0.7822265625,0.806640625,0.8251953125,0.83984375,0.8605468750000003,0.876953125,0.9438671875,1.1706679687500028,1.2666015625,279.65756519446853,278.451171875,251.0009765625,251.74337890625,254.565078125,258.0025390625,260.4140625,267.755859375,275.211328125,278.451171875,284.414453125,288.8662109375,293.01875,297.1130859375,299.936328125,307.94890625,358.97423828125477,719.77734375,268.1261745319585,267.21484375,240.6962890625,241.30589453125,243.8277734375,247.0869140625,249.268359375,256.37109375,264.062890625,267.21484375,272.8078125,277.2796875,281.058984375,284.8685546875,287.2759765625,294.4789453125,340.457980468755,707.3505859375,11.531390662510002,11.1015625,10.255859375,10.30833984375,10.4340625,10.61328125,10.7216796875,10.8623046875,10.970703125,11.1015625,11.322265625,11.475195312499999,11.689843750000001,12.26171875,15.2234375,16.8603125,20.419605468750483,26.2919921875,0,"[0, 0, 0]"
70,1.056677607513771,1.033203125,0.8330078125,0.87897265625,0.9111328125,0.9404296875,0.958984375,0.9921875,1.017578125,1.033203125,1.048828125,1.0654296875,1.0849609375,1.1162109375,1.140625,1.2332812499999992,6.931945312500147,8.2421875,0.10962401559272435,0.1083984375,0.0859375,0.087890625,0.0888671875,0.091796875,0.09375,0.1015625,0.10546875,0.1083984375,0.1123046875,0.115234375,0.119140625,0.125,0.1298828125,0.1416015625,0.15980859375000023,0.1748046875,206.53052021172826,205.767578125,191.083984375,191.68391796875,194.0930078125,196.334765625,198.06328125,200.9443359375,203.869140625,205.767578125,207.6896484375,209.703515625,212.115234375,215.24785156250002,218.1623046875,224.51671875,310.5227773437507,413.72265625,57.38326391080445,56.7451171875,43.8837890625,45.0165234375,45.65625,46.46171875,47.415429687499994,49.9150390625,55.68359375,56.7451171875,58.400781249999994,63.555859375000004,64.361328125,65.982421875,68.25625,72.91941406249998,91.9561757812518,193.9853515625,4.1045751179854255,4.05078125,3.384765625,3.4248046875,3.495234375,3.59375,3.6533203125,3.796875,3.9736328125,4.05078125,4.1373046875,4.2666015625,4.3427734375,4.421875,4.4853515625,7.949335937499962,11.32199609375013,14.7578125,0.7683166545931834,0.75,0.591796875,0.60594921875,0.62359375,0.6435546875,0.6572265625,0.6884765625,0.7294921875,0.75,0.76953125,0.7919921875,0.81640625,0.8470703125000001,0.876953125,0.9740624999999996,6.878613281250097,8.5234375,281.5950768877668,279.8759765625,253.4580078125,254.5150703125,257.3319921875,261.2251953125,263.776953125,270.3818359375,276.1064453125,279.8759765625,285.0287109375,290.2421875,294.55917968750003,298.96250000000003,302.6732421875,313.5137109374999,408.0036367187522,632.794921875,269.95297751821784,268.1435546875,242.9072265625,243.60730078125,246.4205859375,250.0826171875,252.83945312499998,259.2197265625,264.47597656249997,268.1435546875,273.502734375,278.3142578125,282.5224609375,286.951953125,290.3611328125,300.014375,395.77775000000247,616.81640625,11.642099369549001,11.064453125,10.1025390625,10.235765625,10.343320312500001,10.455078125,10.52734375,10.6787109375,10.845117187500001,11.064453125,11.28515625,11.4619140625,11.6884765625,14.7166015625,15.826171874999998,18.1558984375,22.491992187500045,123.1884765625,0,"[0, 0, 0]"
80,0.9426846381320086,0.935546875,0.771484375,0.7890625,0.8193359375,0.8466796875,0.8634765625,0.8955078125,0.919921875,0.935546875,0.953125,0.9716796875,0.9921875,1.02734375,1.060546875,1.1320117187500003,1.2615585937500011,2.146484375,0.14102961157289,0.1396484375,0.09375,0.09887304687500001,0.1123046875,0.123046875,0.1259765625,0.1328125,0.13671875,0.1396484375,0.142578125,0.146484375,0.1513671875,0.158203125,0.1640625,0.17578125,0.19010937500000225,0.263671875,203.01440405672093,201.6982421875,187.3876953125,189.44583203125,191.4958203125,193.88330078125,195.115234375,198.0166015625,200.08945312499998,201.6982421875,203.6201171875,206.0900390625,208.583984375,211.28671874999998,213.725,220.64267578125003,314.68824609375207,366.2119140625,56.40824846608794,56.3388671875,44.310546875,44.56656640625,45.00470703125,45.753222656249996,46.44453125,48.9970703125,55.523046875,56.3388671875,57.366601562499994,62.64375,63.423828125,64.71328125,65.811328125,68.22371093750002,79.24010742187554,176.7880859375,3.993928520927602,4.015625,3.2255859375,3.322666015625,3.4140625,3.5009765625,3.5568359375,3.71484375,3.9541015625,4.015625,4.08984375,4.216796875,4.2880859375,4.3544921875,4.40126953125,4.5078125,5.081291015625067,11.052734375,0.7499871277419831,0.7626953125,0.5341796875,0.56949609375,0.58984375,0.6162109375,0.6337890625,0.67626953125,0.73828125,0.7626953125,0.783203125,0.8017578125,0.8228515625000004,0.8486328125,0.8681640625,0.919921875,1.0589296875000045,1.1474609375,276.89094123487604,274.92578125,250.740234375,251.394373046875,254.02630859375,256.77744140625003,259.0197265625,265.7685546875,272.077734375,274.92578125,279.1994140625,285.287109375,289.7013671875,294.1140625,297.99716796875,308.44080078125,406.04273828125235,571.0439453125,265.25028242118333,263.466796875,238.220703125,240.237923828125,243.061796875,245.8109375,247.8537109375,254.2724609375,260.88125,263.466796875,267.5322265625,273.5716796875,277.944921875,281.8896484375,285.38251953124995,293.71025390625005,392.42094726562726,557.2880859375,11.640658813692701,11.21875,10.44921875,10.585121093749999,10.6773828125,10.761914062499999,10.814453125,10.9443359375,11.099609375,11.21875,11.37109375,11.533203125,11.74375,12.400390625000002,15.299023437499997,17.261875000000003,20.574664062500332,114.16796875,0,"[0, 0, 0]"
90,0.9791877950815915,0.9716796875,0.6669921875,0.77972265625,0.8291015625,0.8623046875,0.87890625,0.9140625,0.943359375,0.9716796875,0.9990234375,1.025390625,1.05078125,1.087890625,1.1194824218749995,1.1908886718750002,1.644247070312522,2.291015625,0.1134520678630363,0.11328125,0.0791015625,0.09375,0.0966796875,0.1005859375,0.1015625,0.107421875,0.111328125,0.11328125,0.1142578125,0.1171875,0.1201171875,0.1240234375,0.1279296875,0.1455078125,0.1787109375,0.2109375,204.95459700592454,203.41357421875,144.4765625,191.402126953125,194.082529296875,196.144189453125,197.43291015625002,200.082275390625,202.0880859375,203.41357421875,205.31308593749998,207.553515625,210.02578125000002,212.96455078124998,215.025244140625,224.0998437500001,333.6998125000009,469.4111328125,56.32367836393014,56.14404296875,36.703125,43.8823212890625,44.83697265625,45.44658203125,45.960546875,48.57568359375,55.449609375,56.14404296875,57.0283203125,62.9833984375,63.8873046875,65.477734375,66.512890625,70.88466796875002,95.51756933593893,187.78515625,4.137627450896131,4.15771484375,2.771484375,3.4793505859375,3.57818359375,3.6708984375,3.72265625,3.8818359375,4.0830078125,4.15771484375,4.2275390625,4.326171875,4.4033203125,4.4736328125,4.5224609375,4.6747460937500005,5.679090820312728,30.4853515625,0.7688401001558489,0.7666015625,0.4873046875,0.6076806640625,0.6376953125,0.66796875,0.685546875,0.7216796875,0.7490234375,0.7666015625,0.7841796875,0.8017578125,0.822265625,0.8486328125,0.8720703125,0.9632910156250007,1.1674677734375098,1.2587890625,278.77294796536944,275.91064453125,193.20703125,252.4643935546875,256.45021484375,259.5240234375,261.6435546875,268.10009765625,273.21328125,275.91064453125,279.7248046875,286.33779296875,291.9369140625,296.387109375,299.917578125,315.35947265625,432.5019199218759,619.6494140625,267.2773827838513,264.64404296875,185.2490234375,241.760876953125,245.7928125,248.586865234375,250.67753906250002,256.671142578125,262.0650390625,264.64404296875,268.408984375,274.65615234375,280.1771484375,284.21220703125,287.408642578125,301.722666015625,418.8012861328137,605.15234375,11.495565181518153,11.0224609375,7.8935546875,10.392486328124999,10.482021484375,10.579736328125,10.646484375,10.78125,10.90234375,11.0224609375,11.294921875,11.49619140625,11.695703125000001,12.248046875,15.254931640625,17.083164062500007,21.319005859375256,26.3271484375,0,"[0, 0, 0]"
100,1.0022465170681893,1.00390625,0.8203125,0.84080859375,0.875,0.90234375,0.9189453125,0.9541015625,0.986328125,1.00390625,1.01953125,1.03515625,1.0556640625,1.08203125,1.1025390625,1.1494140625,1.3193857421875101,1.6396484375,0.11136231608452818,0.1103515625,0.0888671875,0.08984375,0.0927734375,0.0947265625,0.09765625,0.1044921875,0.1083984375,0.1103515625,0.11328125,0.1162109375,0.119140625,0.1240234375,0.1279296875,0.13674804687499975,0.171875,0.1875,206.05401263311728,205.294921875,187.697265625,192.93676171875,195.096474609375,196.94013671875,198.28945312500002,201.072998046875,203.36015625,205.294921875,207.67226562500002,209.2837890625,211.2228515625,214.0849609375,215.60791015625,219.39441406249998,245.5804960937503,1133.6806640625,55.63298036194357,56.1416015625,43.126953125,43.650995117187506,44.4619140625,45.22138671875,45.731542968750006,47.52783203125,55.294335937499994,56.1416015625,56.7873046875,58.07675781249999,63.5765625,65.1884765625,67.17900390625,72.53099609374999,82.36408203125058,122.2548828125,4.156230950681477,4.15234375,3.556640625,3.5946708984374998,3.672822265625,3.7509765625,3.8046875,3.93359375,4.0830078125,4.15234375,4.2080078125,4.26171875,4.322265625,4.39384765625,4.462060546875,4.673857421875,11.815584960937532,17.001953125,0.7569590254043015,0.73828125,0.5546875,0.5790957031249999,0.6025390625,0.623876953125,0.6376953125,0.6748046875,0.71875,0.73828125,0.755859375,0.7783203125,0.8115234375,0.841796875,0.8623046875,0.9268164062499995,7.179813476562526,8.25390625,279.13314089722616,278.67041015625,252.7578125,254.6809970703125,256.539716796875,259.3314453125,261.1958984375,265.603515625,275.4943359375,278.67041015625,281.96328125,286.34462890624997,292.5791015625,297.909375,301.745947265625,308.4712207031249,347.8448242187576,1210.220703125,267.7137918042994,267.35595703125,242.19921875,243.9900830078125,245.835908203125,248.59482421874998,250.29296875,254.498046875,264.27734375,267.35595703125,270.6599609375,274.37578125,280.77109375000003,285.93974609375,289.34072265624997,295.74279296875,330.43310937500667,1199.1494140625,11.41934909292681,10.970703125,10.283203125,10.3691318359375,10.44330078125,10.54072265625,10.611328125,10.77734375,10.8984375,10.970703125,11.087109374999999,11.3408203125,11.5556640625,12.26787109375,15.077294921875,17.303798828124997,20.837886718750198,26.833984375,1,"[0, 0, 0]"


==> data/Workstation/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.1850006620762712,1.12890625,1.0439453125,1.0451914062499998,1.05640625,1.0802734375,1.0912109375,1.10498046875,1.11953125,1.12890625,1.1458984375,1.1587890625,1.184765625,1.225390625,1.5061523437499997,2.180078125000001,2.4961328125000044,2.53125,0.1376622086864407,0.138671875,0.1220703125,0.122126953125,0.12263671875000001,0.1248046875,0.1275390625,0.130859375,0.1359375,0.138671875,0.1396484375,0.140625,0.143359375,0.149609375,0.15175781249999998,0.16076171875,0.16636914062500008,0.1669921875,103.14903336864407,101.048828125,97.375,97.419802734375,97.82302734375,98.411328125,98.832421875,99.6279296875,100.329296875,101.048828125,101.459765625,102.16015625,102.949609375,104.16425781250001,116.29873046874987,142.4745703125,142.95273046875002,143.005859375,61.572894597457626,61.515625,52.263671875,52.29754296875,52.6023828125,53.037890625,53.908984375,60.02880859375,61.264453125,61.515625,61.7458984375,62.0373046875,62.77187500000001,64.2615234375,67.84062499999999,87.95580078125005,102.35515039062521,103.955078125,4.376771054025424,4.2080078125,3.9970703125,4.0008652343749995,4.03501953125,4.08642578125,4.103125,4.1552734375,4.1861328125,4.2080078125,4.2359375,4.265234375,4.3232421875,4.522265625,5.68115234375,7.067871093750005,8.686376953125023,8.8662109375,0.8565611758474576,0.82421875,0.73046875,0.73058203125,0.7316015625,0.758203125,0.7669921875,0.7978515625,0.81640625,0.82421875,0.8349609375,0.8515625,0.8849609375,0.9662109375000002,1.0856445312499992,1.26876953125,1.2896699218750003,1.2919921875,185.1433891684322,181.5810546875,168.5126953125,168.54271484375,168.812890625,172.5689453125,175.42265625000002,178.6630859375,181.10312499999998,181.5810546875,182.52753906249998,183.3625,184.60292968750002,186.8955078125,213.48554687499984,259.31859375000005,274.8011953125002,276.521484375,171.2779230667373,168.65234375,156.4716796875,156.4893515625,156.64839843750002,158.10556640625,159.92460937500002,165.8798828125,167.99257812500002,168.65234375,169.1509765625,170.6669921875,171.7275390625,173.027734375,192.38798828124987,241.02626953125008,257.8459863281252,259.71484375,13.865466101694915,12.5673828125,11.8974609375,11.899613281249998,11.918984375,12.032812499999999,12.115625000000001,12.234375,12.38984375,12.5673828125,12.7748046875,13.830468749999998,15.639453125000003,16.950976562500003,18.645703124999994,23.840996093750014,28.316228515625063,28.8134765625,0,"[0, 0, 0]"
10,1.0641971645450752,1.0546875,0.970703125,0.9724550781250001,0.9784960937499999,1.0048828125,1.013671875,1.0361328125,1.0458984375,1.0546875,1.0613281250000002,1.068359375,1.080078125,1.0958984375,1.1154296875,1.2630273437499988,2.2282148437500062,2.3134765625,0.11296822829716194,0.1103515625,0.091796875,0.09354882812500001,0.1005859375,0.1025390625,0.1044921875,0.1064453125,0.1083984375,0.1103515625,0.11328125,0.115234375,0.1181640625,0.125,0.1318359375,0.14455078124999998,0.1662656250000012,0.1826171875,98.8784236748748,98.9375,82.48046875,86.06846875,91.1488671875,93.215234375,95.10312499999999,97.77294921875,98.5984375,98.9375,99.262109375,99.5625,99.88984375000001,100.40234375,101.4626953125,110.75324218749985,158.13905664062622,174.9560546875,61.342497913188645,62.462890625,41.2138671875,41.425853515625,42.206875,42.7525390625,60.391015625,62.14501953125,62.341015625000004,62.462890625,62.5615234375,62.69003906249999,62.863671874999994,63.0869140625,63.5708984375,77.08826171875,118.8015468750001,120.2568359375,4.126576520763773,4.103515625,3.9111328125,3.922228515625,3.94625,3.97939453125,4.00546875,4.0546875,4.0869140625,4.103515625,4.119921875,4.1373046875,4.1595703125,4.1974609375,4.2403320312499995,4.5161328124999995,8.490671875000274,12.2421875,0.7307964445951586,0.7236328125,0.654296875,0.6624726562500001,0.6757421875,0.6875,0.694140625,0.7080078125,0.716796875,0.7236328125,0.7294921875,0.7378906249999999,0.74609375,0.7621093750000001,0.798046875,0.9302148437499995,1.0803476562500016,1.1025390625,179.00184063282555,179.7529296875,141.9775390625,146.158283203125,152.5428125,154.6466796875,173.504296875,178.04833984375,179.23359374999998,179.7529296875,180.1181640625,180.54355468749998,180.9904296875,183.5197265625,185.24189453125,217.67457031249933,296.09414062500196,323.07421875,166.2554599462646,167.4287109375,129.720703125,134.07021875,140.58765624999998,142.52548828125,161.2025390625,165.84716796875,166.97148437500002,167.4287109375,167.84550781250002,168.179296875,168.5572265625,169.25332031250002,171.1185546875,185.4387890624997,278.84575976562667,302.046875,12.746380686560935,12.171875,11.5625,11.571259765625001,11.6123046875,11.8748046875,11.9583984375,12.05859375,12.134765625,12.171875,12.2109375,12.269140624999999,12.3587890625,13.50156250000003,16.592871093750002,19.715781249999996,48.41859375000291,88.31640625,0,"[0, 0, 0]"
20,1.0110296992285237,1.0029296875,0.818359375,0.8212890625,0.85837890625,0.9169921875,0.9345703125,0.9609375,0.9853515625,1.0029296875,1.0212890625,1.0390625,1.0580078125,1.0802734375,1.099609375,1.2446484374999995,2.060636718750019,2.3525390625,0.11807609857172643,0.1162109375,0.0966796875,0.09765625,0.1005859375,0.1083984375,0.1103515625,0.11328125,0.115234375,0.1162109375,0.1181640625,0.1201171875,0.12343750000000009,0.1259765625,0.12890625,0.1495312499999999,0.1898496093750004,0.201171875,93.21577470157423,93.8662109375,68.6982421875,68.879486328125,70.0369140625,82.2630859375,85.630859375,90.12255859375,92.14453125,93.8662109375,95.4576171875,96.53144531250001,97.69062500000001,98.79277343749999,99.61162109374999,107.15505859374979,162.039847656251,178.49609375,59.7709117949854,60.6044921875,39.96484375,40.144480468750004,42.452421875,45.267382812499996,53.0841796875,59.28515625,60.07421875,60.6044921875,61.285742187500006,61.718359375,62.1703125,63.0880859375,63.39677734375,76.20031249999997,117.01382031250034,125.205078125,4.013447892775229,4.01171875,3.283203125,3.31419140625,3.4294140625000002,3.7251953125000004,3.849609375,3.9404296875,3.9845703125,4.01171875,4.0380859375,4.0673828125,4.0927734375,4.134765625,4.1767578125,4.602031249999998,7.265369140625167,11.8359375,0.7085038313177648,0.6962890625,0.5439453125,0.551525390625,0.60150390625,0.64453125,0.6552734375,0.671875,0.6875,0.6962890625,0.705859375,0.716796875,0.7314453125,0.7640625000000001,0.8145507812499999,1.0457421874999993,1.210425781250005,1.228515625,170.9792991555463,172.33984375,125.322265625,128.141201171875,130.58884765625,145.89619140625,157.91152343750002,166.4013671875,169.62871093750002,172.33984375,174.5517578125,176.64921875,178.1724609375,179.7216796875,181.85576171875,205.10617187499986,304.88725585937544,328.1806640625,158.83774401845287,160.4736328125,114.4228515625,117.38756640625,119.68345703125,134.4482421875,146.1861328125,154.95556640625,157.65546875,160.4736328125,162.54296875,164.3400390625,165.7626953125,167.2890625,168.43173828125,191.59162109374986,283.6034257812505,304.8271484375,12.14155513709341,11.7216796875,10.494140625,10.595103515625,10.75095703125,11.061328125000001,11.263671875,11.4453125,11.56875,11.7216796875,11.9517578125,12.08203125,12.1791015625,12.894531250000004,16.01953125,18.503164062499998,21.653773437500057,23.353515625,0,"[0, 0, 0]"
30,0.9969186493844697,0.994140625,0.8232421875,0.8394755859374999,0.867646484375,0.9007324218749999,0.9248046875,0.959716796875,0.9794921875,0.994140625,1.0068359375,1.021484375,1.0419921875,1.06865234375,1.087890625,1.132353515625,1.6527861328125244,2.205078125,0.11137357109036797,0.1103515625,0.0908203125,0.091796875,0.0927734375,0.095703125,0.09765625,0.10546875,0.1083984375,0.1103515625,0.1123046875,0.1162109375,0.1181640625,0.12333984374999996,0.1279296875,0.14114257812499997,0.16788867187500145,0.17578125,89.80158712543967,91.34326171875,66.431640625,67.191572265625,68.674375,72.481884765625,76.62373046875,86.917724609375,89.97109375000001,91.34326171875,92.7314453125,93.8142578125,95.120703125,96.978515625,98.194189453125,101.07822265624996,137.78346679687635,424.994140625,56.46870508235254,58.802734375,41.44140625,41.698605468749996,42.630605468750005,44.393359375,46.3298828125,52.395263671875,58.397070312500006,58.802734375,59.17578125,60.04150390625,60.8005859375,62.089453125,62.525341796875,63.40392578125,83.06944824219062,108.3369140625,3.8848987926136362,3.9609375,3.16796875,3.1958515624999997,3.274814453125,3.377978515625,3.4759765625000005,3.7099609375,3.90234375,3.9609375,4.003125,4.0361328125,4.078125,4.1279296875,4.177734375,4.295556640625,4.968797851562508,8.1513671875,0.724541205864448,0.7216796875,0.583984375,0.5874423828125,0.607421875,0.63671875,0.65234375,0.685546875,0.708984375,0.7216796875,0.732421875,0.744140625,0.7607421875,0.7939453125,0.8307128906249999,0.90625,1.1750390625000193,1.2802734375,163.70716600294236,166.99755859375,127.7734375,128.014669921875,129.259287109375,136.401171875,142.18408203125,157.11669921875,164.3732421875,166.99755859375,169.009375,171.08378906250002,173.8791015625,177.03544921875,178.97236328125,184.396962890625,274.9347773437556,505.00390625,151.98802442674514,155.50244140625,116.2021484375,117.1809267578125,118.39015625,125.089453125,130.8994140625,145.84033203125,153.17207031249998,155.50244140625,157.4884765625,159.12060546875,161.6232421875,164.83525390625,166.541943359375,169.43136718749997,246.21286425781562,492.8740234375,11.71914157619724,11.26953125,10.51171875,10.555525390625,10.617587890625,10.736328125,10.8134765625,11.070068359375,11.20703125,11.26953125,11.348828125,11.564453125,11.8130859375,12.0640625,15.34697265625,16.546474609375,24.02764062500009,127.2216796875,0,"[0, 0, 0]"
40,0.9558580723739057,0.9541015625,0.748046875,0.766203125,0.8037109375,0.8310546875,0.8515625,0.89208984375,0.9296875,0.9541015625,0.9755859375,0.9990234375,1.0283203125,1.0625,1.083984375,1.13283203125,1.6163242187500488,2.013671875,0.11057463721863277,0.1103515625,0.0888671875,0.089255859375,0.0908203125,0.09375,0.095703125,0.1044921875,0.1083984375,0.1103515625,0.1123046875,0.1162109375,0.1181640625,0.1220703125,0.126953125,0.1328125,0.1548847656250003,0.166015625,88.27446616754376,89.48828125,65.4052734375,65.847796875,66.71283203125,69.2791015625,74.9404296875,84.09912109375,87.1533203125,89.48828125,91.848828125,94.0775390625,95.904296875,97.84296875,99.053515625,101.39574218749999,139.9985957031273,313.83203125,54.184792166006666,54.0859375,40.25390625,40.74301171875,41.631796875,42.51796875,43.959374999999994,47.93212890625,52.4513671875,54.0859375,58.9244140625,59.5310546875,60.679296875,61.926367187500006,62.532421875,63.17320312499999,81.27726171875003,116.4189453125,3.8004213995414755,3.8427734375,3.1552734375,3.225158203125,3.30662109375,3.38173828125,3.4365234375,3.5927734375,3.74921875,3.8427734375,3.9150390625,3.9703125,4.0224609375,4.078320312500001,4.11728515625,4.20611328125,4.935076171875018,11.7333984375,0.7092672891048354,0.7099609375,0.560546875,0.565818359375,0.5830078125,0.6064453125,0.6181640625,0.6591796875,0.6962890625,0.7099609375,0.7236328125,0.73828125,0.7607421875,0.7939453125,0.8271484375,0.8896484375,1.025201171875001,1.19140625,159.45960963552523,160.0048828125,121.5,123.738212890625,126.24916015625,132.07177734375,137.0841796875,147.27099609375,155.47109375,160.0048828125,166.8287109375,170.6171875,174.130078125,177.79550781250003,179.69638671875,184.53796874999998,276.8562089843786,399.998046875,148.03537973178928,148.7021484375,111.1279296875,113.19783789062501,115.72916015625,121.0181640625,126.3951171875,136.2998046875,144.46875,148.7021484375,155.565234375,159.2021484375,162.37734375,165.4943359375,167.38447265625,170.01722656249999,260.1372968750054,387.158203125,11.424229903735931,11.0712890625,10.314453125,10.32322265625,10.40521484375,10.48623046875,10.545703125,10.71435546875,10.9220703125,11.0712890625,11.185546875,11.323828125,11.7142578125,12.0255859375,15.122949218749998,16.71244140625,20.546699218750128,22.4169921875,0,"[0, 0, 0]"
50,0.970916737870957,0.9599609375,0.8017578125,0.8085917968749999,0.828125,0.859375,0.876953125,0.9111328125,0.940625,0.9599609375,0.978515625,0.9970703125,1.021484375,1.0546875,1.0830078125,1.1435546875,2.1730781250020357,9.408203125,0.110517633481994,0.109375,0.0859375,0.0869140625,0.091796875,0.095703125,0.099609375,0.1044921875,0.107421875,0.109375,0.111328125,0.1142578125,0.1171875,0.1220703125,0.126953125,0.14064453124999998,0.158203125,0.1611328125,86.31864690573941,87.18359375,66.0419921875,66.11414843749999,67.75462890625,70.5154296875,74.9267578125,79.80029296875,84.78671874999999,87.18359375,89.705859375,91.562890625,93.408203125,96.31347656250003,98.27558593750001,101.38240234375,182.45785742187536,201.6484375,54.35722747426225,53.662109375,38.7802734375,39.9308671875,41.0492578125,42.434472656249994,43.853125000000006,51.00048828125,52.3673828125,53.662109375,58.596875,59.4650390625,60.361328125,61.5009765625,62.340234375,64.0456640625,79.71686914062562,114.95703125,3.7889498322357453,3.8154296875,3.171875,3.211892578125,3.28125,3.3835937499999997,3.4509765625,3.638671875,3.744140625,3.8154296875,3.86796875,3.92578125,3.978515625,4.0458984375,4.09384765625,4.22072265625,5.023460937500005,11.2880859375,0.6812228425100033,0.6796875,0.5224609375,0.540037109375,0.5654296875,0.5908203125,0.6083984375,0.6474609375,0.66796875,0.6796875,0.6921875,0.703125,0.7177734375,0.74609375,0.7705078125,0.8711914062499999,1.0264746093750219,1.1845703125,157.5772646871874,158.23046875,122.892578125,123.59555078125001,127.05232421874999,133.248046875,136.7841796875,146.27783203125,152.7439453125,158.23046875,164.4736328125,167.801171875,170.848828125,175.3712890625,178.4044921875,184.07853515624998,267.7496835937541,294.955078125,146.22748142610035,146.8740234375,112.3662109375,113.15331250000001,116.1096484375,122.56416015625,125.8083984375,135.3857421875,141.8259765625,146.8740234375,153.123046875,156.4505859375,159.36562500000002,163.25253906249998,166.25351562499998,170.9366796875,254.2696757812538,282.548828125,11.34978326108703,10.990234375,10.2958984375,10.359322265625,10.4267578125,10.50966796875,10.5673828125,10.71337890625,10.880078125,10.990234375,11.0849609375,11.2255859375,11.4654296875,12.037109375,14.872753906249999,16.4984375,20.416042968750006,22.03125,0,"[0, 0, 0]"
60,0.9496206982063221,0.9482421875,0.783203125,0.7974824218750001,0.826171875,0.8515625,0.8662109375,0.8974609375,0.9267578125,0.9482421875,0.96484375,0.9811523437499998,1.0029296875,1.037109375,1.0654296875,1.1092675781249999,1.2782363281250078,2.251953125,0.11012637927924973,0.1083984375,0.0927734375,0.0927734375,0.095703125,0.09765625,0.099609375,0.103515625,0.1064453125,0.1083984375,0.1103515625,0.11328125,0.1171875,0.12109375,0.126953125,0.15321289062499988,0.1691298828125003,0.1884765625,85.19060722102898,86.4580078125,65.3212890625,65.7404794921875,66.802841796875,69.12509765625,71.75615234375,79.14697265625,83.87421875000001,86.4580078125,89.064453125,90.9953125,92.3912109375,94.35830078125,96.2271484375,99.00126953124999,138.6532783203243,205.7216796875,52.5202603415202,52.09423828125,38.5322265625,39.920865234375,40.689560546875,41.498437499999994,42.43974609375,44.860107421875,51.19453125,52.09423828125,57.994921875,58.80869140625,59.4744140625,60.558203125000006,61.647265625,63.234150390624976,74.42446484375247,118.62109375,3.7483847779216948,3.73828125,3.138671875,3.2029404296875,3.29220703125,3.369140625,3.4140625,3.54296875,3.681640625,3.73828125,3.8623046875,3.93359375,3.9755859375,4.025390625,4.0673828125,4.167861328124999,4.71953125000006,12.046875,0.7179963150905037,0.705078125,0.5849609375,0.6010087890625,0.6162109375,0.6376953125,0.650390625,0.6708984375,0.689453125,0.705078125,0.720703125,0.740234375,0.7666015625,0.806640625,0.83203125,0.9184082031249994,1.1684150390625039,1.228515625,154.37437414947863,154.68505859375,121.6728515625,122.1058447265625,123.94474609375,129.647802734375,134.62548828125,142.162109375,147.9533203125,154.68505859375,160.7234375,166.52900390625,168.7654296875,172.18505859375,175.74365234375,180.646064453125,249.48194335937904,292.4990234375,143.23699573304697,143.76123046875,111.291015625,111.806462890625,113.415869140625,118.94643554687501,123.77197265625,131.3720703125,137.07265625000002,143.76123046875,149.30624999999998,155.26142578125,157.390625,160.36123046875,163.815380859375,167.84203125000002,235.60346191406518,279.09375,11.137378416431662,10.806640625,10.1337890625,10.200987304687501,10.254013671874999,10.330078125,10.3828125,10.491943359375,10.668359375,10.806640625,10.924414062499999,11.0501953125,11.2431640625,11.83203125,14.655859374999999,16.17572265624998,19.622133789062524,25.31640625,0,"[0, 0, 0]"
70,0.9693156541715285,0.96484375,0.7724609375,0.8063515625,0.8465234374999999,0.876953125,0.892578125,0.9208984375,0.947265625,0.96484375,0.9833984375,1.0007812499999997,1.021484375,1.052734375,1.078125,1.1232031249999999,1.3472539062500317,2.17578125,0.11161573803967328,0.1103515625,0.087890625,0.08984375,0.09375,0.0966796875,0.1005859375,0.10546875,0.1083984375,0.1103515625,0.1123046875,0.1162109375,0.119140625,0.123046875,0.126953125,0.13671875,0.15304296875000034,0.1640625,83.45430804222579,83.15625,64.423828125,64.597453125,65.281953125,67.8962890625,72.119140625,77.7265625,80.891796875,83.15625,86.80859375,89.44667968750001,91.2291015625,92.870703125,94.6953125,97.89054687500001,126.89769921875121,392.6357421875,52.14951388382439,52.060546875,38.234375,39.169515625,40.6606640625,41.387109375,41.9373046875,44.4052734375,51.0318359375,52.060546875,53.54140625000001,58.459765625,59.6203125,60.3259765625,61.122265625,62.648359375,69.94887500000013,127.197265625,3.7198573785735123,3.6962890625,3.2109375,3.239390625,3.29296875,3.353515625,3.3978515625,3.5205078125,3.6435546875,3.6962890625,3.7833984375000003,3.9021484374999997,3.9560546875,4.01171875,4.05078125,4.1596484375,4.91483984375013,11.91015625,0.6915507402275379,0.6923828125,0.548828125,0.572265625,0.5908203125,0.6123046875,0.6259765625,0.6533203125,0.677734375,0.6923828125,0.705078125,0.7177734375,0.7314453125,0.751953125,0.7722656249999997,0.8364062499999996,1.030222656250018,1.23046875,152.4794958339411,151.060546875,119.482421875,121.20852734375,122.39351562499999,129.4388671875,133.3359375,140.759765625,146.8455078125,151.060546875,156.82949218750002,164.24609375,167.8693359375,170.35117187499998,174.0173828125,178.51015625,234.12249609375345,492.85546875,141.09616143706242,139.7841796875,108.7158203125,110.6094921875,111.75609374999999,117.92988281250001,122.2212890625,129.5751953125,135.61796875,139.7841796875,145.51484375,152.710546875,156.3576171875,158.58046875,161.571875,165.86304687499998,216.06075000000283,476.484375,11.383334396878647,11.0419921875,10.396484375,10.438875,10.5047265625,10.6095703125,10.671875,10.79296875,10.931640625,11.0419921875,11.1728515625,11.2771484375,11.4013671875,11.9638671875,14.8658203125,16.4284765625,20.348621093750083,27.970703125,0,"[0, 0, 0]"
80,0.9531562562512502,0.9462890625,0.7978515625,0.8193281250000001,0.8447265625,0.8701171875,0.884765625,0.91015625,0.931640625,0.9462890625,0.9619140625,0.978515625,0.99609375,1.03125,1.0634765625,1.1123046875,1.2246210937500024,2.2109375,0.10773990735647129,0.107421875,0.0888671875,0.0908203125,0.0927734375,0.0947265625,0.095703125,0.099609375,0.1044921875,0.107421875,0.109375,0.1123046875,0.115234375,0.1201171875,0.123046875,0.1337890625,0.15040625000000318,0.18359375,81.12791366867124,80.6552734375,64.8291015625,65.101544921875,65.7216015625,67.06220703125,68.350390625,72.99267578125,77.944921875,80.6552734375,84.7654296875,87.762109375,90.31269531250001,93.14453125,96.036328125,98.56796874999999,109.99699804687518,128.0087890625,51.50497286957391,51.484375,37.3681640625,38.891195312499995,40.0769921875,40.816210937499996,41.5935546875,44.41064453125,50.775781249999994,51.484375,52.1876953125,57.9490234375,58.940625,60.4853515625,61.70439453125,62.60044921874998,70.88144531250111,114.4853515625,3.6374015037382477,3.65234375,3.0205078125,3.061509765625,3.13572265625,3.2109375,3.26171875,3.4140625,3.5986328125,3.65234375,3.701171875,3.8076171875,3.890625,3.9716796875,4.0126953125,4.091796875,4.47290039062505,12.12890625,0.6580542671034206,0.66015625,0.5,0.521474609375,0.5400390625,0.5595703125,0.5732421875,0.60546875,0.64453125,0.66015625,0.671875,0.6845703125,0.7041015625,0.7451171875,0.7763671875,0.8320507812499995,0.9892792968750044,1.2607421875,148.9933332369599,147.302734375,120.3896484375,121.110154296875,122.1144921875,124.01953125,127.66718750000001,136.1201171875,143.9166015625,147.302734375,152.972265625,158.319921875,165.52675781250002,170.2419921875,174.9353515625,179.14835937499998,198.81353320312522,272.4482421875,137.98923847269455,136.3447265625,110.1953125,110.76141601562499,111.78302734375,113.51611328125,116.8515625,125.4072265625,133.3501953125,136.3447265625,142.1591796875,147.1802734375,154.2564453125,158.7923828125,163.21513671874996,166.84968749999996,184.44514843750056,258.1083984375,11.004094764265353,10.6083984375,9.998046875,10.070310546875,10.16501953125,10.248046875,10.296875,10.40185546875,10.51171875,10.6083984375,10.749609374999999,10.93359375,11.101953125,11.6806640625,14.458984375,15.916230468749994,19.059896484375066,22.224609375,0,"[0, 0, 0]"
90,0.9093288397850202,0.8994140625,0.724609375,0.7529296875,0.7763671875,0.8037109375,0.818359375,0.84765625,0.876953125,0.8994140625,0.9228515625,0.9462890625,0.9736328125,1.015625,1.0546875,1.1181640625,1.224701171875001,1.720703125,0.11069803269389439,0.1083984375,0.0859375,0.0927734375,0.0947265625,0.09765625,0.0986328125,0.1044921875,0.107421875,0.1083984375,0.111328125,0.1142578125,0.1171875,0.12109375,0.1240234375,0.1328125,0.15741015625000188,4.3173828125,82.25636377114274,83.0400390625,63.890625,64.079361328125,64.743857421875,66.459228515625,68.2755859375,74.40869140625,80.2611328125,83.0400390625,86.2583984375,88.6583984375,91.0091796875,93.93193359374999,96.149072265625,99.78123046875001,120.51051367187752,195.375,50.93741280052485,51.1181640625,39.1787109375,39.9011669921875,40.484208984375,41.092431640625,41.46708984375,42.9697265625,48.268164062500006,51.1181640625,52.492578124999994,58.33984375,59.2029296875,60.754296875,62.43212890624999,67.97971679687501,73.61270214843768,86.2451171875,3.6486711659447195,3.6416015625,3.060546875,3.1010283203125,3.16900390625,3.23046875,3.271484375,3.36328125,3.5029296875,3.6416015625,3.7351562499999997,3.849609375,3.9345703125,4.01630859375,4.0862792968749995,4.240693359375,9.866593750000064,12.734375,0.6314479266937111,0.62890625,0.4814453125,0.5072783203125,0.525908203125,0.5439453125,0.5537109375,0.57421875,0.5966796875,0.62890625,0.6484375,0.6630859375,0.6791015625000005,0.7138671875,0.7601074218749995,0.8295605468750002,0.9543349609375174,6.7216796875,149.74678006537633,149.572265625,119.6455078125,120.34258984375,121.31624023437499,123.74174804687499,127.81855468750001,134.464111328125,142.64140625,149.572265625,155.624609375,160.972265625,166.77773437500002,172.06123046874998,176.3650390625,183.3719921875,219.03836328125786,286.5263671875,138.49392253678494,138.38037109375,109.146484375,109.7721279296875,110.76338867187499,112.915234375,116.801171875,123.39013671875,131.6298828125,138.38037109375,144.4912109375,149.20244140625,155.3052734375,160.3091796875,164.219189453125,171.16688476562504,202.4355986328199,274.34375,11.2528575285914,10.8798828125,10.208984375,10.3232421875,10.401025390625,10.474609375,10.525390625,10.639892578125,10.7666015625,10.8798828125,11.0302734375,11.169921875,11.3291015625,11.98212890625,14.697265625,16.255615234375007,19.471050781250163,25.5771484375,0,"[0, 0, 0]"
100,0.9215284253104684,0.916015625,0.748046875,0.7724589843749999,0.7958984375,0.8271484375,0.8427734375,0.8740234375,0.900390625,0.916015625,0.93359375,0.9521484375,0.970703125,1.0048828125,1.03515625,1.0966796875,1.2177753906250004,2.341796875,0.10795158568094683,0.107421875,0.0859375,0.087890625,0.08984375,0.091796875,0.09375,0.1005859375,0.10546875,0.107421875,0.1103515625,0.11328125,0.1162109375,0.12109375,0.1259765625,0.1337890625,0.1494160156250004,0.1630859375,79.70479536302925,78.4287109375,64.7744140625,64.922802734375,65.53505859375001,66.24306640625,67.2314453125,70.8154296875,76.453515625,78.4287109375,81.8619140625,86.27070312499998,89.358984375,91.9890625,94.766015625,98.84509765624999,109.50198046875,326.3173828125,50.43687538417861,50.62109375,38.7197265625,39.149341796875,40.10546875,40.73173828125,41.248828124999996,43.296875,49.4046875,50.62109375,51.6353515625,54.02597656249999,58.8431640625,59.95234375,61.09423828124999,62.90876953124999,69.54590234375002,116.978515625,3.6557518701033507,3.6904296875,3.0146484375,3.070310546875,3.146484375,3.2177734375,3.263671875,3.3828125,3.5724609375000003,3.6904296875,3.763671875,3.8466796875,3.9505859375000005,4.029296875,4.0810546875,4.186562499999999,4.447496093750047,10.978515625,0.6445797606892816,0.6484375,0.50390625,0.523435546875,0.54296875,0.5634765625,0.5751953125,0.599609375,0.626953125,0.6484375,0.662109375,0.673828125,0.6865234375,0.705078125,0.724609375,0.8350195312499986,1.0205507812500088,1.15234375,146.66076230804092,143.884765625,119.517578125,120.30851367187499,121.581953125,123.24843750000001,125.283984375,133.3603515625,141.173828125,143.884765625,148.435546875,156.5560546875,164.4658203125,169.0009765625,173.62490234375,179.8733789062499,197.98329101562595,412.103515625,135.47148238899192,132.9892578125,109.0830078125,109.842478515625,111.02244140625,112.5146484375,114.28066406250001,122.33837890625,129.8984375,132.9892578125,137.1857421875,145.3517578125,153.205078125,157.39374999999998,161.47041015624998,167.70806640625,185.00943945312534,395.6533203125,11.189279919049008,10.814453125,10.2001953125,10.319333984375,10.390625,10.46875,10.51953125,10.625,10.7275390625,10.814453125,10.9404296875,11.07421875,11.229882812500001,11.8048828125,14.655273437499995,16.0303125,19.025335937500188,27.244140625,0,"[0, 0, 0]"


==> data/Workstation/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.1639797404661016,1.1015625,1.0302734375,1.031123046875,1.0387695312499998,1.0494140625,1.0681640625,1.07763671875,1.0978515625,1.1015625,1.1125,1.1251953125,1.1728515625,1.3386718750000002,1.5077148437499999,1.8864257812500012,2.2865917968750056,2.3310546875,0.14080707097457626,0.1376953125,0.1083984375,0.1083984375,0.1083984375,0.11123046874999999,0.1146484375,0.123046875,0.133203125,0.1376953125,0.14531249999999998,0.1509765625,0.1572265625,0.16484375000000004,0.18183593749999993,0.2000390625,0.20105859375000001,0.201171875,89.97681077860169,87.12109375,77.607421875,77.76301367187499,79.16333984375,82.35,83.80234375,85.6328125,86.4087890625,87.12109375,87.716796875,88.42890625,89.91425781250001,94.49042968750001,119.11855468749997,132.18464843750002,140.0217851562501,140.892578125,46.84803694385593,42.1953125,39.384765625,39.461626953125,40.15337890625,40.750390625,40.98125,41.63232421875,41.9466796875,42.1953125,42.574999999999996,43.10390625,50.57968750000002,62.148242187499996,64.19980468749999,89.84345703125004,102.29958007812517,103.68359375,4.137546345338983,3.865234375,3.7373046875,3.7373046874999996,3.7373046875,3.74462890625,3.7548828125,3.80126953125,3.8271484375,3.865234375,3.889453125,4.0044921875,4.0853515625,4.5638671875,4.760742187499999,8.635683593750013,12.360541015625051,12.7744140625,0.8281912076271186,0.7626953125,0.7197265625,0.7199531249999999,0.7219921874999999,0.7284179687500001,0.7310546874999999,0.74365234375,0.7529296875,0.7626953125,0.7806640624999999,0.8255859375,0.8734375000000003,1.0470703125,1.1878906249999996,1.2598046875,1.265921875,1.2666015625,157.12243445444915,148.4755859375,134.1748046875,134.6399375,138.82613281250002,143.19736328125,143.68984375,145.78076171875,147.3591796875,148.4755859375,150.217578125,156.11562499999997,163.32089843749998,180.84746093750002,216.87998046875,225.46482421875004,233.8091777343751,234.736328125,143.09537208686442,135.9912109375,122.712890625,123.144265625,127.026640625,131.2875,132.1765625,133.3720703125,134.9119140625,135.9912109375,136.7642578125,138.7923828125,148.1533203125,164.76621093750003,194.0859375,206.53849609375004,216.50492382812513,217.6123046875,14.027062367584746,12.2412109375,11.4326171875,11.434316406249998,11.449609375,11.544140624999999,11.619140625,11.9677734375,12.1033203125,12.2412109375,12.841796875,15.159765624999999,16.359375000000004,18.614062500000003,20.209082031249984,23.608125,23.84567578125,23.8720703125,0,"[0, 0, 0]"
10,1.0298788997287145,1.0185546875,0.875,0.896607421875,0.93341796875,0.966796875,0.9841796875,1.0029296875,1.01171875,1.0185546875,1.0263671875,1.037109375,1.0521484375,1.0810546875,1.0986328125,1.2078124999999993,2.0260371093750056,2.1025390625,0.13927183326377296,0.1376953125,0.095703125,0.095703125,0.11423828125,0.1298828125,0.130859375,0.1337890625,0.1357421875,0.1376953125,0.1404296875,0.142578125,0.14453125,0.1494140625,0.154296875,0.16796875,0.1947773437500011,0.2099609375,88.92746048101002,89.2041015625,75.33203125,75.81673828125,80.77869140625,83.13749999999999,85.328515625,87.97509765625,88.8427734375,89.2041015625,89.50546875,89.875,90.303515625,90.9587890625,91.4736328125,101.05480468749995,126.66171875000059,134.720703125,60.536594193447414,62.3779296875,40.5859375,40.652511718750006,41.743046875,42.185546875,54.4193359375,61.2236328125,62.1740234375,62.3779296875,62.487109375,62.595117187499994,62.71015625,62.8853515625,63.142187500000006,70.39646484374992,102.98097851562572,112.9443359375,3.9824773059265444,3.9599609375,3.5673828125,3.602421875,3.681484375,3.8037109375,3.842578125,3.90185546875,3.942578125,3.9599609375,3.98046875,4.0,4.019921875,4.060546875,4.11044921875,4.5609375,9.953486328125093,11.2294921875,0.7673906380425709,0.7578125,0.681640625,0.681640625,0.6972070312499999,0.71962890625,0.728515625,0.7421875,0.7521484374999999,0.7578125,0.763671875,0.7705078125,0.7822265625,0.8107421875,0.83310546875,0.9863671875,1.2539843750000017,1.27734375,167.5492992878756,169.36328125,135.552734375,137.17095507812502,140.26933593750002,142.98759765625002,157.05253906250002,167.10498046875,168.72929687500002,169.36328125,169.730078125,170.2833984375,170.8751953125,172.28886718750002,174.9765625,188.88894531249997,253.1884824218754,258.6796875,155.38307335141903,157.49609375,121.751953125,123.0624140625,128.90755859375,131.4150390625,145.244140625,155.27880859375,156.823046875,157.49609375,157.8193359375,158.2896484375,158.7515625,159.5251953125,160.3654296875,175.43412109374998,235.74011132812524,238.9736328125,12.166225936456595,11.7373046875,10.9345703125,10.951505859375,11.0190234375,11.26025390625,11.5318359375,11.65673828125,11.7060546875,11.7373046875,11.77734375,11.83203125,11.921875,13.462109375000004,16.115234375,18.855566406250002,19.30777734375003,19.7060546875,0,"[0, 0, 0]"
20,1.0086668903773979,1.0078125,0.8330078125,0.835154296875,0.8583984375,0.90400390625,0.939453125,0.9736328125,0.994140625,1.0078125,1.0205078125,1.03515625,1.0498046875,1.0732421875,1.0927734375,1.1494140625,1.8111308593750262,2.26953125,0.11584849353628024,0.115234375,0.0927734375,0.092966796875,0.0966796875,0.10546875,0.107421875,0.109375,0.1123046875,0.115234375,0.1181640625,0.1201171875,0.1220703125,0.1259765625,0.1298828125,0.14066406249999996,0.15900585937500145,0.1689453125,85.02138989522518,85.74609375,70.11328125,70.26398046874999,75.01458984375,77.0685546875,78.6896484375,82.16064453125,84.67226562500001,85.74609375,86.7373046875,87.534375,88.4244140625,89.2802734375,90.21357421875,93.7978515625,115.44756835937508,134.3994140625,58.77629306974562,60.2431640625,39.490234375,39.72117578125,41.2708984375,48.547460937500006,51.3412109375,58.6220703125,59.8078125,60.2431640625,60.68515625,61.348046874999994,61.8083984375,62.2103515625,62.622363281249996,63.89304687499999,83.71848242187528,98.107421875,3.8890717850813177,3.9052734375,3.3857421875,3.401947265625,3.4606445312500003,3.599609375,3.6832031250000004,3.8125,3.875,3.9052734375,3.9326171875,3.9609375,3.9955078125,4.0400390625,4.0693359375,4.280605468749998,5.061765625000003,5.158203125,0.7629404712260217,0.7626953125,0.6298828125,0.644724609375,0.6659960937499999,0.69140625,0.7099609375,0.7353515625,0.751953125,0.7626953125,0.771484375,0.7822265625,0.791015625,0.8056640625,0.8282226562499999,0.9415039062499999,1.0596484375000053,1.0986328125,161.59312692217472,163.6591796875,129.1181640625,130.43826562499999,135.67533203125,143.68427734375,148.7064453125,157.06005859375,161.6583984375,163.6591796875,165.3306640625,166.6251953125,168.075390625,169.5380859375,171.12763671875,177.713828125,224.65071679687557,261.5419921875,149.57421060519184,151.880859375,117.884765625,119.5252734375,124.53501953125,131.976171875,137.404296875,145.43359375,149.933984375,151.880859375,153.15742187499998,154.5810546875,155.8517578125,157.0732421875,158.26015625000002,162.81478515624997,207.1178183593755,240.31640625,12.018916316982903,11.7900390625,10.5087890625,10.54213671875,10.612109375000001,10.9169921875,11.198828125,11.37451171875,11.6962890625,11.7900390625,11.8642578125,11.9267578125,12.0185546875,12.266406250000001,15.888769531249999,17.148125,21.175505859375036,21.982421875,0,"[0, 0, 0]"
30,1.0226715054317932,1.025390625,0.818359375,0.8401884765625,0.8798828125,0.921875,0.943359375,0.9853515625,1.009765625,1.025390625,1.0400390625,1.052734375,1.0673828125,1.0869140625,1.1025390625,1.148271484375,1.9451201171875303,2.349609375,0.11771284550330033,0.115234375,0.095703125,0.0974775390625,0.099609375,0.103515625,0.1064453125,0.1103515625,0.11328125,0.115234375,0.1181640625,0.1201171875,0.123046875,0.1279296875,0.13671875,0.1674707031249998,0.21397558593750365,0.734375,81.28981882563257,82.68115234375,59.2314453125,59.4668671875,60.359765624999994,61.74140625,68.867578125,78.480712890625,81.620703125,82.68115234375,84.2697265625,85.48984374999999,87.0673828125,89.077734375,90.36489257812501,92.41493164062499,122.51875878906574,157.80859375,55.97861607449808,58.44775390625,40.46484375,40.7416328125,42.166611328125,43.162060546875004,44.4919921875,52.116455078125,58.005078125,58.44775390625,58.8298828125,59.470996093749996,60.2158203125,61.31884765625,61.9306640625,63.007861328124996,96.64819238281451,121.6142578125,3.705825856023102,3.7431640625,3.1533203125,3.1736494140625,3.21583984375,3.303564453125,3.3720703125,3.601806640625,3.70703125,3.7431640625,3.7734375,3.8045898437499996,3.8427734375,3.90263671875,3.953125,4.1342089843749985,5.48838769531257,11.4794921875,0.714525749449945,0.7080078125,0.564453125,0.584603515625,0.603681640625,0.62890625,0.650390625,0.682861328125,0.69921875,0.7080078125,0.71875,0.7314453125,0.74609375,0.7724609375,0.8154296875,0.9034667968749996,1.2023837890625273,1.3046875,154.48838331098736,157.85205078125,116.3515625,117.86061523437499,119.5804296875,123.682666015625,133.68916015625,148.033935546875,155.9140625,157.85205078125,160.05859375,161.7330078125,164.8056640625,168.12587890625,170.076904296875,178.51708984374991,245.12268847656554,311.9990234375,142.82917085653878,146.3525390625,105.55859375,106.88287109375,108.6780859375,111.718017578125,122.69189453125,136.929443359375,144.6078125,146.3525390625,148.65078125,150.06816406250002,152.7642578125,156.01875,157.8994140625,162.47430664062495,229.52080273437733,289.05078125,11.65921245444857,11.255859375,10.3251953125,10.38698046875,10.46681640625,10.5849609375,10.72822265625,11.00048828125,11.1689453125,11.255859375,11.3458984375,11.48623046875,11.7876953125,12.105078125,15.490917968749999,16.930546874999997,21.31902929687544,92.7001953125,0,"[0, 0, 0]"
40,0.9721527036004586,0.9462890625,0.787109375,0.798240234375,0.8232421875,0.8495117187500001,0.8662109375,0.9033203125,0.931640625,0.9462890625,0.962890625,0.9833984375,1.01171875,1.0500000000000003,1.076171875,1.1533203125,6.097431640625119,8.1728515625,0.1831024157200917,0.1826171875,0.1416015625,0.14335546875,0.158203125,0.16796875,0.1708984375,0.1767578125,0.1806640625,0.1826171875,0.1845703125,0.1875,0.1904296875,0.1953125,0.2001953125,0.21486328124999998,0.23965625000000124,0.2509765625,79.23354986778345,81.2177734375,57.2548828125,57.500718750000004,59.35564453125,65.4431640625,66.8400390625,72.67919921875,79.0626953125,81.2177734375,82.97109375,84.417578125,86.38125,88.6619140625,89.63095703124999,91.96740234375,107.3242207031277,120.986328125,54.548434080606505,57.4755859375,38.1103515625,38.2845234375,40.52966796875,42.84248046875,44.0646484375,50.833984375,52.6701171875,57.4755859375,58.2203125,58.8466796875,59.8890625,60.640429687499996,61.530664062499994,62.40103515625,79.88137500000033,105.58984375,3.6426249381252607,3.69140625,2.9892578125,3.04528125,3.10640625,3.1953125,3.25078125,3.478515625,3.625,3.69140625,3.7421875,3.78671875,3.8408203125,3.9169921875,3.97373046875,4.0771484375,4.6110234375000445,11.1767578125,0.6593726389902043,0.662109375,0.501953125,0.508779296875,0.5341796875,0.55859375,0.580078125,0.630859375,0.6513671875,0.662109375,0.6728515625,0.6865234375,0.7001953125,0.7177734375,0.7305664062499999,0.8331249999999999,1.0119277343750022,1.2177734375,150.45342908177886,155.142578125,113.8857421875,114.5049453125,118.76546875,124.159765625,127.45625000000001,138.94091796875,148.1796875,155.142578125,157.2998046875,159.844921875,163.4529296875,167.02988281250003,168.46787109374998,172.5891796875,220.36183984375344,237.505859375,139.23923664482598,144.1220703125,103.3251953125,103.82931835937501,108.36929687499999,113.736328125,116.4287109375,128.02392578125,136.64140625,144.1220703125,146.2638671875,148.5642578125,151.93359375,155.2291015625,156.41923828125,159.75968749999998,203.51795507812818,222.5693359375,11.214192436952898,10.8662109375,9.990234375,10.05329296875,10.175722656249999,10.259765625,10.318359375,10.49365234375,10.7580078125,10.8662109375,10.9658203125,11.1681640625,11.453125,11.880273437500001,14.809667968749999,16.276249999999997,18.959617187500193,28.2734375,0,"[0, 0, 0]"
50,0.9677688786887296,0.9638671875,0.7587890625,0.77831640625,0.80859375,0.84375,0.8662109375,0.8994140625,0.935546875,0.9638671875,0.9939453125,1.017578125,1.0419921875,1.0771484375,1.1005859375,1.13478515625,1.5029726562500088,2.1650390625,0.10807183123541181,0.1083984375,0.0859375,0.08691210937499999,0.08984375,0.0927734375,0.0947265625,0.1005859375,0.10546875,0.1083984375,0.1103515625,0.1123046875,0.1162109375,0.1201171875,0.125,0.138671875,0.1503945312500008,0.1591796875,75.86322784678227,76.2578125,56.66796875,57.0896796875,57.909140625,58.902734375,60.4349609375,66.81591796875,72.900390625,76.2578125,81.1908203125,83.73671875,86.1322265625,88.9142578125,90.21142578125,92.20154296875,111.55685546875004,281.853515625,52.46130741497166,51.677734375,37.724609375,38.6705625,40.079082031249996,40.913867187499996,41.7267578125,44.9931640625,50.55,51.677734375,57.68671875,58.973046874999994,60.0681640625,61.3193359375,62.14462890625,62.99724609375,80.79294921875021,102.125,3.638108536178726,3.6455078125,3.1494140625,3.175779296875,3.24021484375,3.30849609375,3.3486328125,3.458984375,3.5771484375,3.6455078125,3.7119140625,3.7662109375,3.8265625,3.908203125,3.958984375,4.04990234375,4.635833984375019,11.224609375,0.6771726643256085,0.6728515625,0.5625,0.5742148437500001,0.59861328125,0.6201171875,0.6318359375,0.650390625,0.6640625,0.6728515625,0.681640625,0.6923828125,0.7060546875,0.7267578125000003,0.7421875,0.81640625,0.9639589843750187,1.1552734375,145.00151385097115,145.2138671875,112.7646484375,113.355294921875,114.19896484375,116.234765625,119.609375,130.15966796875,138.20625,145.2138671875,151.3203125,159.0359375,163.5078125,167.8173828125,170.09951171875,174.1990625,221.19870117187529,363.6259765625,133.7156571721824,134.2216796875,102.310546875,102.63557031250001,103.63646484375,105.61308593749999,108.3921875,119.21484375,127.3615234375,134.2216796875,139.7462890625,147.6109375,151.810546875,155.85078124999998,157.82548828125,160.57771484375,203.84033789062548,351.646484375,11.285856678788763,10.8974609375,10.1826171875,10.233386718750001,10.307597656250001,10.419921875,10.4958984375,10.63427734375,10.7666015625,10.8974609375,11.0048828125,11.126953125,11.6599609375,11.935937500000001,14.89697265625,16.345234375,18.67939843750034,21.4365234375,0,"[0, 0, 0]"
60,0.9428847692718059,0.9404296875,0.7060546875,0.77319140625,0.7978515625,0.8271484375,0.8486328125,0.8857421875,0.919921875,0.9404296875,0.9599609375,0.98046875,1.005859375,1.0390625,1.0673828125,1.126484375,1.4213906250000008,1.9921875,0.10883761711456388,0.1083984375,0.087890625,0.08862109375,0.0908203125,0.09375,0.0947265625,0.1005859375,0.10546875,0.1083984375,0.111328125,0.1142578125,0.1181640625,0.1220703125,0.126953125,0.13671875,0.1552812500000016,0.19140625,75.01647001700454,76.0791015625,56.5419921875,56.95700390625,58.680234375,60.4322265625,62.1642578125,67.552734375,71.4671875,76.0791015625,79.28105468749999,81.3859375,83.51796875,85.8431640625,87.80859375,91.09300781249999,103.71284375000317,118.34375,52.885717962289945,51.833984375,37.5390625,38.75704296875,39.5062109375,40.725,42.001367187499994,49.642578125,51.00390625,51.833984375,57.722460937499996,58.365624999999994,59.6146484375,60.3375,61.355859375,62.3121484375,72.87155859375125,92.7919921875,3.6045617372966126,3.6171875,3.015625,3.04466015625,3.1362109375,3.2265625,3.3113281249999997,3.4697265625,3.548828125,3.6171875,3.689453125,3.740234375,3.78515625,3.84375,3.894140625,3.9800390625,4.4192851562500195,9.5830078125,0.6965060474459855,0.6982421875,0.5625,0.5795859375,0.6010546875,0.626953125,0.64453125,0.671875,0.6884765625,0.6982421875,0.7060546875,0.7158203125,0.7255859375,0.7421875,0.75390625,0.80328125,1.003945312500008,1.115234375,144.3394043098993,145.3271484375,111.515625,112.52626562500001,115.0176953125,120.7578125,123.934375,129.9892578125,138.7228515625,145.3271484375,150.273046875,155.6029296875,159.51875,163.3529296875,166.4857421875,171.41828125,206.1219492187505,223.9072265625,133.25497815042345,134.4169921875,101.2861328125,102.15789062500001,104.359375,110.166796875,113.18046874999999,118.900390625,127.790234375,134.4169921875,139.1619140625,144.5576171875,148.319140625,151.5771484375,154.52421875,158.70734375,190.35098046875052,206.99609375,11.08442615947586,10.7607421875,10.0478515625,10.098625,10.21484375,10.298828125,10.3544921875,10.466796875,10.6203125,10.7607421875,10.85625,10.94140625,11.0986328125,11.740625000000001,14.6275390625,15.91015625,18.623710937500036,21.0380859375,0,"[0, 0, 0]"
70,0.9649551943553092,0.9619140625,0.7958984375,0.80984765625,0.845546875,0.878125,0.8955078125,0.92578125,0.9482421875,0.9619140625,0.9755859375,0.990234375,1.0087890625,1.037109375,1.060546875,1.1201171875,1.2141679687500044,2.0341796875,0.10605719442823804,0.1044921875,0.0849609375,0.0869140625,0.0888671875,0.0908203125,0.091796875,0.0986328125,0.1025390625,0.1044921875,0.107421875,0.1103515625,0.115234375,0.1201171875,0.1259765625,0.14273437499999986,0.17522656250000068,0.185546875,75.5165655538944,76.09765625,56.4580078125,57.04324609375,57.931523437500005,59.894140625,62.374609375000006,69.7021484375,73.3482421875,76.09765625,78.7935546875,81.330078125,83.2587890625,84.69843750000001,86.6029296875,90.21890625,152.15702734376777,315.3134765625,51.84275224256126,51.787109375,38.4755859375,39.355,39.9872265625,40.7001953125,41.64453125,45.3125,50.8056640625,51.787109375,53.201562499999994,57.9638671875,58.890429687499996,59.8357421875,60.2759765625,61.806484375,70.51482812500086,100.439453125,3.558702687427071,3.5576171875,2.96875,3.0122734375,3.0966796875,3.173828125,3.2210937499999996,3.3798828125,3.5009765625,3.5576171875,3.63671875,3.72265625,3.7822265625,3.84140625,3.8876953125,3.980625,4.548042968750011,11.1435546875,0.6568320631563594,0.6552734375,0.517578125,0.5316601562500001,0.5535546874999999,0.57421875,0.5859375,0.6201171875,0.6455078125,0.6552734375,0.6650390625,0.673828125,0.6884765625,0.71484375,0.7607421875,0.8167187499999997,1.0209296875000007,5.470703125,143.64463904791424,142.9541015625,111.783203125,112.374796875,113.643125,118.11484375,122.2890625,133.169921875,138.776171875,142.9541015625,148.22734375,155.1828125,158.68300781250002,161.1986328125,164.7869140625,169.56421874999998,235.3904296875002,401.859375,132.64586493582263,132.259765625,101.6923828125,102.13691406250001,103.28957031249999,107.5427734375,111.671484375,122.4755859375,127.9431640625,132.259765625,137.02109375,143.9892578125,147.3912109375,149.714453125,152.4921875,157.49402343749998,222.66382812500063,389.3017578125,10.9987741120916,10.646484375,9.9697265625,10.0298515625,10.103359375,10.1787109375,10.224609375,10.3369140625,10.515625,10.646484375,10.8154296875,10.98828125,11.181835937499999,11.7259765625,14.482226562500001,15.774296874999997,18.16862500000005,19.0244140625,0,"[0, 0, 0]"
80,0.9779321098594719,0.96875,0.8134765625,0.833984375,0.85447265625,0.8798828125,0.8955078125,0.9267578125,0.951171875,0.96875,0.9873046875,1.0087890625,1.0322265625,1.0732421875,1.107421875,1.1650390625,1.266689453125018,2.1474609375,0.13591761321014204,0.134765625,0.09765625,0.099609375,0.111328125,0.12109375,0.123046875,0.1298828125,0.1328125,0.134765625,0.1376953125,0.140625,0.1435546875,0.1484375,0.1533203125,0.166015625,0.18359375,0.23046875,73.56022786588568,73.2373046875,55.6865234375,56.11521484375,57.37087890625,59.07529296875,61.3173828125,66.95263671875,69.7375,73.2373046875,76.8712890625,79.43828125,82.1529296875,84.93007812500001,87.34824218749998,89.89673828125,98.15745703125401,171.455078125,50.090908806761355,49.9150390625,37.96484375,38.569328125,39.058339843750005,39.566308593749994,40.00703125,42.69189453125,49.365234375,49.9150390625,50.585156250000004,53.637109375,58.0326171875,59.3158203125,60.382128906249996,61.467890624999995,71.36388476562553,94.4306640625,3.5562950480721143,3.564453125,2.912109375,2.980466796875,3.0712890625,3.1474609375,3.1923828125,3.36572265625,3.52265625,3.564453125,3.611328125,3.6962890625,3.7841796875,3.8623046875,3.91015625,4.0000195312499995,4.451195312500005,10.7587890625,0.6405740132401481,0.6376953125,0.5,0.5087871093749999,0.53515625,0.5595703125,0.5732421875,0.6025390625,0.6259765625,0.6376953125,0.6494140625,0.6630859375,0.6806640625,0.701171875,0.7158203125,0.7568554687499995,0.9521953125000095,12.2919921875,139.76158884120574,138.6708984375,108.7880859375,110.312458984375,112.0062890625,115.94150390624999,119.55390625,126.9267578125,134.468359375,138.6708984375,143.0419921875,148.5232421875,156.5189453125,161.1669921875,165.15761718749997,169.60949218750002,202.43794921875167,253.7001953125,128.96185545702892,127.7333984375,98.880859375,100.28201953125,101.849140625,105.3494140625,109.381640625,116.2236328125,123.9427734375,127.7333984375,132.5626953125,137.5955078125,145.52285156250002,149.6205078125,153.37080078125,156.89162109375,187.43381835937626,240.7392578125,10.799733384176836,10.357421875,9.8017578125,9.86617578125,9.92673828125,10.017578125,10.0751953125,10.1708984375,10.2666015625,10.357421875,10.5537109375,10.798437499999999,10.9720703125,11.5919921875,14.186621093749999,15.65431640625,18.79268750000014,20.5146484375,0,"[0, 0, 0]"
90,0.9282630748422002,0.91796875,0.7646484375,0.779296875,0.8012109375,0.828125,0.8447265625,0.875,0.8984375,0.91796875,0.9404296875,0.9638671875,0.9853515625,1.0166015625,1.0496093750000002,1.1128515625000004,1.2723906250000132,6.4384765625,0.13826451899233544,0.13671875,0.1162109375,0.1181640625,0.12109375,0.1240234375,0.126953125,0.1318359375,0.134765625,0.13671875,0.1396484375,0.142578125,0.1455078125,0.1494140625,0.154296875,0.162109375,0.18155468750000203,0.197265625,73.67596159265103,73.5302734375,56.6494140625,56.868375,57.800820312499994,60.179296875,62.803515625,66.541015625,69.682421875,73.5302734375,76.89335937499999,79.4908203125,82.03105468749999,84.482421875,86.81328125,90.207890625,100.52389843751018,180.41796875,49.8013435879734,50.1689453125,37.470703125,37.88184375,39.1254296875,39.7568359375,40.205078125,42.09375,49.284375,50.1689453125,50.880859375,57.270898437499994,58.0578125,59.236914062500006,60.1267578125,61.73699218750001,68.36564843750023,88.48828125,3.5723302595243465,3.5654296875,3.072265625,3.10209375,3.1488671875,3.2109375,3.2509765625,3.3544921875,3.5068359375,3.5654296875,3.6162109375,3.73828125,3.82421875,3.89453125,3.9509765625,4.069570312500002,4.401171875000051,9.67578125,0.6849568868349865,0.6875,0.552734375,0.5680000000000001,0.587890625,0.607421875,0.6205078125,0.646484375,0.6748046875,0.6875,0.697265625,0.70703125,0.720703125,0.73828125,0.7578125,0.8466796875,1.0766328125000122,1.1455078125,139.81833419043056,139.6259765625,111.1298828125,112.30584375000001,113.47203125,118.72578125,120.9759765625,125.478515625,133.995703125,139.6259765625,144.08281250000002,148.94296875,156.3400390625,160.575390625,164.1333984375,170.18613281250003,197.97602343750782,264.7197265625,128.8011199208183,128.3466796875,100.849609375,101.897765625,103.0931640625,108.0296875,110.4359375,114.7041015625,123.2951171875,128.3466796875,133.271484375,137.45078125,145.1630859375,149.2185546875,152.370703125,157.60117187500006,182.7190859375131,252.5341796875,11.017214269612264,10.634765625,9.9091796875,10.0840703125,10.1708984375,10.251953125,10.3134765625,10.4404296875,10.557226562499999,10.634765625,10.7431640625,10.950976562500001,11.0849609375,11.66171875,14.4705078125,16.092695312500023,21.2740312500003,25.5068359375,0,"[0, 0, 0]"
100,0.9311540530192532,0.9150390625,0.7568359375,0.7802714843749999,0.806640625,0.8291015625,0.8427734375,0.8701171875,0.89453125,0.9150390625,0.9462890625,0.9736328125,1.0009765625,1.033203125,1.064453125,1.1269726562499995,1.2695332031250004,2.0234375,0.11526188609559927,0.1142578125,0.091796875,0.0966796875,0.0986328125,0.1015625,0.1025390625,0.1083984375,0.1123046875,0.1142578125,0.1171875,0.119140625,0.123046875,0.126953125,0.1298828125,0.1376953125,0.1865234375,0.2109375,71.90331770789923,72.9345703125,55.826171875,55.94628125,56.397441406249996,57.690234375,59.473046875,65.04638671875,68.71132812500001,72.9345703125,74.1017578125,77.4369140625,80.836328125,83.5958984375,85.1302734375,89.198359375,98.47940429687537,404.955078125,48.90528727444158,49.515625,37.0693359375,37.32806640625,38.849492187500005,39.4814453125,39.968359375,41.865234375,44.8666015625,49.515625,50.3642578125,51.6701171875,57.8646484375,58.6630859375,59.741503906249996,61.528476562499996,67.20418750000022,100.2177734375,3.50155543502042,3.4765625,2.9794921875,3.0693242187500003,3.1240234375,3.1844726562499996,3.224609375,3.3203125,3.4208984375,3.4765625,3.5439453125,3.63671875,3.72265625,3.7912109375,3.8466796875,3.971718749999999,4.263708984375008,10.8310546875,0.6465778150525088,0.6513671875,0.51953125,0.5351542968749999,0.55369140625,0.57421875,0.5849609375,0.611328125,0.638671875,0.6513671875,0.6611328125,0.6689453125,0.6806640625,0.697265625,0.7120117187499995,0.7695898437499986,0.9648496093750012,1.1474609375,136.91170712696908,132.8330078125,109.951171875,110.261654296875,111.53681640625,114.08769531249999,118.9470703125,125.97802734375,130.4291015625,132.8330078125,136.1044921875,145.7412109375,154.8751953125,158.6818359375,161.79707031249998,167.77087890625,190.36850390625048,484.8212890625,126.00315417152859,122.19921875,98.927734375,99.726515625,100.9682421875,103.32236328125,108.2220703125,115.22412109375,119.6599609375,122.19921875,125.26347656249999,134.756640625,143.8669921875,147.551171875,149.8578125,155.89865234374997,169.73815039062816,472.6611328125,10.90855295544049,10.54296875,9.9990234375,10.0595625,10.1396484375,10.216796875,10.2685546875,10.3623046875,10.458203125,10.54296875,10.643359375,10.7939453125,10.962890625,11.4287109375,14.3662109375,15.775585937499995,20.009613281250367,22.494140625,0,"[0, 0, 0]"


==> data/Workstation/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.1301145391949152,1.0927734375,0.9814453125,0.9821249999999999,0.9882421875,1.010546875,1.023046875,1.04541015625,1.080078125,1.0927734375,1.1072265625,1.1216796875,1.141015625,1.1976562500000003,1.45927734375,1.8018554687500012,2.1867285156250054,2.2294921875,0.15686242055084745,0.158203125,0.123046875,0.12361328125,0.1287109375,0.13564453125,0.1375,0.14892578125,0.154296875,0.158203125,0.1609375,0.1640625,0.1677734375,0.1748046875,0.1767578125,0.18107421875000002,0.181583984375,0.181640625,91.23338188559322,89.5595703125,82.3671875,82.422921875,82.92453125,84.0173828125,85.9552734375,87.056640625,88.7865234375,89.5595703125,89.83066406249999,90.25996093750001,91.080078125,96.71953125000002,107.92861328124992,124.14460937500002,129.27998828125007,129.8505859375,50.09636520127118,50.9365234375,41.9814453125,42.01021875,42.2691796875,42.555273437500006,42.712109375,43.2763671875,48.795117187500004,50.9365234375,51.36875,51.8376953125,52.2412109375,55.025585937500004,62.204003906249966,82.99734375000003,91.14543750000011,92.05078125,4.160404528601695,3.943359375,3.8017578125,3.802947265625,3.8136523437500003,3.84189453125,3.8484375,3.9052734375,3.9212890625,3.943359375,3.9738281250000003,4.0126953125,4.1009765625000005,4.2712890625,4.733984374999999,8.146425781250011,11.488958984375046,11.8603515625,0.8838056144067796,0.857421875,0.7724609375,0.7729707031249999,0.77755859375,0.78505859375,0.7927734375,0.81298828125,0.8458984375,0.857421875,0.880859375,0.8966796874999999,0.9265625000000001,0.9509765625,1.0937499999999996,1.2713476562500001,1.339146484375001,1.3466796875,161.61937235169492,158.677734375,144.18359375,144.344169921875,145.78935546875,147.0650390625,147.4873046875,151.966796875,157.2404296875,158.677734375,159.5396484375,162.4103515625,165.59316406250002,173.94921875000003,194.41923828125,229.32875,233.17340234375007,233.6005859375,147.66093418961864,146.603515625,132.095703125,132.24194921875,133.5581640625,134.85439453125,135.3158203125,136.7099609375,145.27656249999998,146.603515625,147.5486328125,148.525390625,150.17031250000002,159.30625000000003,174.71982421875,207.51,209.84064843750002,210.099609375,13.958438162076272,12.392578125,11.6337890625,11.635828125,11.6541796875,11.73583984375,11.7888671875,11.974609375,12.14140625,12.392578125,13.543554687499997,15.091015625,15.95859375,17.530078125000003,18.776562499999997,23.208007812500014,27.49003906250006,27.9658203125,0,"[0, 0, 0]"
10,1.076328385851419,1.07421875,0.9453125,0.948232421875,0.9841210937499999,1.0095703125,1.026171875,1.048828125,1.064453125,1.07421875,1.08203125,1.09140625,1.1025390625,1.1134765625,1.1279296875,1.1782812499999995,1.9499531250000288,2.3447265625,0.11380132251669449,0.11328125,0.0927734375,0.09452539062500001,0.1015625,0.103515625,0.10546875,0.107421875,0.1103515625,0.11328125,0.115234375,0.1171875,0.1201171875,0.12421875000000004,0.12705078125000002,0.13478515624999998,0.15431640625000043,0.16015625,89.8450999060935,90.2802734375,80.8349609375,80.89569531250001,82.46470703125,83.87275390625,85.65078125000001,89.1728515625,89.950390625,90.2802734375,90.4626953125,90.7208984375,91.1474609375,91.655859375,92.05117187500001,94.94103515625,135.10744726562513,136.80859375,61.13242774415693,62.8505859375,41.7041015625,41.767755859375,42.1121875,42.986328125,59.9359375,62.03369140625,62.4833984375,62.8505859375,63.0609375,63.20703125,63.32421875,63.471484375,63.641015625,65.28978515624999,106.43533593750024,109.642578125,4.027792088376461,4.0068359375,3.6943359375,3.724703125,3.79740234375,3.8640625,3.889453125,3.93310546875,3.9775390625,4.0068359375,4.0380859375,4.0660156249999995,4.1005859375,4.1322265625,4.16513671875,4.294062499999999,8.153179687500248,11.556640625,0.7782339054674458,0.7626953125,0.67578125,0.67694921875,0.69041015625,0.70703125,0.716796875,0.734375,0.7490234375,0.7626953125,0.7849609375,0.8046875,0.8232421875,0.8439453125,0.875,0.9748632812499998,1.1779648437500008,1.1884765625,169.3981896911519,171.1689453125,141.724609375,141.794103515625,143.16279296875,144.8580078125,164.0119140625,169.46142578125,170.77089843750002,171.1689453125,171.581640625,171.94863281250002,172.499609375,173.861328125,176.33574218750002,182.76304687499996,267.1428378906251,268.6220703125,156.97368335246244,159.076171875,129.8544921875,129.95084960937498,131.41431640625,132.9568359375,152.37890625,157.2900390625,158.6333984375,159.076171875,159.4986328125,159.7384765625,160.159765625,160.83164062499998,161.296484375,166.60775390625,246.65556250000006,247.5595703125,12.424506338689483,11.9775390625,11.056640625,11.164677734375001,11.312421875,11.4837890625,11.7703125,11.8857421875,11.9396484375,11.9775390625,12.029296875,12.0806640625,12.1435546875,12.551562500000001,16.42744140625,19.410644531249996,22.499041015625075,23.4970703125,0,"[0, 0, 0]"
20,1.059586602116347,1.0595703125,0.87109375,0.8872890625,0.92576171875,0.962890625,0.9794921875,1.009765625,1.041015625,1.0595703125,1.080078125,1.0966796875,1.1146484375,1.1318359375,1.150390625,1.20125,1.4811855468750088,2.185546875,0.11546405859049208,0.1142578125,0.091796875,0.0927734375,0.0966796875,0.1025390625,0.1044921875,0.107421875,0.1103515625,0.1142578125,0.1162109375,0.119140625,0.1220703125,0.12812500000000004,0.1357421875,0.150390625,0.16621875000000053,0.1826171875,83.79545454545455,84.7060546875,62.6845703125,63.01276953125,67.64482421874999,69.32607421875001,74.758203125,81.02490234375,82.996484375,84.7060546875,86.75410156250001,88.03203125,89.2037109375,90.1767578125,90.73740234375,92.70423828125,111.5675234375001,117.4892578125,58.102154627554214,60.2978515625,40.736328125,41.089833984375,41.7610546875,43.54970703125,45.743750000000006,58.55615234375,59.2607421875,60.2978515625,60.874609375,61.871875,62.2869140625,62.5482421875,62.6923828125,64.04937499999998,81.66407617187535,104.1240234375,3.8294876264074227,3.8671875,3.166015625,3.1997890625,3.2929296875,3.39833984375,3.5427734375,3.77001953125,3.8310546875,3.8671875,3.89453125,3.919921875,3.953515625,3.990234375,4.01865234375,4.1114453125,4.891207031250013,11.3837890625,0.729473454441201,0.7294921875,0.583984375,0.58437109375,0.599609375,0.623046875,0.6513671875,0.69384765625,0.7138671875,0.7294921875,0.7421875,0.75390625,0.7666015625,0.794140625,0.8360351562499999,0.9678906249999999,1.089332031250005,1.228515625,159.37483384591326,162.3544921875,123.82421875,125.817966796875,127.67763671875001,130.9310546875,138.82421875,154.232421875,158.9236328125,162.3544921875,165.3681640625,167.5373046875,169.1720703125,170.5962890625,172.09765625,176.91843749999998,223.41668945312628,245.201171875,147.63162091456422,150.5625,113.1416015625,115.06652734375001,117.0458984375,119.98994140625,127.59296875,142.34375,147.4908203125,150.5625,153.53203125,155.664453125,157.2451171875,158.4763671875,159.1974609375,162.35078124999998,205.4774179687513,230.75390625,11.74321293134904,11.509765625,10.3154296875,10.33978515625,10.4814453125,10.6599609375,10.8931640625,11.06396484375,11.2189453125,11.509765625,11.642578125,11.7376953125,11.812890625,12.133203125000001,15.416210937499999,16.903984375,21.903714843750315,23.66015625,0,"[0, 0, 0]"
30,0.9910513477408008,0.9990234375,0.7724609375,0.7873388671875,0.810546875,0.845703125,0.87080078125,0.9462890625,0.98046875,0.9990234375,1.017578125,1.0341796875,1.0546875,1.0810546875,1.1044921875,1.167509765625,1.4557763671875374,2.3359375,0.11197863822375541,0.1103515625,0.0908203125,0.091796875,0.09375,0.09765625,0.1005859375,0.1044921875,0.107421875,0.1103515625,0.11328125,0.1162109375,0.119140625,0.125,0.13051757812499987,0.1474609375,0.18869531250000193,0.1953125,82.49808703666126,84.4052734375,60.939453125,61.3251259765625,62.5191796875,68.775634765625,72.34638671875,78.07666015625,82.92636718749999,84.4052734375,85.2890625,86.61806640625,88.405078125,89.91025390625,90.70888671875,93.02734374999999,112.93493359375023,118.66796875,57.80614547399215,59.46630859375,41.0361328125,41.302798828125,42.270595703125,44.67568359375,49.71396484375,53.46630859375,58.692773437499994,59.46630859375,59.833984375,60.40810546875,61.245703125,61.87001953125,62.488183593749994,65.26642578124999,84.83036328125665,807.8447265625,3.837341572815206,3.8828125,3.18359375,3.1880283203125,3.2666015625,3.416064453125,3.558984375,3.71875,3.841796875,3.8828125,3.9130859375,3.947265625,3.9810546875000004,4.0263671875,4.0576171875,4.188134765625,5.489660156250871,11.625,0.6967540922619048,0.6875,0.537109375,0.5569501953125,0.58984375,0.623388671875,0.6396484375,0.662109375,0.677734375,0.6875,0.697265625,0.7099609375,0.7255859375,0.76953125,0.80078125,0.9091796875,1.1152285156250237,1.1982421875,157.62224575554654,160.74462890625,118.0322265625,119.50685546874999,122.06958984375001,134.553955078125,138.37861328125,149.81689453125,157.8943359375,160.74462890625,162.12656249999998,164.679296875,167.514453125,169.68154296875,171.480615234375,179.00945312499996,229.0043769531315,902.228515625,145.94135816169506,149.32177734375,107.5576171875,108.749453125,111.216787109375,123.672265625,127.451171875,138.32666015625,146.5328125,149.32177734375,150.5962890625,152.68847656249997,155.523046875,157.48525390625,158.77568359375,164.74821289062498,211.2050175781321,890.6494140625,11.68088759385146,11.341796875,10.2568359375,10.327308593749999,10.42646484375,10.553759765625,10.69990234375,11.0361328125,11.2158203125,11.341796875,11.49609375,11.67861328125,11.837109375,12.165332031250001,15.460351562499998,16.87265625,23.48214062500017,28.3759765625,0,"[0, 0, 0]"
40,0.950564118512922,0.9501953125,0.76953125,0.776755859375,0.8007421875,0.83681640625,0.858984375,0.90234375,0.935546875,0.9501953125,0.96484375,0.9833984375,1.0068359375,1.0390625,1.0615234375,1.1201171875,1.47206445312503,2.064453125,0.16289827792830347,0.1630859375,0.111328125,0.1232265625,0.134765625,0.14453125,0.1484375,0.15625,0.1611328125,0.1630859375,0.1650390625,0.16796875,0.171875,0.1767578125,0.1806640625,0.19142578124999998,0.22305468750000124,0.2353515625,79.47102430374635,81.1728515625,58.7880859375,59.080794921875,60.43544921875,62.393164062500006,64.96328125,72.9404296875,78.2880859375,81.1728515625,82.5822265625,84.16425781250001,85.324609375,87.720703125,89.01455078125,91.31591796875,116.83508007812662,2524.8203125,54.41275010421009,58.53125,40.4873046875,40.676130859375,41.311484375,42.2681640625,43.613085937499996,48.40185546875,52.662304687500004,58.53125,59.0720703125,59.5072265625,60.420703125,61.530859375000006,62.42275390625,63.35529296875,84.88739257812588,98.310546875,3.6533024013912048,3.740234375,3.0068359375,3.089255859375,3.14255859375,3.2294921875,3.26640625,3.39990234375,3.669921875,3.740234375,3.787109375,3.819921875,3.8564453125,3.908203125,3.9443359375,4.0646875,4.616609375000001,11.080078125,0.7018345860254273,0.6943359375,0.5517578125,0.563865234375,0.58591796875,0.6064453125,0.6201171875,0.6591796875,0.6826171875,0.6943359375,0.7080078125,0.728515625,0.75390625,0.7861328125,0.8125,0.88283203125,1.1396582031250015,1.177734375,150.82897781302105,154.9736328125,116.51953125,118.033248046875,120.169765625,124.63671875,127.6384765625,135.734375,147.8048828125,154.9736328125,158.315234375,160.4638671875,162.62890625,166.8111328125,169.28193359374998,175.85306640624998,236.65657031250385,2635.04296875,139.3523737918143,143.794921875,104.5234375,107.315126953125,109.464375,113.833203125,117.00742187499999,124.62939453125,136.88046875,143.794921875,146.93359375,149.1046875,150.8546875,154.8359375,157.2626953125,160.61857421874998,211.6443828125005,2617.9052734375,11.476604021206752,11.0771484375,10.283203125,10.2919921875,10.3671484375,10.446093750000001,10.5263671875,10.708984375,10.9638671875,11.0771484375,11.18046875,11.3201171875,11.606835937500001,12.0130859375,15.145605468749999,16.41330078125,24.247109375000313,102.2783203125,0,"[0, 0, 0]"
50,0.942307592114038,0.9267578125,0.7421875,0.75584765625,0.7822265625,0.8125,0.8310546875,0.8740234375,0.9091796875,0.9267578125,0.9462890625,0.966796875,0.9921875,1.0302734375,1.0595703125,1.13283203125,6.181048828125078,9.8984375,0.11001323357785929,0.107421875,0.0859375,0.087890625,0.0908203125,0.09375,0.09765625,0.103515625,0.1064453125,0.107421875,0.109375,0.1123046875,0.115234375,0.119140625,0.123046875,0.13380859374999998,0.1709003906250004,4.5830078125,79.71223578432394,81.58984375,59.4951171875,59.971330078125,61.276328125,64.0451171875,68.11562500000001,72.71923828125,78.4478515625,81.58984375,83.671484375,84.894921875,85.932421875,87.88749999999999,89.652734375,106.20224609374999,121.60807421875032,128.330078125,54.93472270704818,58.1416015625,37.212890625,38.91498046875,41.0790625,42.75458984375,43.9267578125,51.57568359375,52.907812500000006,58.1416015625,59.1138671875,59.7421875,60.3115234375,61.12421875,61.76533203125,64.27009765625,78.65497265625054,98.4453125,3.7040012686520507,3.75390625,3.0732421875,3.0869023437500003,3.16599609375,3.2458984375,3.3212890625,3.5654296875,3.6455078125,3.75390625,3.8308593749999997,3.8662109375,3.896484375,3.9386718750000003,3.9716796875,4.04787109375,4.8515312500003915,11.166015625,0.6940539424599866,0.69140625,0.5390625,0.552732421875,0.57712890625,0.6044921875,0.6201171875,0.6591796875,0.6796875,0.69140625,0.703125,0.71484375,0.728515625,0.759765625,0.7940429687499999,0.88771484375,1.0734179687500358,1.5693359375,151.46801440323858,153.37109375,116.5576171875,117.072818359375,119.82189453125,125.30595703125,131.495703125,140.68017578125,147.9359375,153.37109375,159.528515625,161.602734375,163.40468750000002,166.43496093750002,169.35361328125,177.06119140625,216.80881250000164,236.25,140.09733452817605,141.9873046875,106.0107421875,106.3718515625,109.12673828125,114.239453125,120.08613281250001,129.75341796875,136.901171875,141.9873046875,148.08828125000002,150.166015625,151.687890625,154.359375,156.87724609375,164.43078125,200.17359960937637,221.478515625,11.370679875062521,11.0498046875,10.2626953125,10.2871015625,10.389609375000001,10.4990234375,10.583984375,10.75634765625,10.916015625,11.0498046875,11.150390625,11.283398437499999,11.435546875,11.9013671875,14.966015624999999,16.433769531249997,20.22032226562512,25.7587890625,0,"[0, 0, 0]"
60,0.9198567534675913,0.9091796875,0.650390625,0.770015625,0.798828125,0.82421875,0.8408203125,0.873046875,0.8955078125,0.9091796875,0.92578125,0.9453125,0.9736328125,1.0166015625,1.041015625,1.0996484375,1.311226562500039,1.9619140625,0.10804469733595626,0.107421875,0.087890625,0.08862109375,0.0908203125,0.0927734375,0.0947265625,0.1015625,0.10546875,0.107421875,0.109375,0.1123046875,0.1162109375,0.1201171875,0.125,0.13722656249999998,0.1682148437500004,0.201171875,76.61355606286676,77.3740234375,47.8544921875,57.75407421875,58.496484375,60.858593750000004,62.8421875,70.181640625,74.8603515625,77.3740234375,79.4859375,82.32792968749999,84.6146484375,87.6685546875,89.24628906250001,91.99515625000001,135.55230859375206,189.287109375,52.1891480957422,51.5478515625,38.31640625,38.92743359375,40.015117187499996,40.758984375,41.612500000000004,45.53515625,50.609375,51.5478515625,56.468945312499926,58.382421875000006,59.3517578125,60.685546875,61.4767578125,62.820429687499995,77.11470312500984,106.958984375,3.6118595167044547,3.5947265625,2.8642578125,3.0207382812500003,3.0849609375,3.164453125,3.2263671875,3.39453125,3.5246093750000003,3.5947265625,3.71875,3.8154296875,3.8759765625,3.9443359375,3.9892578125,4.087890625,4.5654765625000095,15.8056640625,0.6532059590890904,0.6484375,0.494140625,0.5185546875,0.5366015625,0.5599609375000001,0.5751953125,0.61328125,0.6357421875,0.6484375,0.6611328125,0.677734375,0.697265625,0.7275390625,0.7583984374999999,0.860859375,1.046406250000004,1.255859375,145.28870224768272,144.796875,99.01953125,114.1214140625,116.202578125,120.73828125,125.17578125,132.884765625,138.08535156250002,144.796875,149.144921875,157.1609375,160.502734375,165.787890625,168.399609375,174.7378125,254.66537500000035,273.078125,134.09567108520605,133.837890625,90.7265625,103.58069140625,105.2782421875,109.7708984375,114.31230468749999,122.2060546875,127.33417968750001,133.837890625,137.87109374999997,145.9400390625,149.16171875,153.9677734375,156.391796875,159.70121093749998,238.28885156250223,260.6220703125,11.193031162476661,10.8544921875,8.29296875,10.135234375,10.236328125,10.31484375,10.361328125,10.494140625,10.7013671875,10.8544921875,10.962890625,11.126953125,11.5427734375,11.884375,14.6482421875,16.201953125,20.302996093750103,21.60546875,0,"[0, 0, 0]"
70,0.9954736271149358,0.9833984375,0.83203125,0.8486328125,0.876953125,0.90234375,0.91796875,0.9443359375,0.9658203125,0.9833984375,1.0009765625,1.0205078125,1.0419921875,1.0732421875,1.1044921875,1.1643749999999997,2.0126640625003063,5.9658203125,0.1462523701866978,0.14453125,0.123046875,0.125,0.1279296875,0.130859375,0.1328125,0.138671875,0.142578125,0.14453125,0.1474609375,0.150390625,0.154296875,0.16015625,0.166015625,0.1806640625,0.19838671875000102,0.2138671875,74.9663342327888,75.1650390625,57.09765625,57.585109375,58.236875,59.76015625,61.640234375000006,67.8720703125,72.3716796875,75.1650390625,78.2708984375,81.34453125,83.58515625,85.61953125,87.4109375,91.21554687499999,105.71776171875042,120.4189453125,52.23923114789965,52.3681640625,39.4892578125,39.69862890625,40.340859375,41.1064453125,41.934375,44.619140625,51.242578124999994,52.3681640625,54.08125,58.482812499999994,59.2990234375,60.574609375,61.353515625,62.83671874999999,75.63062109375015,112.8974609375,3.657875629011085,3.67578125,3.0712890625,3.113125,3.189453125,3.2646484375,3.31640625,3.44921875,3.6138671875000004,3.67578125,3.7431640625,3.8173828125,3.8779296875,3.9443359375,3.986328125,4.081015624999999,4.6731015625000225,11.912109375,0.7134884134334889,0.7080078125,0.5693359375,0.58719140625,0.607421875,0.6298828125,0.64453125,0.6767578125,0.697265625,0.7080078125,0.7191406250000001,0.7333984375,0.751953125,0.7841796875,0.8115234375,0.8997265624999997,1.1463867187500085,1.3310546875,144.06861713280338,143.94921875,112.98828125,113.735875,114.96113281250001,118.55078125,122.712890625,131.0380859375,139.0240234375,143.94921875,148.8013671875,156.3767578125,160.01992187500002,163.428515625,166.804296875,173.15980468749996,195.88668359375262,240.6552734375,132.71865542043466,132.8232421875,102.5380859375,103.18147265625001,104.2620703125,107.6310546875,111.6546875,119.7626953125,127.801171875,132.8232421875,137.5990234375,145.030859375,148.5025390625,151.617578125,154.63828124999998,159.581015625,180.75494140625182,224.54296875,11.349961712368728,10.9541015625,10.287109375,10.3731796875,10.4334375,10.5322265625,10.587890625,10.72265625,10.8544921875,10.9541015625,11.11328125,11.240039062500001,11.380078125,12.0162109375,14.9001953125,16.806484374999997,20.77802343750014,28.29296875,0,"[0, 0, 0]"
80,0.9593013783690734,0.9560546875,0.74609375,0.826412109375,0.8523632812499999,0.87802734375,0.8916015625,0.9208984375,0.9423828125,0.9560546875,0.96875,0.984375,1.00390625,1.0300781250000002,1.05078125,1.0988085937500003,1.2010117187500011,2.0068359375,0.10830103101023018,0.1064453125,0.0830078125,0.091796875,0.0947265625,0.0966796875,0.0986328125,0.1015625,0.103515625,0.1064453125,0.1083984375,0.111328125,0.115234375,0.1201171875,0.1259765625,0.14453125,0.18327343750000225,0.201171875,74.43303236585186,74.2978515625,52.8642578125,57.97014648437499,59.11515625,60.775488281250006,61.60234375,67.12744140625,72.0431640625,74.2978515625,76.7916015625,80.0919921875,82.807421875,85.383203125,87.556640625,91.04181640625,163.79494921875065,196.908203125,51.30158759129697,51.1826171875,38.072265625,39.057490234374995,39.58177734375,40.23154296875,40.7642578125,43.88134765625,50.310156250000006,51.1826171875,52.122265625,58.078515625,58.9326171875,60.2623046875,61.343164062499994,62.78080078125,69.27823242187513,103.974609375,3.5821974366146963,3.57421875,2.6162109375,3.056880859375,3.12109375,3.185546875,3.2296875,3.37548828125,3.5310546875,3.57421875,3.6220703125,3.7578125,3.83203125,3.8984375,3.9559570312499996,4.07341796875,4.485783203125011,10.9228515625,0.693882334497344,0.689453125,0.5263671875,0.575435546875,0.603515625,0.6240234375,0.634765625,0.6611328125,0.6806640625,0.689453125,0.6982421875,0.70703125,0.7177734375,0.736328125,0.759765625,0.8702929687500003,1.0302734375,14.369140625,142.33405027327612,139.693359375,103.0888671875,114.015228515625,115.89951171875,121.23330078125,124.5392578125,129.97705078125,135.89921875,139.693359375,145.177734375,150.5775390625,158.624609375,162.3734375,166.662109375,173.26152343750005,238.2786347656279,278.9658203125,131.07830213764018,128.794921875,94.9990234375,103.481431640625,105.080625,110.53828125000001,113.597265625,118.95654296875,124.92460937499999,128.794921875,134.0345703125,139.1265625,147.2859375,150.648828125,154.48193359375,159.60421875000003,225.23062695312757,266.103515625,11.255748135635944,10.87890625,8.08984375,10.229076171875,10.345703125,10.482421875,10.5529296875,10.685546875,10.7986328125,10.87890625,10.969921874999999,11.1015625,11.335546875,11.926562500000001,14.81328125,16.286386718750002,20.417455078125023,21.9833984375,0,"[0, 0, 0]"
90,0.9139215842157132,0.8955078125,0.716796875,0.7580712890625,0.7822265625,0.8095703125,0.8251953125,0.8525390625,0.875,0.8955078125,0.9208984375,0.947265625,0.97265625,1.01171875,1.0498046875,1.1195996093750002,1.2816835937500244,19.7529296875,0.11411797104189586,0.1142578125,0.0869140625,0.087890625,0.08984375,0.0927734375,0.09765625,0.1064453125,0.111328125,0.1142578125,0.1171875,0.1201171875,0.123046875,0.12890625,0.134765625,0.14499023437500025,0.1650390625,0.1923828125,73.42155109065594,71.8505859375,57.4404296875,57.681181640625,58.264599609375,59.552294921875,60.700390625000004,66.09033203125,70.3998046875,71.8505859375,76.60722656249999,79.87529296875,82.46171875,85.39824218749999,87.53989257812499,91.33964843750002,158.5458251953129,625.0107421875,51.31411775617666,51.3037109375,38.4150390625,39.57391015625,40.0849609375,40.6943359375,41.21513671875,43.6533203125,50.6669921875,51.3037109375,51.9919921875,58.18662109375,58.9919921875,60.30732421875,60.85556640625,62.49292968750001,70.80433398437516,101.7421875,3.546784935655024,3.548828125,2.9892578125,3.02227734375,3.0859375,3.1494140625,3.201171875,3.337890625,3.5048828125,3.548828125,3.5966796875,3.70810546875,3.791015625,3.8642578125,3.9140625,4.0058007812500005,4.33156347656252,10.9951171875,0.6667995250045838,0.662109375,0.5478515625,0.5531767578125,0.5732421875,0.5908203125,0.6025390625,0.630859375,0.65234375,0.662109375,0.6728515625,0.6845703125,0.7001953125,0.72265625,0.74609375,0.83984375,1.0505224609375023,5.4609375,141.1370301255386,138.564453125,112.5986328125,113.1523525390625,114.31158203125,116.739501953125,121.19326171875001,127.359130859375,135.645703125,138.564453125,145.094921875,151.36416015625,157.7859375,162.65205078125,166.073583984375,172.227421875,232.76305957031266,715.513671875,129.9772928627498,127.78955078125,102.3720703125,102.7603515625,103.819853515625,105.817626953125,110.55058593750002,116.535400390625,124.67578125000001,127.78955078125,134.061328125,139.9177734375,146.3916015625,150.9896484375,153.89536132812498,159.46593750000002,215.29315625000027,702.2548828125,11.159737262788779,10.751953125,10.08984375,10.1242822265625,10.2197265625,10.3115234375,10.37333984375,10.5185546875,10.6533203125,10.751953125,10.9529296875,11.1708984375,11.3740234375,11.80810546875,14.617626953124997,16.216279296875,19.72912402343755,28.6611328125,0,"[0, 0, 0]"
100,0.9194099081617769,0.908203125,0.65625,0.747056640625,0.78513671875,0.8095703125,0.826171875,0.85693359375,0.88671875,0.908203125,0.931640625,0.9599609375,0.9873046875,1.0244140625,1.0634765625,1.130859375,1.2441757812500072,2.283203125,0.1093162336951992,0.1083984375,0.0673828125,0.091796875,0.09375,0.095703125,0.0966796875,0.1025390625,0.1064453125,0.1083984375,0.1103515625,0.11328125,0.1171875,0.1220703125,0.126953125,0.138671875,0.1660273437500024,0.2470703125,75.2800142797237,75.7412109375,44.88671875,57.264587890625,58.23337890625,60.28408203125,61.444921875,69.5625,73.7935546875,75.7412109375,78.06640625,79.5853515625,83.5498046875,85.685546875,87.61640625,91.18001953125,133.6347968750191,271.6337890625,50.52794931967828,50.5712890625,36.095703125,38.185455078125,39.42861328125,40.17958984375,40.7048828125,43.171875,49.9736328125,50.5712890625,51.25859375,53.123828124999996,58.51953125,59.8048828125,60.67529296874999,62.4931640625,68.69076757812647,102.0302734375,3.5538030752521252,3.548828125,2.4892578125,3.0224609375,3.1044921875,3.171875,3.2177734375,3.3466796875,3.4951171875,3.548828125,3.6044921875,3.7021484375,3.7998046875,3.8828125,3.9356445312499995,4.0400390625,4.431730468750018,11.0390625,0.6602575038548091,0.6611328125,0.4130859375,0.528318359375,0.5517578125,0.5732421875,0.5859375,0.623046875,0.650390625,0.6611328125,0.669921875,0.6806640625,0.6943359375,0.7197265625,0.767578125,0.8437695312499995,1.0176523437500151,1.193359375,142.1672632287673,138.7685546875,92.87109375,112.30956835937499,113.8572265625,117.2439453125,122.79960937500002,132.572265625,136.18125,138.7685546875,144.147265625,149.7212890625,158.5341796875,162.1591796875,165.64521484374998,172.23857421875,250.03860937500608,355.083984375,131.0507503203659,127.58984375,84.6083984375,101.86515625,103.3309765625,106.35507812499999,111.88554687499999,121.8525390625,125.4109375,127.58984375,133.44355468749998,138.4984375,147.23105468750003,150.6435546875,153.49619140624998,159.01083984374998,235.71048828125686,341.603515625,11.1165129084014,10.7705078125,8.234375,10.202130859375,10.280253906250001,10.3623046875,10.408984375,10.5107421875,10.6376953125,10.7705078125,10.890625,11.017578125,11.191796875000001,11.851757812499997,14.587890625,15.911445312499993,19.350900390625064,20.755859375,0,"[0, 0, 0]"


==> data/Workstation/frequency/cyclonedds/cyclonedds_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.3224476959745763,1.2236328125,1.0908203125,1.09093359375,1.091953125,1.1009765625,1.1076171875,1.15771484375,1.1841796875,1.2236328125,1.2458984375,1.2791015625,1.3548828125,1.5437500000000002,1.8004882812499998,2.8784570312500035,4.044291015625016,4.173828125,0.13814221398305085,0.13671875,0.11328125,0.11328124999999999,0.11328125,0.11513671875,0.11972656250000001,0.1279296875,0.133203125,0.13671875,0.1404296875,0.1466796875,0.1494140625,0.1556640625,0.15869140624999997,0.169296875,0.17337500000000006,0.173828125,813.0254568326271,791.1494140625,745.984375,746.6166542968749,752.30716796875,774.09580078125,777.4705078125,784.2783203125,787.3923828125,791.1494140625,794.520703125,799.5298828125001,811.2955078125001,841.479296875,875.9969726562499,1252.8069921875008,1455.4683945312527,1477.986328125,84.97043829449153,74.1845703125,70.2451171875,70.276099609375,70.55494140625001,71.0380859375,71.5361328125,71.958984375,72.5369140625,74.1845703125,76.8625,79.975,81.196875,91.0482421875,98.69248046874999,269.7680859375007,482.08852734375296,505.6796875,5.467061705508475,5.189453125,4.8330078125,4.8357265625,4.8601953125,4.9828125000000005,5.0150390625,5.07568359375,5.131054687500001,5.189453125,5.2666015625,5.3349609375,5.46875,5.658789062500001,6.36669921875,10.305507812500014,14.894417968750064,15.404296875,1.096878310381356,1.048828125,0.9365234375,0.9369765624999999,0.9410546875000001,0.9650390625,0.9767578125,1.00732421875,1.0275390624999998,1.048828125,1.0716796875,1.1083984375,1.15703125,1.328515625,1.41611328125,1.4708984375,1.47599609375,1.4765625,922.0994604078389,889.279296875,838.2822265625,839.57873046875,851.247265625,869.4111328125,873.841015625,879.76220703125,885.4900390625,889.279296875,891.1525390625001,902.376953125,918.9080078125,957.359765625,999.5920898437499,1535.4973828125014,1974.2506171875061,2023.0009765625,906.0204250529661,873.939453125,824.921875,826.110138671875,836.8045117187501,855.72861328125,859.5408203125,865.58642578125,870.2060546875,873.939453125,876.025390625,886.6041015625,903.2306640625001,939.6359375000001,976.5337890625,1520.1571875000013,1956.2300742187563,2004.6826171875,16.079035354872882,14.419921875,12.75,12.760421874999999,12.854218750000001,13.1779296875,13.3626953125,13.7783203125,14.0740234375,14.419921875,15.2126953125,17.309765624999997,18.7365234375,20.764648437500004,22.63203125,22.89626953125,23.079275390625003,23.099609375,0,"[0, 0, 0]"
10,1.258916227566778,1.2421875,1.0810546875,1.100326171875,1.13462890625,1.17568359375,1.190234375,1.2119140625,1.23046875,1.2421875,1.25,1.26171875,1.27578125,1.3119140625,1.38095703125,1.5713671875,3.044728515625094,4.330078125,0.13260707950751252,0.1220703125,0.091796875,0.091796875,0.0947265625,0.10546875,0.108203125,0.115234375,0.119140625,0.1220703125,0.1259765625,0.12890625,0.1318359375,0.13671875,0.1416015625,0.15726562499999996,2.524777343750255,6.0205078125,777.5040888459934,775.4501953125,709.4091796875,725.398671875,750.4706445312501,758.7208007812501,762.1662109375,768.30712890625,772.7376953125,775.4501953125,777.776953125,780.1896484375,783.0580078125,787.6902343749999,792.251953125,864.28953125,1274.158480468767,1507.3095703125,87.51753247600168,87.7900390625,66.0107421875,66.011326171875,66.50283203125,67.77919921875001,84.76347656249999,87.095703125,87.5859375,87.7900390625,87.9802734375,88.212890625,88.47890625,89.087109375,90.21689453125002,107.41255859374999,315.6805429687671,550.0556640625,4.896513720784641,4.8349609375,4.3232421875,4.384560546875,4.64630859375,4.689453125,4.724609375,4.7734375,4.804882812500001,4.8349609375,4.859375,4.8994140625,4.9560546875,5.0365234375000005,5.193359375,5.957265625,10.37337304687531,14.6171875,0.9243987374791319,0.9111328125,0.7939453125,0.820224609375,0.84568359375,0.86328125,0.8720703125,0.8876953125,0.8984375,0.9111328125,0.9265625,0.943359375,0.9541015625,0.9736328125,0.9923828125,1.2318164062499997,1.4189199218750037,1.4697265625,885.2980928500626,882.7783203125,818.708984375,826.3983066406249,842.108515625,857.53525390625,865.849609375,873.900390625,879.6908203124999,882.7783203125,885.5447265625,887.9078125,891.172265625,896.2496093750001,902.0212890625,972.0343359374995,1575.775130859413,2095.2099609375,872.2340570873331,869.923828125,805.322265625,813.93253125,829.85994140625,844.59052734375,853.1800781249999,861.18408203125,867.0970703124999,869.923828125,872.2544921875,874.8958984374999,877.6166015624999,883.1857421875,888.7837890625,953.5002539062494,1561.1402968750376,2077.634765625,13.06403576272955,12.36328125,11.7783203125,11.794671874999999,11.91802734375,12.041894531250001,12.099804687499999,12.21435546875,12.310546875,12.36328125,12.424609375000001,12.515234375,12.69921875,14.507226562500012,19.07705078125,21.98501953124997,25.38462695312507,26.3359375,0,"[0, 0, 0]"
20,1.0958033061405337,1.091796875,0.93359375,0.936513671875,0.970703125,1.00478515625,1.0222656250000002,1.05224609375,1.0791015625,1.091796875,1.1044921875,1.115234375,1.13125,1.154296875,1.1806640625,1.3390039062499999,2.0711445312500034,2.3916015625,0.11978406484570475,0.1181640625,0.0986328125,0.099609375,0.10349609375,0.1083984375,0.1103515625,0.11328125,0.1162109375,0.1181640625,0.1201171875,0.123046875,0.1259765625,0.130859375,0.1358398437499999,0.14943359374999998,0.1769902343750025,0.181640625,769.9828388891785,768.6552734375,680.849609375,727.202958984375,738.86693359375,745.9918945312501,750.549609375,758.63330078125,765.2404296875,768.6552734375,771.973828125,775.4654296875,779.64921875,785.128125,791.56884765625,814.5734960937499,1067.814980468751,1530.6142578125,86.51248354748749,86.9326171875,65.6796875,65.92649609375,67.69449218749999,76.25888671875,77.6001953125,83.27197265625,85.99355468750001,86.9326171875,88.0890625,89.0435546875,90.2544921875,91.24589843749999,92.44521484375,103.84531249999999,174.9322773437573,539.3681640625,4.769438399186822,4.751953125,4.0498046875,4.195099609375,4.2978320312500005,4.42666015625,4.518359375,4.6298828125,4.70703125,4.751953125,4.7919921875,4.8326171875,4.8876953125,4.96875,5.04697265625,5.4374609374999965,10.775917968750102,14.1455078125,0.8965821126980817,0.892578125,0.6826171875,0.7056484375000001,0.74314453125,0.7948242187500001,0.8287109374999999,0.86279296875,0.8828125,0.892578125,0.904296875,0.9140625,0.9296875,0.95703125,0.9922851562499999,1.1585742187499997,1.3375234375000016,1.404296875,876.1867352025125,874.298828125,824.203125,826.40610546875,834.15732421875,844.72890625,851.313671875,863.64599609375,869.99140625,874.298828125,879.058203125,882.7640624999999,886.7345703125001,893.9087890625,901.6966796875,949.8087109375,1186.0438398437525,2105.1640625,863.3769303195371,861.712890625,812.326171875,815.005453125,822.500703125,833.05654296875,839.4431640624999,850.44921875,857.416015625,861.712890625,865.978515625,869.6841796875001,873.8419921875,881.08203125,888.5671875,935.3169335937498,1172.8988945312522,2087.94140625,12.809804882975396,12.294921875,10.7890625,11.027720703125,11.0926953125,11.31142578125,11.518359375000001,11.88427734375,12.1416015625,12.294921875,12.4431640625,12.632421875,12.8662109375,13.493945312500001,18.730175781249997,20.963124999999998,26.664328125000495,31.2685546875,0,"[0, 0, 0]"
30,1.1281214547235974,1.125,0.8935546875,0.920087890625,0.9698925781250001,1.0193847656250001,1.04169921875,1.0810546875,1.1083984375,1.125,1.142578125,1.158203125,1.17578125,1.2021484375,1.2286621093749999,1.3980859374999994,1.9569091796875269,3.990234375,0.12037126564218922,0.119140625,0.0927734375,0.0927734375,0.095703125,0.1005859375,0.10546875,0.1103515625,0.1171875,0.119140625,0.1220703125,0.1259765625,0.130859375,0.13671875,0.1435546875,0.1552734375,0.1750791015625015,0.1826171875,760.478603719747,759.05810546875,704.802734375,717.3481748046875,737.738349609375,742.449365234375,745.3937500000001,750.909423828125,755.941015625,759.05810546875,762.1294921875001,765.62958984375,769.9146484375001,774.80908203125,779.062158203125,795.432578125,897.8671591797078,1513.5986328125,83.30484220297029,84.736328125,66.5830078125,66.662013671875,67.364169921875,68.905859375,69.9138671875,76.792236328125,82.01875000000003,84.736328125,86.13046875,88.68603515625,90.33085937499999,91.48564453125,93.32167968749998,106.61187499999987,144.7297519531253,548.9599609375,4.577516931380638,4.6162109375,3.8232421875,3.89531640625,4.001142578125,4.0966796875,4.16962890625,4.37109375,4.549609375,4.6162109375,4.6591796875,4.70302734375,4.75390625,4.82353515625,4.89970703125,5.450927734374991,11.441418945312503,14.234375,0.8538873418591859,0.84765625,0.6572265625,0.6647646484375,0.694501953125,0.736328125,0.755859375,0.8076171875,0.8359375,0.84765625,0.859375,0.8701171875,0.8857421875,0.91015625,0.9356933593749999,1.1049511718749994,2.9557216796888266,10.5927734375,863.128694070579,863.3583984375,808.7373046875,820.3513095703125,827.2449218749999,833.0341796875,836.50146484375,844.8896484375,856.5224609375,863.3583984375,867.936328125,873.0662109374999,878.688671875,886.0362304687501,891.7723144531251,919.2163085937499,1064.872056640631,2101.0654296875,850.4633429163229,850.72900390625,797.41796875,808.8897890625,815.694072265625,821.166064453125,824.82470703125,832.752197265625,844.06484375,850.72900390625,855.35,860.25439453125,865.4216796875,872.79365234375,878.0397460937501,902.4508984375,1042.9948134765707,2082.0302734375,12.66535115425605,12.1650390625,10.7900390625,10.8646220703125,11.031416015625,11.211474609375001,11.365625,11.6689453125,11.93984375,12.1650390625,12.378125,12.59375,12.8595703125,13.498828125,18.126025390625,20.558398437499996,24.33641601562522,25.74609375,0,"[0, 0, 0]"
40,1.0759255972540642,1.07421875,0.8720703125,0.88358984375,0.91892578125,0.9560546875,0.98125,1.0263671875,1.0576171875,1.07421875,1.091796875,1.1064453125,1.1240234375,1.1484375,1.16796875,1.2520703125,1.8935312500000272,6.44921875,0.11632288192997083,0.11328125,0.091796875,0.092185546875,0.095703125,0.1005859375,0.103515625,0.107421875,0.1103515625,0.11328125,0.115234375,0.1181640625,0.1201171875,0.125,0.12890625,0.140625,0.1685566406250003,6.1884765625,758.9245335784442,758.234375,685.29296875,710.5639628906249,728.9117578125,736.03505859375,740.9658203125,748.60009765625,754.523046875,758.234375,761.66015625,765.2193359375,769.2732421875,774.8720703125,779.4099609374999,796.5067773437501,1044.7816464844057,1514.259765625,82.5508732479679,84.9765625,64.98046875,65.77538085937499,67.12484375,68.6865234375,69.8904296875,76.9794921875,80.646484375,84.9765625,85.9080078125,87.5638671875,88.559765625,91.290625,92.34287109374999,98.00986328124998,142.54400585937523,542.2451171875,4.6064086761411005,4.65625,3.8642578125,3.91071484375,4.01931640625,4.1357421875,4.2158203125,4.42578125,4.5810546875,4.65625,4.7029296875,4.7490234375,4.7943359375,4.8740234375,4.94833984375,5.225781250000001,6.703960937500009,13.3916015625,0.8216257099312213,0.8349609375,0.60546875,0.623625,0.659140625,0.6982421875,0.7236328125,0.779296875,0.818359375,0.8349609375,0.84765625,0.857421875,0.8720703125,0.8876953125,0.9033203125,1.00490234375,1.2427949218750034,1.306640625,860.4941565007555,860.2880859375,790.78515625,808.994130859375,817.0358984375,825.8423828125,832.6830078124999,845.09228515625,854.6388671875,860.2880859375,864.9880859375,870.2873046875,876.5501953125,883.224609375,889.5474609375,914.056015625,1151.5371953125264,2092.6787109375,848.0956896916684,847.8994140625,779.056640625,797.949064453125,805.7599804687501,814.1599609375,821.19453125,833.12060546875,842.4056640625,847.8994140625,852.6232421875001,857.9955078125,863.7044921875,870.380078125,876.3787109375,899.5242187499999,1138.7004062500268,2075.4931640625,12.39846680908712,11.8330078125,10.7958984375,10.8275078125,10.94236328125,11.08779296875,11.1833984375,11.421875,11.6923828125,11.8330078125,11.9646484375,12.132421875,12.396484375,13.029101562500014,18.09873046875,20.9630078125,25.368345703125215,104.26953125,0,"[0, 0, 0]"
50,1.0776297177184062,1.0751953125,0.8212890625,0.841787109375,0.88865234375,0.9267578125,0.96171875,1.015625,1.0546875,1.0751953125,1.0947265625,1.1142578125,1.1396484375,1.1767578125,1.22265625,1.383828125,1.9678144531250084,4.2587890625,0.11551311374624874,0.11328125,0.0859375,0.08984179687499999,0.09375,0.0966796875,0.1005859375,0.107421875,0.111328125,0.11328125,0.1171875,0.119140625,0.12109375,0.126953125,0.130859375,0.14259765624999998,0.16702343750000637,4.337890625,758.6895042488121,758.2685546875,636.740234375,722.62134375,728.2006250000001,735.2134765625,739.8296875000001,748.4716796875,754.7873046875,758.2685546875,761.58671875,765.209765625,769.7248046875,775.7017578125001,779.79140625,796.52728515625,932.4272050781458,1542.6796875,83.27074356816856,85.38671875,66.787109375,67.387185546875,68.269453125,69.9359375,70.95078125,78.19091796875,80.839453125,85.38671875,86.48398437499999,88.18828125,89.2134765625,91.05703125,92.27626953125001,102.34115234375,147.0006289062515,539.8671875,4.603826601054518,4.640625,3.8720703125,3.915953125,3.9852734375,4.10146484375,4.1775390625,4.4111328125,4.5517578125,4.640625,4.697265625,4.7515625,4.8119140625,4.9017578125000005,4.9893554687499995,5.350859375000001,6.807240234375719,15.345703125,0.8496653832527509,0.84765625,0.623046875,0.6640566406249999,0.69236328125,0.7421875,0.7626953125,0.8056640625,0.8349609375,0.84765625,0.8603515625,0.8740234375,0.8916015625,0.9306640625,0.9599609375,1.1095703124999998,1.3564882812500088,1.392578125,860.8495761608036,860.3447265625,735.453125,810.4604160156249,816.91138671875,826.8115234375,833.5916015625,845.89794921875,854.5736328125,860.3447265625,865.495703125,870.96796875,876.3619140625,884.6154296875001,890.40380859375,922.0246484375,1064.2608398437635,2119.7978515625,848.6068826327526,848.15625,721.2119140625,799.3573339843749,805.46849609375,815.45810546875,822.0269531250001,833.994140625,842.5236328125,848.15625,853.391015625,858.74921875,863.8009765625,872.0908203125,877.5015625,907.87875,1040.9397949218928,2103.45703125,12.242693528051017,11.7705078125,10.6162109375,10.698210937499999,10.8408203125,11.01953125,11.125,11.365234375,11.6298828125,11.7705078125,11.8984375,12.052929687499999,12.31640625,12.904101562500001,17.48642578125,19.838242187499997,23.894255859375342,26.896484375,0,"[0, 0, 0]"
60,1.0490716795312083,1.03515625,0.8486328125,0.8666953125,0.9072265625,0.9404296875,0.958984375,0.994140625,1.01953125,1.03515625,1.052734375,1.07421875,1.10546875,1.16015625,1.1978515625,1.293046875,1.6775351562500092,2.3916015625,0.11327213298546279,0.1123046875,0.0859375,0.087890625,0.0908203125,0.09375,0.09765625,0.1044921875,0.109375,0.1123046875,0.115234375,0.1181640625,0.1220703125,0.1279296875,0.1328125,0.15773437499999998,0.2072773437500004,0.298828125,759.5269170737197,759.556640625,666.7685546875,724.4143984375,731.04671875,737.998828125,741.4890625,749.1416015625,756.074609375,759.556640625,762.5658203125,765.935546875,770.1695312500001,776.419140625,781.5736328125,789.5002734375,859.3484101562512,1548.005859375,78.61999189367165,77.2041015625,63.544921875,64.0060703125,64.50652343750001,65.9671875,67.53515625,75.3681640625,76.5119140625,77.2041015625,78.62109375,83.708984375,84.751171875,86.23457031250001,87.136328125,90.24367187499999,133.52924609375003,523.7890625,4.532907733728995,4.5302734375,3.8603515625,3.8901171874999996,3.9736328125,4.0859375,4.1982421875,4.3994140625,4.4765625,4.5302734375,4.611132812499999,4.6806640625,4.73046875,4.787304687500001,4.8330078125,4.9922265625,6.12632031250007,14.0244140625,0.8413160176046945,0.845703125,0.578125,0.6030234375,0.6259765625,0.6712890625,0.7138671875,0.79296875,0.8291015625,0.845703125,0.865234375,0.88671875,0.9085937500000001,0.9326171875,0.958984375,1.137734375,1.4178710937500298,2.333984375,856.9915943730829,855.7060546875,751.9140625,806.6837343750001,817.6855078125,827.9625000000001,833.2457031250001,843.3642578125,851.4826171875,855.7060546875,859.8392578125,865.2013671875,872.0529296875001,881.0619140624999,887.5052734374999,899.126015625,1024.5929687500002,2106.375,844.6834765312417,843.5400390625,740.3388671875,795.72694921875,806.1980078125,816.49296875,821.5779296875,831.2919921875,839.5505859375,843.5400390625,847.640625,852.5396484375,859.3119140625,868.362109375,874.4242187499999,884.7096484374999,1003.1473203125009,2089.8115234375,12.308117841841158,11.78125,10.7822265625,10.8295546875,10.9794921875,11.1259765625,11.2197265625,11.40234375,11.594140625,11.78125,11.9705078125,12.1884765625,12.494140625,13.04296875,17.609570312499997,19.720078125,24.297894531250158,25.615234375,0,"[0, 0, 0]"
70,1.0168563575700116,1.0087890625,0.8134765625,0.8189140625,0.85546875,0.8916015625,0.9169921875,0.958984375,0.9892578125,1.0087890625,1.02734375,1.0498046875,1.0771484375,1.115234375,1.15625,1.3051562499999996,1.565632812500013,3.7939453125,0.11610587441656943,0.115234375,0.08984375,0.09305078125,0.0966796875,0.1015625,0.103515625,0.1083984375,0.1123046875,0.115234375,0.1171875,0.1201171875,0.123046875,0.1279296875,0.1328125,0.16031249999999986,0.18666796875000102,0.3515625,757.465331233591,756.9453125,668.455078125,723.6815703125,729.750625,735.322265625,739.514453125,747.734375,753.653125,756.9453125,759.9222656249999,763.3484375,768.0513671875001,774.9306640625,779.9322265625,790.7657812499999,848.3396562500001,1594.1025390625,77.19013432577304,76.869140625,64.3564453125,65.81425,66.5154296875,67.27734375,67.935546875,69.568359375,71.5236328125,76.869140625,78.9341796875,83.8916015625,85.5869140625,87.67636718749999,89.74414062499999,92.4205859375,118.98578515625137,525.5126953125,4.447728495113769,4.4326171875,3.716796875,3.77160546875,3.8660546875,3.955078125,4.01796875,4.1396484375,4.2802734375,4.4326171875,4.564453125,4.6689453125,4.7724609375,4.8701171875,4.9443359375,5.1731640625,9.2986289062503,13.8046875,0.7880695285151692,0.78515625,0.5595703125,0.57547265625,0.6005859375,0.6318359375,0.6533203125,0.69921875,0.7490234375,0.78515625,0.8193359375,0.84765625,0.8759765625,0.9228515625,0.9560546875,1.1254687499999996,1.3274492187500044,1.8583984375,853.3875378318262,850.5458984375,766.3974609375,809.1598671874999,816.01171875,822.5267578124999,827.69765625,838.0302734375,845.4000000000001,850.5458984375,856.173828125,862.970703125,870.8169921875,881.1990234375,888.3013671875,904.09390625,1021.23823828125,2155.3662109375,841.0242258149796,837.998046875,754.859375,797.3482578125,804.644296875,810.620703125,815.5009765625,826.162109375,833.2580078125,837.998046875,843.926171875,850.3306640625,858.0539062500001,868.1974609375,874.7822265625,889.0123046875001,1000.0723476562506,2138.693359375,12.363312016846558,11.802734375,10.8369140625,10.8966171875,11.0465625,11.1953125,11.2861328125,11.47265625,11.6513671875,11.802734375,12.021875000000001,12.256640625,12.5587890625,13.330859375,17.3109375,19.814921875,22.87318750000003,24.177734375,0,"[0, 0, 0]"
80,1.0642827116737164,1.0439453125,0.888671875,0.90282421875,0.9324414062499999,0.9580078125,0.974609375,1.00390625,1.02734375,1.0439453125,1.060546875,1.0791015625,1.103515625,1.138671875,1.173828125,1.3385937500000011,5.608246093750145,13.201171875,0.11026510703570726,0.107421875,0.08984375,0.08984375,0.091796875,0.09375,0.095703125,0.1025390625,0.10546875,0.107421875,0.1103515625,0.11328125,0.1171875,0.123046875,0.1298828125,0.1416015625,0.15909960937500056,3.8076171875,760.5633703183405,760.0654296875,690.4658203125,727.7805,734.2101171875,739.8501953125,743.5048828125,751.28173828125,757.0642578125,760.0654296875,763.2375,766.5818359375,770.6291015625,776.8835937499999,781.7861328125,795.544921875,843.4567871093872,1363.9189453125,78.82419857705833,78.7744140625,64.681640625,65.751720703125,66.60734375,67.5939453125,68.469921875,70.71728515625,77.58613281250001,78.7744140625,80.121875,85.146875,86.6677734375,88.99667968749999,90.27333984375,94.74320312500001,123.29508984375042,489.986328125,4.402619446869467,4.3828125,3.716796875,3.778720703125,3.86701171875,3.9619140625,4.0263671875,4.17724609375,4.318359375,4.3828125,4.458984375,4.5771484375,4.6611328125,4.732421875,4.78896484375,4.978515625,9.221310546875017,17.216796875,0.7696478688151682,0.7802734375,0.5595703125,0.5801582031250001,0.59943359375,0.63671875,0.666015625,0.720703125,0.7587890625,0.7802734375,0.7939453125,0.806640625,0.8203125,0.8367187500000002,0.8543945312499996,0.9253320312500009,1.1954882812500056,9.2412109375,858.0320920762222,856.2646484375,797.5498046875,814.680181640625,820.5044531249999,828.5044921875,833.3076171875,843.91162109375,851.3236328124999,856.2646484375,861.607421875,867.2193359375,874.0140624999999,882.6953125,889.523046875,907.80822265625,1010.8027031250272,1884.5458984375,845.734384029793,844.1103515625,785.5859375,803.52259375,809.385703125,816.921484375,821.49296875,832.0712890625,839.4138671875,844.1103515625,849.0035156250001,854.65859375,861.0435546875,869.8986328125,876.4173828125,894.3325976562501,989.2090332031539,1869.2802734375,12.297708046429275,11.615234375,10.6611328125,10.767658203125,10.87091796875,11.00107421875,11.090039062499999,11.2783203125,11.4599609375,11.615234375,11.8515625,12.08828125,12.365234375,13.299414062500002,17.598339843749997,21.269785156250002,28.127814453125055,29.806640625,0,"[0, 0, 0]"
90,1.0406248238841298,1.033203125,0.80859375,0.8706484375000001,0.8935546875,0.9267578125,0.9453125,0.98046875,1.0126953125,1.033203125,1.0546875,1.0779296874999997,1.1064453125,1.1460937500000004,1.1748046875,1.2446875000000004,1.4591875000000183,2.07421875,0.1118763737037872,0.1103515625,0.0849609375,0.0888671875,0.0908203125,0.09375,0.0966796875,0.103515625,0.107421875,0.1103515625,0.1142578125,0.1181640625,0.12109375,0.1279296875,0.1318359375,0.14453125,0.166015625,0.19140625,750.6145071925721,749.65625,704.0146484375,720.3315078124999,724.703828125,729.621484375,732.8755859375,740.7021484375,746.4734375,749.65625,752.7998046875,756.4353515625,760.8921875,767.958984375,774.5935546875,787.9567578125,847.7085390625016,1525.23046875,76.18404742448152,75.74609375,63.1953125,63.5425078125,64.1092578125,64.96718750000001,65.654296875,68.0517578125,74.46015625,75.74609375,76.7806640625,80.922265625,83.9599609375,86.2484375,88.9779296875,96.05691406250008,123.14810937500167,828.8935546875,4.475432716692967,4.44921875,3.892578125,3.9558671875,4.050234375,4.1318359375,4.1884765625,4.3037109375,4.396484375,4.44921875,4.501953125,4.5625,4.6298828125,4.7197265625,4.803515625,5.084648437500001,10.603867187500189,14.28125,0.8397199405432823,0.83984375,0.6533203125,0.6811953125,0.6982421875,0.73046875,0.7509765625,0.7900390625,0.8203125,0.83984375,0.857421875,0.8759765625,0.8957031249999998,0.91796875,0.9384765625,1.0230078125000004,1.2506328125000081,6.345703125,845.3349796057822,842.4609375,785.515625,804.1103515625,808.3513671875,814.86171875,820.9841796875,830.2626953125,837.4513671875,842.4609375,847.544921875,853.1474609375,861.712109375,872.4814453125,880.7728515624999,905.7782421875004,1005.965531250045,2064.6640625,833.2662084718778,830.4443359375,774.3955078125,792.82059375,797.0139843750001,803.0910156250001,809.3667968750001,818.5322265625,825.6638671875,830.4443359375,835.565625,840.97421875,849.1166015624999,859.8435546875,868.0583984375,890.8778906250002,985.7899453125406,2048.4521484375,12.068771133904418,11.505859375,10.533203125,10.6558046875,10.8095703125,10.9541015625,11.0384765625,11.216796875,11.376562499999999,11.505859375,11.6865234375,11.9267578125,12.193359375,12.941992187500002,17.0228515625,19.288242187500014,22.755687500000004,100.5322265625,0,"[0, 0, 0]"
100,1.0977277137335388,1.091796875,0.861328125,0.884765625,0.9228515625,0.9638671875,0.9890625000000001,1.0341796875,1.068359375,1.091796875,1.11328125,1.1337890625,1.15625,1.193359375,1.2354492187499995,1.442421874999999,1.8686386718750967,5.7822265625,0.11154170226287714,0.111328125,0.087890625,0.0908203125,0.0927734375,0.095703125,0.09765625,0.1044921875,0.1083984375,0.111328125,0.1142578125,0.1171875,0.119140625,0.125,0.12890625,0.1396484375,0.1689453125,0.185546875,755.1163126797175,755.064453125,690.7958984375,722.5921640624999,727.50095703125,734.0982421875,739.0267578124999,746.08837890625,751.714453125,755.064453125,758.072265625,761.3009765625,764.635546875,770.2970703125,774.5930664062499,787.0391406250001,873.7325957031275,1556.4638671875,77.71112519404275,77.908203125,64.4912109375,64.825029296875,65.57224609375,66.4052734375,67.1068359375,70.109375,76.878125,77.908203125,78.8095703125,82.719140625,85.24296875,86.7140625,88.08818359374999,91.474609375,120.1494160156256,517.291015625,4.457879535912236,4.4931640625,3.611328125,3.699212890625,3.7841796875,3.9052734375,3.982421875,4.18359375,4.4140625,4.4931640625,4.568359375,4.658203125,4.7503906250000005,4.8447265625,4.919921875,5.157421874999995,6.0493066406250975,13.8828125,0.8107645219515752,0.818359375,0.6220703125,0.63671875,0.6611328125,0.69921875,0.724609375,0.767578125,0.798828125,0.818359375,0.833984375,0.8486328125,0.861328125,0.87890625,0.89453125,0.9638867187499995,1.1601816406250052,1.26171875,851.4204224467098,850.5673828125,793.87890625,806.993392578125,813.04259765625,821.48212890625,827.8289062499999,838.22314453125,845.203125,850.5673828125,855.5572265625,859.7037109375001,865.7162109374999,875.484375,881.47080078125,898.8714453124996,991.9433906250064,2109.5009765625,839.3053513476204,838.6123046875,782.2958984375,795.202806640625,801.50240234375,809.72412109375,816.3783203125,826.6015625,833.2498046874999,838.6123046875,843.443359375,847.5919921875,853.3560546875001,862.6599609375,868.45751953125,886.270703125,978.9324726562506,2092.81640625,12.115071099089432,11.615234375,10.6943359375,10.75097265625,10.9091796875,11.04384765625,11.1201171875,11.31884765625,11.4931640625,11.615234375,11.76171875,11.9541015625,12.189843750000001,12.823632812500001,17.23984374999999,18.98693359374996,23.27842578125002,28.623046875,0,"[0, 0, 0]"


==> data/Workstation/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_100kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.4796411546610169,1.33203125,1.259765625,1.2600488281249997,1.26259765625,1.2712890625,1.2798828125,1.30419921875,1.3166015625,1.33203125,1.3578125,1.391015625,1.4138671875000002,1.6451171875000008,2.3597656249999996,3.4224609375000035,4.482773437500015,4.6005859375,0.13686771716101695,0.1328125,0.1220703125,0.12218359375,0.123203125,0.125,0.1259765625,0.12841796875,0.130859375,0.1328125,0.1357421875,0.138671875,0.1419921875,0.145703125,0.15761718749999987,0.1980859375,0.19910546875000001,0.19921875,143.49016816737287,138.771484375,131.2548828125,131.289037109375,131.59642578125,133.519140625,134.094140625,135.91943359375,137.2611328125,138.771484375,140.388671875,141.562890625,142.600390625,149.5826171875,181.26728515624995,212.37585937500006,232.74813281250027,235.01171875,67.58275953389831,64.0830078125,61.9677734375,61.976326171874994,62.05330078125,62.27548828125,62.756640624999996,63.2841796875,63.6404296875,64.0830078125,64.34843749999999,64.5927734375,66.8779296875,73.4935546875,75.94091796874999,124.93207031250017,180.05404687500078,186.1787109375,5.098351430084746,4.7646484375,4.498046875,4.50121875,4.5297656250000005,4.5694335937499995,4.590625,4.693359375,4.75234375,4.7646484375,4.7990234375,4.876953125,4.971484375,5.1806640625,6.1622070312499995,11.13800781250002,16.972785156250083,17.62109375,4.1781978283898304,3.95703125,3.7724609375,3.775009765625,3.7979492187500004,3.8439453125,3.8566406250000003,3.89501953125,3.9318359375,3.95703125,3.9873046875,4.007421875,4.0433593750000005,4.1990234375,5.6114257812499995,7.934667968750008,10.384091796875033,10.65625,235.92919094279662,226.328125,216.8046875,216.877583984375,217.53365234375002,219.18642578125,219.6708984375,222.271484375,223.89296875,226.328125,228.2166015625,230.533203125,234.00859375,247.1841796875,290.24882812499993,379.0822070312503,465.68068164062623,475.302734375,221.9659858315678,213.5068359375,204.69921875,204.750138671875,205.20841796874998,206.01591796875,207.2998046875,209.3525390625,211.17617187500002,213.5068359375,215.2392578125,217.0654296875,220.315234375,232.771484375,268.7896484375,358.7959765625003,444.6527421875012,454.1923828125,13.963205111228813,12.478515625,11.7353515625,11.736201171874999,11.74384765625,11.79296875,11.9103515625,12.03271484375,12.2353515625,12.478515625,13.219726562499998,14.259179687499996,15.71875,19.193359375,20.122070312499996,21.3219921875,21.585031250000004,21.6142578125,0,"[0, 0, 0]"
10,1.4123964106116584,1.4033203125,1.2587890625,1.2706640624999999,1.3057421875000002,1.33125,1.3484375,1.3837890625,1.3974609375,1.4033203125,1.4091796875,1.416015625,1.4248046875,1.4404296875,1.46484375,1.728593749999995,3.0187343750000104,3.138671875,0.13396064244663383,0.130859375,0.1123046875,0.1134921875,0.1201171875,0.123046875,0.123828125,0.126953125,0.12890625,0.130859375,0.1318359375,0.134765625,0.1376953125,0.14921875000000018,0.16171875000000002,0.18937499999999996,0.22774218750000252,0.2568359375,134.75767138752053,133.5888671875,116.638671875,117.807765625,121.33605468750001,126.8259765625,129.3912109375,131.7236328125,132.73125000000002,133.5888671875,135.9349609375,137.8904296875,138.4912109375,139.1369140625,139.5986328125,153.7942968749997,207.95178125000206,231.640625,76.1662256901683,76.7998046875,61.7216796875,61.7662109375,62.2366796875,63.6017578125,74.03671875,76.126953125,76.55546875,76.7998046875,76.9775390625,77.1216796875,77.2978515625,77.5560546875,78.03847656250001,91.14921874999993,146.85487500000386,191.38671875,4.708873729987685,4.6728515625,4.39453125,4.4087812500000005,4.4789062500000005,4.5423828125,4.57421875,4.619140625,4.6533203125,4.6728515625,4.6904296875,4.710546875,4.73828125,4.7779296875,4.8455078125,5.72171874999999,10.286218750000074,11.140625,3.9081935036945814,3.880859375,3.708984375,3.712546875,3.7376171874999997,3.783203125,3.8091796875,3.845703125,3.8671875,3.880859375,3.8955078125,3.9111328125,3.931640625,3.958984375,3.987109375,5.069531249999967,6.852062500000064,7.5859375,233.68597662664203,232.6201171875,207.654296875,207.74573437499998,209.001015625,218.96484375,224.62109375,229.771484375,231.26914062499998,232.6201171875,235.6697265625,237.5005859375,238.1376953125,239.0458984375,241.751171875,261.82988281249976,396.4416796875057,462.4755859375,221.08732136442939,220.0654296875,195.0224609375,195.3561484375,196.7120703125,206.998046875,212.5166015625,217.654296875,219.0474609375,220.0654296875,222.585546875,225.09375,225.7806640625,226.4677734375,227.1814453125,246.06683593749983,372.83419531250627,445.0478515625,12.598655262212644,12.1259765625,11.2294921875,11.2354296875,11.4033203125,11.642187499999999,11.908203125,12.0244140625,12.091796875,12.1259765625,12.1724609375,12.2150390625,12.2875,13.733398437500021,16.5126953125,20.185429687499976,23.994265625000313,27.591796875,0,"[0, 0, 0]"
20,1.4197183910992617,1.43359375,1.1728515625,1.1938730468749998,1.2288671875000001,1.29287109375,1.3212890625,1.365234375,1.4015625,1.43359375,1.447265625,1.458984375,1.4697265625,1.484375,1.4990234375,1.5664257812499993,3.0340859375000555,4.185546875,0.13016480593724364,0.126953125,0.1044921875,0.107421875,0.1142578125,0.119140625,0.12109375,0.123046875,0.125,0.126953125,0.130859375,0.1318359375,0.134765625,0.142578125,0.150390625,0.18031249999999988,0.2469042968750097,0.3935546875,132.84094528686424,135.0791015625,102.6044921875,103.010830078125,105.9490234375,115.7748046875,120.9591796875,129.76171875,133.765234375,135.0791015625,136.2373046875,137.3689453125,138.454296875,139.6251953125,140.35068359375,142.97095703125,194.19111914062552,228.3486328125,73.81526866283839,75.705078125,51.05078125,52.926650390625,59.90328125,61.282421875,62.9072265625,73.1865234375,74.7115234375,75.705078125,76.4029296875,76.8486328125,77.16972656249999,77.5802734375,77.92978515625,85.92664062499999,124.55063281250119,213.525390625,4.441380614232978,4.470703125,3.63671875,3.71740234375,3.94841796875,4.048828125,4.1255859375,4.380859375,4.4443359375,4.470703125,4.498046875,4.51953125,4.5439453125,4.579296875000001,4.6104492187499995,4.874042968749999,5.7865820312500045,17.0224609375,3.7906286851415096,3.8095703125,3.1337890625,3.194826171875,3.4013671875,3.4765625,3.5736328125000005,3.73876953125,3.7841796875,3.8095703125,3.8251953125,3.84765625,3.8720703125,3.90546875,3.9365234375,4.1171875,6.070900390625002,10.9677734375,228.7202464878999,232.4365234375,180.134765625,181.41076171875,188.52523437500003,198.6125,206.574609375,223.84130859375,230.5595703125,232.4365234375,233.808984375,235.694140625,237.659375,239.393359375,241.13896484375002,253.70644531249997,348.3659785156266,492.119140625,216.4381064461136,220.4306640625,169.7646484375,170.863927734375,177.56294921875002,187.52265625,195.21621093750002,211.88623046875,218.484765625,220.4306640625,221.607421875,223.20859374999998,225.16386718750002,226.76875,227.83046875,237.7216601562498,326.1901093750016,474.2255859375,12.2821400417863,12.0380859375,10.2265625,10.293482421875,10.38884765625,10.6546875,11.105078125,11.560546875,11.918554687499999,12.0380859375,12.151757812499998,12.259765625,12.3642578125,12.654296875000002,15.973339843749999,18.832890624999933,22.259572265625014,86.84375,0,"[0, 0, 0]"
30,1.307601609770352,1.3203125,1.029296875,1.0506728515625,1.1025390625,1.146484375,1.17578125,1.23828125,1.2937500000000002,1.3203125,1.34375,1.3662109375,1.3843750000000001,1.4052734375,1.4248046875,1.4858300781249998,2.455403320312511,2.900390625,0.13165007907040704,0.1298828125,0.1044921875,0.1064453125,0.1142578125,0.119140625,0.123046875,0.1259765625,0.1279296875,0.1298828125,0.1318359375,0.13564453124999987,0.1376953125,0.142578125,0.1474609375,0.15999023437499993,0.19256152343750021,0.1943359375,129.4518825417698,131.56494140625,104.017578125,104.5654560546875,107.41342773437499,112.940185546875,117.52001953125,123.48095703125,129.20097656250002,131.56494140625,133.8291015625,135.32900390625,136.48105468749998,137.57607421875002,138.33876953125,141.55775390624996,192.78441699218791,232.982421875,71.01142277313669,73.83935546875,45.978515625,47.1824228515625,49.792841796874995,53.636474609375,60.1375,64.335693359375,72.319921875,73.83935546875,74.856640625,76.43115234375,77.01171875,77.54384765625,77.98427734375,83.61226562499999,111.23784082031293,195.94921875,4.509702239755225,4.5869140625,3.509765625,3.6231875,3.766845703125,3.960791015625,4.1005859375,4.337158203125,4.5400390625,4.5869140625,4.6298828125,4.6728515625,4.7119140625,4.771484375,4.8067871093750005,5.064814453124997,6.212154296875077,11.048828125,3.744849143117437,3.80126953125,2.8779296875,2.893197265625,3.003095703125,3.266162109375,3.4362304687500003,3.66015625,3.763671875,3.80126953125,3.837890625,3.873046875,3.908203125,3.9482421875,3.9814453125,4.053544921875,5.893150390625074,7.142578125,222.0784784533141,227.0869140625,169.6298828125,171.3017216796875,179.0333203125,189.449560546875,199.65908203125,210.786376953125,221.7787109375,227.0869140625,230.5833984375,233.48017578125,235.56093750000002,237.474609375,238.86904296875002,247.25760742187498,338.7037939453138,466.5234375,210.1571083866199,214.900390625,159.6455078125,161.171423828125,168.572197265625,178.59233398437502,188.8685546875,199.11865234375,210.09550781250002,214.900390625,218.50429687500002,221.243359375,223.16250000000002,224.86220703125002,225.973193359375,233.35431640624995,318.8079169921886,449.046875,11.92137006669417,11.7734375,9.8857421875,10.0107041015625,10.160322265624998,10.371728515625,10.52900390625,11.21533203125,11.443164062500001,11.7734375,11.986328125,12.1091796875,12.228515625,12.5095703125,15.748144531249995,17.768320312499995,21.132012695312568,25.2568359375,0,"[0, 0, 0]"
40,1.257926479783243,1.2353515625,0.9853515625,0.988859375,1.02244140625,1.0703125,1.0947265625,1.15673828125,1.204296875,1.2353515625,1.26171875,1.287109375,1.322265625,1.357421875,1.3798828125,1.48046875,12.159675781254188,19.0205078125,0.14258830176636098,0.1279296875,0.1015625,0.1044921875,0.1103515625,0.1162109375,0.119140625,0.1240234375,0.1259765625,0.1279296875,0.12890625,0.130859375,0.1337890625,0.1376953125,0.140625,0.16505859374999998,0.3015781250000025,17.45703125,128.82982004220509,130.099609375,101.3994140625,102.13330859375,106.758671875,113.47734375,115.9212890625,124.7841796875,128.3951171875,130.099609375,132.457421875,134.123046875,135.1943359375,136.747265625,137.73515625000002,142.54517578124998,166.50397851562607,224.2861328125,68.95923553759378,72.3330078125,48.28125,49.643630859374994,51.073164062500005,54.71630859375,59.41953125,62.25732421875,65.71875,72.3330078125,73.3712890625,74.352734375,75.614453125,76.896484375,77.5556640625,80.27650390625,96.45554687500038,214.15625,4.391422044341392,4.48828125,3.431640625,3.4522890625,3.58494140625,3.80087890625,3.9832031249999997,4.12744140625,4.365625,4.48828125,4.5517578125,4.6005859375,4.6494140625,4.714062500000001,4.75791015625,4.9033789062499995,5.964058593750061,16.4873046875,3.7628532559139223,3.830078125,2.81640625,2.87725390625,3.1141406249999997,3.331640625,3.4431640625,3.5751953125,3.7355468750000003,3.830078125,3.8787109375,3.9228515625,3.9697265625,4.020703125000001,4.0595703125,4.1251171875,4.913228515625054,11.2900390625,218.8552774267924,221.1123046875,182.880859375,183.49128710937498,188.8981640625,193.72119140625,197.6037109375,208.02490234375,216.078515625,221.1123046875,225.465234375,229.09453125,231.53828125,235.23320312500002,237.08203125,244.1119921875,291.9042949218759,488.1708984375,207.34384566160378,209.5986328125,172.9423828125,173.4389375,177.61064453125,182.91591796875,186.7794921875,197.033203125,205.0087890625,209.5986328125,213.6970703125,217.45488281250002,219.61328125,222.8798828125,224.637890625,229.75941406249999,274.13346679687635,470.5771484375,11.51143176518862,11.2177734375,9.822265625,9.89616796875,9.99505859375,10.142382812500001,10.2400390625,10.5146484375,11.076171875,11.2177734375,11.380468749999999,11.805859375,12.0029296875,12.2482421875,15.037402343749998,17.22544921875,24.59065820312587,28.5830078125,0,"[0, 0, 0]"
50,1.2641385018964655,1.28125,0.9443359375,0.96871875,1.0009765625,1.0654296875,1.103515625,1.2041015625,1.2529296875,1.28125,1.3037109375,1.328125,1.3544921875,1.3798828125,1.3974609375,1.4375390625,1.8858476562500215,2.5380859375,0.17122960257585862,0.171875,0.1279296875,0.134765625,0.1396484375,0.1484375,0.1572265625,0.166015625,0.169921875,0.171875,0.173828125,0.17578125,0.1796875,0.18359375,0.1884765625,0.19921875,0.224609375,0.240234375,127.31122092780927,129.4287109375,105.5556640625,106.36121093749999,108.13759765625,112.98164062500001,115.268359375,120.79345703125,126.33515625000001,129.4287109375,131.037109375,132.8806640625,134.72011718750002,137.1232421875,138.11787109375,140.74421875,167.4027246093753,227.0869140625,69.11935879668222,72.3779296875,46.4990234375,47.03366796875,48.316640625,51.690234375,59.003320312499994,61.8251953125,70.64453125,72.3779296875,73.7490234375,74.59921875,75.6408203125,77.04453125,77.579296875,81.61294921874999,97.03456445312509,180.341796875,4.3838626547390795,4.478515625,3.369140625,3.47358984375,3.6015234375,3.83271484375,4.0029296875,4.16748046875,4.4091796875,4.478515625,4.5244140625,4.5615234375,4.59765625,4.650390625,4.694531250000001,4.91310546875,5.806855468750044,8.798828125,3.7261349486287094,3.7978515625,2.8955078125,2.944291015625,3.08,3.27724609375,3.38671875,3.533203125,3.734375,3.7978515625,3.8455078125,3.8837890625,3.9267578125,3.978515625,4.0205078125,4.141718749999999,4.6324375000001226,8.3974609375,217.6959253344865,221.9296875,172.599609375,175.908033203125,179.52005859374998,187.35078125,193.689453125,204.251953125,216.879296875,221.9296875,225.8056640625,228.6287109375,232.11484374999998,236.59921875,237.985546875,244.75375,293.88686132812524,437.8642578125,205.9759454323316,210.19140625,162.27734375,165.5367734375,169.06541015624998,176.51630859375,182.77226562500002,193.185546875,205.2623046875,210.19140625,213.87636718750002,216.56425781250002,220.0537109375,223.88613281250002,225.43955078124998,230.4878515625,276.78900976562517,420.3603515625,11.719979902154884,11.4716796875,10.0830078125,10.113263671875,10.2216796875,10.3623046875,10.458984375,10.7509765625,11.344921874999999,11.4716796875,11.6072265625,11.8681640625,12.197656250000001,12.458203125,15.3984375,17.052187500000002,23.27985937500091,29.07421875,0,"[0, 0, 0]"
60,1.2483904139067419,1.25,0.9794921875,1.0107958984375,1.05197265625,1.099169921875,1.12890625,1.19140625,1.224609375,1.25,1.271484375,1.2919921875,1.318359375,1.3583984375,1.3818359375,1.4422753906249999,1.547190429687502,5.3388671875,0.12608569566500524,0.1259765625,0.0986328125,0.0994248046875,0.1044921875,0.111328125,0.115234375,0.1201171875,0.123046875,0.1259765625,0.1279296875,0.1298828125,0.1328125,0.1376953125,0.1396484375,0.1533203125,0.17646582031250269,0.2177734375,126.4979431216389,128.09619140625,100.5859375,100.97777734375,104.384208984375,112.75400390625,114.68662109375,119.82421875,124.22734375000002,128.09619140625,130.4017578125,132.3275390625,134.1640625,136.53662109375,138.3369140625,141.851611328125,156.44822460937985,226.5224609375,68.6877753947239,71.1845703125,46.4384765625,48.46334375,50.6857421875,58.9318359375,59.84384765625,61.834716796875,65.11953125,71.1845703125,72.7314453125,73.95625,75.04609375,76.2859375,77.275830078125,80.47473632812499,86.7329150390631,197.146484375,4.3564932183729015,4.3984375,3.4375,3.6391787109375,3.842880859375,3.9931640625,4.0458984375,4.156982421875,4.2890625,4.3984375,4.462890625,4.51171875,4.560546875,4.6220703125,4.6748046875,4.820107421874998,5.128798828125003,11.73046875,3.67510903069255,3.70361328125,2.916015625,2.9558701171875,3.2022558593749997,3.318896484375,3.3935546875,3.5439453125,3.654296875,3.70361328125,3.7466796875,3.79296875,3.8369140625,3.888671875,3.939453125,4.076503906249999,4.440341796875057,11.5224609375,216.28446942836766,217.966796875,178.37109375,179.65823339843752,185.409189453125,192.425341796875,195.61699218750002,202.421630859375,211.4947265625,217.966796875,223.37539062500002,227.4294921875,230.1966796875,234.43447265625002,237.5330078125,245.02388671874985,267.7642138671918,456.31640625,204.591796875,206.3046875,167.8115234375,169.16002929687502,174.836669921875,181.741845703125,184.68837890625,191.302001953125,200.2107421875,206.3046875,211.5484375,215.60097656250002,218.13359375000002,221.8705078125,224.915576171875,231.33734374999995,251.22110156250426,440.0009765625,11.692672553367656,11.42431640625,10.0771484375,10.145930664062499,10.339404296875,10.501953125,10.611328125,10.845703125,11.282617187500001,11.42431640625,11.5546875,11.755957031249999,12.15625,12.55244140625,15.155468749999997,16.951230468749994,19.685534179687735,21.4951171875,0,"[0, 0, 0]"
70,1.2571057741394398,1.25390625,0.96875,1.012828125,1.05859375,1.1083984375,1.1416015625,1.2001953125,1.2314453125,1.25390625,1.2763671875,1.2978515625,1.3212890625,1.3564453125,1.3818359375,1.439453125,2.5540742187501593,7.2900390625,0.12882466088098016,0.1279296875,0.0986328125,0.10183984375,0.1103515625,0.1162109375,0.11953125000000003,0.1240234375,0.126953125,0.1279296875,0.1298828125,0.1318359375,0.134765625,0.1376953125,0.140625,0.15054687499999986,0.17592578125000102,0.734375,127.99780620988915,128.2021484375,103.1845703125,105.72621484375,109.43355468749999,115.05683593750001,117.5056640625,121.4052734375,125.41484375,128.2021484375,131.097265625,133.533984375,135.59648437500002,137.91171875,140.23125,144.781015625,158.92660937500028,223.388671875,68.29518441875729,70.03125,46.5556640625,47.32847265625,50.09671875,58.478906249999994,59.444140625,61.3798828125,64.915625,70.03125,72.234375,73.5947265625,74.74453125000001,76.7041015625,78.691015625,82.7911328125,88.49475390625027,186.7890625,4.409219114644108,4.3798828125,3.37109375,3.5295625,3.7194140625000003,3.930859375,4.0087890625,4.12890625,4.251953125,4.3798828125,4.469140625,4.5341796875,4.595703125,4.6724609375,4.732421875,9.029921875,10.55121875000006,16.591796875,3.638505734028588,3.640625,2.705078125,2.77733203125,2.9358984374999997,3.2470703125,3.318359375,3.4345703125,3.5537109375,3.640625,3.6904296875,3.732421875,3.771484375,3.8193359375,3.8621093749999997,4.841640624999986,9.483281250000061,15.5068359375,217.07133806155193,217.30859375,177.4931640625,179.51728515625,185.47015625,194.994140625,198.569140625,204.2607421875,211.2142578125,217.30859375,223.27578125,227.93281249999998,231.58437500000002,235.591015625,238.8484375,246.342734375,268.32103515625187,442.12890625,205.72664591233956,206.16796875,167.4521484375,169.47979296875002,175.1229296875,184.41914062499998,187.903125,193.423828125,199.99160156250002,206.16796875,211.8408203125,216.307421875,219.84257812500002,223.587109375,226.42363281250002,233.42097656250002,253.95817578125138,423.6748046875,11.344692149212369,11.0751953125,9.7978515625,9.8380234375,9.9558984375,10.1087890625,10.220117187500001,10.466796875,10.821875,11.0751953125,11.219140625,11.3681640625,11.7072265625,12.26484375,14.985742187499998,17.187148437499992,22.131914062500385,26.404296875,0,"[0, 0, 0]"
80,1.274608632664033,1.2724609375,0.958984375,1.01171875,1.0546679687499998,1.10546875,1.150390625,1.21728515625,1.2509765625,1.2724609375,1.2958984375,1.3232421875,1.35546875,1.396484375,1.4267578125,1.4755859375,1.7334609375000127,2.5029296875,0.17219693938787758,0.1728515625,0.1328125,0.137693359375,0.1455078125,0.1533203125,0.1572265625,0.1640625,0.169921875,0.1728515625,0.1748046875,0.177734375,0.181640625,0.1865234375,0.1904296875,0.197265625,0.2089960937500024,0.234375,123.70229026274005,123.7900390625,99.6474609375,100.041958984375,101.000625,105.7455078125,110.5181640625,118.41748046875,122.166015625,123.7900390625,126.2380859375,129.0544921875,131.76308593750002,135.1537109375,137.10546875,139.73761718749998,148.48551757813001,176.1259765625,62.78301382932837,60.86328125,46.0908203125,46.398419921874996,47.08296875,48.486914062500006,49.625390625,58.64013671875,59.9740234375,60.86328125,62.33203124999999,70.2205078125,72.416796875,74.0736328125,76.19169921875,79.48345703125,89.9014570312504,134.9169921875,4.086688822139428,4.0439453125,3.314453125,3.3417871093750002,3.435546875,3.5302734375,3.603515625,3.9033203125,3.98828125,4.0439453125,4.121874999999999,4.3095703125,4.4193359375,4.51875,4.5870117187499995,4.7187695312499995,5.373121093750214,8.970703125,3.610289831403781,3.6142578125,2.9072265625,2.9658203125,3.0429296875,3.1533203125,3.2578125,3.4599609375,3.5509765625,3.6142578125,3.685546875,3.76953125,3.8427734375,3.9111328125,3.9609375,4.060644531249998,4.389650390625,5.412109375,207.00244482490248,205.4853515625,165.4013671875,166.346302734375,170.68978515625003,180.70107421875,186.830078125,194.27490234375,200.80234375,205.4853515625,209.3375,216.945703125,224.2123046875,230.7986328125,234.81630859374997,241.82666015624997,258.2530703125008,328.478515625,195.62908831766353,194.0302734375,154.6904296875,155.609787109375,159.71363281249998,169.8818359375,175.865625,183.4912109375,189.8408203125,194.0302734375,198.1841796875,205.3509765625,212.380859375,218.7330078125,222.2162109375,227.63056640624998,245.50983398437563,315.888671875,11.373356507238947,10.896484375,10.037109375,10.139638671875,10.244121093750001,10.384765625,10.4609375,10.6220703125,10.7724609375,10.896484375,11.2412109375,11.4775390625,11.724609375,12.382226562499998,14.835449218749996,16.65187499999999,19.55386523437503,23.5009765625,0,"[0, 0, 0]"
90,1.255287350653742,1.2392578125,1.00390625,1.02734375,1.0546875,1.0966796875,1.12109375,1.1728515625,1.2119140625,1.2392578125,1.2666015625,1.291015625,1.326171875,1.369140625,1.4052734375,1.4708203125000008,6.536156250000207,10.6103515625,0.12773085268259693,0.1259765625,0.0966796875,0.10209375,0.107421875,0.1142578125,0.1171875,0.12109375,0.1240234375,0.1259765625,0.12890625,0.130859375,0.1328125,0.1376953125,0.1396484375,0.1474609375,0.17232031250000102,5.796875,126.07289418254058,126.1796875,99.283203125,99.4995546875,106.7120703125,111.648828125,115.33671875,119.66015625,124.1126953125,126.1796875,128.7994140625,131.484375,133.4013671875,136.273046875,138.4916015625,142.57179687500002,162.98037500000186,529.37109375,66.28338910335889,63.80859375,45.9375,46.3773359375,48.054921875,57.026171875,59.1013671875,60.533203125,62.239453125,63.80859375,69.6783203125,72.5060546875,74.083203125,75.41523437500001,77.0828125,81.24132812500005,94.77362500000064,174.8203125,4.404562281616321,4.37890625,3.5009765625,3.5411875,3.646484375,3.9476562499999996,4.1107421875,4.232421875,4.3134765625,4.37890625,4.453125,4.51953125,4.58984375,4.6640625,4.7197265625,4.950117187500003,10.247492187500047,16.287109375,3.5703901670987377,3.5341796875,2.7119140625,2.794,2.9148046875,3.2060546875,3.296875,3.39453125,3.4716796875,3.5341796875,3.6328125,3.70703125,3.7626953125,3.8193359375,3.8611328125,3.9888281250000004,9.143476562500071,10.921875,212.95983061175608,211.41796875,170.935546875,174.22064843750002,179.8471484375,189.7982421875,194.591015625,201.77734375,206.873046875,211.41796875,216.64394531250002,222.98359375,228.18203125,232.728515625,236.3240234375,243.04777343750004,287.3138515625069,644.1025390625,201.71425393795084,200.5302734375,160.943359375,163.3116796875,169.1944140625,178.9203125,183.86582031249998,190.771484375,195.9138671875,200.5302734375,205.3974609375,211.2724609375,216.5919921875,220.8755859375,223.9826171875,229.86140625000004,269.7432500000067,631.67578125,11.24557667380523,10.80859375,9.86328125,9.882453125000001,10.0053125,10.15546875,10.230859375000001,10.3916015625,10.5537109375,10.80859375,11.208984375,11.3798828125,11.55859375,12.187109375,14.616015625000001,16.540234375000008,20.986531250000144,27.923828125,0,"[0, 0, 0]"
100,1.290974474555255,1.2626953125,0.939453125,1.0168886718749999,1.0634765625,1.1171875,1.154296875,1.2119140625,1.244140625,1.2626953125,1.283203125,1.30859375,1.3388671875,1.388671875,1.4228515625,1.494140625,6.560992187500119,19.2607421875,0.13681145858952287,0.134765625,0.107421875,0.1083984375,0.1123046875,0.1201171875,0.123046875,0.1298828125,0.1328125,0.134765625,0.13671875,0.138671875,0.140625,0.1455078125,0.1474609375,0.15625,0.18154492187500093,5.3720703125,125.73360755221142,126.02734375,102.3876953125,102.96235156249999,106.93453124999999,110.73876953125,114.25390625,119.18408203125,123.041796875,126.02734375,128.3505859375,130.9888671875,134.2998046875,137.34824218749998,139.2845703125,143.95187499999997,161.8672265625,221.1455078125,65.50496271161256,63.7783203125,45.8525390625,46.55200390624999,47.24962890625,48.819921875000006,51.4197265625,59.7802734375,61.677343750000006,63.7783203125,69.98105468749999,71.87734375,74.1318359375,76.16796875,77.703125,83.19064453125,92.8703593750003,184.3203125,4.264464621505574,4.240234375,3.3671875,3.4365234375,3.51953125,3.63466796875,3.7919921875,4.0439453125,4.145703125000001,4.240234375,4.3818359375,4.4677734375,4.5355468750000005,4.6181640625,4.69140625,4.89453125,9.675476562500041,13.5791015625,3.510354540703394,3.529296875,2.5302734375,2.61287890625,2.73142578125,2.88564453125,3.076953125,3.32421875,3.4423828125,3.529296875,3.6394531249999997,3.7007812499999995,3.7509765625,3.8125,3.859375,4.016640624999999,8.853224609375374,10.2392578125,211.99278554245572,210.26953125,171.1748046875,172.19448632812498,174.83259765625,185.15546875,191.0083984375,200.12841796875,206.7716796875,210.26953125,214.7412109375,221.7498046875,228.03261718750002,234.3705078125,237.98964843750002,245.69142578125002,283.238308593753,439.466796875,200.44117535917772,198.640625,160.8984375,161.55693359375,163.75208984374999,174.1185546875,180.22519531249998,189.08837890625,195.38808593750002,198.640625,203.2765625,209.97226562499998,216.11894531250002,222.27402343749998,225.52392578125,232.9269921875,267.0047226562503,423.46875,11.551610183277996,11.1748046875,9.9619140625,10.059666015625002,10.178652343749999,10.3154296875,10.4033203125,10.62451171875,10.9375,11.1748046875,11.3349609375,11.54296875,11.9873046875,12.94453125,15.236523437499999,16.877109374999996,21.298326171875367,26.4560546875,0,"[0, 0, 0]"


==> data/Workstation/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_10kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.4830729166666667,1.37939453125,1.275390625,1.2758515625,1.28,1.2977539062499999,1.3117187499999998,1.335693359375,1.3625,1.37939453125,1.3875000000000002,1.3997070312500002,1.4273437500000001,1.5840820312500001,2.280810546875,3.2311816406249934,4.295774414062519,4.4140625,0.14459635416666666,0.1396484375,0.115234375,0.115349609375,0.11638671875,0.13486328125,0.13671875,0.138671875,0.138671875,0.1396484375,0.1400390625,0.1416015625,0.142578125,0.15732421875000002,0.16235351562499992,0.25435546875,0.25746679687500007,0.2578125,82.47447916666667,79.31005859375,73.9853515625,74.03121484374999,74.443984375,74.8564453125,75.06992187499999,75.867919921875,77.28515625,79.31005859375,80.547265625,82.98056640625,84.1083984375,85.82587890625001,109.08652343749999,134.14583007812485,154.68733691406285,156.9697265625,64.64578450520834,67.30517578125,57.2333984375,57.2397939453125,57.297353515625,57.663037109375,57.70595703125,58.00439453125,59.000390625,67.30517578125,67.553515625,68.0150390625,68.34707031250001,70.441015625,74.68974609375,88.19916015624989,104.55126367187529,106.3681640625,4.580159505208333,4.2626953125,4.0517578125,4.052333984375,4.05751953125,4.15380859375,4.1641601562499995,4.19287109375,4.2294921875,4.2626953125,4.29921875,4.3233398437499995,4.382031250000001,4.5223632812500005,5.33955078125,11.102402343749954,18.23045507812513,19.0224609375,4.001822916666667,3.82763671875,3.6884765625,3.6889951171875,3.693662109375,3.71533203125,3.743359375,3.781982421875,3.8041015625,3.82763671875,3.8484375,3.85576171875,3.867578125,3.912890625,4.698291015624999,7.784394531249976,11.436056640625067,11.841796875,171.39847005208333,168.7529296875,153.5126953125,153.517419921875,153.55994140625,154.478662109375,155.223828125,156.53369140625,160.24453125,168.7529296875,170.5423828125,172.6833984375,176.05019531250002,180.50576171875002,220.7244140625,269.9489355468747,321.56120214843844,327.2958984375,157.32991536458334,156.7158203125,141.4384765625,141.4462548828125,141.516259765625,142.16469726562502,142.49228515624998,143.421630859375,146.0623046875,156.7158203125,157.7087890625,160.05400390625,161.47968749999998,164.4025390625,196.80805664062498,244.29528320312468,293.3282587890634,298.7763671875,14.0685546875,12.37109375,11.8779296875,11.8839794921875,11.938427734375,11.999365234375,12.045312500000001,12.155517578125,12.2740234375,12.37109375,12.565625,13.072656249999998,15.9748046875,18.54453125,22.411523437499994,25.852431640624985,28.252821289062542,28.51953125,0,"[0, 0, 0]"
10,1.9202377745279147,1.3798828125,1.19921875,1.20575,1.2551171875,1.3001953125,1.3216796875,1.359375,1.3720703125,1.3798828125,1.38671875,1.3970703125,1.4076171875,1.4478515625000004,3.1500000000000004,18.740937499999998,20.28031250000003,20.6484375,0.21354006311576354,0.125,0.1015625,0.1039375,0.11328125,0.1162109375,0.1171875,0.1201171875,0.1220703125,0.125,0.126953125,0.12890625,0.13027343750000003,0.13789062500000004,0.16035156250000004,0.345703125,16.955429687500004,17.0029296875,80.72092601857554,80.67578125,61.0625,61.3344375,65.3542578125,74.033203125,75.4486328125,77.0654296875,78.155859375,80.67578125,81.6267578125,82.20488281249999,82.7015625,83.53203125,85.957421875,97.98886718749999,278.353929687521,520.0380859375,70.85208044694171,71.5087890625,56.267578125,57.702078125,59.023320312500005,60.1189453125,68.7138671875,70.587890625,71.2318359375,71.5087890625,71.7439453125,72.08984375,72.384375,72.9232421875,73.33769531249999,81.29742187499998,98.2942734375013,113.2763671875,4.292237530788177,4.2568359375,3.8330078125,3.8716015625000004,4.0426171875,4.1224609375,4.1599609375,4.2080078125,4.236328125,4.2568359375,4.28125,4.3046875,4.333984375,4.3771484375,4.43359375,4.913867187499993,9.35748437500005,9.931640625,3.763939668000821,3.7548828125,3.3291015625,3.3320703125,3.5486718749999997,3.6185546875,3.655078125,3.7001953125,3.7353515625,3.7548828125,3.7734375,3.796484375,3.8216796875,3.863671875,3.9169921875,4.13640625,5.304296875000112,6.595703125,174.41677089747537,173.5439453125,146.7080078125,148.9286328125,154.5910546875,163.86875,167.76386718749998,170.5634765625,172.550390625,173.5439453125,174.7896484375,175.594140625,176.65,179.579296875,183.439453125,194.47308593749997,403.97208593751816,612.8818359375,161.76296150194992,161.26953125,135.6533203125,137.7059140625,142.24156250000001,151.4861328125,155.3580078125,158.4892578125,160.0458984375,161.26953125,162.2830078125,163.318359375,164.023046875,165.478515625,168.4505859375,180.66371093749999,390.1679843750183,601.037109375,12.653809395525451,11.9892578125,11.0078125,11.0363125,11.234023437500001,11.630078125,11.698046875000001,11.81640625,11.930078125,11.9892578125,12.0505859375,12.2068359375,12.4994140625,14.243164062500018,16.3427734375,21.49124999999996,30.58634375000002,30.79296875,0,"[0, 0, 0]"
20,1.3018723723338803,1.306640625,1.126953125,1.12878125,1.15837890625,1.1845703125,1.20390625,1.2509765625,1.279296875,1.306640625,1.3291015625,1.3447265625,1.3583984375,1.376953125,1.392578125,1.4761328124999995,2.2253222656250022,2.5859375,0.13941210777276455,0.1357421875,0.1201171875,0.1220703125,0.123046875,0.125,0.12890625,0.1318359375,0.1328125,0.1357421875,0.138671875,0.1416015625,0.1455078125,0.158203125,0.166015625,0.181640625,0.21946289062500224,0.2255859375,76.32397921580188,76.8779296875,49.1171875,49.243087890625,51.09451171875,64.0376953125,70.7521484375,74.740234375,76.164453125,76.8779296875,77.5626953125,78.8037109375,80.851953125,81.981640625,82.6443359375,85.2344921875,122.22515820312579,134.4169921875,69.78438877922477,70.6337890625,46.8564453125,48.250314453125,54.60421875,58.65078125,66.1724609375,68.751953125,69.8953125,70.6337890625,71.28867187499999,71.780859375,72.2521484375,72.8078125,73.20087890625,77.76076171874998,107.72520703125038,112.828125,4.179769214007383,4.1962890625,3.3740234375,3.44356640625,3.6879296874999996,3.854296875,3.962890625,4.0986328125,4.162109375,4.1962890625,4.22265625,4.251953125,4.2880859375,4.341015625000001,4.3837890625,4.6035351562499995,5.80452148437501,9.3662109375,3.6698049118129616,3.6748046875,2.9296875,3.1459843750000003,3.20087890625,3.39736328125,3.5025390625000004,3.5947265625,3.6455078125,3.6748046875,3.7099609375,3.7412109375,3.775390625,3.8115234375,3.83994140625,4.042812499999999,5.818515625000057,6.60546875,167.39987390407097,169.123046875,121.705078125,121.784373046875,128.849296875,147.45371093749998,157.5216796875,164.18505859375,167.24843750000002,169.123046875,170.7490234375,171.8580078125,173.7146484375,175.8205078125,177.9310546875,188.06267578124994,262.24451367187527,278.8798828125,155.39922660095365,157.044921875,111.041015625,111.3273046875,118.47185546875001,136.20751953125,145.8341796875,152.583984375,155.603515625,157.044921875,158.55683593749998,159.53769531249998,161.431640625,163.3896484375,164.52597656249998,172.55326171875,241.75998046875048,264.921875,12.00064730311731,11.724609375,10.2568359375,10.26214453125,10.3538671875,10.67724609375,11.0169921875,11.2578125,11.5033203125,11.724609375,11.880859375,11.980078125,12.090234375,12.387304687500002,15.983593749999997,17.877714843749988,29.004681640625115,29.34765625,0,"[0, 0, 0]"
30,1.2807082881906826,1.279296875,0.99609375,1.0530078125,1.0859375,1.1435546875,1.1650390625,1.2119140625,1.265625,1.279296875,1.2939453125,1.3134765625,1.3359375,1.3583984375,1.375,1.4248046875,2.666616210937565,18.41796875,0.13025418133802816,0.12890625,0.0927734375,0.10546875,0.11328125,0.12109375,0.123046875,0.1259765625,0.1279296875,0.12890625,0.130859375,0.1328125,0.1357421875,0.138671875,0.142578125,0.15678710937499996,0.19224609375000234,0.2041015625,75.64829202075434,77.18359375,49.2822265625,50.088383789062505,55.902490234374994,60.943359375,66.3408203125,73.88818359375,76.0380859375,77.18359375,78.0947265625,78.861328125,79.697265625,81.078125,81.977783203125,84.68706054687499,122.60525878906269,479.197265625,66.10201745327736,68.25146484375,44.5087890625,44.732021484375,48.0388671875,55.132568359375,56.25390625,65.257080078125,67.6513671875,68.25146484375,68.724609375,69.26953125,70.228515625,71.15576171875,71.70166015625,73.74584960937497,105.2240673828129,107.14453125,4.064214010021669,4.109375,2.955078125,3.2518701171875,3.46123046875,3.658935546875,3.72509765625,3.951171875,4.0693359375,4.109375,4.1455078125,4.181640625,4.224609375,4.28173828125,4.328857421875,4.438037109375,5.723945312500028,10.0576171875,3.532352468174431,3.5517578125,2.60546875,2.9822949218750003,3.10029296875,3.198486328125,3.26513671875,3.4521484375,3.5205078125,3.5517578125,3.583984375,3.62158203125,3.6640625,3.72314453125,3.7666015625,3.8840820312499997,5.374204101562506,6.6396484375,162.31433198046452,165.3388671875,121.1982421875,122.145625,128.469921875,137.47265625,143.970703125,156.557373046875,163.3974609375,165.3388671875,166.6884765625,168.2744140625,170.84765625,173.232421875,175.09423828125,181.471728515625,259.959052734376,572.544921875,150.7578384217565,153.99072265625,111.01953125,111.84383300781249,117.76044921875001,126.46484375,133.20849609375,145.62548828125,151.8603515625,153.99072265625,155.2275390625,156.74560546875,158.80859375,160.9873046875,162.64794921875,167.88144531249998,239.89204589843843,560.87890625,11.556493558708018,11.171875,8.28515625,10.038124999999999,10.14248046875,10.239501953125,10.35986328125,10.900634765625,11.0419921875,11.171875,11.3349609375,11.5458984375,11.7265625,12.10986328125,15.223876953125,18.067919921875,29.00212890625007,32.3759765625,2,"[0, 0, 0, 1]"
40,1.6057133911182861,1.2861328125,0.9970703125,1.00256640625,1.0419921875,1.1064453125,1.1394531250000002,1.1982421875,1.2509765625,1.2861328125,1.314453125,1.3486328125,1.3837890625,1.4191406250000003,1.453125,18.381328125,23.418347656250337,25.8125,0.1594980012300123,0.1259765625,0.09765625,0.106873046875,0.10974609375,0.1142578125,0.1171875,0.1220703125,0.1240234375,0.1259765625,0.1279296875,0.1298828125,0.1318359375,0.1376953125,0.1435546875,0.2838085937499999,16.184736328125098,21.1650390625,73.78445676058323,75.1689453125,48.6123046875,54.62236328125,57.690234375,61.29228515625,64.352734375,68.50634765625,72.9421875,75.1689453125,76.6318359375,77.913671875,79.501953125,81.205078125,82.23330078125001,86.97980468749998,105.45230664062527,444.8740234375,64.91067876499078,67.9189453125,42.755859375,43.328625,45.104726562500005,53.182421875,55.1677734375,58.0673828125,65.902734375,67.9189453125,68.822265625,69.7447265625,70.6314453125,71.8974609375,72.35791015625,75.2401953125,86.97993554687602,129.1015625,4.074635961203362,4.12890625,3.1650390625,3.246892578125,3.309609375,3.5865234375,3.69921875,3.890625,4.060546875,4.12890625,4.189453125,4.2451171875,4.2939453125,4.3509765625000005,4.396484375,4.52623046875,5.021412109375008,15.08203125,3.513716719198442,3.546875,2.79296875,2.81970703125,2.92908203125,3.1433593749999997,3.2224609374999997,3.37646484375,3.4951171875,3.546875,3.591796875,3.6337890625,3.68203125,3.7423828125000003,3.7880859375,3.8758398437499997,4.529507812500196,10.2294921875,160.0974060033569,163.8623046875,119.845703125,120.15601953125,125.49400390625,135.130859375,139.9341796875,149.84814453125,159.17421875,163.8623046875,166.7046875,168.8673828125,171.71835937499998,174.5001953125,176.2939453125,185.191484375,223.77736328125008,539.962890625,148.0486995983241,151.7607421875,109.099609375,109.7056875,114.49322265625,124.58251953125,128.44218750000002,138.07421875,146.6087890625,151.7607421875,154.726953125,156.6564453125,159.24375,162.03339843749998,163.80927734374998,168.68869140625,205.87839843750035,527.8818359375,12.048706405032801,11.501953125,9.94921875,10.007755859375,10.1489453125,10.377832031250001,10.5125,11.03076171875,11.3236328125,11.501953125,11.72734375,11.907812499999999,12.11328125,12.687890625000005,15.901855468749996,27.940234374999996,34.629480468750025,77.3779296875,0,"[0, 0, 0]"
50,1.4304469062602492,1.2734375,0.869140625,1.049296875,1.0869140625,1.125,1.142578125,1.1953125,1.2431640625,1.2734375,1.2998046875,1.3271484375,1.359375,1.3984375,1.42578125,2.836484375,19.62621875000002,20.5654296875,0.1398796864750738,0.1328125,0.0986328125,0.1084921875,0.1162109375,0.123046875,0.125,0.12890625,0.1318359375,0.1328125,0.1337890625,0.1357421875,0.138671875,0.142578125,0.146484375,0.1728515625,0.35439843750000044,16.2333984375,73.33406508793867,73.568359375,48.1630859375,50.457820312500004,53.5153515625,58.547460937500006,61.118554687499994,65.9609375,71.04609375,73.568359375,76.398828125,77.937109375,79.6025390625,81.59687500000001,82.509375,85.328984375,104.94385937500049,3335.9560546875,62.92319523306822,66.1396484375,40.7041015625,42.0466015625,43.504492187500006,52.7712890625,54.0705078125,55.9326171875,59.2599609375,66.1396484375,67.5078125,68.3982421875,69.4982421875,71.1291015625,71.85039062499999,74.2416015625,90.28621093750023,137.341796875,4.092645001434897,4.1416015625,2.8125,3.3005546875,3.420390625,3.6708984375,3.767578125,3.8798828125,4.0361328125,4.1416015625,4.2041015625,4.2509765625,4.3017578125,4.372265625000001,4.4400390625,4.6101953125,5.4955468750000485,16.2060546875,3.4941303757379467,3.5615234375,2.5078125,2.6928515625,2.7796874999999996,3.084765625,3.17578125,3.29296875,3.4572265625,3.5615234375,3.607421875,3.64453125,3.6875,3.7431640625,3.792578125,3.9433984375,4.762554687500028,19.044921875,157.0019505626845,158.923828125,105.6455078125,116.3121171875,121.0308984375,131.068359375,134.9388671875,142.0439453125,153.270703125,158.923828125,163.912890625,166.82578125,169.6982421875,174.06171875,175.791796875,182.07371093749998,224.09055468750063,3459.298828125,145.41436229091505,147.322265625,97.9091796875,105.9778515625,110.5842578125,120.302734375,124.36777343749999,130.97265625,141.5447265625,147.322265625,152.275390625,155.20625,157.4841796875,161.732421875,163.44453125,168.728046875,207.2913437500008,3442.1572265625,11.587588271769432,11.1611328125,7.736328125,9.9444765625,10.0477734375,10.1474609375,10.2333984375,10.4794921875,11.0056640625,11.1611328125,11.2880859375,11.497265625,11.8947265625,12.4466796875,15.318554687499999,26.969218749999996,29.03276562500004,29.861328125,0,"[0, 0, 0]"
60,2.1024999895805547,1.2548828125,0.9697265625,1.0131796875,1.0795703125,1.130859375,1.1560546875,1.197265625,1.23046875,1.2548828125,1.2861328125,1.3150390625,1.3525390625,1.4357421875000003,2.920898437499999,18.9995703125,19.818859375000002,20.25390625,0.2491161705621499,0.14453125,0.1171875,0.12182421875,0.1259765625,0.130859375,0.1337890625,0.138671875,0.1416015625,0.14453125,0.146484375,0.1494140625,0.1533203125,0.1611328125,0.18281249999999982,0.357421875,17.404460937500033,17.54296875,71.77916611096292,72.908203125,45.57421875,47.85462890625,54.140117187499996,57.3357421875,61.1724609375,65.9296875,69.89785156250001,72.908203125,75.156640625,77.004296875,78.2302734375,80.16425781250001,81.851953125,88.8728125,98.70410937500151,534.03515625,62.67507819793612,65.2080078125,42.5126953125,43.0923125,44.263125,52.149609375,54.048632812499996,56.0341796875,59.756445312500006,65.2080078125,66.6337890625,68.05234374999999,69.083984375,70.519140625,71.5783203125,74.0090625,84.71527343750068,137.087890625,4.022049629901307,4.080078125,3.0751953125,3.1645234374999998,3.283125,3.5869140625,3.6806640625,3.798828125,3.9814453125,4.080078125,4.1376953125,4.1884765625,4.2513671875,4.344921875000001,4.4087890625,4.522578125,4.854093750000018,15.4970703125,3.479191586506402,3.5185546875,2.73046875,2.7839257812500002,2.889140625,3.1283203124999996,3.1962890625,3.310546875,3.4484375,3.5185546875,3.5673828125,3.6083984375,3.6591796875,3.7236328125,3.77734375,3.8755859375,4.1223671875000605,10.1416015625,156.56787487079887,159.5224609375,112.220703125,116.39203125,123.6325390625,130.95859375,135.319140625,145.40625,154.49921875,159.5224609375,163.10488281250002,166.1505859375,168.46445312499998,172.38320312500002,175.25527343750002,185.33878906249998,214.62557812500023,626.1259765625,144.30710168544945,146.9248046875,102.0615234375,106.1868828125,112.45921874999999,120.2306640625,124.0140625,132.3203125,141.4640625,146.9248046875,150.9541015625,153.8896484375,156.2787109375,159.6623046875,162.548046875,172.3232421875,197.49407421875063,614.134765625,12.260773185349427,11.2275390625,9.9169921875,9.95189453125,10.0482421875,10.183984375000001,10.2841796875,10.625,11.121289062499999,11.2275390625,11.3642578125,11.748632812499999,12.0517578125,14.791406250000003,18.358007812499984,28.7740234375,32.539527343750045,41.486328125,0,"[0, 0, 0]"
70,1.982317427415653,1.228515625,0.9853515625,1.0076640625,1.055234375,1.1091796875,1.140625,1.177734375,1.2080078125,1.228515625,1.251953125,1.2734375,1.3083984375000002,1.3798828125,2.66328125,18.723437499999992,19.914421875000016,20.298828125,0.19358328731064953,0.12890625,0.09765625,0.1025390625,0.109375,0.115234375,0.1181640625,0.1240234375,0.126953125,0.12890625,0.130859375,0.1328125,0.1357421875,0.1396484375,0.1455078125,0.3330078125,16.72901953125003,17.720703125,70.33128084117511,70.89453125,46.01953125,47.25626953125,53.2966796875,55.9392578125,57.6611328125,65.009765625,68.4189453125,70.89453125,73.64296875,75.8880859375,77.8376953125,80.1236328125,81.5810546875,87.23691406249995,100.34309375000026,131.6982421875,61.80806344316617,58.990234375,41.7373046875,42.361296875,45.637890625,53.85625,54.429882812500004,55.802734375,57.327734375000006,58.990234375,66.040234375,67.9359375,68.971484375,70.3578125,71.615234375,72.58222656249998,86.87905468750006,136.7939453125,4.087070958012967,4.0517578125,3.2626953125,3.3721875,3.6114453125,3.78125,3.828125,3.91796875,3.998046875,4.0517578125,4.1337890625,4.2158203125,4.2841796875,4.38125,4.44921875,4.5570703125,4.9296875,15.1826171875,3.479844529994836,3.462890625,2.8125,2.8544609375,3.0596875,3.1630859375,3.21484375,3.302734375,3.390625,3.462890625,3.54296875,3.6123046875,3.6826171875,3.767578125,3.8193359375,3.923828125,4.594375000000014,9.8056640625,153.49001718678275,153.6181640625,113.7509765625,116.15911718749999,126.07160156249999,129.86933593749998,133.10078125,141.2822265625,147.80234374999998,153.6181640625,160.1095703125,164.469140625,167.5173828125,171.21132812500002,174.4212890625,181.95136718749993,213.07672656250128,312.453125,141.8821604870754,141.1865234375,103.19921875,104.535609375,115.5695703125,119.44960937500001,122.3001953125,130.6376953125,136.4474609375,141.1865234375,148.0880859375,152.7806640625,156.0328125,159.165625,162.06699218749998,166.52765624999995,197.15751953125087,296.3291015625,11.607856699707368,10.8876953125,9.4697265625,9.6056015625,9.738828125000001,9.909765625,10.0283203125,10.2265625,10.461328125,10.8876953125,11.1099609375,11.2638671875,11.729296875000001,13.571484375000002,15.704492187499998,27.659218749999994,31.486187500000085,34.19921875,0,"[0, 0, 0]"
80,1.8689556270629126,1.265625,0.974609375,1.008787109375,1.06541015625,1.1259765625,1.1550781250000002,1.19921875,1.23828125,1.265625,1.2998046875,1.3330078125,1.3759765625,1.4384765625,2.6885742187499995,22.159062499999976,26.46094140625,28.0517578125,0.17859274979995998,0.142578125,0.103515625,0.1064453125,0.1123046875,0.1181640625,0.1240234375,0.1376953125,0.140625,0.142578125,0.14453125,0.146484375,0.1494140625,0.1533203125,0.16015625,0.2822265625,16.416585937502106,23.71484375,71.41661066588318,71.1796875,45.7041015625,46.050646484375,53.29974609375,58.14638671875,59.553906250000004,64.7119140625,67.7873046875,71.1796875,74.2087890625,77.096484375,79.4091796875,81.848046875,84.36982421874998,88.52716796874998,115.65507812500076,537.2666015625,61.90013588655231,63.3564453125,42.24609375,42.764591796875,43.840546875,52.990917968750004,54.05234375,55.380859375,57.392773437500004,63.3564453125,66.0671875,67.82421875,69.0689453125,70.7279296875,71.60869140625,76.1348828125,87.79875976562639,130.361328125,3.937707854070814,3.947265625,3.064453125,3.103509765625,3.2216796875,3.515625,3.6160156249999997,3.732421875,3.8388671875,3.947265625,4.0380859375,4.1083984375,4.1748046875,4.258984375,4.314453125,4.4326367187499995,5.294943359376596,15.4560546875,3.39409600670134,3.3955078125,2.734375,2.7851269531250002,2.88474609375,3.09560546875,3.142578125,3.2294921875,3.3134765625,3.3955078125,3.4658203125,3.5126953125,3.5693359375,3.6416015625,3.7002929687499995,3.813515624999999,5.384718750001383,10.3134765625,154.35044333085366,151.478515625,113.82421875,115.305744140625,126.1649609375,132.115625,135.99687500000002,142.1162109375,147.705078125,151.478515625,158.81210937499998,164.73359375,169.312109375,173.4662109375,176.328125,182.60404296875,246.88568554687578,630.7314453125,142.69609879007052,139.970703125,103.5478515625,104.7582421875,114.26353515625,121.45634765625,124.812109375,131.126953125,136.1041015625,139.970703125,146.2640625,152.93671875,157.3873046875,161.321875,163.51298828125,169.54251953124998,221.09907226562825,618.6357421875,11.654344540783157,11.0634765625,9.3779296875,9.879853515625,9.978496093750001,10.118066406250001,10.209765625,10.42138671875,10.880078125,11.0634765625,11.198046875,11.391796875,11.794921875,12.766210937499999,15.469140624999998,27.9609765625,34.928058593750066,39.45703125,0,"[0, 0, 0]"
90,2.3537625409676384,1.1787109375,0.9462890625,0.9822382812500001,1.0166015625,1.0625,1.087890625,1.1279296875,1.158203125,1.1787109375,1.203125,1.2431640625,1.2855468750000005,2.5118164062499995,17.839990234374994,19.12775390625,19.809219726562503,20.13671875,0.18588331814952327,0.134765625,0.107421875,0.1103515625,0.1162109375,0.1201171875,0.1240234375,0.12890625,0.1318359375,0.134765625,0.13671875,0.1396484375,0.14453125,0.1494140625,0.2695800781249984,0.3017578125,17.10266406250001,18.095703125,68.14759146813118,68.16943359375,45.654296875,45.921625,47.5333984375,52.24892578125,55.141796875,62.439453125,65.8447265625,68.16943359375,70.69140625,73.8130859375,76.7314453125,79.1755859375,81.39765624999998,89.017060546875,103.04060253906461,138.318359375,59.125948271910524,56.0380859375,41.3935546875,41.804804687499995,42.7141015625,44.9423828125,52.67216796875,54.208251953125,55.1634765625,56.0380859375,58.51523437499999,66.06201171875,67.69765625,69.03525390625,70.271484375,72.670380859375,84.18782910156324,120.4375,3.882018035787954,3.818359375,3.0048828125,3.1054521484375,3.214384765625,3.3828125,3.60546875,3.702392578125,3.767578125,3.818359375,3.9365234375,4.0791015625,4.1533203125,4.236328125,4.306640625,4.4540429687500005,4.757544921875027,11.2236328125,3.3800273093715623,3.3583984375,2.63671875,2.742796875,2.863857421875,3.019189453125,3.11748046875,3.225830078125,3.2998046875,3.3583984375,3.4365234375,3.51171875,3.5830078125,3.66015625,3.7158203125,3.8402441406250007,4.216260742187609,15.0810546875,149.09886737371653,147.32177734375,111.8310546875,112.78275390625,117.5430859375,124.96669921875,128.68007812500002,137.255859375,141.892578125,147.32177734375,155.19609375,160.329296875,164.63359375,168.60048828125,172.49604492187498,183.75608398437498,207.0690644531271,288.6025390625,137.07523094431838,134.9345703125,101.3896484375,102.570556640625,106.851611328125,114.16953124999999,117.58867187499999,125.343505859375,130.22421875,134.9345703125,142.0955078125,147.9953125,152.61074218750002,156.65078125,159.80322265625,170.51989257812505,192.46588867187586,272.9931640625,12.023636429398149,11.1240234375,8.2744140625,9.9407802734375,10.0078125,10.125,10.20341796875,10.3955078125,10.6826171875,11.1240234375,11.2830078125,11.439453125,11.814648437500004,14.379199218749998,17.85996093749995,28.4862109375,32.51630859375005,35.4794921875,0,"[0, 0, 0]"
100,1.9514871482517626,1.2451171875,0.9365234375,0.97985546875,1.0419921875,1.0927734375,1.1279296875,1.1796875,1.2177734375,1.2451171875,1.2734375,1.3095703125,1.359375,1.431640625,2.5987304687499995,18.79906249999999,20.00675976562501,20.8916015625,0.17607506737784884,0.130859375,0.1005859375,0.105564453125,0.1103515625,0.1162109375,0.119140625,0.1240234375,0.1279296875,0.130859375,0.1328125,0.134765625,0.138671875,0.142578125,0.1484375,0.2802734375,16.57121289062501,17.43359375,70.5327323767216,70.6171875,46.8388671875,49.20745703125,53.62466796875,58.4791015625,60.697460937500004,64.79638671875,67.995703125,70.6171875,72.8177734375,75.576171875,77.37812500000001,79.6791015625,80.95751953125,84.74671874999999,97.24259179687505,549.7900390625,60.031554705433265,57.896484375,37.994140625,41.646675781249996,42.286679687500005,44.1359375,47.882421875000006,54.84716796875,56.3818359375,57.896484375,64.9453125,66.3556640625,68.3109375,69.840625,70.98271484375,73.28064453124999,85.6972285156255,118.802734375,3.8329980452738153,3.8125,2.65625,3.029162109375,3.13181640625,3.2626953125,3.442578125,3.634765625,3.7255859375,3.8125,3.9521484375,4.044921875,4.1181640625,4.19140625,4.24609375,4.378027343749998,4.965898437500037,15.462890625,3.388977861380964,3.3740234375,2.3134765625,2.703603515625,2.7900390625,2.93544921875,3.078125,3.2138671875,3.2958984375,3.3740234375,3.4814453125,3.556640625,3.623046875,3.6962890625,3.7548828125,3.8662304687499995,5.017671875000417,9.2734375,152.1391890576324,151.455078125,112.8369140625,117.59186328125,123.469921875,129.1115234375,133.095703125,140.28857421875,147.329296875,151.455078125,156.2390625,162.41621093749998,166.64882812500002,170.2755859375,173.15751953125,181.1951953124998,210.08522656250415,634.6865234375,139.91382520443926,139.123046875,104.8818359375,106.908447265625,112.0576171875,117.71728515625,121.6990234375,128.62939453125,134.948828125,139.123046875,142.9302734375,149.34609375,154.5029296875,158.08554687499998,160.48544921874998,166.67482421875,193.41232226562738,621.34375,12.225363853193146,11.0546875,7.955078125,9.821078125,9.91796875,10.060546875,10.1669921875,10.3671875,10.79453125,11.0546875,11.1923828125,11.345703125,11.793359375000001,14.916210937499997,27.029687499999994,29.0840234375,32.65077539062504,36.1220703125,0,"[0, 0, 0]"


==> data/Workstation/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_128b_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.4694010416666667,1.38330078125,1.3115234375,1.3117539062499999,1.313828125,1.3228515625,1.3379882812500001,1.36376953125,1.3755859375,1.38330078125,1.388671875,1.4093749999999998,1.4208984375,1.47529296875,1.8791015624999994,3.0737011718749945,3.938131835937516,4.0341796875,0.13995768229166666,0.13330078125,0.1181640625,0.118279296875,0.11931640625,0.12392578124999999,0.125,0.127685546875,0.1318359375,0.13330078125,0.138671875,0.14501953125,0.149609375,0.15439453125,0.1611328124999999,0.2145605468749999,0.2306357421875003,0.232421875,72.93004557291667,68.0615234375,64.9345703125,64.94280957031249,65.016962890625,65.236669921875,65.362890625,65.929931640625,66.3658203125,68.0615234375,74.6470703125,75.04404296875,75.601953125,78.97744140625001,81.12636718749997,126.12901367187483,152.19727636718795,155.09375,56.57107747395833,56.59326171875,45.9970703125,45.997243164062496,45.998798828125,46.228173828125,46.521875,46.9248046875,51.169531250000006,56.59326171875,57.341601562499996,65.36865234375,66.241796875,66.71015625,68.163330078125,80.05774414062492,94.36622363281276,95.9560546875,4.361246744791667,4.14208984375,4.0185546875,4.019130859375,4.02431640625,4.044873046875,4.0478515625,4.098388671875,4.1251953125,4.14208984375,4.1701171875,4.19453125,4.2212890625,4.27939453125,4.656689453124999,8.98884765624997,13.675544921875085,14.1962890625,3.831640625,3.6806640625,3.5166015625,3.5166591796874997,3.517177734375,3.569580078125,3.58212890625,3.6298828125,3.6611328125,3.6806640625,3.703125,3.7091796875000003,3.7332031249999997,3.7892578125000003,4.190624999999997,6.987431640624985,9.369153320312543,9.6337890625,155.445751953125,150.96044921875,131.626953125,131.6657294921875,132.014716796875,132.451806640625,133.40966796875,134.80859375,142.83203125,150.96044921875,158.32285156249998,162.35859374999998,165.77675781250002,172.89453125,201.24941406249997,253.77615234374974,295.91286914062573,300.5947265625,139.303369140625,133.26416015625,120.1484375,120.171138671875,120.37544921874999,120.876806640625,121.20224609374999,122.560791015625,129.03203125000002,133.26416015625,141.75820312500002,149.92470703125,151.07109375,156.50371093750002,158.742822265625,221.46733398437465,273.35132324218847,279.1162109375,16.1423828125,12.0810546875,11.400390625,11.403041015624998,11.42689453125,11.477197265625001,11.509082031250001,11.763671875,11.9296875,12.0810546875,12.2013671875,12.5197265625,14.5783203125,19.04599609375,26.31708984374987,78.95214843749997,82.53017578125007,82.927734375,0,"[0, 0, 0]"
10,1.368886294866444,1.3583984375,1.1826171875,1.2147363281249999,1.2596679687499999,1.2938476562499999,1.3123046875,1.3349609375,1.3505859375,1.3583984375,1.369140625,1.3779296875,1.391015625,1.4130859375,1.4346679687500001,1.5563281249999985,2.708429687500022,3.009765625,0.146389816360601,0.1455078125,0.1220703125,0.122654296875,0.12498046875,0.12978515625,0.1376953125,0.142578125,0.14453125,0.1455078125,0.1455078125,0.1474609375,0.15234375,0.154296875,0.15537109375000002,0.2003124999999999,0.24807617187500064,0.2568359375,73.43271826742487,74.0322265625,57.51171875,57.68341015625,59.195,67.84033203125,69.940625,71.291015625,72.273828125,74.0322265625,74.82929687500001,75.325390625,75.76796875000001,76.653125,77.13857421875,81.83318359375001,117.2663535156252,120.0537109375,69.52252125939066,70.2197265625,46.13671875,46.2044609375,47.08650390625,57.70615234375,67.6865234375,69.70751953125,70.019921875,70.2197265625,70.4306640625,70.5888671875,70.809765625,71.137890625,71.39970703125,83.47917968749994,109.00811328125059,117.0986328125,4.133161388772955,4.0986328125,3.857421875,3.866181640625,3.92962890625,3.9686523437499996,3.9998046875,4.04296875,4.0791015625,4.0986328125,4.1228515625,4.14765625,4.178125,4.2169921875,4.26005859375,4.518476562499997,9.556660156250427,15.40234375,3.687472284536728,3.669921875,3.4169921875,3.4350957031250005,3.48142578125,3.5486328124999997,3.57421875,3.61962890625,3.650390625,3.669921875,3.6845703125,3.7007812500000004,3.720703125,3.7490234375,3.7744140625,3.9970703124999973,8.104966796875262,11.6923828125,164.39272159328047,165.0380859375,137.8349609375,137.927814453125,140.627421875,149.9337890625,155.9888671875,161.84423828125,163.0927734375,165.0380859375,166.090234375,167.04453124999998,167.9923828125,169.0390625,171.17304687499998,185.99591796874984,265.22910546875136,283.5673828125,152.29114931135226,152.779296875,126.49609375,126.500765625,129.1805078125,138.2998046875,144.123828125,150.11962890625,151.1625,152.779296875,154.1794921875,155.0091796875,155.86308593750002,156.7724609375,157.530859375,173.62451171874986,246.55447265625153,267.513671875,12.101572281928213,11.6533203125,10.7998046875,10.823164062499998,10.899355468749999,11.312402343750001,11.407421875,11.5302734375,11.6064453125,11.6533203125,11.710742187500001,11.784375,11.8791015625,12.83261718750001,16.064746093750003,18.995898437499996,20.385716796875002,20.4365234375,0,"[0, 0, 0]"
20,1.326101376640689,1.3095703125,1.0419921875,1.050845703125,1.12908203125,1.173828125,1.2048828125,1.2578125,1.290234375,1.3095703125,1.3240234375,1.3369140625,1.349609375,1.3712890625,1.3977539062499997,1.4703515624999999,6.617597656250718,24.5009765625,0.13458216904224773,0.1328125,0.111328125,0.1141328125,0.119140625,0.1259765625,0.12890625,0.130859375,0.1318359375,0.1328125,0.1337890625,0.1357421875,0.1376953125,0.140625,0.1474609375,0.1811132812499998,0.2023984375000012,0.2216796875,72.67532861848852,73.830078125,51.662109375,53.258275390625,54.69119140625,60.21572265625,64.409375,70.41748046875,72.69843750000001,73.830078125,74.652734375,75.3060546875,75.96328125,76.682421875,77.82724609374999,82.84117187499999,129.3373437500003,476.9541015625,67.29940973646431,68.9052734375,44.5205078125,44.92109375,46.63609375,54.8818359375,57.0861328125,66.8583984375,68.28574218749999,68.9052734375,69.8423828125,70.3521484375,70.83710937500001,71.3208984375,71.93876953125,75.61441406249999,110.73109960937629,116.7978515625,3.959666927296965,3.9697265625,3.1767578125,3.2587421875,3.4246093749999997,3.58974609375,3.7224609374999997,3.884765625,3.9376953125,3.9697265625,4.0,4.0337890625,4.06640625,4.11328125,4.15927734375,4.31427734375,5.659482421875031,15.6376953125,3.6124649110438884,3.6142578125,3.0791015625,3.150806640625,3.2442187500000004,3.3508789062499997,3.445703125,3.544921875,3.587890625,3.6142578125,3.6404296875,3.666015625,3.6982421875,3.7435546875000005,3.784375,3.9279296874999994,5.49641406250009,9.6376953125,160.75848784223749,162.9248046875,121.0595703125,123.16565234375,127.55365234375,137.60908203125,144.5130859375,156.412109375,161.00390625,162.9248046875,164.973046875,166.1923828125,167.3416015625,168.86328125,171.25937499999998,181.08023437499997,287.57807617187666,572.9052734375,149.0075537389766,151.513671875,111.09765625,112.4735,117.41005859375,125.80205078125,132.34316406250002,145.06640625,149.72265625,151.513671875,153.2,154.5263671875,155.475,156.830078125,158.221875,166.70494140624996,269.4345664062525,556.4912109375,11.75093410326087,11.4228515625,9.7060546875,9.845716796875,9.953730468749999,10.33740234375,10.7712890625,10.94970703125,11.3314453125,11.4228515625,11.4912109375,11.5787109375,11.7380859375,12.909375,15.764355468749997,18.466484374999997,24.153607421875375,27.37890625,0,"[0, 0, 0]"
30,1.5121656696919692,1.255859375,0.97265625,1.0017744140625,1.0608789062500001,1.119140625,1.1474609375,1.1875,1.2341796875000002,1.255859375,1.2744140625,1.298828125,1.3271484375,1.3564453125,1.3800292968749999,17.755976562499995,19.531427734375033,19.7421875,0.13903446008663367,0.1279296875,0.095703125,0.1013837890625,0.1083984375,0.1162109375,0.1201171875,0.1240234375,0.1259765625,0.1279296875,0.1298828125,0.1318359375,0.134765625,0.1376953125,0.1396484375,0.16389648437499993,0.3612451171875011,17.697265625,69.73195669176293,71.18994140625,47.2294921875,47.3091044921875,52.33681640625,57.5728515625,60.7724609375,66.7861328125,70.1623046875,71.18994140625,72.1677734375,73.56337890625,74.6171875,75.52158203125,76.056689453125,78.31315429687498,113.52771972656403,120.4990234375,65.70122988861387,67.833984375,41.443359375,41.7005283203125,45.23076171875,54.017041015625,55.18076171875,65.05029296875,67.2501953125,67.833984375,68.2314453125,69.080859375,70.0912109375,70.58818359375,70.946875,72.279130859375,103.26290136718788,118.40625,3.9261588756531904,3.9521484375,3.0732421875,3.188546875,3.3525390625,3.5779785156250004,3.6435546875,3.8466796875,3.916015625,3.9521484375,3.9873046875,4.01845703125,4.0556640625,4.1005859375,4.135888671875,4.256337890625,5.694041992187511,15.1416015625,3.5618317691144115,3.583984375,2.7578125,2.902458984375,3.066572265625,3.2724609375,3.36201171875,3.4970703125,3.556640625,3.583984375,3.609375,3.6357421875,3.6650390625,3.7080078125,3.7392578125,3.8176953124999997,5.020334960937517,9.201171875,156.49679367350797,158.93994140625,114.041015625,116.5333583984375,122.94959960937501,130.94150390625,137.781640625,151.912841796875,157.329296875,158.93994140625,161.1603515625,163.1431640625,165.4453125,167.1240234375,168.28730468749998,176.27821289062493,254.14118652343836,283.3095703125,144.572377354923,147.5361328125,104.1396484375,106.5218828125,112.536806640625,120.23662109375,126.01484375000001,140.296875,145.5478515625,147.5361328125,148.9974609375,151.1595703125,153.3224609375,154.9248046875,155.93378906249998,159.562421875,230.22577246093937,266.1943359375,11.924416318584983,11.2294921875,9.9013671875,9.9538017578125,10.068857421875,10.306054687500001,10.45771484375,10.96875,11.12578125,11.2294921875,11.47421875,11.64345703125,11.795703125,12.45,15.695507812499999,28.32274414062499,32.16180175781275,97.041015625,0,"[0, 0, 0]"
40,1.6072549104397293,1.2529296875,0.8837890625,1.0193046875,1.0794726562499999,1.12783203125,1.154296875,1.19140625,1.2275390625,1.2529296875,1.2724609375,1.2958984375,1.3271484375,1.3583984375,1.3974609375,18.73005859375,19.492365234375004,23.591796875,0.14408681196186962,0.1259765625,0.0869140625,0.103515625,0.1083984375,0.115234375,0.1181640625,0.1220703125,0.125,0.1259765625,0.1279296875,0.1298828125,0.1328125,0.1376953125,0.1474609375,0.2763671875,0.3221367187500048,17.8798828125,66.83888080091738,68.2978515625,46.330078125,46.985318359375,48.78427734375,55.105078125,56.414843749999996,60.35595703125,66.526171875,68.2978515625,69.978515625,71.36093749999999,72.60390625000001,75.058984375,76.13818359375,84.67468749999998,98.88324609375253,272.0859375,63.1207686295613,66.1484375,40.9091796875,41.5795078125,43.76345703125,53.01025390625,54.074999999999996,55.93310546875,63.0978515625,66.1484375,67.503125,68.4548828125,69.177734375,70.54218750000001,71.04404296875,72.22794921875,86.60629882812515,131.0849609375,3.8992318829438295,3.9599609375,2.7607421875,3.1672656249999998,3.28408203125,3.51552734375,3.5703125,3.6728515625,3.84296875,3.9599609375,4.015625,4.0591796875,4.1123046875,4.1826171875,4.2275390625,4.307109375,4.969277343750059,14.6005859375,3.541926522780853,3.5888671875,2.58203125,2.7505566406249997,2.8989453125,3.21650390625,3.283984375,3.39697265625,3.5146484375,3.5888671875,3.6337890625,3.6685546875,3.703125,3.744140625,3.7802734375,3.87328125,4.642103515625033,9.3583984375,150.89482193650062,154.759765625,102.35546875,105.95896875,118.949765625,127.24179687499999,129.6060546875,138.23974609375,149.13046875,154.759765625,158.2810546875,161.0908203125,163.5306640625,166.29921875,168.928125,179.53988281249997,222.71388281250324,364.49609375,139.15214955860498,142.654296875,94.578125,95.88159375000001,108.663515625,116.76923828125001,119.245703125,126.94921875,136.9697265625,142.654296875,146.3490234375,148.7904296875,151.437890625,153.7333984375,156.29619140625,166.10720703124997,208.1646699218797,353.001953125,11.742672377895653,11.2646484375,7.77734375,9.67371484375,9.8984375,10.060546875,10.146484375,10.359375,11.115234375,11.2646484375,11.3953125,11.5576171875,11.80078125,12.571679687500005,15.678515624999998,28.545449218749997,32.304636718750125,39.1376953125,0,"[0, 0, 0]"
50,1.5914442363274843,1.2568359375,0.9765625,0.9951171875,1.057109375,1.1126953125,1.13671875,1.1787109375,1.2177734375,1.2568359375,1.2939453125,1.3193359375,1.3515625,1.3955078125,1.43515625,18.40625,19.70115625000001,20.185546875,0.1416524885208265,0.1328125,0.1083984375,0.109421875,0.1162109375,0.123046875,0.1240234375,0.1279296875,0.130859375,0.1328125,0.134765625,0.13671875,0.138671875,0.1435546875,0.1494140625,0.290546875,0.34170312500000044,16.3984375,65.8345192583634,66.880859375,41.109375,41.991609375,46.0065625,48.485937500000006,52.362109374999996,59.8037109375,63.6771484375,66.880859375,69.3865234375,71.416015625,73.1,74.8748046875,75.825,80.40425781249999,394.9943203125029,506.232421875,60.71886274188258,63.9716796875,41.0595703125,41.161546875,42.1404296875,44.472265625,51.9384765625,54.138671875,56.2490234375,63.9716796875,66.3060546875,67.44765625,68.56328125,70.14765625,70.7775390625,72.88765624999999,88.6049296875001,97.7041015625,3.8236313391685797,3.83984375,3.0380859375,3.068734375,3.15625,3.30546875,3.4541015625,3.61328125,3.7345703125,3.83984375,3.9423828125,4.0146484375,4.07421875,4.149609375000001,4.218359375,4.37078125,5.477093750000126,8.9736328125,3.363998057764841,3.4189453125,2.5478515625,2.6441640625,2.7230859375,2.8876953125,3.01953125,3.1591796875,3.2705078125,3.4189453125,3.494140625,3.5498046875,3.5986328125,3.65625,3.6982421875,3.8362499999999997,4.582984375000014,8.1953125,146.8097150833265,149.2060546875,106.34375,108.734890625,112.9801953125,118.77421874999999,121.89023437499999,132.91015625,142.067578125,149.2060546875,154.2916015625,158.2134765625,161.9814453125,165.6107421875,167.48984374999998,175.38359375,495.70550000000196,586.1669921875,135.4741081220277,138.0546875,96.0263671875,98.5373359375,102.2931640625,107.984765625,111.18417968749999,121.953125,131.0015625,138.0546875,142.9318359375,146.792578125,150.126953125,153.505859375,155.359765625,162.3745703125,483.9792031250022,574.861328125,11.335606961298787,10.99609375,9.7177734375,9.79496875,9.885234375,9.9896484375,10.0673828125,10.2587890625,10.840039062499999,10.99609375,11.1494140625,11.306640625,11.623046875,12.2056640625,15.15546875,17.909960937499996,28.270734375000004,30.6279296875,0,"[0, 0, 0]"
60,2.3435692226260336,1.259765625,0.9697265625,1.039546875,1.07421875,1.130859375,1.162109375,1.2109375,1.23828125,1.259765625,1.291015625,1.32421875,1.3759765625,2.5207031250000003,17.681640625,19.0351171875,19.922960937500022,20.736328125,0.25452516504401174,0.1318359375,0.1025390625,0.10815234374999999,0.1162109375,0.12109375,0.1240234375,0.1279296875,0.130859375,0.1318359375,0.1337890625,0.1357421875,0.138671875,0.1484375,0.3046875,0.3583984375,17.346203125000002,17.798828125,64.44227835756202,64.962890625,39.5537109375,39.86203515625,45.395,50.06171875,53.293359375,58.189453125,61.939648437500004,64.962890625,67.2380859375,69.6287109375,71.41015625,73.84316406250001,75.91640625,84.61277343750001,105.39066406250737,490.3056640625,61.08493931715124,63.8798828125,40.1904296875,40.98098828125,41.998984375,45.79453125,52.9998046875,54.6708984375,56.671289062499994,63.8798828125,66.050390625,67.2470703125,68.094140625,69.550390625,70.6107421875,72.331796875,78.80181640625196,138.4453125,3.9076574065584158,3.9208984375,3.1318359375,3.16576171875,3.2714453125,3.484765625,3.619140625,3.71484375,3.818359375,3.9208984375,4.0048828125,4.060546875,4.1142578125,4.193359375,4.24765625,4.3843359374999995,8.219636718750131,15.7431640625,3.425755461873166,3.4814453125,2.6435546875,2.7074765624999997,2.83984375,3.0365234375,3.123046875,3.2314453125,3.3388671875,3.4814453125,3.552734375,3.6005859375,3.6474609375,3.6982421875,3.728515625,3.8042578125,4.0765117187500195,9.54296875,147.44241823861364,149.4951171875,97.4404296875,98.77854687499999,109.95851562499999,121.9009765625,126.7671875,135.703125,143.8388671875,149.4951171875,153.6142578125,156.809765625,159.9443359375,164.5353515625,168.471875,178.0308984375,226.21309765627697,615.103515625,135.4587249308149,137.21875,87.341796875,88.64667187500001,99.72535156250001,110.392578125,115.42246093749999,124.216796875,131.3900390625,137.21875,141.71113281249998,144.93691406250002,148.0732421875,152.0337890625,155.2728515625,164.8617578125,212.98452734377577,597.8046875,11.983693307798747,11.103515625,9.6591796875,9.743648437500001,9.8330078125,9.959375,10.04375,10.33203125,10.9904296875,11.103515625,11.2158203125,11.421875,11.848046875,14.394531250000002,16.674218749999998,28.252265625,32.252316406250124,34.6533203125,0,"[0, 0, 0]"
70,2.635221430134189,1.2861328125,0.953125,1.0238359375000001,1.0828515625000001,1.142578125,1.173828125,1.216796875,1.25,1.2861328125,1.322265625,1.3740234375,2.4189453125,2.6587890625,18.1326171875,19.555078124999998,20.064535156250017,20.302734375,0.25957532635647607,0.1318359375,0.1015625,0.10379296874999999,0.109375,0.1181640625,0.1220703125,0.1259765625,0.1298828125,0.1318359375,0.1337890625,0.13671875,0.1455078125,0.2994140624999999,0.33085937499999973,0.3857421875,17.68653125000003,18.09765625,66.8581005688448,67.1611328125,40.505859375,41.2245625,46.8225390625,51.97656250000001,55.962890625,59.85546875,63.998632812500006,67.1611328125,69.5609375,71.7978515625,73.889453125,79.08359375,82.9873046875,90.39320312499999,93.79214062500006,141.8544921875,60.68211056009335,61.9296875,40.4892578125,41.40732421875,42.39578125,47.14140625,52.9671875,54.5517578125,56.400390625,61.9296875,65.172265625,66.918359375,67.871875,69.31796875,70.415234375,71.7906640625,84.62328125000064,304.271484375,3.8065838772607936,3.83203125,2.9541015625,3.0500703125,3.1297265624999997,3.395703125,3.4994140625,3.5908203125,3.6968750000000004,3.83203125,3.923828125,3.9873046875,4.059765625000001,4.1337890625,4.1982421875,4.3076171875,4.640308593750021,7.8134765625,3.3816748103850642,3.40234375,2.5673828125,2.68065234375,2.7879296875,3.021484375,3.1220703125,3.2294921875,3.33203125,3.40234375,3.466796875,3.5203124999999997,3.5654296875,3.6240234375,3.6667968749999997,3.745078124999999,4.101992187500031,16.1484375,149.3304527968203,152.4970703125,102.076171875,106.334015625,117.0165625,125.551953125,129.703125,136.740234375,146.0283203125,152.4970703125,155.667578125,158.58613281249998,161.7568359375,166.26523437499998,171.85683593749997,180.99433593749995,200.70951953125092,383.5849609375,137.6232665730747,140.37109375,92.0205078125,96.00783203124999,106.54582031250001,113.4306640625,118.9013671875,125.19921875,134.2154296875,140.37109375,144.29238281250002,146.9619140625,149.923046875,154.034765625,158.2501953125,168.63425781249998,186.85985937500004,371.0205078125,11.707186223745625,10.8994140625,9.46484375,9.60698828125,9.705078125,9.841796875,9.9501953125,10.4482421875,10.7978515625,10.8994140625,11.01953125,11.36328125,11.629296875000001,13.8125,15.711523437499997,27.965625,30.766734375000084,33.216796875,0,"[0, 0, 0]"
80,2.855655896804361,1.2939453125,1.037109375,1.05663671875,1.11328125,1.1611328125,1.1865234375,1.2333984375,1.265625,1.2939453125,1.3291015625,1.392578125,2.583984375,2.8173828125,18.278027343749997,19.70449218749999,20.291998046875,20.486328125,0.28372744861472293,0.1298828125,0.1025390625,0.1044921875,0.109375,0.11328125,0.1162109375,0.123046875,0.1279296875,0.1298828125,0.1328125,0.1357421875,0.140625,0.2734375,0.28125,0.296875,17.50703125000004,18.2421875,66.59190568582467,67.0341796875,41.017578125,41.2265625,44.793359375,52.39677734375,54.3466796875,59.9033203125,64.6087890625,67.0341796875,69.6388671875,71.76328125,74.250390625,76.86484375,81.56875,87.42644531249994,97.42452148437513,110.46484375,59.88109457829066,56.982421875,39.55859375,39.867998046874995,41.45736328125,44.42861328125,52.917773437499996,54.314453125,55.572265625,56.982421875,64.2384765625,66.00078125,68.05097656250001,69.8501953125,70.88583984375,72.2266796875,83.33391210937518,117.5712890625,3.7590443870024006,3.748046875,2.94140625,3.006833984375,3.09666015625,3.3044921875,3.484375,3.5830078125,3.6630859375,3.748046875,3.853515625,3.9244140625,3.9921875,4.06640625,4.1202148437499995,4.2285351562499995,4.742240234375011,15.294921875,3.3857800857046407,3.388671875,2.609375,2.67187109375,2.78806640625,2.99404296875,3.127734375,3.23046875,3.3203125,3.388671875,3.4675781249999997,3.5322265625,3.5892578125,3.65625,3.6962890625,3.7744140625,4.185582031250007,10.0361328125,148.58956849963744,149.96484375,110.361328125,111.491205078125,116.77544921875,125.48906249999999,129.687109375,137.10107421875,144.0369140625,149.96484375,154.6083984375,158.5970703125,161.6943359375,165.42148437499998,168.16376953124998,179.24748046874996,200.13009765625083,269.0166015625,136.75720808224145,136.7783203125,98.7763671875,101.09558203125,106.33263671875001,114.39970703125,118.95625000000001,126.00048828125,131.6669921875,136.7783203125,142.6267578125,146.9173828125,149.97734375,153.4994140625,156.0123046875,166.1770117187499,186.53792382812577,254.125,11.832360417395979,10.916015625,8.38671875,9.536126953125,9.65619140625,9.767578125,9.8623046875,10.19189453125,10.7958984375,10.916015625,11.056640625,11.334179687499999,11.6986328125,13.994140625,16.527636718749967,28.1153515625,31.940439453125002,34.38671875,0,"[0, 0, 0]"
90,3.0388664830365193,1.283203125,0.9404296875,0.99875,1.0537109375,1.1103515625,1.15234375,1.21484375,1.2529296875,1.283203125,1.3265625,1.390625,2.5099609375,2.8021484375000014,18.693945312500002,19.752304687500004,20.296632812500018,20.640625,0.3190259735685302,0.134765625,0.0888671875,0.1089296875,0.115234375,0.12109375,0.1240234375,0.12890625,0.1328125,0.134765625,0.1376953125,0.142578125,0.16035156249999982,0.2900390625,0.2978515625,0.36460937500000234,17.7406796875,18.4072265625,65.98680645570333,65.4580078125,38.76953125,39.5128359375,46.421875,50.178124999999994,55.01523437499999,59.4365234375,63.4806640625,65.4580078125,68.238671875,70.8193359375,73.1787109375,78.55234375,82.1375,87.34109375,96.0937031250006,419.1533203125,59.470194502367,56.6416015625,39.98828125,40.9953125,42.51625,46.1623046875,52.890039062499994,54.10546875,55.236523437500004,56.6416015625,63.5701171875,65.4837890625,67.5013671875,68.8728515625,70.197265625,72.13203125000001,81.54740625000483,111.587890625,3.7936804342312893,3.783203125,3.015625,3.1158515624999996,3.2250390625,3.403515625,3.51171875,3.6181640625,3.69921875,3.783203125,3.861328125,3.9296875,4.0068359375,4.1083984375,4.1736328125,4.305234375,4.7463125000000295,15.146484375,3.3388895542155095,3.3125,2.59375,2.6658125000000004,2.780703125,2.990234375,3.074609375,3.1669921875,3.2431640625,3.3125,3.41015625,3.490234375,3.5673828125,3.6328125,3.685546875,3.770195312500001,4.333132812500343,9.7197265625,148.04813387623986,150.4208984375,104.6806640625,105.58947656250001,110.9729296875,123.183984375,128.22324218749998,136.8857421875,145.7646484375,150.4208984375,154.1384765625,156.91796875,159.9591796875,164.3994140625,167.8623046875,178.3502734375,208.38205468750473,511.9072265625,135.94746340312219,137.6494140625,94.5,95.1804609375,100.34382812499999,112.02578125,117.33281249999999,125.369140625,132.674609375,137.6494140625,142.137890625,145.20234375,147.911328125,152.0314453125,155.381640625,165.473671875,186.70872656250674,499.8681640625,12.100670473117674,10.99609375,8.79296875,9.618507812499999,9.727968749999999,9.869140625,10.001367187500001,10.4970703125,10.884765625,10.99609375,11.1328125,11.5185546875,11.9013671875,14.778710937500005,23.52441406250003,28.69664062500001,32.36883593750022,128.9609375,0,"[0, 0, 0]"
100,2.504126252766847,1.255859375,0.9443359375,1.0265585937500001,1.07712890625,1.1240234375,1.1474609375,1.1923828125,1.2294921875,1.255859375,1.2900390625,1.341796875,2.435546875,2.712890625,17.975195312499995,19.582148437499995,20.24808593750002,20.443359375,0.2772121326242007,0.130859375,0.0908203125,0.105564453125,0.1123046875,0.1181640625,0.12109375,0.1259765625,0.12890625,0.130859375,0.1337890625,0.1357421875,0.1416015625,0.2841796875,0.291015625,0.31251953124999954,17.69425976562501,17.9990234375,63.837351666256765,63.4560546875,38.5107421875,39.15381640625,40.1171875,45.7080078125,48.827734375,57.39208984375,61.1875,63.4560546875,67.1974609375,70.0419921875,72.29042968750002,76.898828125,80.14941406249999,85.49880859374997,93.02573632812502,404.244140625,58.39486221486104,56.3115234375,39.294921875,39.77675,41.0224609375,42.549609375,45.436914062499994,53.56689453125,55.003125000000004,56.3115234375,62.70234375,64.55039062499999,66.6759765625,68.487109375,69.98388671875,71.66562499999999,78.51669531250089,95.052734375,3.6945053428328416,3.646484375,2.87890625,2.9654179687499997,3.06640625,3.185546875,3.353515625,3.51953125,3.5859375,3.646484375,3.8056640625,3.8818359375,3.9457031250000005,4.029296875,4.1016601562499995,4.2333984375,4.684537109375124,8.66015625,3.3940603416031316,3.4130859375,2.6337890625,2.75312109375,2.83783203125,2.9658203125,3.0759765624999997,3.26953125,3.357421875,3.4130859375,3.466796875,3.5185546875,3.5810546875,3.6583984375,3.7138671875,3.8115429687499995,4.0897871093750195,7.0234375,143.77452182222495,146.0830078125,96.201171875,96.784064453125,105.67177734375,116.0380859375,120.8763671875,131.6103515625,139.6267578125,146.0830078125,151.709765625,154.679296875,158.81093750000002,163.205859375,166.7689453125,175.86906249999996,196.1595605468754,496.0947265625,132.10211795094483,133.8583984375,86.390625,86.8896640625,95.41974609375,105.5181640625,110.21855468749999,120.42333984375,127.528125,133.8583984375,139.5669921875,142.901171875,146.9576171875,150.8359375,154.22783203125,161.94830078124994,179.82173632812564,483.8515625,11.672403871280128,11.033203125,8.5703125,9.700673828125,9.812480468750001,9.9580078125,10.052734375,10.26708984375,10.91328125,11.033203125,11.146289062500001,11.296875,11.873437500000001,12.680078124999993,15.321289062499995,28.054921874999994,31.090539062500145,116.3525390625,0,"[0, 0, 0]"


==> data/Workstation/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_1kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.4332194010416666,1.349609375,1.25,1.25,1.25,1.2684570312499999,1.28955078125,1.3134765625,1.3361328124999998,1.349609375,1.3619140625,1.3890625,1.4369140625,1.4976562500000001,1.9997558593749998,2.7268359374999958,3.4051054687500124,3.48046875,0.14798177083333333,0.14111328125,0.12109375,0.1211513671875,0.121669921875,0.1259765625,0.12783203125,0.1328125,0.1376953125,0.14111328125,0.146875,0.15390625,0.159375,0.17890625,0.18671875,0.20857421874999987,0.22827929687500037,0.23046875,72.39254557291666,68.6025390625,65.0361328125,65.0652294921875,65.327099609375,65.53891601562499,65.92373046875001,66.5029296875,67.2533203125,68.6025390625,71.46328125,72.6158203125,75.433984375,77.9529296875,95.422802734375,114.45566406249989,131.5990820312503,133.50390625,57.311083984375,57.3701171875,46.7275390625,46.735720703125,46.80935546875,47.137890625,47.41748046875,48.109619140625,55.7830078125,57.3701171875,58.00234375,58.885156249999994,67.8720703125,68.86513671875,73.716064453125,79.44587890624999,81.33238085937504,81.5419921875,4.372916666666667,4.26318359375,3.9970703125,3.9973583984375,3.999951171875,4.050341796875,4.10087890625,4.14892578125,4.21875,4.26318359375,4.2822265625,4.359375,4.4998046875,4.7587890625,5.261962890625,5.725185546874998,5.983944335937505,6.0126953125,3.93681640625,3.80517578125,3.62890625,3.6296552734375,3.636396484375,3.654833984375,3.7042968750000003,3.752197265625,3.786328125,3.80517578125,3.8474609375,3.8763671875,3.916015625,4.2870117187500005,5.007080078124999,5.421591796875,5.4376669921875,5.439453125,156.9474609375,147.4853515625,132.923828125,132.9803505859375,133.489052734375,134.394677734375,135.1724609375,141.313720703125,145.1078125,147.4853515625,155.5337890625,161.84072265625,166.06523437500002,189.09257812500002,208.41357421875,230.02954101562494,241.91740722656272,243.23828125,139.59456380208334,134.39208984375,121.1181640625,121.1692705078125,121.62922851562502,122.56459960937501,122.81435546875,127.83056640625,133.10546875,134.39208984375,137.31113281249998,144.51640625,150.147265625,160.67080078125,167.2263671875,202.33560546874986,221.48375585937535,223.611328125,17.352897135416665,12.263671875,11.6455078125,11.647063476562499,11.661064453125,11.785546875000001,11.804296875,11.9267578125,12.13203125,12.263671875,12.5298828125,13.375878906249998,15.701953125000001,20.32587890625,71.49580078125,75.202080078125,76.12147753906251,76.2236328125,0,"[0, 0, 0]"
10,1.3113326149425288,1.3037109375,1.1982421875,1.2006171875,1.2217578125,1.246484375,1.2625000000000002,1.283203125,1.2958984375,1.3037109375,1.310546875,1.322265625,1.334375,1.352734375,1.3802734375,1.4755078124999998,2.0943437500000126,2.2421875,0.13448660714285715,0.1337890625,0.1103515625,0.11272656249999999,0.123125,0.1279296875,0.12890625,0.130859375,0.1328125,0.1337890625,0.134765625,0.1357421875,0.13671875,0.1396484375,0.1435546875,0.15910156249999996,0.2130234375000004,0.2177734375,74.81814289562809,75.3828125,54.572265625,54.805609375,63.1451171875,67.703125,70.18671875,71.8427734375,72.7796875,75.3828125,75.892578125,76.1677734375,76.5443359375,77.0138671875,77.64296875,82.39144531249995,264.85188281251925,486.6376953125,71.07913684061987,71.041015625,59.24609375,59.7205,63.0996875,67.74921875,68.9765625,70.380859375,70.8400390625,71.041015625,71.2076171875,71.3962890625,71.6595703125,72.1048828125,73.15078125000001,84.02921874999991,100.97020312500031,104.541015625,4.146652747844827,4.1396484375,3.7451171875,3.7486796875,3.890859375,3.98828125,4.0251953125,4.080078125,4.1181640625,4.1396484375,4.1611328125,4.181640625,4.205078125,4.2345703125,4.26328125,4.42171875,6.934320312500219,9.4619140625,3.613804007594417,3.59765625,3.349609375,3.356734375,3.4107812500000003,3.462890625,3.4861328124999997,3.54296875,3.5830078125,3.59765625,3.6162109375,3.63671875,3.656640625,3.6929687500000004,3.7347656249999996,3.9346874999999986,7.0008671875000825,7.9443359375,167.3988945120074,166.9423828125,142.1494140625,143.0044140625,151.6452734375,158.628515625,160.7388671875,163.4423828125,165.1548828125,166.9423828125,168.08203125,168.587890625,169.21328125000002,170.9775390625,173.4244140625,189.29765624999987,386.449914062517,582.6611328125,155.10355571377258,154.4931640625,130.619140625,131.31323437499998,139.9253515625,146.352734375,149.0482421875,151.544921875,152.781640625,154.4931640625,156.19140625,156.616796875,157.12382812500002,157.959765625,159.498828125,172.76957031249995,370.342703125017,566.330078125,12.29533879823481,11.8056640625,11.109375,11.143218749999999,11.260507812499998,11.584375,11.6474609375,11.705078125,11.7623046875,11.8056640625,11.8548828125,11.9263671875,12.029296875,12.774609375000018,15.976171875,19.211093749999986,27.72699218750054,33.9287109375,0,"[0, 0, 0]"
20,1.6071543016817063,1.314453125,1.072265625,1.0771992187500001,1.13201171875,1.19521484375,1.22265625,1.2666015625,1.2939453125,1.314453125,1.3376953125,1.357421875,1.380859375,1.4125,1.5096679687499992,18.564140625,19.609611328125006,19.63671875,0.19257508075266613,0.1328125,0.1123046875,0.112517578125,0.1171875,0.123046875,0.1259765625,0.12890625,0.1318359375,0.1328125,0.134765625,0.13671875,0.1396484375,0.1435546875,0.15058593749999982,0.34455078124999994,16.48282226562504,16.5673828125,71.78242924528301,71.697265625,48.8369140625,50.778275390625,58.24169921875,64.11494140625,66.3232421875,69.55322265625,70.78359375000001,71.697265625,72.3619140625,73.58203125,74.8583984375,75.9259765625,77.07646484374999,91.95283203124997,108.84433593750236,117.0810546875,69.32914161838598,70.412109375,44.2412109375,44.57774609375,55.22232421875,59.661718750000006,66.284375,68.60595703125,69.68886718750001,70.412109375,70.783984375,71.1171875,71.4154296875,71.862890625,72.15810546875001,76.04537109374999,88.8480878906251,114.07421875,4.096154154276046,4.115234375,3.2451171875,3.288650390625,3.5955859375,3.80634765625,3.8984375,4.0263671875,4.08515625,4.115234375,4.1455078125,4.16796875,4.1943359375,4.2267578125,4.25390625,4.3869921875,4.836285156250009,15.25,3.649245827778917,3.66015625,3.1494140625,3.1720507812500003,3.2724414062499996,3.4099609374999997,3.484375,3.578125,3.630859375,3.66015625,3.681640625,3.7080078125,3.734375,3.7755859375,3.8115234375,3.90181640625,4.548292968750028,10.638671875,162.81773930988516,162.931640625,111.67578125,117.77277734375001,132.43615234375,148.81279296875,153.9427734375,159.60107421875,161.9044921875,162.931640625,164.262109375,165.8177734375,167.5341796875,170.17734375,176.65957031249997,185.43666015624996,214.07945898437575,274.7314453125,150.65670022815831,151.0380859375,101.12109375,107.009505859375,120.71662109375,137.74111328125,142.262890625,147.96533203125,150.10820312500002,151.0380859375,152.2373046875,153.5255859375,155.2052734375,157.033203125,160.92421874999994,171.49847656249997,198.26770507812518,255.44140625,12.161039081726825,11.65234375,10.1201171875,10.14223046875,10.28646484375,10.866015625,10.998437500000001,11.451171875,11.6078125,11.65234375,11.7109375,11.782812499999999,12.07109375,13.346093750000001,15.89287109375,23.55388671874983,31.54255273437538,35.396484375,0,"[0, 0, 0]"
30,1.3503370408887987,1.27734375,1.009765625,1.0345,1.077607421875,1.135107421875,1.1767578125,1.221435546875,1.2576171875000002,1.27734375,1.296875,1.3173828125,1.33984375,1.3671875,1.3896484375,1.536328124999999,18.463816406250125,18.908203125,0.17346614160579005,0.1552734375,0.119140625,0.12485058593750001,0.1337890625,0.140625,0.1474609375,0.1513671875,0.1533203125,0.1552734375,0.15625,0.1591796875,0.1611328125,0.1650390625,0.16796875,0.17825195312499997,2.8700781250039427,16.384765625,69.57297321005817,71.435546875,46.8076171875,47.467541015625,48.696611328125,57.341064453125,60.45439453125,65.895263671875,69.7083984375,71.435546875,72.3634765625,73.38847656249999,74.4017578125,75.82705078125,76.658056640625,81.07930664062499,105.377795898445,131.998046875,66.36600114566423,68.1923828125,43.3095703125,44.020001953125,46.326455078125,55.3310546875,56.855078125,65.44775390625,67.62890625,68.1923828125,68.6283203125,69.2923828125,70.605078125,71.31201171875,71.9123046875,77.40409179687498,89.57756250000058,97.8134765625,3.975617644074675,4.0107421875,3.01953125,3.0819941406249995,3.22552734375,3.51474609375,3.6142578125,3.864013671875,3.9724609375,4.0107421875,4.041015625,4.0810546875,4.1265625,4.177734375,4.220361328125,4.4229101562499995,10.332030273437544,14.328125,3.566650919067911,3.576171875,2.9111328125,2.9119599609374998,3.06048828125,3.2451171875,3.3095703125,3.4697265625,3.5419921875,3.576171875,3.6064453125,3.638671875,3.681640625,3.73759765625,3.7841796875,3.9175683593749997,9.650744140625424,16.2158203125,157.05165106703194,160.06396484375,111.005859375,112.61893457031249,121.59470703125001,133.64169921875,139.13876953125,151.69189453125,157.606640625,160.06396484375,161.61210937500002,163.218359375,165.80996093750002,168.9357421875,170.729052734375,179.54580078124997,229.71377929687657,250.7607421875,145.00504610135957,148.34130859375,100.4443359375,101.439919921875,110.958095703125,122.40278320312501,127.55205078124999,139.921142578125,145.8576171875,148.34130859375,149.80234375,151.3115234375,153.276171875,156.1767578125,157.508740234375,165.73502929687498,212.53541113281523,234.9287109375,12.046604965672348,11.49365234375,9.904296875,10.13741796875,10.2750390625,10.4974609375,10.6318359375,11.2099609375,11.4146484375,11.49365234375,11.5986328125,11.96875,12.1748046875,12.598632812499993,15.87138671875,27.295302734374996,28.931165039062527,29.4765625,0,"[0, 0, 0]"
40,1.4574120252921279,1.2421875,0.978515625,0.997376953125,1.0380859375,1.09072265625,1.1201171875,1.1767578125,1.216796875,1.2421875,1.265625,1.2900390625,1.326171875,1.3583984375,1.38671875,17.658847656249982,19.349240234375046,20.0771484375,0.13768890618593685,0.12890625,0.107421875,0.107421875,0.11328125,0.1181640625,0.12109375,0.125,0.126953125,0.12890625,0.1298828125,0.1318359375,0.134765625,0.1396484375,0.14453125,0.21884765624999947,0.3098125000000014,16.3203125,66.98768986713304,68.5107421875,42.203125,42.78508203125,44.49064453125,48.79267578125,51.9908203125,60.93505859375,66.084765625,68.5107421875,70.64531249999999,72.2291015625,73.796484375,75.633203125,76.80947265625,82.59117187499999,441.87191406250423,533.375,63.939401073698235,67.2001953125,42.2421875,42.449162109374996,43.4873828125,53.248046875,54.2861328125,56.8701171875,65.4787109375,67.2001953125,68.109765625,68.78984375,69.822265625,71.1705078125,71.73154296874999,73.54402343749999,89.64802929687714,94.1845703125,3.978282995720582,4.0498046875,3.1259765625,3.154240234375,3.2745507812500003,3.56826171875,3.6462890625,3.7919921875,3.990234375,4.0498046875,4.087890625,4.1220703125,4.1689453125,4.22265625,4.26474609375,4.3926757812499995,4.910412109375121,9.5791015625,3.527059069418819,3.5830078125,2.75,2.794986328125,2.91015625,3.12978515625,3.23046875,3.3857421875,3.5283203125,3.5830078125,3.6220703125,3.658203125,3.695703125,3.744140625,3.7734375,3.8650976562499997,4.68078125000009,6.984375,151.85513722324723,155.6123046875,101.955078125,108.126056640625,114.67435546875,122.814453125,128.0970703125,138.0576171875,150.20078125,155.6123046875,159.2126953125,161.6767578125,164.5205078125,168.034375,169.90361328125,179.13441406249993,535.2212050781288,627.7294921875,140.02753393744874,143.80859375,92.1142578125,97.9686328125,103.75205078125,112.18046875,116.9029296875,126.623046875,138.603515625,143.80859375,147.51640625000002,149.8283203125,152.4595703125,155.5669921875,157.37021484375,165.8687695312499,523.1167558593788,615.427734375,11.827603285798483,11.2822265625,9.8408203125,9.97046875,10.070683593750001,10.22158203125,10.3359375,10.90478515625,11.1875,11.2822265625,11.408203125,11.7732421875,12.025390625,12.565625,15.68310546875,27.369863281249998,32.06060546875091,37.353515625,0,"[0, 0, 0]"
50,1.5965185819121024,1.28515625,1.0029296875,1.0168359375,1.080546875,1.13515625,1.166015625,1.2236328125,1.2626953125,1.28515625,1.3076171875,1.3349609375,1.3603515625,1.404296875,1.478515625,18.20515625,19.61851562500001,19.9013671875,0.14313927209740898,0.126953125,0.103515625,0.1045390625,0.1103515625,0.1162109375,0.1201171875,0.123046875,0.1259765625,0.126953125,0.12890625,0.130859375,0.1328125,0.1376953125,0.142578125,0.29496093749999996,0.3466328125000002,17.43359375,66.16423001137669,67.4033203125,40.8818359375,41.0417734375,43.128828125,48.183984375,53.4982421875,59.8798828125,64.9310546875,67.4033203125,69.5427734375,71.4697265625,73.1501953125,75.2828125,76.357421875,84.05031249999999,306.679773437543,560.4697265625,62.17267123954575,65.69921875,40.93359375,41.3415859375,42.5374609375,45.2509765625,53.2107421875,55.46484375,59.1541015625,65.69921875,67.0947265625,67.896484375,68.991796875,70.58027343750001,71.37226562500001,73.28546875,85.1241640625005,98.0625,3.7796629658289604,3.865234375,2.9951171875,3.0276796875,3.1464453125,3.2962890625,3.419921875,3.5595703125,3.7376953124999996,3.865234375,3.912109375,3.9580078125,4.005859375,4.0576171875,4.10546875,4.2432421875,4.6623359375000035,9.203125,3.417521305653493,3.4404296875,2.7431640625,2.77209375,2.87546875,3.068359375,3.158203125,3.3017578125,3.392578125,3.4404296875,3.4814453125,3.5224609375,3.5791015625,3.638671875,3.6923828125,3.7949609375,3.986359375000009,6.2119140625,149.09604167093718,152.7646484375,106.0205078125,108.37728125,113.16046875,119.595703125,124.0662109375,136.263671875,147.0396484375,152.7646484375,156.2912109375,159.028125,162.497265625,166.3537109375,168.6552734375,176.4428125,405.66279687503305,664.1669921875,137.2737433764144,141.083984375,95.73046875,97.9082109375,102.64261718750001,108.90078125,113.0044921875,124.474609375,135.4533203125,141.083984375,144.659765625,147.1884765625,150.477734375,154.16328125,156.218359375,162.17527343749998,391.70160156253587,652.140625,11.822298294522794,11.2109375,9.994140625,10.0289296875,10.1323046875,10.2904296875,10.3875,10.7626953125,11.0890625,11.2109375,11.3669921875,11.6142578125,11.9189453125,12.77109375,15.479296875,27.538945312499997,28.817367187500007,111.453125,0,"[0, 0, 0]"
60,1.957028384652574,1.232421875,0.9423828125,0.96068359375,1.0263671875,1.0869140625,1.1220703125,1.173828125,1.208984375,1.232421875,1.2587890625,1.2890625,1.3349609375,1.4269531250000003,2.6123046875,18.648046875,19.78398828125001,20.08203125,0.2088661142971459,0.130859375,0.1005859375,0.10619921875,0.111328125,0.1181640625,0.1220703125,0.1259765625,0.12890625,0.130859375,0.1328125,0.1357421875,0.138671875,0.1455078125,0.2417968749999999,0.2880859375,17.098425781250107,17.912109375,65.90158964265471,66.09375,41.2353515625,41.5970859375,44.150156249999995,52.4216796875,54.8435546875,60.1240234375,63.1720703125,66.09375,69.0408203125,71.693359375,73.6962890625,75.70722656250001,77.0041015625,82.703125,96.34717187500229,335.5322265625,60.43118451378701,57.72265625,40.763671875,41.12759765625,41.9344140625,46.276757812499994,52.953906249999996,54.5625,56.036718750000006,57.72265625,65.003125,66.9400390625,68.3115234375,69.9357421875,70.860546875,72.488671875,87.53791796875032,118.630859375,3.7941701120298745,3.7626953125,2.8525390625,2.9111249999999997,3.0067578125,3.316796875,3.4705078125,3.578125,3.6640625,3.7626953125,3.9285156249999997,3.9990234375,4.068359375,4.1552734375,4.2060546875,4.3476953125,4.748933593750031,15.28125,3.369395901407042,3.3515625,2.623046875,2.68603125,2.780703125,2.9876953124999996,3.0537109375,3.1484375,3.23828125,3.3515625,3.5,3.556640625,3.6025390625,3.666015625,3.720703125,3.8442578125,7.471640625000191,16.470703125,147.53015621874167,148.3828125,108.099609375,110.75540234375,114.345078125,124.536328125,127.51953125,134.89453125,141.54609374999998,148.3828125,153.36738281249998,158.5134765625,161.8802734375,166.31289062500002,168.863671875,176.5949609375,215.90576171875244,454.193359375,135.66223466882835,135.5322265625,98.19140625,100.6605078125,103.8118359375,113.4580078125,116.436328125,123.72265625,129.459765625,135.5322265625,141.1453125,146.7287109375,150.0328125,154.0283203125,156.54765625,163.22281249999997,192.55574609375287,440.9990234375,11.86792154991331,11.08203125,9.7734375,9.906234375,10.0151171875,10.128320312500001,10.209765625,10.390625,10.8927734375,11.08203125,11.2439453125,11.424414062499999,11.842187500000001,14.065625000000004,15.992968749999998,28.0908984375,31.993171875,72.19140625,0,"[0, 0, 0]"
70,2.964846484830805,1.2470703125,1.0068359375,1.0220390625,1.0673828125,1.1103515625,1.1416015625,1.1943359375,1.2255859375,1.2470703125,1.2724609375,1.3046875,1.4380859375000008,2.8322265625,18.708203124999997,19.827695312499998,20.455027343750018,20.8349609375,0.2550977246207701,0.1298828125,0.103515625,0.107421875,0.1103515625,0.1171875,0.119140625,0.125,0.12890625,0.1298828125,0.1318359375,0.1337890625,0.13671875,0.26953125,0.28125,0.2998046875,17.545558593750016,17.8583984375,65.52422649868728,65.9873046875,38.92578125,39.581839843750004,41.332187499999996,49.387890625,53.153125,59.8212890625,63.550976562500004,65.9873046875,68.3986328125,70.89335937499999,72.6955078125,75.0966796875,79.5884765625,88.461796875,99.72014843750273,416.908203125,61.35903519727246,63.986328125,40.3857421875,41.76807421875,43.4621484375,52.5611328125,53.68984375,55.1845703125,57.023828125,63.986328125,65.86953125,67.42578125,68.27265625,69.439453125,70.387890625,72.2323046875,83.17434375000113,116.0478515625,3.783037211931155,3.791015625,3.04296875,3.07169921875,3.1764453125,3.4261718749999996,3.4945312499999996,3.591796875,3.6904296875,3.791015625,3.8857421875,3.9521484375,4.005859375,4.06640625,4.114062499999999,4.230273437499999,4.620453125000012,15.322265625,3.4131739078908985,3.427734375,2.595703125,2.72697265625,2.8676953125,3.1046875,3.1888671875,3.298828125,3.3759765625,3.427734375,3.478515625,3.525390625,3.5625,3.6138671875,3.66015625,3.7696875,4.055820312500003,9.357421875,149.57549272535005,152.404296875,98.0732421875,100.32491015625,112.511796875,123.31582031250001,129.2728515625,137.986328125,148.49453125,152.404296875,155.5693359375,158.3095703125,161.498828125,165.5236328125,169.87968750000002,180.99843749999997,205.58175000000193,509.1806640625,137.29941702523337,140.048828125,87.8330078125,90.03584375,101.8237890625,112.1443359375,117.60429687499999,125.5751953125,134.7486328125,140.048828125,143.6140625,146.614453125,149.7708984375,153.26796875,156.78964843749998,168.492421875,189.29863671875125,497.26171875,12.276075700116687,11.166015625,9.9755859375,10.0234375,10.1062890625,10.204492187500001,10.2919921875,10.650390625,11.0595703125,11.166015625,11.271484375,11.4705078125,11.9044921875,14.7640625,26.80292968749999,28.77812499999999,32.37374218750003,33.0,0,"[0, 0, 0]"
80,2.531369945864173,1.236328125,0.9638671875,0.9941386718749999,1.03318359375,1.087890625,1.119140625,1.173828125,1.2099609375,1.236328125,1.2685546875,1.302734375,1.40625,2.6943359375,18.044824218749994,19.442812499999988,20.190441406250002,20.4267578125,0.284953475070014,0.130859375,0.1005859375,0.103513671875,0.109375,0.1142578125,0.1181640625,0.125,0.12890625,0.130859375,0.1328125,0.1357421875,0.140625,0.26953125,0.283203125,0.3310546875,17.68168554687501,17.9638671875,66.34888149504901,66.666015625,39.4921875,39.713816406250004,45.71083984375,50.016894531249996,55.160937499999996,60.2412109375,64.5466796875,66.666015625,69.40234375,71.58359375,73.108984375,75.747265625,80.6583984375,88.69273437499996,95.15162500000005,111.3544921875,59.670130315125526,57.4873046875,39.8017578125,40.88473046875,41.7545703125,43.823828125000006,51.867578124999994,54.04296875,55.683984375,57.4873046875,64.9287109375,66.3380859375,67.66953125,68.88652343749999,70.35849609375,72.033203125,86.98060937500003,128.5673828125,3.7461365319938986,3.73828125,2.841796875,2.877927734375,2.98828125,3.1171875,3.3642578125,3.5400390625,3.634765625,3.73828125,3.8955078125,3.970703125,4.03125,4.103515625,4.169921875,4.300859374999998,4.700373046875036,15.41015625,3.312996974394879,3.3369140625,2.55859375,2.6015625,2.68064453125,2.81640625,2.9794921875,3.14453125,3.2373046875,3.3369140625,3.4296875,3.4736328125,3.52734375,3.6025390625,3.664257812499999,3.791054687499999,4.20381054687514,9.79296875,147.8581870671009,150.1181640625,96.4814453125,100.13228125,114.47392578124999,121.16494140625,125.5982421875,137.46435546875,145.529296875,150.1181640625,154.371484375,158.0044921875,160.29765625,164.9642578125,168.3529296875,179.588984375,200.13745703125136,277.0986328125,135.8944687374975,137.7861328125,86.4248046875,90.01292578124999,103.49390625000001,110.59462890625,114.7275390625,124.86572265625,133.0146484375,137.7861328125,142.1447265625,146.309375,148.525390625,152.4984375,155.54960937499996,167.02496093749997,188.27723437500077,262.345703125,11.96371832960342,11.12890625,9.8662109375,9.91208203125,10.024375,10.14345703125,10.2236328125,10.5615234375,10.9951171875,11.12890625,11.3064453125,11.5615234375,11.877343750000001,14.003515625,15.969824218749988,28.250996093749976,32.49845312500008,38.2529296875,0,"[0, 0, 0]"
90,2.043003665600935,1.2470703125,0.8935546875,0.988798828125,1.0523339843750001,1.112939453125,1.1376953125,1.1845703125,1.2216796875,1.2470703125,1.2724609375,1.3056640625,1.3724609375000005,2.576171875,2.773144531249999,18.700654296875,23.569964843750306,110.658203125,0.26123315456545654,0.130859375,0.1044921875,0.109375,0.1142578125,0.12109375,0.123046875,0.1259765625,0.12890625,0.130859375,0.1328125,0.1357421875,0.142578125,0.3095703125,0.330078125,0.3701171875,17.428819335937504,21.9267578125,66.73724094414649,66.28955078125,39.7109375,40.247041992187505,42.988291015625,50.783935546875,55.88076171875,60.413818359375,63.3798828125,66.28955078125,69.371484375,72.22861328125,74.2287109375,77.775,82.3744140625,90.88392578125001,97.1712890625001,181.8359375,60.58773359432298,59.564453125,39.7236328125,40.4101484375,41.983359375,44.935009765625,52.862890625,54.4638671875,56.1990234375,59.564453125,64.89296875,66.808984375,68.2767578125,70.0248046875,71.38916015625,75.70823242187501,84.17050000000081,137.5791015625,3.839916087962963,3.814453125,2.9736328125,3.009673828125,3.1040332031249998,3.3102050781249996,3.4866210937499997,3.5986328125,3.69140625,3.814453125,3.9697265625,4.0439453125,4.103515625,4.1748046875,4.232421875,4.385224609375,9.217053710937607,22.626953125,3.4272751005569306,3.42529296875,2.6337890625,2.746001953125,2.87109375,3.050439453125,3.1708984375,3.296875,3.3701171875,3.42529296875,3.478515625,3.53125,3.5892578125000005,3.6572265625,3.7119140625,3.8251367187500005,8.675220703125074,10.224609375,148.5757023944582,149.29296875,108.908203125,112.3245205078125,116.800322265625,123.68291015624999,129.3615234375,135.488037109375,142.1328125,149.29296875,154.8828125,159.2783203125,162.67109375,167.2552734375,171.86201171874998,182.623955078125,210.9464111328141,257.0927734375,136.89640254715576,136.74853515625,98.5625,102.1497255859375,106.654873046875,112.879736328125,118.24306640625,124.494140625,130.604296875,136.74853515625,142.9642578125,147.6095703125,150.84296875,154.91513671874998,158.55615234375,169.933330078125,196.8013720703126,244.228515625,11.679299847302438,10.9931640625,9.7861328125,9.8266142578125,9.918027343750001,10.046875,10.16435546875,10.4248046875,10.8662109375,10.9931640625,11.1533203125,11.42490234375,11.793359375000001,13.54033203125,15.61972656249998,27.313876953125,32.53102734375032,34.708984375,0,"[0, 0, 0]"
100,1.9478780781173144,1.2119140625,0.951171875,1.01288671875,1.06052734375,1.1142578125,1.13671875,1.169921875,1.1943359375,1.2119140625,1.2333984375,1.2587890625,1.29296875,1.4093749999999998,2.690624999999999,18.886777343749998,19.70869921875005,19.9013671875,0.22114905491678963,0.1298828125,0.1044921875,0.107421875,0.1142578125,0.1201171875,0.1220703125,0.1259765625,0.12890625,0.1298828125,0.1328125,0.134765625,0.1376953125,0.1435546875,0.28330078124999947,0.3544921875,17.623373046875017,17.9345703125,63.548373868923186,64.1494140625,40.2939453125,40.626640625,42.6671875,47.90224609375,49.943749999999994,55.984375,61.21015625,64.1494140625,66.7607421875,68.9087890625,71.9861328125,75.0494140625,77.30224609375,85.67341796874999,95.04189843750005,524.4111328125,59.19124565118257,56.1943359375,40.39453125,40.727494140625005,41.933300781250004,44.7607421875,52.1041015625,53.689453125,54.8142578125,56.1943359375,61.125781249999996,65.495703125,67.63300781250001,69.125390625,71.15341796874999,75.2637109375,83.42743359375108,174.720703125,3.801903200063535,3.70703125,2.9609375,3.0024316406250002,3.10052734375,3.2986328125,3.474609375,3.5751953125,3.650390625,3.70703125,3.850976562499999,3.9755859375,4.0390625,4.1103515625,4.1904296875,4.506894531249999,10.051605468750019,14.5205078125,3.438503142164699,3.4013671875,2.66015625,2.763958984375,2.8603124999999996,3.068359375,3.173828125,3.2724609375,3.3447265625,3.4013671875,3.4677734375,3.5537109375,3.623046875,3.701171875,3.7666015625,3.903359374999999,9.167898437500153,15.814453125,143.66429643307305,143.2880859375,98.4306640625,99.883708984375,112.0075,118.2046875,121.30722656249999,131.4248046875,138.9072265625,143.2880859375,148.00019531249998,153.4140625,159.362109375,163.99609375,167.2654296875,177.65841796874997,208.95585937500084,617.0107421875,132.1490529953681,131.2412109375,88.2060546875,89.546333984375,101.61583984375,107.75966796875,110.7041015625,120.091796875,127.7013671875,131.2412109375,135.9638671875,141.6142578125,147.68125,152.17011718749998,155.13193359375,164.39068359374997,191.8518105468801,605.3310546875,11.515243437704951,10.8671875,9.7158203125,9.8363203125,9.91796875,10.0205078125,10.0859375,10.25927734375,10.505859375,10.8671875,11.009765625,11.15625,11.393945312500001,13.003124999999997,15.374511718749996,27.600703125,31.9963085937501,112.5185546875,0,"[0, 0, 0]"


==> data/Workstation/frequency/fastrtps/fastrtps_3Nodes_1-10-20-30-40-50-60-70-80-90-100-Hz_500kb_best-effort.csv <==
Frequency,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
1,1.5851430084745763,1.4462890625,1.287109375,1.28722265625,1.2882421874999999,1.30107421875,1.3287109375,1.3759765625,1.425,1.4462890625,1.4906249999999999,1.5572265625,1.6703124999999999,1.9960937500000009,2.3002929687499987,3.116289062500002,3.7402421875000087,3.8095703125,0.22790320444915255,0.21484375,0.14453125,0.144587890625,0.14509765624999998,0.15478515625,0.17812499999999998,0.18994140625,0.2080078125,0.21484375,0.23574218749999998,0.2466796875,0.252734375,0.283984375,0.33427734374999996,0.4257421875000003,0.5215781250000013,0.5322265625,402.8064751059322,392.4775390625,377.30859375,377.328021484375,377.50287109375,382.0642578125,382.5607421875,388.43994140625,391.25957031250005,392.4775390625,394.49375,396.221484375,399.884375,412.23046875,434.87021484375,616.4903906250007,839.3843906250031,864.150390625,97.56796212923729,86.2744140625,77.662109375,77.98530078125,80.89402343750001,84.1470703125,84.32578125,84.84716796875,85.4578125,86.2744140625,87.12753906249999,92.34140624999998,96.80390625000001,104.56640625,108.09521484374996,294.78626953125064,485.67667382812766,506.88671875,5.521616790254237,5.0615234375,4.634765625,4.642865234375,4.7157617187500005,4.81064453125,4.881640625,4.9384765625,5.026171875,5.0615234375,5.126757812499999,5.2552734375,5.4369140625000005,6.061132812500001,6.875585937499998,12.764082031250021,19.21312695312509,19.9296875,4.463784427966102,4.1826171875,3.9296875,3.930197265625,3.9347851562500002,3.975390625,3.9912109375,4.09228515625,4.1560546875,4.1826171875,4.244921875,4.321875,4.3876953125,5.0419921875,5.859667968749999,8.55560546875001,11.592279296875041,11.9296875,527.0662738347457,505.9814453125,485.3134765625,485.388978515625,486.06849609375,489.5474609375,492.813671875,499.72216796875,503.06328125,505.9814453125,508.478125,512.61640625,517.6087890625,539.188671875,578.32373046875,947.9977929687515,1379.130541015631,1427.0341796875,512.1728846663135,491.736328125,472.3720703125,472.37971679687496,472.44853515625,475.70078125,477.93632812500005,486.47900390625,488.7880859375,491.736328125,493.82460937499997,498.09003906249995,503.24140625,523.312109375,556.596875,927.0602148437515,1358.996353515631,1406.9892578125,14.893389168432204,13.7333984375,12.392578125,12.398412109375,12.45091796875,12.57890625,12.632617187500001,12.9248046875,13.310351562500001,13.7333984375,14.2447265625,14.767187499999999,15.654296875000004,20.3388671875,21.58916015625,21.95591796875,22.329576171875004,22.37109375,0,"[0, 0, 0]"
10,1.4790291762312187,1.470703125,1.32421875,1.324802734375,1.3427734375,1.38076171875,1.4099609375,1.4462890625,1.462890625,1.470703125,1.4765625,1.4853515625,1.4970703125,1.516796875,1.5533203125000001,1.7980859374999971,2.885814453125027,3.2578125,0.13067188804257096,0.1298828125,0.1123046875,0.114056640625,0.1181640625,0.1220703125,0.123046875,0.1259765625,0.1279296875,0.1298828125,0.130859375,0.1328125,0.134765625,0.1376953125,0.140625,0.17876953124999995,0.19552343750000034,0.2001953125,380.39405682648163,378.1591796875,362.4765625,364.22734765625,368.85408203124996,371.01103515625005,373.7978515625,375.96630859375,377.430859375,378.1591796875,379.4138671875,381.9990234375,384.2056640625,386.32792968750005,387.44921875,395.32320312499957,615.5960292968923,853.7255859375,98.22349097454091,98.134765625,75.251953125,75.3523984375,83.50224609375,84.9708984375,95.85000000000001,97.65283203125,98.0013671875,98.134765625,98.322265625,98.59785156250001,99.1203125,99.930078125,100.36943359375,103.45308593749994,293.99107226564183,525.0322265625,4.965236657449917,4.9453125,4.7265625,4.730650390625,4.7558203125,4.82119140625,4.849609375,4.89501953125,4.92578125,4.9453125,4.9638671875,4.982421875,5.0076171875,5.043359375,5.1103515625,5.503984375,7.092310546875007,7.1875,4.070354888355593,4.0419921875,3.8515625,3.864994140625,3.9080859375,3.9453125,3.9626953125,4.0,4.02734375,4.0419921875,4.064453125,4.0849609375,4.1181640625,4.1662109375,4.20634765625,4.698242187499997,5.892207031250013,6.0732421875,502.3167323142738,500.068359375,472.1396484375,473.764876953125,480.07904296875,486.433984375,492.130078125,496.73095703125,498.72109375,500.068359375,501.7015625,504.00703125,506.2658203125,508.076171875,510.10429687500005,541.8546289062499,929.1951523437854,1414.671875,489.2628404111018,486.98828125,459.8994140625,461.508875,467.9307421875,474.06669921875,479.6673828125,483.9912109375,486.0078125,486.98828125,488.6564453125,490.59707031249997,492.896875,495.2353515625,496.56845703125,528.4932421875,907.4047148437855,1393.521484375,13.053891903171953,12.46875,11.771484375,11.786083984375,12.152265624999998,12.23310546875,12.26640625,12.345703125,12.4126953125,12.46875,12.5244140625,12.611328125,12.778515625,14.453515625000016,17.9689453125,21.04607421875,22.855773437500062,23.7060546875,0,"[0, 0, 0]"
20,1.36099337338407,1.3603515625,1.078125,1.105216796875,1.18845703125,1.2518554687499999,1.2734375,1.3134765625,1.3447265625,1.3603515625,1.3720703125,1.3837890625,1.3955078125,1.4189453125,1.4396484374999998,1.6458789062499997,3.077431640625019,3.576171875,0.12705412062135113,0.126953125,0.107421875,0.107615234375,0.1142578125,0.1181640625,0.119140625,0.1201171875,0.1220703125,0.126953125,0.1279296875,0.12890625,0.130859375,0.1376953125,0.140625,0.1689453125,0.18828320312500013,0.1953125,372.9839408817244,373.357421875,338.6748046875,338.710017578125,339.57251953125,356.23193359375,362.7064453125,368.06494140625,371.5189453125,373.357421875,374.98261718749995,376.3173828125,377.7365234375,380.1037109375,382.890234375,396.7966015624999,763.197353515676,856.4775390625,94.25413186118641,93.99609375,67.380859375,69.28698046875,76.86324218749999,82.89140625,89.7017578125,92.0,93.49726562500001,93.99609375,95.05078125,96.0015625,96.8994140625,97.5775390625,98.09375,113.04869140625,165.44872851562528,572.486328125,4.858728302231026,4.8173828125,3.88671875,3.948654296875,4.26650390625,4.5947265625,4.6501953125,4.71923828125,4.7802734375,4.8173828125,4.8591796875,4.9169921875,4.9765625,5.05859375,5.1126953125,5.666249999999998,11.427121093750628,20.5546875,3.9564912492180984,3.9248046875,3.1904296875,3.2794609374999997,3.57986328125,3.77041015625,3.80546875,3.853515625,3.8935546875,3.9248046875,3.9529296875,3.98828125,4.025390625,4.0830078125,4.142871093749999,4.6696093749999985,8.315742187500218,12.357421875,490.10840250990407,490.845703125,449.876953125,449.96170898437504,451.126015625,465.69833984375003,473.539453125,482.0546875,487.58554687500003,490.845703125,492.5859375,494.30859375,496.2404296875,499.5533203125,503.86640624999995,528.5637109374999,901.86741015629,1486.8974609375,477.5413397883653,478.3076171875,438.0849609375,438.159021484375,439.34359374999997,453.80126953125,461.65742187499995,469.708984375,475.37851562500003,478.3076171875,480.18886718749997,481.8048828125,483.57734375,486.380078125,489.1861328125,515.3870507812499,887.2887128906663,1463.9736328125,12.567062721538782,12.1826171875,10.412109375,10.4623671875,10.76033203125,11.5205078125,11.5984375,11.84765625,12.0568359375,12.1826171875,12.26953125,12.374609375,12.489648437500001,12.96796875,16.952636718749996,19.85660156249999,28.185033203125055,31.2724609375,0,"[0, 0, 0]"
30,1.3969903826320131,1.3935546875,1.0810546875,1.0917841796875,1.1552734375,1.22041015625,1.25166015625,1.3310546875,1.369140625,1.3935546875,1.4189453125,1.439453125,1.45703125,1.4814453125,1.5029296875,1.7069726562499987,6.042226562500275,7.4990234375,0.1270422940731573,0.1259765625,0.1025390625,0.1025390625,0.106611328125,0.11328125,0.1162109375,0.1201171875,0.1240234375,0.1259765625,0.1279296875,0.130859375,0.134765625,0.138671875,0.14453125,0.15999023437499993,0.17906835937500043,0.208984375,365.8399065980817,367.38623046875,336.375,336.498232421875,338.582880859375,342.20498046875,350.24375,359.5673828125,365.378125,367.38623046875,369.11210937500005,371.07314453125,372.9333984375,375.3240234375,378.51904296875,384.78365234374996,788.2053613281254,849.94921875,95.55181851192931,97.2353515625,68.412109375,68.865466796875,70.751435546875,80.537060546875,84.587109375,94.784423828125,96.5908203125,97.2353515625,97.6427734375,98.2294921875,99.2275390625,99.91689453125001,100.58784179687501,105.8664746093749,139.03091015625176,542.7939453125,4.878084390470297,4.90234375,3.857421875,3.873666015625,4.0949121093750005,4.41083984375,4.6287109375,4.818359375,4.873046875,4.90234375,4.9365234375,4.9765625,5.0107421875,5.0517578125,5.0880371093750005,5.325966796874999,7.306604492188072,11.6591796875,3.991669674779978,4.021484375,3.0703125,3.189619140625,3.377509765625,3.5915039062500003,3.7708984375,3.958251953125,4.0009765625,4.021484375,4.0390625,4.0556640625,4.078125,4.11328125,4.151513671875,4.426054687499999,5.967101562500057,7.9501953125,484.118587884179,487.31396484375,424.2412109375,425.67075,431.164921875,444.638232421875,459.766015625,476.17041015625,484.383984375,487.31396484375,490.2224609375,492.14052734375,494.55058593750005,497.7130859375,500.481689453125,517.815068359375,914.4797187500014,1436.96875,471.7855118519664,474.98779296875,413.6533203125,415.19420703125,420.491826171875,433.430810546875,448.22216796875,464.120849609375,472.23261718749995,474.98779296875,477.81406250000003,479.75166015625,481.94863281249997,484.77431640625,487.54736328124994,502.2415039062498,900.6625000000001,1415.9638671875,12.333076032212595,12.07861328125,10.0234375,10.196716796875,10.43201171875,10.67578125,11.34833984375,11.830078125,12.0,12.07861328125,12.1505859375,12.224609375,12.317578125,12.715722656250001,16.32080078125,19.443886718749976,21.575324218750175,24.24609375,0,"[0, 0, 0]"
40,1.2792716366194248,1.275390625,0.830078125,1.0308515624999999,1.064453125,1.11025390625,1.13671875,1.1943359375,1.2451171875,1.275390625,1.311328125,1.34765625,1.380859375,1.4111328125,1.4326171875,1.4873046875,2.093794921875038,3.578125,0.1341664169966653,0.1337890625,0.08984375,0.109763671875,0.1162109375,0.1220703125,0.125,0.1298828125,0.1328125,0.1337890625,0.134765625,0.13671875,0.138671875,0.1416015625,0.14453125,0.1630859375,0.21782226562500773,0.5654296875,367.97396213265944,370.490234375,277.388671875,335.326962890625,336.813515625,343.64541015625,349.612890625,363.5498046875,368.404296875,370.490234375,372.4990234375,374.2923828125,376.2330078125,379.1623046875,382.11123046875,389.163203125,426.7516953125031,843.1484375,90.26685191095248,92.8095703125,64.0927734375,67.940681640625,69.45748046875,72.73173828125,80.34140624999999,82.18603515625,90.98769531250001,92.8095703125,94.288671875,95.291015625,96.81914062499999,97.6314453125,98.9728515625,112.91451171874999,135.207718750001,555.822265625,4.733119187031055,4.7919921875,3.3037109375,3.7516855468749997,3.90619140625,4.1693359375,4.3435546875,4.466796875,4.70703125,4.7919921875,4.841796875,4.8912109375,4.9384765625,5.003125000000001,5.07431640625,5.401679687499999,11.769228515625107,18.400390625,3.9022839106137974,3.9404296875,2.94921875,2.984365234375,3.12302734375,3.43828125,3.575,3.7119140625,3.8798828125,3.9404296875,3.9814453125,4.0302734375,4.074609375,4.140820312500001,4.19833984375,4.469921874999999,10.019037109375045,11.71875,480.25362374296583,483.26171875,360.3427734375,422.40892187500003,427.20162109374996,445.09248046875,455.02421875,468.546875,476.32578125,483.26171875,488.248828125,491.6173828125,495.125,499.31015625000003,503.57402343750005,522.971640625,588.3882343750008,1454.6630859375,468.28965519487286,471.140625,348.6953125,411.76717968749995,416.4005859375,433.6171875,443.52617187500005,457.55712890625,464.8046875,471.140625,476.013671875,479.300390625,482.5908203125,486.76093749999995,490.44052734375,509.20556640624994,567.8776601562503,1432.8291015625,11.963968548092955,11.7509765625,10.0751953125,10.13141796875,10.3075390625,10.4677734375,10.576171875,10.876953125,11.5283203125,11.7509765625,11.972265625,12.187109375,12.421875,12.801171875000001,15.6287109375,18.65978515625,22.082662109375132,22.4482421875,0,"[0, 0, 0]"
50,1.2928433826900634,1.2939453125,0.96875,0.996083984375,1.05076171875,1.1161132812499999,1.15234375,1.2177734375,1.267578125,1.2939453125,1.3220703125,1.3501953125,1.3802734375,1.416015625,1.4443359375,1.57236328125,2.328767578125131,2.8056640625,0.12938362266588863,0.12890625,0.1005859375,0.1015625,0.1044921875,0.11328125,0.1171875,0.12109375,0.1259765625,0.12890625,0.130859375,0.1337890625,0.1376953125,0.1435546875,0.1484375,0.166015625,0.19727929687500279,0.22265625,369.95129854482747,372.046875,330.92578125,331.36489257812497,337.13673828124996,348.84853515624997,351.97246093750005,364.02685546875,369.4439453125,372.046875,374.8271484375,377.1921875,379.340234375,382.2931640625,383.9953125,388.83548828125004,417.7948906250022,848.0654296875,90.50085640526008,93.0029296875,67.0966796875,67.59811718750001,69.20447265625,74.3421875,80.14999999999999,83.13330078125,91.7103515625,93.0029296875,94.2255859375,95.22968750000001,96.3984375,97.7755859375,98.6240234375,107.79269531249999,129.45284570312734,534.353515625,4.733055549766589,4.798828125,3.68359375,3.7216171875,3.87009765625,4.1483398437500005,4.3294921875,4.55419921875,4.7373046875,4.798828125,4.8484375,4.900390625,4.951171875,5.016796875,5.068359375,5.282499999999999,8.143343750000156,11.625,3.8908425204234747,3.9189453125,3.04296875,3.113236328125,3.245078125,3.4725585937499996,3.58203125,3.779296875,3.8771484375,3.9189453125,3.9609375,4.0009765625,4.043359375,4.101757812500001,4.15634765625,4.3841015625,7.358535156250028,8.36328125,482.479444645611,485.96484375,419.1884765625,419.95348828125,435.81246093749996,449.73623046875,454.762890625,469.1806640625,480.744140625,485.96484375,490.37578125,493.775390625,497.65234375,502.6986328125,505.51298828125,515.88025390625,589.7695625000024,1424.55078125,470.49828002563356,473.9462890625,408.4150390625,409.366912109375,425.27462890625003,438.587890625,443.26093749999995,458.0205078125,468.724609375,473.9462890625,478.28359375,481.6755859375,485.22480468749995,489.95468750000003,492.66650390625,502.374140625,568.7047792968772,1403.23046875,11.981164619977493,11.7373046875,10.2080078125,10.236314453124999,10.385546875000001,10.53984375,10.67265625,11.23876953125,11.603515625,11.7373046875,11.912109375,12.088476562499999,12.255859375,12.659765625000002,15.988476562499997,18.160527343749997,21.320990234375138,21.9609375,0,"[0, 0, 0]"
60,1.3312273535873558,1.34228515625,0.9052734375,1.018853515625,1.0859375,1.1474609375,1.2002929687500001,1.28515625,1.3203125,1.34228515625,1.3623046875,1.3818359375,1.3994140625,1.4248046875,1.4462890625,1.5437402343749986,1.9883271484375964,2.4091796875,0.13032574968848373,0.1298828125,0.0908203125,0.0945419921875,0.1064453125,0.115234375,0.119140625,0.1240234375,0.1279296875,0.1298828125,0.1318359375,0.1337890625,0.1376953125,0.140625,0.1455078125,0.16493164062499988,0.2036250000000024,0.2509765625,371.155365918891,373.00537109375,272.884765625,339.247056640625,344.55888671875,352.229248046875,357.96611328125,364.719970703125,370.454296875,373.00537109375,374.9443359375,376.95634765625005,378.9060546875,381.4474609375,383.797998046875,388.50465820312496,418.09386230468914,840.9873046875,89.69914932491146,92.00830078125,62.705078125,69.889642578125,71.9407421875,79.72675781250001,80.73837890624999,82.834716796875,90.533984375,92.00830078125,93.205078125,94.25947265625,94.99609375,96.35146484375,97.37880859375,104.37659179687499,129.93607617187567,537.0205078125,4.762903843946747,4.85546875,3.44921875,3.8335146484375,4.0517578125,4.29599609375,4.37412109375,4.517578125,4.7732421875,4.85546875,4.89453125,4.93359375,4.982421875,5.046875,5.102001953125,5.266494140624999,6.155675781250032,12.037109375,3.8776094610768626,3.9150390625,2.90625,3.2203408203125004,3.3947460937500002,3.549365234375,3.626953125,3.7578125,3.8701171875,3.9150390625,3.94921875,3.9794921875,4.0107421875,4.0546875,4.0908203125,4.195966796875,5.86921679687509,8.677734375,482.7475911287546,484.45947265625,350.865234375,440.3610234375,445.68623046874995,457.06889648437505,461.573828125,471.548828125,478.65839843749995,484.45947265625,489.0486328125,492.30048828124995,495.4994140625,499.900390625,503.57636718749995,513.094755859375,587.5593798828139,1420.1171875,470.95658165210193,472.626953125,342.94140625,429.78619335937503,434.55107421875,445.962646484375,450.38916015625,460.18212890625,467.03105468750005,472.626953125,477.23261718749995,480.29052734375,483.42343750000003,487.530078125,490.7501953125,500.296376953125,564.4796738281256,1399.9169921875,11.791009476652675,11.5908203125,7.923828125,10.015125000000001,10.171982421874999,10.357421875,10.5087890625,11.22021484375,11.450585937500001,11.5908203125,11.705078125,11.8203125,11.9599609375,12.333496093750002,15.7380859375,17.606259765624998,22.939990234375884,28.21484375,0,"[0, 0, 0]"
70,1.339154344734539,1.345703125,0.9921875,1.017578125,1.0849609375,1.14765625,1.19921875,1.279296875,1.3212890625,1.345703125,1.373046875,1.3994140625,1.4228515625,1.453125,1.4755859375,1.5308984374999994,2.2131406250000225,4.01953125,0.13133455185239207,0.130859375,0.1025390625,0.109375,0.1162109375,0.123046875,0.125,0.1279296875,0.1298828125,0.130859375,0.1318359375,0.1337890625,0.1357421875,0.138671875,0.140625,0.1552734375,0.18233984375000034,0.197265625,368.85639995988913,370.5537109375,333.1220703125,335.6591796875,339.885390625,348.8880859375,354.25625,360.4462890625,366.216796875,370.5537109375,373.408203125,375.7578125,378.404296875,381.54453125,383.80351562500005,388.383828125,439.5093281250019,857.5673828125,90.52939282198075,93.193359375,66.7685546875,67.457984375,70.145078125,79.108203125,80.5580078125,83.044921875,90.3177734375,93.193359375,94.408203125,95.599609375,96.84375,98.0982421875,99.11777343749999,106.07820312499996,120.5773945312503,558.638671875,4.706214903004668,4.7529296875,3.755859375,3.81077734375,4.0548828125,4.2900390625,4.3490234375,4.4765625,4.6919921875,4.7529296875,4.8056640625,4.8544921875,4.913281250000001,5.01171875,5.068359375,5.1689453125,6.130621093750236,22.587890625,3.79500346411902,3.849609375,2.8583984375,2.9687265625,3.188984375,3.4232421875,3.4935546875,3.6328125,3.8076171875,3.849609375,3.8828125,3.9138671874999997,3.9541015625,4.01953125,4.0625,4.1298828125,5.3574726562501525,11.7587890625,481.0951278989207,482.06640625,431.5830078125,434.01937109375,438.59609375,454.0716796875,459.1353515625,468.4404296875,477.49921875,482.06640625,486.8580078125,491.4439453125,495.48984375,500.1048828125,503.45624999999995,512.41828125,599.782800781251,1477.4638671875,469.35750004558054,470.3408203125,421.3896484375,423.55724999999995,427.630859375,443.0703125,447.9876953125,457.0478515625,466.109375,470.3408203125,475.0791015625,479.581640625,483.31914062500005,487.78984375000005,491.05820312500003,499.14875,586.1675664062552,1454.2265625,11.73762785334014,11.6142578125,9.857421875,9.95340234375,10.105,10.2373046875,10.3310546875,10.8173828125,11.394140625,11.6142578125,11.769921875,11.91875,12.0888671875,12.361914062499999,15.343945312499994,17.697070312499996,22.151542968750036,97.8564453125,0,"[0, 0, 0]"
80,1.2935189909994098,1.30078125,0.9296875,0.979876953125,1.033203125,1.09375,1.1298828125,1.2138671875,1.2685546875,1.30078125,1.33203125,1.3583984375,1.390625,1.435546875,1.462890625,1.5622265625000011,2.047802734375014,2.3447265625,0.12537425609876057,0.125,0.09765625,0.099609375,0.1064453125,0.1123046875,0.115234375,0.119140625,0.1220703125,0.125,0.126953125,0.12890625,0.1318359375,0.13671875,0.1396484375,0.1494140625,0.17667773437500056,0.2119140625,362.9070649868434,364.6259765625,331.123046875,331.935798828125,335.99919921875,340.57275390625,345.176171875,355.60498046875,362.000390625,364.6259765625,367.4650390625,369.875390625,372.08984375,375.52421875,378.41494140624997,382.04142578125,421.7264824218753,849.1640625,88.65811935926126,91.0576171875,67.892578125,68.705259765625,71.65978515625,78.1833984375,79.0138671875,81.27587890625,89.45625,91.0576171875,92.16953125,93.1806640625,94.0107421875,95.1794921875,95.7240234375,97.95988281250001,118.55557226562577,531.8330078125,4.728215720600531,4.77734375,3.77734375,3.8884960937499997,4.09162109375,4.2890625,4.3583984375,4.50927734375,4.72265625,4.77734375,4.826171875,4.8798828125,4.939453125,5.0244140625,5.0771484375,5.20330078125,6.511011718750046,11.669921875,3.895689753221523,3.9580078125,2.9501953125,3.050861328125,3.3515625,3.5009765625,3.576171875,3.736328125,3.905078125,3.9580078125,3.998046875,4.03515625,4.068359375,4.109375,4.1396484375,4.233925781250001,5.47427148437503,7.955078125,473.6447281763353,475.328125,431.234375,432.18420312499995,436.2124609375,444.36220703125,451.90839843749995,462.921875,470.5400390625,475.328125,480.228125,483.188671875,486.837890625,491.7576171875,495.059765625,502.98845703125005,589.0206386718954,1421.4287109375,461.60798306702486,463.4306640625,419.2431640625,421.430494140625,424.86738281249995,432.9783203125,440.405078125,451.494140625,458.7517578125,463.4306640625,468.02734375,470.949609375,474.50312499999995,479.1337890625,482.2341796875,488.6145703125001,563.8007832031407,1402.828125,12.036745109310447,11.8828125,10.1318359375,10.161357421875,10.3271484375,10.5166015625,10.665234374999999,11.2998046875,11.681640625,11.8828125,12.0361328125,12.185546875,12.3349609375,12.5857421875,16.070996093749997,18.051328125000012,21.818070312500016,30.9853515625,0,"[0, 0, 0]"
90,1.3175996111361588,1.3173828125,1.0146484375,1.0438437500000002,1.1103515625,1.173828125,1.2001953125,1.248046875,1.2900390625,1.3173828125,1.34375,1.3701171875,1.3955078125,1.4306640625,1.45703125,1.5635937500000008,1.8800000000000203,2.6611328125,0.1293764793733093,0.1298828125,0.1005859375,0.1044921875,0.109375,0.1162109375,0.119140625,0.1240234375,0.1279296875,0.1298828125,0.130859375,0.1328125,0.1357421875,0.138671875,0.142578125,0.1513671875,0.18049218750000406,0.5458984375,359.48128099639314,359.8525390625,330.6923828125,331.3836953125,334.5726953125,338.89589843749997,342.69316406250005,351.9091796875,356.61640625,359.8525390625,363.3134765625,366.5390625,369.59902343749997,373.642578125,376.5240234375,383.37335937500006,404.75737500000105,656.9287109375,88.8268268499211,91.55859375,65.3271484375,65.888625,66.897109375,71.0486328125,78.916796875,81.6279296875,89.80449218749999,91.55859375,92.99140625,94.21484375,95.64511718749999,96.9494140625,98.3203125,103.6345312500001,121.34693750000227,413.0244140625,4.787023958802975,4.8916015625,3.65234375,3.7134062500000002,3.837890625,4.122265625,4.2724609375,4.52734375,4.814453125,4.8916015625,4.947265625,5.005859375,5.0634765625,5.140234375,5.1982421875,5.331523437500003,9.929828125000482,10.5380859375,3.813077131706492,3.9111328125,2.8427734375,2.9407734375,3.041015625,3.3404296875000004,3.462890625,3.61328125,3.845703125,3.9111328125,3.9462890625,3.9765625,4.0068359375,4.046875,4.0830078125,4.182734375000001,7.37917968750191,10.3154296875,470.31117455196124,470.29296875,431.193359375,432.32867968749997,434.22281250000003,439.4837890625,446.5443359375,457.09375,465.78125,470.29296875,475.1947265625,481.357421875,486.2822265625,492.081640625,496.4681640625,506.48750000000007,542.3370000000114,1107.1015625,458.35518502733316,458.365234375,420.7353515625,421.40756250000004,423.231640625,428.51425781250003,435.1822265625,445.4873046875,454.06484375,458.365234375,463.06523437500005,469.127734375,473.88359375,479.5328125,483.718359375,493.7709765625,526.6859609375119,1089.509765625,11.955989524628043,11.7958984375,9.8544921875,10.0411015625,10.1689453125,10.3544921875,10.5150390625,11.353515625,11.6630859375,11.7958984375,11.9365234375,12.080078125,12.2578125,12.5435546875,15.867578125,17.61523437500001,21.62501562500001,23.1904296875,0,"[0, 0, 0]"
100,1.2857200271048532,1.291015625,0.9541015625,0.986806640625,1.048828125,1.0966796875,1.1298828125,1.216796875,1.267578125,1.291015625,1.31640625,1.3466796875,1.375,1.4162109374999998,1.4453125,1.515625,1.8685488281250437,2.59375,0.13061695564846695,0.12890625,0.1025390625,0.1064453125,0.11328125,0.1181640625,0.1220703125,0.1259765625,0.1279296875,0.12890625,0.130859375,0.1337890625,0.13671875,0.140625,0.1435546875,0.16015625,0.189453125,0.5419921875,360.53208789991186,362.7392578125,327.404296875,330.065939453125,333.70875,337.24267578125,340.0396484375,351.2578125,357.8037109375,362.7392578125,365.6490234375,368.6845703125,372.63789062499995,375.62734375,378.01914062500003,383.78912109375,414.85260156250155,648.462890625,87.09353223889163,89.9345703125,65.4521484375,66.46160156250001,68.2399609375,72.59716796875,78.8564453125,80.3701171875,82.46875,89.9345703125,91.4783203125,92.4794921875,93.67070312500002,95.9115234375,97.4564453125,102.89896484374997,123.77018750000059,424.474609375,4.594713753023036,4.646484375,3.6953125,3.7535996093749997,3.87689453125,4.115234375,4.2548828125,4.3759765625,4.509765625,4.646484375,4.7275390625,4.7802734375,4.83203125,4.9015625,4.9571289062499995,5.1250195312499995,5.947794921875299,14.08203125,3.785977017236432,3.845703125,2.861328125,2.9131816406250004,3.044921875,3.36806640625,3.498828125,3.63671875,3.7587890625,3.845703125,3.89453125,3.9326171875,3.970703125,4.0166015625,4.0537109375,4.162148437499999,4.912617187500242,9.447265625,469.2514338608276,470.6787109375,419.30078125,421.63923828124996,428.83373046875005,437.80898437499997,445.267578125,454.947265625,463.826171875,470.6787109375,475.678515625,479.6892578125,485.01484375,491.74726562499995,496.92685546875003,509.0428906249999,556.959832031253,1115.7978515625,457.42264789181627,458.7978515625,407.29296875,410.774220703125,417.74162109375,426.76162109375,434.0904296875,443.43212890625,452.19472656249997,458.7978515625,464.0390625,467.61484375,472.5970703125,479.324609375,484.27958984375,494.9251953124998,540.6795019531285,1099.1103515625,11.828785969011314,11.6435546875,10.158203125,10.220453125,10.37888671875,10.546875,10.64453125,10.87841796875,11.4736328125,11.6435546875,11.80078125,11.9736328125,12.183007812500001,12.6494140625,15.469824218749995,17.473769531249975,20.590787109375125,25.9150390625,0,"[0, 0, 0]"


==> data/Workstation/profiling/connext_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.962694140429655,0.9609375,0.763671875,0.791984375,0.8232421875,0.859375,0.8818359375,0.9189453125,0.9453125,0.9609375,0.9775390625,0.9970703125,1.01953125,1.0458984375,1.064453125,1.1005859375,1.2158906250000143,1.37890625,0.4814881256251042,0.486328125,0.3486328125,0.35546875,0.373046875,0.39345703125000003,0.40625,0.43359375,0.466796875,0.486328125,0.5,0.5126953125,0.529296875,0.5556640625,0.5751953125,0.6064453125,0.6523867187500088,0.7421875,84.9275377276421,84.8408203125,59.2822265625,61.003765625,66.7509375,70.14404296875,72.328125,78.73681640625,82.266015625,84.8408203125,86.4931640625,89.6798828125,93.68789062500001,96.87890625,99.75253906249999,104.85566406249997,124.50020312500104,459.8095703125,61.98647675003126,60.1884765625,46.7138671875,47.30854296875,47.73515625,48.6953125,50.137109375,58.166015625,59.2951171875,60.1884765625,63.031640624999994,68.1037109375,69.783203125,71.37187499999999,72.50048828125,74.62115234375,86.70688281250455,115.2001953125,3.764503068219703,3.763671875,3.0986328125,3.175767578125,3.2353515625,3.341796875,3.4228515625,3.611328125,3.705078125,3.763671875,3.8310546875,3.892578125,3.9599609375,4.0431640625,4.1045898437499995,4.241347656249997,9.194767578125088,15.1171875,8.505193899504084,8.478515625,7.3037109375,7.372048828125,7.53025390625,7.748046875,7.918749999999999,8.212890625,8.3740234375,8.478515625,8.6005859375,8.706640624999999,8.840234375000001,9.015625,9.1123046875,9.37111328125,14.596369140625136,37.1435546875,171.78946588754377,170.4375,131.6142578125,132.968091796875,137.89835937499998,144.26396484375002,149.391015625,160.16943359375,166.4123046875,170.4375,175.1298828125,181.75234375,188.344921875,194.4640625,198.59912109374997,206.3105859374999,259.8089804687501,557.9658203125,160.62789371145192,159.4609375,121.185546875,122.49251562500001,127.69404296875001,133.6625,138.65898437500002,149.1220703125,155.3681640625,159.4609375,163.8728515625,170.398046875,176.76894531250002,182.56582031249997,186.55664062499997,193.88132812499995,242.79095898437518,546.3232421875,11.161572176091848,10.828125,9.8984375,9.932611328125,10.0361328125,10.15234375,10.236328125,10.4541015625,10.626953125,10.828125,11.0498046875,11.2158203125,11.401757812500001,11.928125,14.620507812499998,16.239863281249985,21.624291015625253,24.8720703125,0,"[0, 0, 0]"
5,1.9772074642648776,1.9765625,1.7529296875,1.78026953125,1.82908203125,1.86708984375,1.890625,1.931640625,1.9609375,1.9765625,1.9931640625,2.01171875,2.0322265625,2.0595703125,2.0810546875,2.1299023437499995,2.201185546875003,6.029296875,1.0812184517732122,1.0859375,0.87109375,0.893544921875,0.94529296875,0.9912109375,1.015625,1.05078125,1.0732421875,1.0859375,1.0966796875,1.1083984375,1.1220703125,1.1396484375,1.1552734375,1.1914257812499995,1.2539082031250004,1.3701171875,193.99368416871562,194.68359375,161.6669921875,163.91934960937502,172.42271484375,177.902734375,182.25234375,189.18505859375,192.63515625,194.68359375,196.557421875,198.1841796875,200.200390625,203.123046875,206.610546875,214.31156249999992,246.7114101562511,409.3203125,141.91155687406234,143.0322265625,118.578125,120.106197265625,127.712890625,131.34501953125,134.11894531250002,140.33740234375,142.1447265625,143.0322265625,143.706640625,144.380078125,145.164453125,146.372265625,147.32236328125,151.20597656249998,168.08037109375147,192.41015625,8.13352550945991,8.14453125,7.2177734375,7.413056640625,7.58884765625,7.775390625,7.8740234375,8.017578125,8.1015625,8.14453125,8.1884765625,8.2314453125,8.279687500000001,8.34765625,8.4052734375,8.56447265625,12.731552734375022,14.4423828125,17.762808775420904,17.7783203125,16.2421875,16.3144296875,16.6669921875,17.0369140625,17.20703125,17.4892578125,17.6767578125,17.7783203125,17.8708984375,17.9677734375,18.087890625,18.251171874999997,18.4013671875,18.754960937499998,22.398470703125206,53.5302734375,397.84795838368893,399.0361328125,351.3955078125,354.132408203125,362.62246093749997,373.8158203125,379.113671875,390.388671875,395.8875,399.0361328125,401.86796875,404.71074218750005,407.637109375,412.10546875,417.41621093749995,431.6832812499999,509.3114648437536,644.501953125,364.86000124369684,366.4150390625,322.31640625,324.90522265625003,331.721484375,342.30839843750005,347.4056640625,357.98779296875,363.4130859375,366.4150390625,368.9181640625,371.60957031249995,374.138671875,377.683203125,381.56533203124997,393.62990234374996,448.0175507812544,591.5322265625,32.98795713999208,32.064453125,29.05078125,29.2909765625,30.31421875,30.827929687500003,31.139453125,31.5888671875,31.888671875,32.064453125,32.2470703125,32.451171875,32.7240234375,33.173046875,44.2939453125,47.058203124999984,54.65859960937548,260.3115234375,0,"[0, 0, 0, 0, 0]"
7,2.9878564664784095,2.9814453125,2.7626953125,2.8046728515624997,2.8427734375,2.8837890625,2.90625,2.94140625,2.9658203125,2.9814453125,2.9970703125,3.0146484375,3.0367187500000004,3.06865234375,3.1005859375,3.1729394531249993,3.3525917968750107,8.4365234375,1.693193304018006,1.69140625,1.4580078125,1.484369140625,1.554658203125,1.607421875,1.6298828125,1.6611328125,1.6796875,1.69140625,1.7041015625,1.716796875,1.7333984375,1.755859375,1.7783203125,1.8281542968749998,1.896542968750012,6.091796875,298.0313221269069,297.48876953125,273.0087890625,276.10539257812496,282.40814453125,286.792724609375,289.10527343750005,293.21435546875,295.95390625,297.48876953125,299.207421875,301.2849609375,303.682421875,306.6462890625,309.70522460937497,317.382861328125,361.99564550782435,550.3388671875,216.86806051235828,217.427734375,192.4853515625,196.715498046875,201.356904296875,206.092236328125,208.45087890625,214.938720703125,216.5634765625,217.427734375,218.3009765625,219.19091796875,220.2728515625,222.06035156250002,224.33149414062498,230.89078125,244.8920966796888,325.5791015625,12.30657256846032,12.26123046875,11.3984375,11.481442382812501,11.675751953125001,11.857421875,11.98828125,12.132080078125,12.212890625,12.26123046875,12.309765624999999,12.36318359375,12.4287109375,12.53740234375,12.65625,13.358779296874996,18.902903320312614,24.4814453125,27.028847669275176,26.92578125,25.1875,25.396455078124998,25.70404296875,26.200048828125,26.3798828125,26.634765625,26.8125,26.92578125,27.0419921875,27.15234375,27.287109375,27.50712890625,27.749462890625,32.60099609375,34.08043554687507,59.1181640625,613.4213948594844,612.29443359375,574.7509765625,577.815849609375,582.67794921875,591.40830078125,596.5154296875,605.26513671875,609.8447265625,612.29443359375,615.305078125,618.5447265624999,622.7662109375,629.13408203125,636.565234375,654.66978515625,746.115395507825,1016.3623046875,558.9158526474971,558.712890625,523.3466796875,527.114052734375,531.1634277343751,539.062255859375,543.79462890625,552.160400390625,556.396875,558.712890625,561.1123046875,563.9052734375,567.2451171875,571.941015625,576.201904296875,591.8612499999999,691.9450087890646,953.216796875,54.505542211987326,52.97998046875,49.7685546875,50.159141601562496,50.94623046875,51.67939453125,51.9779296875,52.4560546875,52.769335937499996,52.97998046875,53.205078125,53.4501953125,53.7255859375,54.52724609375,73.504052734375,77.39118164062499,84.27847265625003,139.8857421875,3,"[0, 0, 0, 0, 0, 0, 98, 99, 100]"
9,3.992549437051934,3.982421875,3.373046875,3.7783203125,3.8271191406250002,3.873046875,3.8955078125,3.9345703125,3.9638671875,3.982421875,4.001953125,4.0244140625,4.0537109375,4.09765625,4.139794921875,4.2197851562499995,4.560071289062602,8.474609375,2.254792775977409,2.2548828125,1.7294921875,2.0878818359375,2.129853515625,2.1689453125,2.19140625,2.224609375,2.2431640625,2.2548828125,2.265625,2.27734375,2.2919921875,2.314453125,2.333984375,2.3847949218749998,2.478530273437503,6.498046875,404.00219718421766,403.5849609375,346.9287109375,379.61642578125,384.80041015625,389.4767578125,392.86142578125,398.269287109375,401.64082031249995,403.5849609375,405.7240234375,407.84140625,410.33124999999995,414.29814453125,418.16416015625,427.86800781249997,515.8221416015734,598.947265625,291.4720238777509,291.88671875,239.7578125,275.4632724609375,277.03515625,280.127294921875,283.8453125,289.811279296875,291.162109375,291.88671875,292.6015625,293.3416015625,294.302734375,295.8560546875,297.98173828125,306.32597656249993,347.96548144532954,473.9267578125,16.52810800214655,16.5048828125,14.2177734375,15.7001748046875,15.860322265625001,16.048828125,16.1962890625,16.3583984375,16.451171875,16.5048828125,16.5556640625,16.6181640625,16.6962890625,16.81640625,16.9775390625,17.527207031249986,21.310197265625128,36.0849609375,36.21852661824775,36.1767578125,29.994140625,34.8193154296875,35.021455078124994,35.366064453125,35.587890625,35.890625,36.075,36.1767578125,36.28515625,36.404296875,36.5513671875,36.80595703125,37.081201171875,38.029384765625,42.019111328125106,58.31640625,830.6715822591906,830.23291015625,698.859375,788.1306044921876,794.9766015625,806.397021484375,813.0379882812499,822.09912109375,827.1107421875,830.23291015625,832.890234375,836.0859375,840.2078125,847.26337890625,853.73291015625,874.081591796875,1025.112065429719,1188.8564453125,754.4681978953922,754.45556640625,636.109375,715.8302373046876,721.795771484375,731.730029296875,738.405078125,747.124755859375,751.9060546874999,754.45556640625,757.024609375,759.75166015625,762.8056640625,768.102734375,773.4755859375,791.0769140624999,939.6686464844012,1092.2880859375,76.20338436379835,74.1005859375,62.75,71.863234375,72.22943359375,72.750830078125,73.1162109375,73.570556640625,73.89453125,74.1005859375,74.3470703125,74.80341796875001,77.55390625,82.80283203125,90.6640625,93.98842773437501,102.70056347656278,244.703125,101,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 0, 0, 0, 95, 96, 97, 98, 99, 100]"
11,5.0926193480658295,5.068359375,3.798828125,4.8547373046875,4.8994140625,4.9453125,4.970703125,5.015625,5.0478515625,5.068359375,5.0908203125,5.115234375,5.1435546875,5.1923828125,5.23828125,5.353583984375,10.823226562500096,12.4169921875,2.8340519755259588,2.8125,2.1708984375,2.6834208984375003,2.712890625,2.7412109375,2.755859375,2.7822265625,2.80078125,2.8125,2.82421875,2.837890625,2.85546875,2.880859375,2.9052734375,2.9785839843749997,8.582027343750024,9.482421875,508.13356124210003,506.47265625,388.5146484375,484.91084960937496,490.11307617187504,494.7939453125,496.966796875,500.938720703125,504.294921875,506.47265625,509.04414062499995,511.5763671875,515.1017578125,521.32265625,526.907666015625,540.6467480468749,593.0811015625083,685.630859375,368.6014423765164,367.546875,279.9677734375,353.168609375,360.026689453125,362.60322265625,363.61328125,365.352783203125,366.689453125,367.546875,368.654296875,369.90830078125003,371.5794921875,374.15791015625,377.28076171875,387.71359375,447.9252714843785,560.9814453125,20.939085629983882,20.8232421875,16.22265625,20.16169140625,20.339638671875,20.47265625,20.541015625,20.6630859375,20.7578125,20.8232421875,20.888671875,20.9716796875,21.074609375,21.26240234375,21.49609375,25.470664062499992,27.975309570312696,48.23828125,45.76464860318757,45.5078125,34.8154296875,44.314489257812504,44.569130859375,44.8154296875,44.96220703125,45.1982421875,45.3837890625,45.5078125,45.6484375,45.7978515625,46.0126953125,46.41962890625,47.002294921875006,52.0823046875,62.67623730468791,93.3349609375,1049.3000258803975,1046.92919921875,798.33984375,1014.610892578125,1022.183681640625,1028.46513671875,1032.26171875,1038.894775390625,1043.6427734375,1046.92919921875,1050.569921875,1054.39912109375,1059.6123046875,1067.8751953125,1075.09443359375,1104.2034277343746,1233.4157421875732,1500.640625,951.3654091753796,949.2333984375,726.05859375,918.6511689453125,927.5118066406251,933.04423828125,936.20048828125,942.094970703125,946.3037109375,949.2333984375,952.3240234375,955.87939453125,960.4412109375,967.85810546875,974.8247558593749,999.5595117187498,1090.3233427734583,1380.2158203125,97.93461670501782,95.31201171875,72.28125,92.70759375,93.18743164062501,93.633447265625,93.87919921875,94.359619140625,94.822265625,95.31201171875,96.6869140625,100.60166015624999,102.9462890625,104.3158203125,105.8876953125,110.22079101562497,123.10442871094025,346.365234375,104,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 97, 98, 99, 0, 100, 101, 102, 0, 103, 104]"
13,6.198106134927032,6.173828125,5.85546875,5.910710937499999,5.951171875,6.013671875,6.0478515625,6.107421875,6.1474609375,6.173828125,6.201171875,6.23046875,6.2666015625,6.322265625,6.3740234375,6.552890625,12.07250000000003,32.421875,3.3763993031987103,3.36328125,3.203125,3.2158203125,3.2529296875,3.283203125,3.298828125,3.328125,3.349609375,3.36328125,3.3779296875,3.39453125,3.4140625,3.443359375,3.47265625,3.5401953125,8.928968750000061,9.6767578125,614.7345082354065,613.6494140625,579.1533203125,582.43378515625,591.398203125,599.1798828125,602.3080078125,607.4404296875,611.2087890624999,613.6494140625,616.079296875,618.7771484375,622.19453125,627.5673828125,632.680859375,651.6734765624999,711.795937500012,779.140625,444.3048734329925,442.7890625,427.74609375,429.27642968749996,434.83921875,437.3037109375,438.3943359375,440.302734375,441.838671875,442.7890625,444.004296875,445.50390625,447.320703125,450.48125,454.1876953125,469.7856640625,529.0157773437559,1199.9130859375,25.070357574664857,24.9306640625,24.0771484375,24.22498046875,24.3777734375,24.519140625,24.5947265625,24.7353515625,24.853515625,24.9306640625,25.0224609375,25.1298828125,25.2734375,25.5263671875,25.789453125,29.397343749999997,32.84532421875089,39.21875,54.67905927185856,54.419921875,52.7275390625,52.83010546875,53.165703125,53.523046875000006,53.708203125,54.0361328125,54.2763671875,54.419921875,54.5927734375,54.798828125,55.0703125,55.568359375,56.1474609375,61.008281249999996,68.16641796875126,96.6103515625,1268.6828559837943,1265.6015625,1217.982421875,1223.4798203125,1234.982421875,1244.4486328125,1249.1259765625,1256.7685546875,1262.2294921875,1265.6015625,1269.216796875,1273.89609375,1279.406640625,1288.3951171875,1297.9830078125,1344.8977343749998,1465.5305937500082,2022.712890625,1148.3633039530482,1146.05859375,1102.814453125,1105.42475390625,1117.8615625,1127.43984375,1131.3830078125,1138.2802734375,1142.9490234375,1146.05859375,1149.159375,1152.5990234375,1157.230078125,1164.8064453125,1173.466796875,1216.1982812499998,1323.2102812500034,1898.8212890625,120.31955203074622,117.1357421875,113.853515625,114.129171875,114.56625000000001,115.03769531249999,115.360546875,115.9765625,116.5869140625,117.1357421875,118.67363281249999,122.59707031249998,124.98828125,127.908203125,134.1701171875,139.2910546875,149.1468203125035,470.8310546875,10,"[0, 0, 0, 0, 0, 96, 97, 0, 98, 99, 100, 101, 0, 102, 103, 0, 104, 105]"
15,7.103265062892414,7.08203125,6.755859375,6.8035,6.8623046875,6.91796875,6.953125,7.0107421875,7.0546875,7.08203125,7.11328125,7.1474609375,7.193359375,7.259765625,7.328125,7.511679687499999,8.397929687500064,13.5029296875,3.998385597849143,3.9873046875,3.779296875,3.81239453125,3.8515625,3.8896484375,3.91015625,3.9462890625,3.9716796875,3.9873046875,4.00390625,4.0234375,4.046875,4.083984375,4.123046875,4.244296875,4.855640625000394,8.5546875,715.7989996407284,712.392578125,685.5625,688.1684648437499,692.2710156249999,697.013671875,700.0736328125,705.943359375,709.7962890625,712.392578125,715.2291015625001,718.973046875,723.9919921875,731.5828125,738.4904296875,757.7368749999999,919.0798828125102,5369.87109375,517.3531952965913,515.6904296875,495.9521484375,502.0016328125,507.146171875,510.2607421875,511.4033203125,513.2333984375,514.6656250000001,515.6904296875,516.83828125,518.0681640625,520.019140625,523.5826171875,528.01328125,546.7775390625,697.5364453125056,794.369140625,29.609237290270237,29.4794921875,28.6171875,28.71228515625,28.86703125,29.013671875,29.09765625,29.2529296875,29.38671875,29.4794921875,29.5908203125,29.724023437499998,29.8974609375,30.18125,30.483398437499996,31.6650390625,35.7701679687505,55.3271484375,64.7408735403763,64.5166015625,62.6865234375,62.87808984375,63.2154296875,63.576171875,63.759765625,64.0849609375,64.3466796875,64.5166015625,64.7296875,64.958984375,65.283203125,65.8154296875,66.409765625,69.247265625,76.37703515625023,113.732421875,1480.7728745638362,1475.5927734375,1430.9580078125,1434.478296875,1445.2271484375,1453.5341796875,1457.298828125,1465.578125,1471.6990234374998,1475.5927734375,1480.2732421875,1485.2818359375,1492.0099609375002,1503.2666015625,1514.2742187499998,1564.1228124999998,1894.7133593750598,6510.611328125,1338.6039564287078,1333.9052734375,1294.7939453125,1297.295515625,1307.218828125,1314.8224609375002,1318.139453125,1324.60546875,1330.25390625,1333.9052734375,1337.7474609375001,1342.3837890625,1348.34609375,1358.1203125,1369.168359375,1412.2080859374998,1746.8152070312874,6336.85546875,142.16891813512854,139.953125,135.1455078125,135.36742578125,135.70304687499998,136.2314453125,136.51875,137.2685546875,138.203515625,139.953125,142.29023437499998,145.526171875,147.079296875,149.7189453125,152.235546875,161.51875,170.7096445312537,428.396484375,106,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 97, 98, 0, 99, 100, 101, 0, 102, 103, 104, 0, 105]"
17,8.146255249479697,8.1201171875,7.7783203125,7.8241064453125,7.8857421875,7.9482421875,7.98388671875,8.0439453125,8.0927734375,8.1201171875,8.15234375,8.189453125,8.2392578125,8.3173828125,8.3984375,8.701171875,9.536333007812612,14.8056640625,4.555537802890333,4.537109375,4.3076171875,4.356220703125,4.390478515625,4.436767578125,4.45849609375,4.494140625,4.5205078125,4.537109375,4.5556640625,4.578125,4.603515625,4.6435546875,4.6943359375,4.908642578124999,5.92082031250014,16.6728515625,823.4002205644219,820.5224609375,789.6611328125,791.258408203125,796.7220703125,802.84814453125,805.91455078125,812.249267578125,817.369140625,820.5224609375,824.1591796875,828.048828125,833.416015625,841.6142578125,849.239501953125,883.8197753906243,1047.0798583984445,1413.232421875,592.9451202071123,591.103515625,575.7001953125,578.9980517578126,582.42802734375,584.74462890625,585.97900390625,588.22509765625,589.9189453125,591.103515625,592.2861328125,593.6953125,595.615234375,599.12353515625,604.661376953125,629.8420898437497,773.0093896484416,868.4521484375,33.97641865363787,33.8427734375,32.62890625,32.811298828125004,33.01669921875,33.246337890625,33.3720703125,33.591796875,33.7373046875,33.8427734375,33.9599609375,34.09912109375,34.2861328125,34.61181640625,34.982177734375,36.90063476562498,40.35700195312522,49.71484375,73.17626637890757,72.96484375,70.8515625,71.161689453125,71.503759765625,71.900390625,72.10546875,72.497314453125,72.779296875,72.96484375,73.169921875,73.3994140625,73.6904296875,74.216796875,74.796875,78.305078125,85.75506347656291,121.16015625,1700.676378204107,1695.0478515625,1649.576171875,1651.7239404296874,1661.10673828125,1668.209228515625,1673.22802734375,1682.491943359375,1690.21484375,1695.0478515625,1700.12890625,1706.27001953125,1714.7490234375,1727.89111328125,1745.12744140625,1813.4166015624976,2095.429897460957,2472.19140625,1536.1998188564496,1531.48583984375,1492.55078125,1493.7677294921873,1502.118505859375,1508.760986328125,1512.75341796875,1520.820556640625,1527.509765625,1531.48583984375,1535.904296875,1541.03466796875,1547.7216796875,1558.453125,1572.1474609375,1642.746240234375,1903.7659033203354,2280.5947265625,164.47655934765757,160.59521484375,155.6787109375,156.2033154296875,156.7083984375,157.321044921875,157.73876953125,158.575439453125,159.4345703125,160.59521484375,162.681640625,164.63720703125,168.4970703125,175.04052734375,189.387451171875,195.30112304687495,215.5675146484399,499.7607421875,113,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 103, 0, 0, 0, 0, 0, 104, 105, 106, 107, 108, 109, 110, 0, 111, 112]"
19,9.413513934993844,9.3564453125,8.341796875,8.9620751953125,9.041845703125,9.1171875,9.166015625,9.248046875,9.3134765625,9.3564453125,9.3984375,9.4501953125,9.51953125,9.64453125,9.755615234375,10.368896484374998,15.71663085937514,16.1494140625,5.210365061939412,5.1708984375,4.8515625,4.9271728515625,4.983251953125,5.032470703125,5.0595703125,5.109375,5.1474609375,5.1708984375,5.1982421875,5.2275390625,5.267578125,5.33984375,5.4267578125,5.755615234374998,11.073876953125055,12.0576171875,944.2379020291065,941.60595703125,873.6083984375,909.6292236328125,915.346337890625,922.32861328125,926.609375,933.51513671875,938.5791015625,941.60595703125,944.9208984375,948.50830078125,952.7607421875,960.14453125,968.630859375,1015.2280273437498,1241.6601464843761,1808.4755859375,672.2682991255936,669.3486328125,621.64453125,657.887548828125,659.44150390625,661.722900390625,663.27880859375,665.883056640625,667.927734375,669.3486328125,670.8369140625,672.78076171875,675.40234375,680.8232421875,689.4794921875,719.5172363281249,923.5947070313093,1070.3974609375,38.33336436257914,38.1455078125,34.1611328125,36.8605126953125,37.15107421875,37.412353515625,37.5654296875,37.822265625,38.017578125,38.1455078125,38.2861328125,38.43505859375,38.646484375,39.025390625,39.5576171875,43.70937499999999,49.55541992187502,67.7119140625,83.63770870889026,83.27197265625,75.2666015625,81.1613623046875,81.590673828125,81.96484375,82.21728515625,82.660400390625,83.0380859375,83.27197265625,83.5283203125,83.8115234375,84.2099609375,84.9677734375,86.41552734375,91.15776367187499,100.61166992187535,159.69140625,1940.7530263819579,1933.9853515625,1778.0234375,1882.454306640625,1894.03759765625,1904.508544921875,1910.16357421875,1920.5224609375,1929.091796875,1933.9853515625,1939.884765625,1946.30322265625,1954.5693359375,1969.353515625,1988.275634765625,2084.1141601562495,2618.490771484403,3043.875,1753.1011532231028,1747.5947265625,1617.955078125,1703.86376953125,1712.3888671875,1722.3251953125,1727.1318359375,1736.36474609375,1743.0078125,1747.5947265625,1751.8037109375,1756.92724609375,1763.74609375,1775.81591796875,1794.713134765625,1882.2550292968747,2389.4884130859473,2774.9228515625,187.6518731588551,182.6806640625,160.068359375,177.836474609375,178.44780273437502,179.10205078125,179.54150390625,180.509765625,181.568359375,182.6806640625,185.81640625,192.0859375,196.4287109375,202.259765625,205.853271484375,212.91826171875,231.5344775390637,292.650390625,313,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 0, 0, 103, 0, 0, 104, 105, 106, 0, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 0, 0, 308, 309, 310, 311, 312, 0, 0, 0]"
21,10.44830241829204,10.39453125,9.982421875,10.0068359375,10.06533203125,10.1494140625,10.197265625,10.2861328125,10.353515625,10.39453125,10.4375,10.4892578125,10.5537109375,10.6640625,10.7900390625,11.401757812500001,16.647587890625008,28.56640625,5.899055251713231,5.8564453125,5.591796875,5.6139550781250005,5.6552734375,5.705078125,5.7314453125,5.787109375,5.8291015625,5.8564453125,5.8837890625,5.9150390625,5.9609375,6.05078125,6.1484375,6.68623046875001,12.326025390625052,14.2841796875,1057.6029155478498,1053.123046875,1017.7265625,1022.15638671875,1028.28291015625,1034.4287109375,1037.921875,1044.658203125,1049.703125,1053.123046875,1056.8408203125,1061.0205078125,1066.7431640625,1076.0390625,1088.712890625,1156.6056640625002,1419.7365429687627,2231.3134765625,752.5656833088979,748.2197265625,732.978515625,734.740048828125,736.7454101562499,739.267578125,740.666015625,743.52685546875,746.201171875,748.2197265625,750.40625,753.466796875,757.501953125,764.37109375,775.7744140625,816.9925781250001,1138.279072265636,1316.1240234375,43.44326276549596,43.0458984375,41.6064453125,41.671269531250005,41.9033203125,42.1748046875,42.341796875,42.63720703125,42.880859375,43.0458984375,43.2099609375,43.4375,43.748046875,44.416015625,46.654296875,50.32421875,55.63110351562562,97.46484375,94.21141711556625,93.4365234375,90.693359375,91.080048828125,91.5390625,91.96142578125,92.2333984375,92.75390625,93.15625,93.4365234375,93.7470703125,94.150390625,94.8759765625,97.7783203125,99.87841796875,103.08515625000001,116.34605468750013,238.5888671875,2176.009749323219,2166.4775390625,2112.4794921875,2116.385146484375,2124.73779296875,2133.88720703125,2139.533203125,2150.5087890625,2159.7333984375,2166.4775390625,2173.435546875,2180.7265625,2191.810546875,2210.896484375,2237.87109375,2355.88916015625,2957.5127148437778,3682.1904296875,1964.170636407815,1955.29296875,1906.2783203125,1914.26802734375,1920.259375,1927.86474609375,1932.6865234375,1942.37451171875,1949.755859375,1955.29296875,1961.2578125,1968.0517578125,1976.703125,1993.05078125,2014.85400390625,2130.9671875,2702.750810546898,3438.423828125,211.83911291540372,208.16015625,199.53515625,200.24508789062497,200.85732421875002,201.6943359375,202.34765625,203.99169921875,206.5029296875,208.16015625,209.9697265625,212.4990234375,216.3486328125,225.3818359375,241.9248046875,250.54130859375005,284.9322949218795,663.1591796875,308,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 303, 0, 0, 0, 304, 305, 306, 307, 0, 0, 0, 0, 0, 0, 0, 0]"
23,11.753585134281634,11.662109375,11.125,11.163455078125,11.260634765625001,11.3779296875,11.4365234375,11.5390625,11.6142578125,11.662109375,11.712890625,11.7724609375,11.85546875,11.98935546875,12.14365234375,16.013066406249983,18.12840527343763,20.083984375,6.746102331392795,6.4541015625,6.1298828125,6.162240234375,6.21484375,6.26953125,6.3046875,6.3681640625,6.41796875,6.4541015625,6.494140625,6.541015625,6.6044921875,6.71787109375,6.83203125,7.71632812499999,13.204762695312798,1258.248046875,1185.845039783337,1181.14208984375,1137.849609375,1141.993478515625,1149.755107421875,1157.3423339843748,1162.3857421875,1170.70361328125,1176.958203125,1181.14208984375,1185.81328125,1190.8833984375,1197.2708984375001,1209.515625,1225.44951171875,1287.3745019531245,1542.6421396484443,1959.443359375,840.6998529149275,835.57958984375,815.2333984375,818.2488935546875,822.1587792968751,825.6551757812499,827.5075195312501,830.802001953125,833.6275390625,835.57958984375,837.6927734374999,840.640625,844.7945312500001,852.7809570312501,866.743359375,929.6636035156247,1198.1363691406443,1494.3466796875,48.05450214191564,47.71142578125,45.75,46.110482421875,46.439345703125,46.748046875,46.93154296875,47.275390625,47.5380859375,47.71142578125,47.9033203125,48.1259765625,48.443359375,49.0931640625,50.49824218750001,55.13693359375,60.90081445312518,105.0302734375,104.82966724791301,104.15625,100.6962890625,101.31825683593749,101.90072265625,102.442724609375,102.79873046875,103.411376953125,103.8775390625,104.15625,104.5033203125,104.9228515625,105.5015625,107.569921875,110.19404296875001,114.69613281249997,125.01632324218784,257.0595703125,2433.6262688447387,2421.9365234375,2349.6318359375,2360.8656376953127,2371.59921875,2383.627197265625,2390.7859375,2403.14501953125,2413.86953125,2421.9365234375,2430.5138671875,2439.51181640625,2452.7605468750003,2476.28310546875,2514.2071777343754,2650.0265332031245,3178.806464843813,4377.6630859375,2197.9287495537674,2187.6015625,2127.5263671875,2137.927689453125,2146.48244140625,2156.5630859375,2162.7515625,2172.50732421875,2181.480078125,2187.6015625,2193.9224609375,2201.80400390625,2210.721875,2230.3916015625,2264.3724609375,2397.8345410156244,2896.115608398477,4067.2958984375,235.697519290971,228.16845703125,221.544921875,222.174099609375,223.101455078125,224.065869140625,224.61689453125,225.744140625,226.966015625,228.16845703125,230.00390625,233.12978515624997,248.39667968749998,266.30673828125,270.442529296875,278.06029296874993,306.7194843750005,349.5068359375,12,"[0, 0, 0, 0, 0, 0, 297, 298, 299, 300, 301, 0, 0, 0, 0, 0, 0, 0, 302, 303, 304, 305, 306, 307, 308, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/profiling/connext_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0654430360789298,1.0634765625,0.7705078125,0.84959765625,0.8984375,0.9443359375,0.9716796875,1.0166015625,1.044921875,1.0634765625,1.078125,1.09375,1.1123046875,1.1455078125,1.1866210937499995,1.385781249999999,1.6074472656250052,3.5810546875,0.5415648701866977,0.5478515625,0.310546875,0.330076171875,0.34861328125,0.3876953125,0.43359375,0.4736328125,0.5283203125,0.5478515625,0.5615234375,0.576171875,0.5966796875,0.630859375,0.6778320312499995,0.8671875,1.6699257812500008,2.9970703125,324.85879775535506,323.40625,302.3828125,303.411916015625,305.65878906250003,309.18994140625,311.291015625,316.32470703125,320.06523437500005,323.40625,326.94453125,330.554296875,333.5486328125,336.67109375,340.12451171875,352.36531249999985,516.6097109375016,1969.0986328125,93.41103009355726,95.1533203125,73.8623046875,74.488041015625,75.34177734375,78.17607421875,85.57890625,87.72412109375,89.6017578125,95.1533203125,97.27519531249999,98.41953125,99.516015625,101.0603515625,102.82880859375,115.31205078124994,137.59356250000056,511.814453125,4.746713970557593,4.7783203125,3.74609375,3.903318359375,4.02634765625,4.2548828125,4.4228515625,4.5556640625,4.669140625000001,4.7783203125,4.853515625,4.9111328125,4.9671875000000005,5.0419921875,5.125,5.359375,6.141007812500078,12.2509765625,57.77943426769045,57.6689453125,54.458984375,54.659169921875,55.024296875,55.57109375,56.045507812500006,56.95703125,57.4052734375,57.6689453125,57.9619140625,58.3173828125,58.8578125,59.4970703125,60.031542968749996,61.305703125,66.81854687500004,90.0986328125,495.02585522066175,491.541015625,450.3359375,455.06209375000003,461.3550390625,468.2181640625,472.437890625,481.119140625,487.29765625,491.541015625,497.81171874999995,505.072265625,510.74628906249995,516.824609375,522.0822265625,545.0240624999994,702.8202558593774,2607.2861328125,482.402983993426,479.0400390625,438.95703125,443.85094921875,449.9403515625,456.2927734375,460.41074218750003,469.01220703125,474.90546875,479.0400390625,484.93808593750003,492.31269531249995,497.82265625,503.3900390625,508.39638671875,531.6279101562498,689.3532460937523,2586.8515625,12.62287122723579,12.2158203125,10.58203125,10.83980078125,11.01458984375,11.225488281250001,11.361328125,11.6708984375,12.0390625,12.2158203125,12.38671875,12.556249999999999,12.7666015625,13.34296875,17.907421875,20.435624999999973,24.253037109375022,27.509765625,0,"[0, 0, 0]"
5,2.569579333541596,2.54248046875,2.1494140625,2.1871328125,2.29296875,2.359423828125,2.3974609375,2.462890625,2.51171875,2.54248046875,2.57421875,2.61396484375,2.6708984375,2.7802734375,2.869140625,3.064443359375,4.0662294921877935,6.814453125,1.267853786322433,1.2373046875,0.9765625,1.004689453125,1.060546875,1.1181640625,1.1474609375,1.1904296875,1.21875,1.2373046875,1.2587890625,1.283203125,1.32421875,1.4462890625,1.5390625,1.6972558593749998,2.517719726562871,3.984375,756.352833421139,754.74755859375,723.775390625,728.8665517578124,734.6837695312499,739.8352539062499,742.6962890625,748.026611328125,752.2755859375,754.74755859375,757.3013671875,760.4279296875,764.3669921874999,769.7964843750001,775.93623046875,800.9802636718749,853.4712578125049,1381.857421875,263.0278406353249,264.58837890625,222.05859375,224.8519208984375,227.3342578125,240.037646484375,244.96943359375,257.023193359375,262.4236328125,264.58837890625,266.6373046875,268.95400390625,271.639453125,276.2478515625,281.04345703124994,298.5323730468749,336.2205742187524,530.6357421875,11.842788991019994,11.7197265625,9.9091796875,10.07012890625,10.343759765625,10.73046875,10.991308593749999,11.384033203125,11.599609375,11.7197265625,11.84765625,11.98408203125,12.1552734375,12.439355468750001,12.76552734375,19.579951171874995,21.42490820312531,32.6376953125,126.34474062685318,125.48486328125,118.46484375,120.0548037109375,120.95122070312499,121.9818359375,122.6134765625,123.91064453125,124.8509765625,125.48486328125,126.0767578125,126.79755859375,128.136328125,132.59150390625,134.63466796875,138.122041015625,145.27421093750002,150.30859375,1203.1562096270331,1201.7880859375,1132.1103515625,1136.3181474609376,1146.6262890625,1160.860693359375,1170.66572265625,1187.26171875,1196.5927734375,1201.7880859375,1207.1396484375,1213.5439453125,1221.10078125,1232.07734375,1244.056396484375,1287.086337890625,1377.5217197265663,2138.076171875,1161.4056367942012,1160.1318359375,1094.6865234375,1099.2936865234374,1108.76390625,1121.8791015625,1130.8719726562501,1146.414794921875,1155.3345703125,1160.1318359375,1165.2548828125,1171.433984375,1178.4732421874999,1188.01923828125,1198.40537109375,1241.613740234375,1331.6742099609392,2089.1923828125,41.75057283283209,40.39013671875,35.7900390625,36.2907646484375,37.1953125,38.108447265624996,38.650390625,39.55078125,40.0775390625,40.39013671875,40.693359375,41.0228515625,41.548828125,44.1123046875,58.563134765624994,62.659091796875,67.869130859375,120.5341796875,97,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96]"
7,4.366725039724576,4.326171875,3.6787109375,3.7822265625,3.8896484375,4.023388671875,4.08388671875,4.19140625,4.2724609375,4.326171875,4.392578125,4.46875,4.5634765625,4.69345703125,4.815478515625,5.077158203125,6.237620117187513,7.0537109375,2.394229343220339,2.35009765625,1.8857421875,1.94882421875,2.0576171875,2.13671875,2.1767578125,2.244140625,2.30078125,2.35009765625,2.4052734375,2.474609375,2.5546875,2.6650390625,2.759765625,2.970712890625,4.70747460937503,5.908203125,1290.010854574947,1289.9912109375,1238.5859375,1254.0610625,1260.523740234375,1268.8817382812501,1274.2874023437498,1281.96533203125,1286.9810546875,1289.9912109375,1292.5443359375,1295.4439453125,1298.9505859375001,1304.5541015625,1309.316650390625,1321.737685546875,1425.841017578142,2028.0478515625,496.24411976959743,495.9580078125,445.9580078125,449.695048828125,467.4675,483.9578125,487.83193359375,491.674560546875,494.18515625,495.9580078125,497.74160156249997,499.74267578125,502.26679687499995,505.77333984375,509.05083007812505,517.7464257812501,546.2776474609393,1243.880859375,19.47771567134534,19.40673828125,17.6650390625,18.1520283203125,18.40037109375,18.667919921875,18.83486328125,19.0888671875,19.2822265625,19.40673828125,19.5189453125,19.6591796875,19.8244140625,20.081249999999997,20.33203125,22.818466796875,25.251173828124998,29.4599609375,205.8203068723517,205.337890625,198.0849609375,198.888603515625,200.54386718749998,201.78217773437498,202.48037109375,203.763427734375,204.7216796875,205.337890625,205.99648437500002,206.74443359375,207.75859375,209.88203124999998,211.73662109375002,216.047939453125,223.12365429687523,235.06640625,2093.8843418961865,2092.89501953125,2017.52734375,2029.6095712890624,2051.178037109375,2064.7587890625,2071.6451171875,2082.17578125,2089.1134765625,2092.89501953125,2096.4625,2100.76689453125,2106.1298828125,2114.768359375,2123.952880859375,2149.707822265625,2296.3022011718817,3133.998046875,2018.3139512711864,2018.3984375,1940.6962890625,1955.638216796875,1978.0819335937501,1991.3170410156251,1997.9265625,2008.10302734375,2014.557421875,2018.3984375,2021.5802734375,2025.2423828125002,2029.6984375000002,2036.1895507812499,2042.0073730468748,2065.5955859375003,2176.5562500000287,3044.0263671875,75.570390625,73.02392578125,68.173828125,69.564640625,70.369130859375,71.1669921875,71.5693359375,72.228271484375,72.7099609375,73.02392578125,73.3880859375,73.85673828125,74.8625,82.80292968750001,97.166357421875,102.07431640625,119.84140332031632,214.1455078125,99,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98]"
9,5.8314052696286245,5.787109375,4.59765625,5.143046875,5.30265625,5.431640625,5.499609375,5.6240234375,5.723046875,5.787109375,5.8603515625,5.9423828125,6.0390625,6.189453125,6.3349609375,6.70125,9.176460937500085,11.671875,3.281412125604121,3.2353515625,2.646484375,2.77,2.870078125,2.9404296875,2.98828125,3.0791015625,3.1689453125,3.2353515625,3.3056640625,3.3837890625,3.4765625,3.615234375,3.7417968749999995,4.115546875,5.578492187500031,8.6494140625,1747.735962141767,1748.1279296875,1469.22265625,1684.4029531249998,1708.035859375,1722.59296875,1728.6525390625,1738.4140625,1744.6421875,1748.1279296875,1751.352734375,1754.6218749999998,1758.369140625,1763.15703125,1767.3306640624999,1781.9966015625,1888.014187500014,3878.5830078125,704.8891289400331,705.322265625,577.2431640625,633.81590625,671.9547656249999,696.2357421874999,698.5482421874999,701.65234375,703.8636718749999,705.322265625,706.745703125,708.3166015625,710.2529296875,712.8607421874999,715.3388671875,720.6785156249999,737.4643203125,923.943359375,26.200177592949807,26.087890625,20.8662109375,24.5414140625,24.919765625,25.2109375,25.3857421875,25.712890625,25.9423828125,26.087890625,26.2451171875,26.409375,26.627734375000003,26.970703125,27.3484375,30.285195312499997,32.23034375,34.3359375,273.738766798796,273.4443359375,216.5625,266.12937500000004,268.11109375,269.526171875,270.3150390625,271.765625,272.73808593750005,273.4443359375,274.11484375,274.837109375,275.8427734375,277.7875,279.4572265625,282.0334375,288.34828125000007,300.5302734375,2867.3868724298372,2866.83203125,2375.0869140625,2758.1255625,2810.029921875,2833.8345703125,2842.6037109375,2855.2919921875,2862.63046875,2866.83203125,2870.904296875,2875.6166015625004,2881.2515624999996,2890.5146484375,2901.36640625,2924.409140625,3042.231156250001,5022.2275390625,2761.6768528687785,2762.34765625,2291.138671875,2653.657171875,2705.2683984375,2730.6378906249997,2739.3603515625,2751.35546875,2758.79375,2762.34765625,2766.2320312499996,2770.1369140625,2774.718359375,2780.8177734375004,2786.9359375,2801.76328125,2912.7168984375076,4911.6923828125,105.71001956105859,102.580078125,83.9482421875,98.4546796875,99.5971875,100.47734375,100.9240234375,101.666015625,102.2119140625,102.580078125,102.9951171875,103.580078125,105.141015625,111.84003906250001,136.2201171875,141.730859375,148.01833593750018,249.892578125,4,"[0, 0, 0, 0, 0, 0, 0, 98, 99, 100, 101]"
11,7.325089787425784,7.2548828125,5.4296875,6.533869140625,6.6865234375,6.826171875,6.9111328125,7.05859375,7.17578125,7.2548828125,7.33984375,7.43359375,7.5498046875,7.732421875,7.89453125,8.471347656250003,15.853166015625105,18.5146484375,4.056182079622562,3.986328125,3.0849609375,3.4113261718750003,3.52234375,3.62109375,3.680078125,3.810546875,3.921875,3.986328125,4.064453125,4.150390625,4.25390625,4.4111328125,4.5498046875,4.912226562500001,9.083111328125002,129.69140625,2190.6393552202608,2191.1318359375,1812.5732421875,2069.00391796875,2141.9498046875,2163.64365234375,2170.1337890625,2179.55908203125,2186.6494140625,2191.1318359375,2195.1962890625,2199.395703125,2204.5482421875,2211.59296875,2217.71728515625,2233.98681640625,2390.3125117187506,2863.6357421875,892.6597508813084,891.8115234375,732.5703125,826.714916015625,856.3900390625,880.1717773437499,882.6251953125,886.83349609375,889.8095703125,891.8115234375,893.8138671875001,895.7884765625,898.4308593750001,902.3388671875,905.8193359375,923.1010351562502,1045.7471093750005,1149.8515625,32.8643328562341,32.736328125,26.0390625,30.957076171875,31.432499999999997,31.7861328125,31.96875,32.3134765625,32.572265625,32.736328125,32.891015625,33.0859375,33.3193359375,33.720703125,34.20849609375,37.141972656250026,40.61603320312583,57.3203125,340.04744155534354,339.712890625,264.5244140625,329.573390625,332.53455078125,334.71064453125,335.750390625,337.5556640625,338.9111328125,339.712890625,340.60957031249995,341.673828125,342.933984375,344.798046875,346.5943359375,350.0817578125001,357.644607421876,383.232421875,3603.439921941264,3602.9091796875,2964.599609375,3508.56422265625,3549.1916796875,3569.0338867187497,3577.4916015625004,3589.52734375,3597.758203125,3602.9091796875,3607.962109375,3613.6326171875,3620.1847656249997,3630.05625,3639.27490234375,3659.35248046875,3820.4188222656417,4592.9970703125,3467.592152380195,3467.2314453125,2859.2724609375,3375.98300390625,3415.59943359375,3435.7671875,3443.98828125,3455.04931640625,3462.8330078125,3467.2314453125,3471.8074218750003,3476.61953125,3482.7337890625004,3491.7740234375,3499.4200195312496,3519.36201171875,3679.047250000015,4451.169921875,135.8477695610687,132.119140625,104.6787109375,126.27706640625,127.85798828125,128.8841796875,129.416796875,130.447265625,131.3876953125,132.119140625,134.197265625,139.220703125,141.69687499999998,147.0603515625,151.56630859375002,156.73556640625003,162.16517968750043,239.6748046875,104,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103]"
13,8.449746961952833,8.4111328125,7.447265625,7.6258759765625,7.770439453124999,7.9365234375,8.0302734375,8.1962890625,8.3232421875,8.4111328125,8.4970703125,8.588964843749999,8.707421875000001,8.87958984375,9.056982421874999,9.4853515625,11.934068359375084,19.5244140625,5.242867647448676,5.1845703125,4.4130859375,4.5111962890625,4.6003125,4.7314453125,4.81083984375,4.974609375,5.103515625,5.1845703125,5.280078125,5.3828125,5.5091796875000005,5.6923828125,5.8671875,6.329648437499998,9.743120117187555,16.3330078125,2666.128757462568,2663.28369140625,2593.759765625,2617.89305859375,2629.725322265625,2639.88095703125,2644.7130859375,2653.37255859375,2659.41015625,2663.28369140625,2667.0263671875,2671.169140625,2676.1958984375,2683.7638671875,2690.22060546875,2711.1812304687496,2902.033663085938,9823.103515625,1064.6690715664236,1064.73046875,1012.7529296875,1022.561115234375,1032.831552734375,1050.977294921875,1055.228125,1059.936279296875,1062.834375,1064.73046875,1066.7841796875,1068.74384765625,1071.3017578125,1074.83798828125,1077.946044921875,1087.0388671875,1131.1291191406533,1306.8955078125,40.189355866400156,40.0009765625,37.638671875,38.0147646484375,38.45578125,38.853173828125,39.0865234375,39.494140625,39.8046875,40.0009765625,40.2021484375,40.424902343750006,40.7072265625,41.18134765625,41.78662109375,45.807890625,51.61659082031296,59.53125,412.3950627757041,411.4892578125,401.498046875,402.9691435546875,404.70091796875,406.464501953125,407.45146484375,409.218994140625,410.63125,411.4892578125,412.568359375,414.03525390625,415.9107421875,418.5029296875,420.84833984375,426.077216796875,432.5904101562508,487.1513671875,4360.915556836137,4356.7802734375,4270.462890625,4289.7164296875,4309.5175195312495,4325.241845703125,4332.4810546875,4344.22705078125,4352.20234375,4356.7802734375,4361.7791015625,4367.82939453125,4375.167578125,4386.34189453125,4396.9953125,4430.156181640625,4615.638573242192,11814.375,4197.074862280497,4194.259765625,4111.97265625,4129.89066796875,4148.709130859375,4164.805615234375,4171.780078125,4182.663818359375,4189.9791015625,4194.259765625,4198.6642578125,4203.33974609375,4208.746484375,4217.1708984375,4225.623681640625,4255.832314453125,4447.655558593751,11647.0712890625,163.8406945556392,159.080078125,151.95703125,154.396416015625,155.279228515625,156.28251953125,156.85986328125,157.816650390625,158.5712890625,159.080078125,159.7255859375,161.19482421875,168.0474609375,184.79697265625,188.91328124999995,193.86537109375,199.2867333984379,366.328125,104,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 0, 0, 0, 97, 98, 99, 100, 0, 0, 0, 101, 102, 103]"
15,10.216039498814542,10.158203125,8.9990234375,9.2661650390625,9.415947265625,9.596337890625,9.70830078125,9.9130859375,10.0587890625,10.158203125,10.2607421875,10.3759765625,10.501953125,10.708984375,10.9091796875,11.505136718749995,17.473432617187626,24.7255859375,6.043891802226027,5.9931640625,5.1708984375,5.2547373046875,5.357353515625,5.513330078125,5.599609375,5.770751953125,5.9033203125,5.9931640625,6.084765625,6.1884765625,6.3173828125,6.50751953125,6.6689453125,7.212958984375,10.712907226562862,15.98046875,3101.1863056232437,3099.48583984375,3020.2412109375,3030.947943359375,3058.8846484375,3073.559619140625,3078.8539062500004,3088.87939453125,3095.4994140625,3099.48583984375,3103.6794921875,3108.0529296874997,3113.3707031249996,3121.8023437499996,3129.2171875,3149.5486914062503,3333.5600517578664,5826.30859375,1247.3270263243107,1245.98486328125,1199.8427734375,1208.25039453125,1224.02439453125,1232.550146484375,1235.7140625,1240.5263671875,1243.809375,1245.98486328125,1248.336328125,1250.97646484375,1254.3169921875,1258.94248046875,1263.195458984375,1288.4572753906248,1346.169925781256,1955.42578125,47.630444841884,47.400390625,44.9638671875,45.23415234375,45.660791015625,46.16923828125,46.429003906249996,46.880126953125,47.21484375,47.400390625,47.634765625,47.8837890625,48.187890625,48.7259765625,49.55493164062499,53.784228515624996,58.57849218750039,68.6416015625,486.9477580224249,486.25146484375,472.3095703125,474.85991699218755,477.59267578124997,479.9240234375,481.04521484375005,483.340087890625,485.198046875,486.25146484375,487.5029296875,488.95224609375003,490.8759765625,493.70068359375,496.17202148437497,501.318564453125,507.8387275390636,560.84765625,5093.637912612235,5091.19482421875,5016.611328125,5026.281487304687,5040.522060546875,5053.127880859375,5061.184765625,5075.44677734375,5085.305273437501,5091.19482421875,5097.1712890625,5103.462109375,5111.326953125,5123.1458984375,5136.087353515625,5168.097021484376,5348.209278320374,8642.7197265625,4899.351466112904,4897.34423828125,4808.44140625,4836.0470546875,4851.40021484375,4862.312890624999,4869.73212890625,4882.644775390625,4891.9353515625,4897.34423828125,4902.779687499999,4908.589257812499,4915.379296875,4925.5666015625,4935.35146484375,4966.5331835937495,5158.586507812561,8428.2763671875,194.28644649933042,189.73583984375,181.978515625,182.588421875,183.656044921875,184.653564453125,185.24765624999998,186.46630859375,187.71425781250002,189.73583984375,195.1279296875,199.0828125,203.23203125,209.38349609374998,212.7263671875,217.9296875,226.7551259765627,268.3798828125,305,"[0, 0, 0, 97, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 0, 95, 96, 98, 0, 0, 0, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 0, 0, 0]"
17,11.651454940440802,11.5556640625,8.9736328125,10.496958984375,10.740937500000001,10.9609375,11.0810546875,11.2783203125,11.455078125,11.5556640625,11.673828125,11.7970703125,11.9384765625,12.193359375,12.4462890625,13.465019531250011,22.111242187500004,23.6142578125,6.876025996103703,6.826171875,5.7158203125,5.937671875,6.11802734375,6.2880859375,6.3955078125,6.5830078125,6.7353515625,6.826171875,6.921875,7.0333984375,7.16484375,7.3818359375,7.5732421875,8.132382812500001,10.948529296875176,15.6416015625,3505.639887974828,3503.134765625,2919.1630859375,3413.0643554687504,3468.7859765625003,3478.4009765625,3483.965625,3492.71337890625,3499.329296875,3503.134765625,3507.2880859375,3511.907421875,3517.517578125,3525.6671875,3533.35712890625,3576.8112304687506,3737.8120761718806,5795.9775390625,1422.832548312224,1421.0771484375,1199.51953125,1376.5157382812502,1390.6674609375,1406.80791015625,1409.84765625,1414.88720703125,1418.6552734375,1421.0771484375,1423.6541015625,1426.6437500000002,1430.9283203125,1437.759765625,1443.6927734375,1459.8040820312501,1586.9774902343754,1644.6357421875,53.17861887156022,52.9248046875,42.45703125,50.529605468750006,51.024296875000005,51.470312500000006,51.789648437500006,52.3046875,52.687890625,52.9248046875,53.1728515625,53.4482421875,53.79296875,54.451171875,55.65400390625,59.6621875000001,67.13793945312506,105.1240234375,546.2757822784844,545.5498046875,430.798828125,535.39122265625,537.85060546875,539.99599609375,540.9791015625001,542.9111328125,544.4683593750001,545.5498046875,546.7392578125,548.0931640625,549.8513671875,552.4572265625,554.97470703125,561.0575,574.9348046875008,599.0654296875,5771.479819643653,5768.4072265625,4793.3271484375,5689.298015625,5716.22560546875,5731.5939453125,5739.482226562501,5753.12646484375,5762.5728515625,5768.4072265625,5774.3673828125,5780.8087890625,5788.9759765625,5801.5732421875,5815.0666015625,5882.962402343751,6070.238656250019,8161.767578125,5546.454318373641,5543.95703125,4607.4384765625,5471.080658203125,5498.472734375,5511.6724609375,5518.8046875,5530.41796875,5538.9685546875,5543.95703125,5549.2173828125,5554.337109375,5561.1494140625,5571.164453125,5582.040625,5653.0826953125,5835.567466796891,7931.53515625,225.0255012700123,220.82421875,185.888671875,210.078427734375,211.63560546875,213.1703125,214.12558593749998,215.849609375,217.73828125,220.82421875,224.55976562499998,227.8623046875,233.84121093750002,244.2076171875,252.2087890625,258.9759765625,267.36881640625023,304.037109375,111,"[0, 0, 0, 0, 98, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 99, 100, 101, 102, 0, 0, 0, 0, 0, 103, 104, 105, 0, 106, 107, 108, 109, 110]"
19,12.302747919318382,12.234375,10.201171875,11.206816406249999,11.462841796874999,11.645263671875,11.76025390625,11.973388671875,12.1328125,12.234375,12.3447265625,12.46875,12.6142578125,12.8408203125,13.0419921875,13.743457031250003,21.19266113281251,22.9853515625,7.741327864400456,7.6845703125,6.49609375,6.7802099609374995,6.971484375,7.151123046875,7.2529296875,7.4404296875,7.5859375,7.6845703125,7.7822265625,7.8955078125,8.0205078125,8.2197265625,8.421142578125,9.03134765625,16.790312500000027,18.6591796875,3975.2312279176176,3970.83251953125,3319.04296875,3926.0512792968752,3935.3076171875,3944.92822265625,3949.78564453125,3959.05322265625,3966.2119140625,3970.83251953125,3975.1982421875,3980.1220703125,3986.435546875,3995.1923828125,4003.496337890625,4032.374951171875,4363.470292968754,14791.134765625,1613.2153695781578,1611.533203125,1330.455078125,1566.9827587890625,1581.8832519531252,1596.69873046875,1599.955078125,1605.128173828125,1608.8828125,1611.533203125,1614.2197265625,1617.50439453125,1621.8115234375,1628.431640625,1633.619384765625,1644.1881835937502,1706.5226416015698,4049.50390625,60.52118811446629,60.236328125,49.8486328125,57.4389501953125,58.14150390625,58.72412109375,59.02880859375,59.552734375,59.978515625,60.236328125,60.501953125,60.8291015625,61.212890625,61.91455078125,63.136962890625,68.804296875,74.38978027343813,130.5322265625,613.778446154648,612.79345703125,483.0869140625,601.4736865234374,603.81513671875,606.031005859375,607.271484375,609.6181640625,611.5234375,612.79345703125,614.13671875,615.5986328125,617.57421875,620.64453125,623.895751953125,630.75234375,650.084809570314,1391.7451171875,6535.735228977846,6527.1689453125,5406.501953125,6458.325424804688,6478.9666015625,6492.206787109375,6498.7890625,6511.10302734375,6520.607421875,6527.1689453125,6534.087890625,6542.369140625,6553.2998046875,6572.279296875,6589.485107421875,6634.157421875,7007.262749023438,20392.9521484375,6282.790307548608,6276.43896484375,5205.15625,6210.5550927734375,6231.747412109375,6245.14990234375,6251.75732421875,6263.116455078125,6271.69921875,6276.43896484375,6281.9990234375,6288.201171875,6296.2724609375,6308.103515625,6320.029541015625,6365.051318359375,6755.937578125,20137.5078125,252.9449214292376,246.02587890625,197.986328125,238.6082373046875,240.110888671875,241.638427734375,242.44677734375,243.91015625,245.1171875,246.02587890625,247.3779296875,250.400390625,257.77734375,271.66748046875,304.872802734375,313.125732421875,322.83391113281266,361.361328125,302,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 0, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,14.328339417663617,14.2373046875,12.7900390625,13.004001953125,13.28677734375,13.523583984375001,13.66796875,13.918701171875,14.111328125,14.2373046875,14.3564453125,14.5009765625,14.6970703125,14.9658203125,15.244140625,16.203994140625,24.259453125000036,40.6923828125,8.873682568393736,8.8076171875,7.7421875,7.852921875,8.021484375,8.185546875,8.2998046875,8.525390625,8.693359375,8.8076171875,8.9189453125,9.046875,9.1953125,9.42578125,9.628466796875,10.397890625000002,18.340541015625217,22.375,4442.932492797766,4440.818359375,4387.8173828125,4392.919285156249,4403.43310546875,4413.58515625,4419.1306640625,4429.470703125,4436.5509765625,4440.818359375,4444.504296875,4448.78671875,4454.34453125,4461.8625,4468.777490234375,4492.051181640625,4744.201773437512,8227.9150390625,1791.352009547084,1788.931640625,1742.259765625,1751.802015625,1765.34919921875,1773.22099609375,1776.53466796875,1782.054443359375,1786.2371093749998,1788.931640625,1791.9287109375,1795.5850585937499,1800.3251953125,1808.10537109375,1814.97392578125,1826.483359375,1990.163650390638,2826.1201171875,67.82048190369898,67.4248046875,63.84375,64.454912109375,65.01333984375,65.69658203125,66.0435546875,66.660888671875,67.1181640625,67.4248046875,67.7478515625,68.115234375,68.5791015625,69.4115234375,71.515478515625,77.6890234375,83.56164160156251,105.748046875,688.1391153140944,686.7998046875,672.3916015625,673.973158203125,676.214345703125,678.5799804687499,679.98984375,682.868896484375,685.181640625,686.7998046875,688.5205078125,690.60712890625,693.575390625,698.0708984375,701.9155761718749,709.2662109375,740.0084882812633,829.314453125,7297.677080298041,7290.16845703125,7219.5029296875,7223.151770507813,7234.8980078125,7249.408935546875,7257.661816406249,7272.151611328125,7283.414648437501,7290.16845703125,7297.2783203125,7305.644921875,7316.019335937501,7336.3697265625,7371.844580078125,7411.55453125,7817.90274023442,11353.10546875,7013.4461215487,7009.22509765625,6939.5009765625,6945.594897460938,6959.5159375,6972.37529296875,6980.926171874999,6993.802734375,7003.3646484375,7009.22509765625,7015.3494140625,7022.40234375,7030.8408203125,7041.2787109375,7051.506005859374,7094.506015625,7534.002794921924,11069.697265625,284.23095874934023,276.36328125,267.865234375,268.8946474609375,270.438544921875,271.95913085937497,272.79521484375,274.29345703125,275.5068359375,276.36328125,277.5302734375,279.72802734375,284.06953125,297.51210937499997,361.59873046875,371.497744140625,379.58736132812504,386.25,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 0, 0, 0]"
23,15.300820113026061,15.2255859375,13.701171875,13.997087890625,14.308378906249999,14.5380859375,14.6728515625,14.921875,15.10546875,15.2255859375,15.361328125,15.4912109375,15.6552734375,15.896484375,16.12236328125,16.982480468750005,24.498806640625048,26.3076171875,9.754820734834478,9.6923828125,8.46875,8.642330078125,8.82498046875,9.02333984375,9.15625,9.3955078125,9.578125,9.6923828125,9.806640625,9.935546875,10.095703125,10.349609375,10.6015625,11.618906250000002,16.019396484376074,22.494140625,4896.30661672252,4893.4404296875,4753.947265625,4766.0408300781255,4850.9677539062495,4864.35947265625,4870.640234375,4881.24365234375,4888.776171875,4893.4404296875,4897.666796875,4902.233984375,4908.3994140625,4916.9318359375,4926.67431640625,4992.54595703125,5368.113781250006,8791.064453125,1982.4649574157531,1979.419921875,1924.1044921875,1940.3411015625002,1956.3043554687501,1964.103515625,1967.283203125,1972.8076171875,1976.8068359375,1979.419921875,1982.4099609375,1986.1613281250002,1991.2615234374998,1998.959375,2005.86005859375,2036.318730468751,2147.611255859376,2625.3291015625,75.02750487679388,74.685546875,70.5869140625,71.585212890625,72.34310546875,72.9375,73.3005859375,73.92578125,74.37734375,74.685546875,74.98046875,75.351171875,75.79765625,76.67929687499999,78.2880859375,84.13996093750004,90.6901621093771,110.265625,742.5800709026677,741.3203125,729.1328125,730.142638671875,732.1226171875,734.2841796875,735.5708984375,738.0458984375,739.9455078125001,741.3203125,742.7509765625,744.3013671875,746.5130859375,750.3015624999999,754.90947265625,764.69669921875,831.9716054687517,1068.7197265625,8036.489244915478,8028.7626953125,7932.896484375,7961.651673828125,7977.5123046875,7990.5630859375,7998.10546875,8011.2509765625,8021.854882812499,8028.7626953125,8036.3228515625,8044.983203125001,8056.4869140625,8074.0720703125,8092.40927734375,8184.068281250001,8533.692986328137,12957.607421875,7721.434790765595,7715.5966796875,7617.6259765625,7655.162757812501,7670.12955078125,7682.13505859375,7688.9763671875,7701.26416015625,7709.9076171875,7715.5966796875,7721.301953125,7727.5462890625,7735.556640625,7749.2673828125,7762.9609375,7849.589609375001,8226.136171875,12621.4248046875,315.0544541498833,307.0107421875,297.2314453125,298.018921875,299.28998046875,301.09658203124997,302.178125,304.03125,305.63671875,307.0107421875,309.5232421875,315.31015625,329.70722656250007,340.553515625,356.2716796875,364.93039062500003,374.8177246093752,500.572265625,319,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 0, 0, 0, 298, 299, 300, 0, 0, 0, 0, 301, 302, 303, 304, 305, 306, 307, 308, 0, 0, 0, 0, 0, 0, 0, 0, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 0, 0]"


==> data/Workstation/profiling/cyclonedds_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.9311540530192532,0.9150390625,0.7568359375,0.7802714843749999,0.806640625,0.8291015625,0.8427734375,0.8701171875,0.89453125,0.9150390625,0.9462890625,0.9736328125,1.0009765625,1.033203125,1.064453125,1.1269726562499995,1.2695332031250004,2.0234375,0.11526188609559927,0.1142578125,0.091796875,0.0966796875,0.0986328125,0.1015625,0.1025390625,0.1083984375,0.1123046875,0.1142578125,0.1171875,0.119140625,0.123046875,0.126953125,0.1298828125,0.1376953125,0.1865234375,0.2109375,71.90331770789923,72.9345703125,55.826171875,55.94628125,56.397441406249996,57.690234375,59.473046875,65.04638671875,68.71132812500001,72.9345703125,74.1017578125,77.4369140625,80.836328125,83.5958984375,85.1302734375,89.198359375,98.47940429687537,404.955078125,48.90528727444158,49.515625,37.0693359375,37.32806640625,38.849492187500005,39.4814453125,39.968359375,41.865234375,44.8666015625,49.515625,50.3642578125,51.6701171875,57.8646484375,58.6630859375,59.741503906249996,61.528476562499996,67.20418750000022,100.2177734375,3.50155543502042,3.4765625,2.9794921875,3.0693242187500003,3.1240234375,3.1844726562499996,3.224609375,3.3203125,3.4208984375,3.4765625,3.5439453125,3.63671875,3.72265625,3.7912109375,3.8466796875,3.971718749999999,4.263708984375008,10.8310546875,0.6465778150525088,0.6513671875,0.51953125,0.5351542968749999,0.55369140625,0.57421875,0.5849609375,0.611328125,0.638671875,0.6513671875,0.6611328125,0.6689453125,0.6806640625,0.697265625,0.7120117187499995,0.7695898437499986,0.9648496093750012,1.1474609375,136.91170712696908,132.8330078125,109.951171875,110.261654296875,111.53681640625,114.08769531249999,118.9470703125,125.97802734375,130.4291015625,132.8330078125,136.1044921875,145.7412109375,154.8751953125,158.6818359375,161.79707031249998,167.77087890625,190.36850390625048,484.8212890625,126.00315417152859,122.19921875,98.927734375,99.726515625,100.9682421875,103.32236328125,108.2220703125,115.22412109375,119.6599609375,122.19921875,125.26347656249999,134.756640625,143.8669921875,147.551171875,149.8578125,155.89865234374997,169.73815039062816,472.6611328125,10.90855295544049,10.54296875,9.9990234375,10.0595625,10.1396484375,10.216796875,10.2685546875,10.3623046875,10.458203125,10.54296875,10.643359375,10.7939453125,10.962890625,11.4287109375,14.3662109375,15.775585937499995,20.009613281250367,22.494140625,0,"[0, 0, 0]"
5,2.002597763689782,1.9990234375,1.6298828125,1.73241796875,1.7841796875,1.8359375,1.87109375,1.9326171875,1.974609375,1.9990234375,2.0224609375,2.0517578125,2.0888671875,2.134765625,2.169921875,2.2421875,2.358402343750001,8.87890625,0.22136241456909486,0.2197265625,0.1806640625,0.185544921875,0.193359375,0.2021484375,0.2060546875,0.212890625,0.216796875,0.2197265625,0.22265625,0.2265625,0.23046875,0.23828125,0.244140625,0.26466796874999954,0.2910195312500008,0.3271484375,162.76001582946117,161.4921875,141.884765625,143.72362890625,145.91050781250001,149.98271484375002,151.9462890625,156.07470703125,159.3939453125,161.4921875,164.4998046875,168.0759765625,171.2099609375,174.302734375,176.32529296874998,181.17316406249998,259.4787324218753,266.8388671875,114.18221054420529,117.1123046875,86.1943359375,90.38173828125,92.52304687499999,100.29111328125,102.809375,109.30810546875,112.0044921875,117.1123046875,118.2556640625,119.33710937500001,120.613671875,122.3353515625,123.25341796875,126.44433593749997,136.1166289062503,191.6142578125,7.476652521514002,7.51953125,6.4140625,6.528269531249999,6.74703125,6.97744140625,7.0849609375,7.2822265625,7.42578125,7.51953125,7.589648437499999,7.650390625,7.7119140625,7.787109375,7.8564453125,7.9990234375,8.63881835937503,18.5390625,1.3821239086722787,1.3662109375,1.21484375,1.228515625,1.25681640625,1.287109375,1.302734375,1.33056640625,1.3515625,1.3662109375,1.3837890625,1.4033203125,1.427734375,1.4658203125,1.5224609375,1.682656249999999,2.029341796875009,6.3291015625,320.0964483663944,318.984375,278.6435546875,283.14281640625,288.6796875,294.521875,300.0109375,307.66845703125,313.918359375,318.984375,324.33515624999995,329.83359375,335.5498046875,340.759375,344.79521484375,357.9402734374999,431.24016992187603,573.9814453125,288.0249629821116,286.7958984375,249.4853515625,253.833619140625,259.21814453125,264.266796875,269.3025390625,276.67529296875,281.861328125,286.7958984375,291.67324218749997,297.7353515625,302.9021484375,307.58710937499995,310.92451171874995,318.52728515625,385.05884960937584,415.169921875,32.071485384282795,31.1005859375,28.466796875,28.744138671875,29.09859375,29.633496093749997,29.985156250000003,30.427734375,30.8509765625,31.1005859375,31.378710937499996,31.671875,32.0517578125,32.641796875,43.23701171874999,46.283359374999996,56.26823242187613,264.30078125,0,"[0, 0, 0, 0, 0]"
7,3.162049439209473,3.162109375,2.396484375,2.8700830078125,2.9384765625,3.005859375,3.0390625,3.0966796875,3.138671875,3.162109375,3.1865234375,3.2109375,3.2373046875,3.279296875,3.318603515625,3.4053710937500004,3.557705078125018,4.8671875,0.32427721996956305,0.3212890625,0.2763671875,0.2919921875,0.2978515625,0.3056640625,0.30859375,0.3134765625,0.318359375,0.3212890625,0.32421875,0.3291015625,0.3349609375,0.34375,0.353515625,0.37890625,0.405278320312501,0.486328125,257.89183983984117,257.73095703125,199.982421875,241.723544921875,244.80908203125,247.30078125,249.208984375,253.0498046875,256.1474609375,257.73095703125,259.0810546875,260.49658203125,262.1796875,264.03369140625,265.505615234375,273.032373046875,620.1987451171941,692.9521484375,180.27525756103026,181.4208984375,132.35546875,162.94300292968748,165.292529296875,171.130615234375,173.17822265625,178.689697265625,180.4287109375,181.4208984375,182.2138671875,183.0791015625,183.76953125,184.51123046875,185.174072265625,187.76391601562503,197.813256835945,255.74609375,11.713182974847815,11.72412109375,8.6015625,10.9949267578125,11.154248046875,11.33740234375,11.43359375,11.5791015625,11.671875,11.72412109375,11.7724609375,11.8212890625,11.8759765625,11.9501953125,12.013671875,12.201562500000001,16.265708007812517,19.8154296875,2.191734268157939,2.1748046875,1.9140625,1.958916015625,2.0233886718750003,2.078125,2.095703125,2.130859375,2.158203125,2.1748046875,2.193359375,2.21484375,2.2451171875,2.2919921875,2.353759765625,2.577197265625,3.0178857421875627,7.095703125,509.1993236376334,508.4404296875,385.4951171875,477.817265625,482.941845703125,489.681884765625,493.77490234375,501.039306640625,506.0732421875,508.4404296875,511.236328125,514.17724609375,517.1943359375,521.619140625,527.05517578125,539.3670410156251,883.4217626953224,948.828125,455.5583413030562,455.6611328125,345.5712890625,427.87374511718747,432.41152343749997,438.04638671875,441.6044921875,448.650390625,453.4443359375,455.6611328125,457.85546875,460.498046875,462.9658203125,465.8271484375,467.97119140625,477.36987304687506,823.0718457031306,895.861328125,53.64098233457722,52.232421875,39.923828125,49.612202148437504,50.0576171875,50.658203125,50.94091796875,51.46240234375,51.9091796875,52.232421875,52.5478515625,52.83251953125,53.2158203125,56.65869140625,68.1689453125,71.82021484375,80.8717871093813,478.6240234375,3,"[0, 0, 0, 0, 0, 0, 1, 2, 0]"
9,4.154215440502002,4.142578125,3.283203125,3.85349609375,3.9306640625,3.9921875,4.02734375,4.080078125,4.119140625,4.142578125,4.1640625,4.1904296875,4.2197265625,4.271484375,4.3154296875,4.43359375,5.21113281250004,36.7861328125,0.43637392376167444,0.43359375,0.3369140625,0.39549804687499995,0.4033203125,0.41015625,0.4150390625,0.4228515625,0.4296875,0.43359375,0.4375,0.4423828125,0.44921875,0.4619140625,0.474609375,0.5009765625,0.5703125,0.6162109375,345.971841253544,346.29931640625,261.8740234375,323.3054296875,327.17783203125003,335.012939453125,338.5068359375,342.5927734375,345.0810546875,346.29931640625,347.396484375,348.6357421875,349.9736328125,351.82958984375,353.77099609375,362.0856933593751,459.51914062500225,484.6845703125,242.64337927759132,243.39453125,184.4990234375,223.429072265625,230.3140625,234.18017578125,235.6171875,241.53515625,242.8251953125,243.39453125,243.994140625,244.6064453125,245.212890625,246.12060546875,247.27685546875,251.377099609375,331.22089355468773,398.478515625,15.580130568816712,15.5732421875,11.7978515625,14.878896484375,15.09072265625,15.238037109375,15.32421875,15.44921875,15.53125,15.5732421875,15.615234375,15.66455078125,15.7197265625,15.8046875,15.8916015625,16.186865234375,19.75498535156272,26.3427734375,2.9766613614805704,2.9443359375,2.541015625,2.7792822265625,2.8125,2.845703125,2.8642578125,2.8984375,2.92578125,2.9443359375,2.96484375,2.9912109375,3.0283203125,3.1015625,3.1943359375,3.481347656250003,4.4633496093750935,14.974609375,686.8566306574174,685.96728515625,520.3828125,652.967568359375,659.97373046875,668.46337890625,672.47021484375,679.549560546875,683.9033203125,685.96728515625,688.1962890625,690.49658203125,693.541015625,699.10400390625,708.015625,725.294970703125,874.1016943359608,1197.95703125,611.7626018256963,612.2001953125,464.44140625,580.9168798828125,587.9344238281251,595.89599609375,599.578125,606.06298828125,610.310546875,612.2001953125,613.9697265625,615.87158203125,617.9990234375,620.96728515625,623.820068359375,636.908544921875,776.2841308593805,911.1572265625,75.09402883172115,73.03076171875,55.94140625,70.30544921875,71.08071289062501,71.6025390625,71.8798828125,72.4052734375,72.7841796875,73.03076171875,73.3251953125,73.76806640625,75.927734375,78.02197265625,93.161376953125,97.68305664062501,106.82808105468928,551.9052734375,2,"[0, 0, 0, 0, 0, 0, 1, 2, 0]"
11,5.220739125052127,5.19921875,4.4013671875,4.915974609375,4.9921875,5.0546875,5.087890625,5.138671875,5.1767578125,5.19921875,5.2255859375,5.2548828125,5.2880859375,5.33984375,5.384765625,5.5068359375,10.202371093750013,15.666015625,0.6195771867180984,0.6103515625,0.5458984375,0.556640625,0.5673828125,0.578125,0.583984375,0.5947265625,0.6044921875,0.6103515625,0.6162109375,0.625,0.6357421875,0.654296875,0.6750976562500002,0.7197851562500004,0.8301250000000024,6.615234375,439.54331995412844,438.8896484375,360.4013671875,420.766203125,425.53867187500003,430.39365234375003,432.7255859375,435.91748046875,437.80527343750003,438.8896484375,440.003125,441.23671874999997,443.028515625,445.4912109375,447.41259765625,456.8042773437501,553.0605957031285,1322.5341796875,307.0073399382298,306.525390625,273.2392578125,290.74895703125,295.34638671875,298.96328125,302.5943359375,304.744140625,305.89609375000003,306.525390625,307.2171875,308.057421875,309.62421875,312.1435546875,313.7380859375,317.90236328125,406.83826171875256,838.1015625,19.695410074801917,19.6650390625,17.1865234375,19.047810546875,19.229374999999997,19.34443359375,19.412109375,19.5361328125,19.6171875,19.6650390625,19.7138671875,19.7705078125,19.8330078125,19.93125,20.02958984375,20.41515625,25.707005859375098,44.9609375,3.7343373709862386,3.7021484375,3.4501953125,3.485287109375,3.5302734375,3.56806640625,3.591796875,3.638671875,3.67578125,3.7021484375,3.72890625,3.76171875,3.810546875,3.8994140625,4.015625,4.334101562500001,4.877935546875,7.7587890625,872.4735257897206,870.9873046875,745.48046875,841.920220703125,848.3776171875,855.6390625,859.937890625,865.38330078125,868.7587890625,870.9873046875,873.1763671875001,875.8607421875,879.063671875,883.9761718750001,889.04541015625,905.4624218750002,1141.8675449218756,2173.46875,775.8207236499165,775.02734375,659.7939453125,747.82826953125,755.30849609375,761.70908203125,765.3189453125001,770.65087890625,773.46484375,775.02734375,776.6587890625,778.5486328125,780.8697265625001,784.1173828125,787.44375,802.36453125,996.0909941406397,2005.4423828125,96.65280213980401,94.021484375,85.6865234375,91.6697109375,92.06732421875,92.52412109375,92.7845703125,93.2705078125,93.69062500000001,94.021484375,94.509765625,96.55839843749999,101.6490234375,104.2416015625,106.35908203125001,109.9960546875,118.31744531250301,466.9423828125,4,"[0, 0, 0, 0, 0, 1, 0, 0, 2, 3, 0, 0]"
13,6.12826585443434,6.1181640625,5.7451171875,5.857414062499999,5.918867187499999,5.970703125,6.001953125,6.0546875,6.0927734375,6.1181640625,6.142578125,6.1689453125,6.205078125,6.2568359375,6.310546875,6.4248046875,6.7537343750000725,12.51953125,0.7288276752565493,0.724609375,0.6650390625,0.669921875,0.6806640625,0.69140625,0.6982421875,0.708984375,0.71875,0.724609375,0.73046875,0.7373046875,0.7470703125,0.7626953125,0.77734375,0.8106249999999999,0.8673437500000141,5.04296875,527.0996831915882,526.7978515625,514.1357421875,514.7518515625,516.855234375,519.56328125,521.068359375,523.89453125,525.7669921875,526.7978515625,527.8058593750001,528.851953125,530.0828125,531.9462890625,533.9412109375,543.010390625,618.9308281250035,1183.9013671875,368.51650411808566,368.591796875,351.216796875,355.4858203125,358.2176171875,363.321484375,365.37265625000003,367.2421875,368.155078125,368.591796875,369.04511718749995,369.52070312499995,370.128515625,371.1630859375,372.7009765625,376.953203125,404.3060156250062,527.9248046875,23.689520260616554,23.6611328125,22.611328125,22.9541015625,23.171875,23.3228515625,23.39453125,23.521484375,23.6064453125,23.6611328125,23.712890625,23.7763671875,23.853515625,23.984375,24.112109375,24.465898437499998,28.466335937500045,29.728515625,4.558319667215919,4.5185546875,4.244140625,4.2695234375,4.316328125,4.3603515625,4.3859375,4.439453125,4.486328125,4.5185546875,4.5556640625,4.59765625,4.658203125,4.77421875,4.8896484375,5.20515625,5.663570312500044,9.4033203125,1049.395467237819,1047.736328125,1020.2822265625,1022.214578125,1026.1375390625,1033.3380859375,1037.23515625,1042.8583984375,1045.94296875,1047.736328125,1049.605859375,1051.9087890625,1055.534765625,1062.016796875,1069.0669921875,1082.4974218749999,1280.8752890625124,1776.6015625,930.7211207671971,930.6337890625,907.130859375,907.9070624999999,911.603125,917.84296875,921.842578125,926.44140625,929.2123046875,930.6337890625,931.9439453125,933.3539062500001,935.1011718750001,937.8578124999999,941.0091796875,953.4988281249999,1058.1378515625656,1636.0439453125,118.67434647062197,115.61328125,112.50390625,112.90703125,113.3969921875,113.9943359375,114.2958984375,114.8759765625,115.2998046875,115.61328125,116.3029296875,119.16835937500001,122.401953125,124.9689453125,135.6533203125,140.45953125,156.61482031250887,462.5546875,6,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 3, 0, 4, 5, 0]"
15,7.422062649989566,7.3916015625,5.7197265625,7.0691962890625,7.160048828125,7.228515625,7.26171875,7.3203125,7.365234375,7.3916015625,7.421875,7.4560546875,7.4990234375,7.576171875,7.661669921875,7.844833984375,12.683293945312526,15.3837890625,0.8595460207116027,0.853515625,0.7685546875,0.7783095703125,0.7919921875,0.8056640625,0.8134765625,0.8310546875,0.8447265625,0.853515625,0.8623046875,0.873046875,0.8876953125,0.912109375,0.9365234375,0.9951171875,1.0615341796875004,1.119140625,615.6382197868844,614.150390625,479.099609375,597.7222568359375,602.222822265625,606.181884765625,608.1227539062501,610.876953125,612.9546875,614.150390625,615.3591796875,616.55107421875,618.0537109375,620.51044921875,623.721240234375,636.29724609375,773.016839843814,3448.759765625,431.6474131690839,430.982421875,360.345703125,419.7539755859375,421.940361328125,427.47705078125,428.28105468750005,429.51416015625,430.44843749999995,430.982421875,431.5404296875,432.1548828125,432.9908203125,434.72490234375005,437.05078125,443.96115234375,547.3950576171986,1226.19140625,27.515802215932805,27.4619140625,22.8681640625,26.854202148437498,26.98763671875,27.125,27.193359375,27.314453125,27.404296875,27.4619140625,27.51953125,27.58203125,27.6689453125,27.814453125,28.0068359375,28.74606445312499,33.29913964843752,45.564453125,5.289612081333472,5.2294921875,4.9013671875,4.95308203125,5.006728515624999,5.0517578125,5.0791015625,5.138916015625,5.1904296875,5.2294921875,5.2724609375,5.326171875,5.4033203125,5.552734375,5.7548828125,6.190644531249999,6.646484375,10.3203125,1228.7140463598184,1224.8408203125,988.3955078125,1197.366005859375,1204.48125,1211.49755859375,1214.0670898437502,1219.12451171875,1222.7080078125,1224.8408203125,1227.2763671875,1230.49130859375,1235.4896484375,1243.3609375,1250.522216796875,1276.158623046875,1593.708586914104,4201.6337890625,1088.3726559239358,1086.3232421875,874.0283203125,1063.1394951171876,1067.475068359375,1075.13212890625,1077.6884765625,1081.49951171875,1084.5072265625,1086.3232421875,1087.90078125,1089.55498046875,1091.7103515625,1096.263671875,1102.38916015625,1123.118291015625,1439.3410888672304,4030.79296875,140.34139043588272,136.66748046875,114.3671875,133.7617177734375,134.3555859375,134.863720703125,135.142578125,135.668212890625,136.2109375,136.66748046875,137.81953125,141.26787109375,144.77578125,149.7671875,157.2560546875,161.911728515625,176.458373046875,481.0419921875,9,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 3, 4, 0, 0, 5, 6, 0, 7, 8, 0]"
17,8.351893513249665,8.31640625,6.7939453125,7.9538232421875,8.058447265625,8.1396484375,8.177734375,8.241455078125,8.287109375,8.31640625,8.345703125,8.37890625,8.4228515625,8.498046875,8.574951171875,8.808740234375,9.188466796875021,128.2978515625,0.9367316055170397,0.927734375,0.833984375,0.8486181640625,0.861328125,0.8779296875,0.88671875,0.904296875,0.9189453125,0.927734375,0.9384765625,0.9501953125,0.9677734375,0.994140625,1.0234375,1.087890625,1.1708984375,5.138671875,702.1343112770945,701.0859375,564.2353515625,687.0960498046875,691.222021484375,693.902587890625,695.603515625,698.108642578125,699.955078125,701.0859375,702.2431640625,703.51123046875,705.2421875,708.0849609375,711.368408203125,725.241162109375,831.7437255859393,1069.705078125,493.22005251837624,492.53271484375,395.9052734375,480.7133935546875,482.552294921875,488.386962890625,489.60546875,491.162109375,492.0107421875,492.53271484375,493.1044921875,493.7939453125,494.794921875,496.80712890625,499.404052734375,508.6490234375,630.4481298828234,732.0673828125,31.647429940694956,31.568359375,26.2763671875,30.818139648437498,31.02412109375,31.193603515625,31.27880859375,31.412109375,31.5087890625,31.568359375,31.6298828125,31.701171875,31.80859375,32.00927734375,32.277099609375,33.024707031249996,37.42465820312506,87.908203125,6.223200488640161,6.1494140625,5.74609375,5.8259228515625,5.8759765625,5.943359375,5.97900390625,6.046875,6.107421875,6.1494140625,6.197265625,6.2578125,6.3525390625,6.55029296875,6.78662109375,7.326611328124999,8.068671875000028,11.5146484375,1403.9664515053353,1400.9736328125,1146.9052734375,1372.3344189453123,1380.6126953125001,1386.952392578125,1390.20263671875,1395.221923828125,1398.66015625,1400.9736328125,1403.265625,1406.36181640625,1410.5625,1418.75244140625,1426.490234375,1451.9480468749998,1737.129663085938,1873.7392578125,1242.5136193435726,1240.66015625,1008.1962890625,1216.7790966796877,1223.126708984375,1229.4580078125,1232.427734375,1236.39794921875,1239.0751953125,1240.66015625,1242.25,1244.224609375,1246.9208984375,1251.984375,1258.869140625,1279.25771484375,1515.0128564453241,1676.2900390625,161.45283216176287,160.19091796875,138.708984375,153.9360986328125,154.698828125,155.292724609375,155.7373046875,156.705322265625,159.3369140625,160.19091796875,160.89453125,162.07177734375,164.1611328125,167.18798828125,177.035400390625,182.23876953125,261.9610986328179,548.146484375,12,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12]"
19,9.242409208726611,9.2099609375,7.3603515625,8.829072265625,8.9326171875,9.00390625,9.04736328125,9.119140625,9.17578125,9.2099609375,9.2490234375,9.291015625,9.34375,9.423828125,9.4990234375,9.751562499999999,15.648198242187537,17.7314453125,1.0853599805796859,1.07421875,0.896484375,0.9726416015625,0.9921875,1.009765625,1.021484375,1.04296875,1.0615234375,1.07421875,1.08984375,1.1064453125,1.1279296875,1.1650390625,1.197265625,1.267578125,1.3379931640625022,1.435546875,789.9913244836911,788.82568359375,627.708984375,774.6571142578125,776.732568359375,779.06103515625,781.01806640625,784.860107421875,787.3623046875,788.82568359375,790.302734375,792.09423828125,794.4931640625,798.36865234375,803.22021484375,817.1087402343749,900.2924414062509,1204.61328125,556.2076950710511,554.912109375,494.751953125,543.834111328125,547.59169921875,550.5087890625,551.45849609375,553.007080078125,554.12890625,554.912109375,555.9482421875,557.26171875,559.0771484375,561.92138671875,564.992919921875,574.427099609375,623.4272509765647,829.740234375,35.69697180791639,35.5234375,30.4248046875,34.7596923828125,34.94794921875,35.104736328125,35.1865234375,35.3349609375,35.4501953125,35.5234375,35.609375,35.69921875,35.8203125,36.08984375,36.47802734375,41.430175781249986,45.89146972656333,59.53515625,6.850836359056548,6.744140625,6.29296875,6.37689453125,6.434423828125,6.4921875,6.53515625,6.623046875,6.6923828125,6.744140625,6.8076171875,6.8955078125,7.0283203125,7.255859375,7.528076171875,7.988867187499999,12.548598632812581,20.0869140625,1582.8447647375126,1580.12841796875,1337.5859375,1550.4458984375,1556.14677734375,1562.47509765625,1566.037109375,1572.159423828125,1577.03515625,1580.12841796875,1583.2783203125,1587.17236328125,1592.0029296875,1600.1201171875,1609.3095703125,1639.4337890625,1835.1454687500254,2072.4169921875,1399.0745969110214,1396.8369140625,1173.451171875,1374.72404296875,1378.846435546875,1383.549072265625,1386.47607421875,1391.225830078125,1394.5126953125,1396.8369140625,1398.9404296875,1401.75341796875,1405.287109375,1412.39794921875,1420.219482421875,1443.44716796875,1603.024770507817,1866.708984375,183.770167826491,183.45849609375,164.03125,175.0233447265625,175.61479492187502,176.26513671875,176.6611328125,177.583984375,179.080078125,183.45849609375,185.7333984375,187.64013671875,189.697265625,192.10302734375,194.041748046875,199.02827148437498,242.6021191406288,605.1494140625,13,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 4, 5, 0, 0, 6, 7, 8, 0, 9, 0, 10, 11, 12, 0, 0]"
21,10.548062190425933,10.5,10.0703125,10.128828125,10.197656250000001,10.2724609375,10.31640625,10.3955078125,10.4599609375,10.5,10.541015625,10.5908203125,10.654296875,10.7666015625,10.884765625,11.20625,17.358144531250037,23.5166015625,1.1376799644185756,1.1240234375,1.0078125,1.01953125,1.033203125,1.0537109375,1.0654296875,1.08984375,1.1103515625,1.1240234375,1.138671875,1.1572265625,1.1806640625,1.21875,1.248046875,1.3232421875,1.5454492187500115,7.3896484375,878.6029108452809,876.1845703125,814.904296875,860.643125,866.480078125,869.3125,870.53515625,872.85546875,874.8515625,876.1845703125,877.568359375,879.345703125,881.580078125,885.9765625,892.5390625,909.7251953125,1155.9344531250345,1404.6826171875,619.2825144206654,617.5830078125,579.8251953125,608.121953125,611.9548828125,613.5615234375,614.294921875,615.6435546875,616.755859375,617.5830078125,618.6962890625,620.103515625,621.9267578125,624.73046875,628.611328125,639.563671875,788.3313867187546,893.728515625,39.56636951257106,39.384765625,38.5126953125,38.682109374999996,38.837890625,38.9775390625,39.060546875,39.203125,39.3125,39.384765625,39.4638671875,39.5615234375,39.6943359375,39.96484375,40.544921875,44.64199218749999,48.45121093750004,69.3076171875,7.76884581121468,7.677734375,7.1806640625,7.2127734375,7.276171875,7.357421875,7.412109375,7.525390625,7.6181640625,7.677734375,7.7529296875,7.83984375,7.96875,8.2158203125,8.4814453125,9.096679687499996,12.148710937500027,16.6748046875,1762.2044674672923,1756.77734375,1654.79296875,1729.6749609375,1737.8533203124998,1742.6650390625,1744.8916015625,1750.013671875,1754.0380859375,1756.77734375,1760.0634765625,1764.1328125,1770.4619140625,1781.0302734375,1792.0791015625,1834.716796875,2251.257890625008,2567.267578125,1556.9063827445766,1553.0751953125,1453.0771484375,1532.87275390625,1538.6927734375,1542.4619140625,1544.6083984375,1548.3017578125,1551.2841796875,1553.0751953125,1554.982421875,1557.333984375,1561.0224609375,1568.181640625,1580.3447265625,1610.4083984374997,2012.0817773437625,2337.728515625,205.29808472271569,202.7548828125,194.8603515625,195.42443359375,196.3384765625,197.21484375,197.80859375,199.98046875,201.9736328125,202.7548828125,203.892578125,205.68359375,208.5712890625,216.90234375,224.4873046875,230.63437499999998,249.97207031252077,506.2666015625,17,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 0]"
23,11.533907458455268,11.48388671875,10.9970703125,11.0534443359375,11.1484375,11.2353515625,11.28125,11.373046875,11.441015625,11.48388671875,11.52734375,11.5791015625,11.6474609375,11.7548828125,11.890673828125,12.359990234375001,17.688938476562633,24.0126953125,1.2796409581417225,1.26953125,1.134765625,1.1464638671874998,1.1669921875,1.1923828125,1.20703125,1.2353515625,1.255859375,1.26953125,1.28515625,1.30078125,1.3212890625,1.3544921875,1.384765625,1.4482421875,1.5300966796875244,7.4951171875,967.4725017636915,963.38818359375,949.7431640625,950.6487373046875,953.0675488281249,955.5400390625,957.1015625,959.68701171875,961.8892578124999,963.38818359375,965.059375,967.03828125,969.7578125,975.85224609375,985.096337890625,1039.214228515625,1229.304294921885,3909.416015625,682.6874439864653,680.3798828125,663.4091796875,668.7884492187501,673.2923046875001,675.0468261718751,676.03515625,677.8232421875,679.2765625,680.3798828125,681.7607421875,683.37587890625,685.4564453125,689.12890625,695.257080078125,713.212421875,941.1274746093821,1041.6611328125,43.73927871551003,43.50341796875,42.517578125,42.6015009765625,42.80078125,42.964794921875004,43.0703125,43.268310546875,43.4166015625,43.50341796875,43.603515625,43.72265625,43.88984375,44.26865234375,45.019628906250006,49.119960937500004,52.80287109375021,248.9716796875,8.698849354619565,8.5771484375,7.9931640625,8.0556435546875,8.143349609375,8.21875,8.2705078125,8.3876953125,8.49609375,8.5771484375,8.6640625,8.771484375,8.927734375,9.20712890625,9.625,10.484365234375002,14.69370800781251,22.458984375,1942.8068643525294,1936.30615234375,1902.615234375,1907.412626953125,1911.9746679687498,1917.47802734375,1920.93515625,1927.329345703125,1932.8857421875,1936.30615234375,1939.8486328125,1944.3771484375002,1949.6669921875,1962.1070312499999,1981.6823242187502,2068.826064453125,2464.061325195318,5261.580078125,1715.4116222368834,1709.3408203125,1685.6103515625,1687.544916015625,1692.2630078125,1696.072021484375,1698.52470703125,1703.2470703125,1706.8353515625,1709.3408203125,1711.9740234375,1714.83837890625,1719.2978515625,1729.2523437500001,1747.7909667968752,1830.08251953125,2106.6913750000517,5026.2509765625,227.3952421156459,226.734375,215.689453125,216.19888281250002,217.20873046875,218.048681640625,218.63916015625,220.49560546875,223.76953125,226.734375,229.13593749999998,231.48310546875,233.776953125,236.89091796875,239.63701171875,246.2791796875,278.07411230468904,748.56640625,19,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 8, 0, 0, 9, 10, 11, 0, 12, 13, 14, 15, 0, 16, 0, 17, 18, 0]"


==> data/Workstation/profiling/cyclonedds_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0977277137335388,1.091796875,0.861328125,0.884765625,0.9228515625,0.9638671875,0.9890625000000001,1.0341796875,1.068359375,1.091796875,1.11328125,1.1337890625,1.15625,1.193359375,1.2354492187499995,1.442421874999999,1.8686386718750967,5.7822265625,0.11154170226287714,0.111328125,0.087890625,0.0908203125,0.0927734375,0.095703125,0.09765625,0.1044921875,0.1083984375,0.111328125,0.1142578125,0.1171875,0.119140625,0.125,0.12890625,0.1396484375,0.1689453125,0.185546875,755.1163126797175,755.064453125,690.7958984375,722.5921640624999,727.50095703125,734.0982421875,739.0267578124999,746.08837890625,751.714453125,755.064453125,758.072265625,761.3009765625,764.635546875,770.2970703125,774.5930664062499,787.0391406250001,873.7325957031275,1556.4638671875,77.71112519404275,77.908203125,64.4912109375,64.825029296875,65.57224609375,66.4052734375,67.1068359375,70.109375,76.878125,77.908203125,78.8095703125,82.719140625,85.24296875,86.7140625,88.08818359374999,91.474609375,120.1494160156256,517.291015625,4.457879535912236,4.4931640625,3.611328125,3.699212890625,3.7841796875,3.9052734375,3.982421875,4.18359375,4.4140625,4.4931640625,4.568359375,4.658203125,4.7503906250000005,4.8447265625,4.919921875,5.157421874999995,6.0493066406250975,13.8828125,0.8107645219515752,0.818359375,0.6220703125,0.63671875,0.6611328125,0.69921875,0.724609375,0.767578125,0.798828125,0.818359375,0.833984375,0.8486328125,0.861328125,0.87890625,0.89453125,0.9638867187499995,1.1601816406250052,1.26171875,851.4204224467098,850.5673828125,793.87890625,806.993392578125,813.04259765625,821.48212890625,827.8289062499999,838.22314453125,845.203125,850.5673828125,855.5572265625,859.7037109375001,865.7162109374999,875.484375,881.47080078125,898.8714453124996,991.9433906250064,2109.5009765625,839.3053513476204,838.6123046875,782.2958984375,795.202806640625,801.50240234375,809.72412109375,816.3783203125,826.6015625,833.2498046874999,838.6123046875,843.443359375,847.5919921875,853.3560546875001,862.6599609375,868.45751953125,886.270703125,978.9324726562506,2092.81640625,12.115071099089432,11.615234375,10.6943359375,10.75097265625,10.9091796875,11.04384765625,11.1201171875,11.31884765625,11.4931640625,11.615234375,11.76171875,11.9541015625,12.189843750000001,12.823632812500001,17.23984374999999,18.98693359374996,23.27842578125002,28.623046875,0,"[0, 0, 0]"
5,2.4839124434707403,2.462890625,2.005859375,2.071259765625,2.178681640625,2.2587890625,2.3017578125,2.375244140625,2.4287109375,2.462890625,2.4951171875,2.5361328125,2.591796875,2.69072265625,2.7774902343749996,2.9619140625,3.8695302734375794,7.2841796875,0.24918771752042349,0.2470703125,0.205078125,0.2119140625,0.2216796875,0.2275390625,0.23046875,0.2373046875,0.2431640625,0.2470703125,0.2509765625,0.2548828125,0.2607421875,0.26953125,0.2783203125,0.2978515625,0.3281484375000048,0.5966796875,1601.88908444742,1598.8544921875,1296.8759765625,1564.2436367187502,1570.827490234375,1578.13994140625,1582.271875,1589.476318359375,1595.0775390625,1598.8544921875,1602.8740234375,1607.40625,1613.7287109375,1623.50087890625,1633.2210937500001,1659.458935546875,1738.2817832031305,3078.982421875,194.8464571198212,193.21240234375,161.12109375,162.75639941406249,166.95999023437503,176.33759765624998,179.36591796875,187.7021484375,190.675390625,193.21240234375,197.4873046875,201.04287109375,204.0876953125,207.92978515625,211.58095703125002,229.33145507812497,293.7090859375074,1105.2080078125,10.318409196294597,10.28271484375,8.6650390625,8.8671083984375,9.257724609375,9.570996093749999,9.7421875,9.9931640625,10.1708984375,10.28271484375,10.39453125,10.515625,10.6611328125,10.8662109375,11.0693359375,12.012812499999999,15.3535185546875,35.537109375,1.769543298286929,1.7578125,1.408203125,1.460931640625,1.52734375,1.597509765625,1.6337890625,1.6904296875,1.7333984375,1.7578125,1.7841796875,1.8125,1.84765625,1.90234375,1.9640136718749996,2.1592382812499995,2.54516796875005,6.98828125,1851.649622953745,1847.5693359375,1545.0869140625,1783.1961708984377,1798.37125,1811.2095703125,1818.1379882812498,1831.9833984375,1841.3529296875,1847.5693359375,1854.505078125,1861.93017578125,1871.5126953125,1884.91572265625,1899.65546875,1947.718466796875,2107.878975585959,4277.330078125,1811.5565942228138,1807.6025390625,1509.1962890625,1746.4160419921875,1760.8602734375002,1773.1075683593751,1780.0685546875,1792.783203125,1801.6820312500001,1807.6025390625,1814.205078125,1821.26552734375,1830.2515624999999,1843.2028320312502,1857.4713378906251,1902.2324023437498,2056.849533203145,4229.033203125,40.093028730931145,38.751953125,34.560546875,35.0898349609375,35.77619140625,36.49287109375,36.95966796875,37.74951171875,38.345703125,38.751953125,39.169140625,39.6376953125,40.341796875,46.114453125,51.589355468749986,58.64764648437498,63.65078515625028,74.560546875,1,"[0, 0, 2654, 0, 0]"
7,4.10063536099048,4.072265625,3.111328125,3.526353515625,3.64341796875,3.77734375,3.8443359375,3.9443359375,4.0234375,4.072265625,4.1216796875,4.1845703125,4.26953125,4.3994140625,4.5,4.736171875000002,6.1589414062500545,7.2412109375,0.37898927493945217,0.3779296875,0.2998046875,0.329060546875,0.33984375,0.349609375,0.35546875,0.365234375,0.373046875,0.3779296875,0.3828125,0.3876953125,0.39453125,0.404296875,0.4130859375,0.4306640625,0.4599609375,0.466796875,2500.6136319447346,2499.267578125,1924.84375,2444.50071875,2465.646484375,2475.42236328125,2480.51171875,2489.5263671875,2495.634765625,2499.267578125,2503.1212890625,2507.2595703125,2512.3158203125,2520.859375,2528.89716796875,2549.7047265625,2650.927753906255,4450.791015625,380.51465969235426,382.4658203125,273.380859375,337.97864648437496,350.7928125,363.15087890625,365.507421875,372.88671875,380.611328125,382.4658203125,384.089453125,385.77421875000005,387.823046875,390.7978515625,393.757421875,411.4404296875,437.39023242187733,1666.4091796875,17.243902478808252,17.181640625,13.732421875,15.773771484375,16.117753906249998,16.42509765625,16.580078125,16.8603515625,17.0556640625,17.181640625,17.3046875,17.44140625,17.611328125,17.8705078125,18.13779296875,19.866171875000006,23.27515234375005,30.6611328125,3.0345316871450643,3.0029296875,2.359375,2.632798828125,2.7233593750000002,2.7998046875,2.841796875,2.9169921875,2.9716796875,3.0029296875,3.037109375,3.080078125,3.1513671875,3.27734375,3.3702148437499995,3.6183007812500003,4.516724609375009,6.57421875,2977.7364308867127,2977.46484375,2311.30078125,2894.488048828125,2922.0918359375,2938.38330078125,2946.208984375,2961.01513671875,2971.497265625,2977.46484375,2983.27578125,2988.3626953125004,2995.12734375,3006.0087890625,3017.1111328125003,3049.389375,3149.437791015627,6236.5791015625,2905.886350438972,2905.6201171875,2254.5625,2827.1154062500004,2853.128828125,2869.3634765625,2876.4685546875,2890.267578125,2900.2669921875,2905.6201171875,2911.263671875,2916.2103515625,2922.4072265625,2931.8138671875,2941.54189453125,2973.1041015625005,3072.9346718750085,6156.482421875,71.85008044774094,69.7578125,55.90625,65.45557617187501,66.54578125,67.405859375,67.8837890625,68.779296875,69.402734375,69.7578125,70.1060546875,70.5001953125,71.1392578125,77.97890625000005,89.5634765625,101.95736328125001,108.0880761718761,137.126953125,1,"[0, 0, 0, 0, 3199, 0, 0]"
9,5.724535327424914,5.6923828125,4.5556640625,5.0283437499999994,5.2372265625,5.3677734375,5.4404296875,5.5517578125,5.6337890625,5.6923828125,5.7548828125,5.826171875,5.912109375,6.046875,6.148828125,6.3955859375,7.837609375000005,9.5517578125,0.5975541541010175,0.5810546875,0.494140625,0.5244140625,0.533203125,0.544921875,0.55078125,0.5634765625,0.57421875,0.5810546875,0.5888671875,0.5986328125,0.6103515625,0.634765625,0.7533203124999996,0.8876953125,1.0166562500000111,1.8984375,3402.1857161266003,3400.82421875,2660.22265625,3305.62706640625,3363.769921875,3374.148828125,3379.8533203125,3389.37890625,3396.6041015625,3400.82421875,3405.5265625,3410.505859375,3416.5181640624996,3425.3248046875,3433.2470703125,3455.2946484374997,3606.389507812502,5286.0322265625,585.3108017140571,584.568359375,493.7998046875,531.87066015625,550.5183593749999,562.8947265625,571.828515625,579.0068359375,582.4150390625,584.568359375,586.68671875,589.252734375,592.7091796875001,599.52890625,610.011328125,624.3232421875,665.5600039062514,827.7109375,24.221606120753325,23.9912109375,19.595703125,22.286125,22.837734375,23.189453125,23.3576171875,23.650390625,23.8623046875,23.9912109375,24.122265624999997,24.283203125,24.48359375,24.780859375,25.222265625,29.667617187499985,57.74585156250022,68.2822265625,4.2936871076440175,4.2314453125,3.7177734375,3.8075390624999996,3.919921875,4.001953125,4.044921875,4.12109375,4.18359375,4.2314453125,4.2873046875,4.3603515625,4.4501953125,4.577734375,4.70546875,5.100390624999999,11.018847656250514,16.865234375,4124.430862484357,4123.5517578125,3291.5322265625,4030.42045703125,4068.961171875,4088.52734375,4097.1416015625,4109.94921875,4118.4861328125,4123.5517578125,4128.9150390625,4134.4892578125,4141.7724609375,4151.6041015625,4161.5630859375,4187.6869921874995,4376.135378906251,6070.2109375,4022.3339005505804,4021.896484375,3200.9384765625,3929.3087031249997,3967.9523046875,3987.8166015624997,3995.925,4008.8994140625,4017.1330078125,4021.896484375,4026.57109375,4031.8646484375004,4038.446875,4047.896484375,4057.02109375,4084.287578125,4268.261746093751,5958.072265625,102.09696193377647,98.7255859375,80.412109375,93.96455859375,95.64351562499999,96.56328124999999,97.064453125,97.8193359375,98.3427734375,98.7255859375,99.181640625,99.9583984375,105.81054687500001,117.22636718749999,119.2998046875,123.5389453125,141.46683984375045,259.666015625,5,"[0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 4]"
11,6.9267059769341515,6.8544921875,6.201171875,6.251875,6.3768554687500005,6.51708984375,6.5869140625,6.70751953125,6.7978515625,6.8544921875,6.9169921875,6.98828125,7.0771484375,7.23046875,7.3583984375,7.758691406250003,15.711845703125851,70.0146484375,0.6367257592117342,0.62109375,0.5498046875,0.558583984375,0.5693359375,0.58203125,0.58984375,0.603515625,0.6142578125,0.62109375,0.6279296875,0.6357421875,0.646484375,0.6630859375,0.68115234375,0.8530273437500018,1.0197070312500038,31.0146484375,4334.3200631024665,4330.24609375,4176.818359375,4280.6195703125,4291.42841796875,4301.7216796875,4308.0478515625,4318.15234375,4325.486328125,4330.24609375,4335.4501953125,4341.59765625,4349.7041015625,4362.833984375,4375.060546875,4403.00908203125,4603.976679687502,6223.8857421875,756.7535597015315,756.03125,645.888671875,685.8262402343751,708.4099609375,734.166015625,745.8623046875,751.26953125,754.1298828125,756.03125,758.0048828125,760.0400390625,763.21875,769.4306640625,782.3798828125,800.0630859375001,843.4632519531255,1719.83984375,30.690538737794192,30.4580078125,28.6259765625,28.9362109375,29.2771484375,29.5908203125,29.7744140625,30.0791015625,30.3232421875,30.4580078125,30.6064453125,30.77734375,30.9892578125,31.3486328125,31.80859375,36.22177734375001,62.51980468750007,124.751953125,5.490056536627859,5.431640625,4.865234375,4.951025390625,5.07314453125,5.1552734375,5.2041015625,5.29443359375,5.373046875,5.431640625,5.49609375,5.57421875,5.65625,5.7939453125,5.9306640625,6.225878906250001,12.203154296875192,33.5185546875,5265.834967783707,5263.083984375,5048.6494140625,5179.351201171875,5198.9060546875,5221.3486328125,5231.1416015625,5247.3369140625,5256.6962890625,5263.083984375,5269.2392578125,5276.1884765625,5285.98828125,5300.7685546875,5313.60009765625,5345.97783203125,5551.012050781256,7991.203125,5134.817649814566,5131.8779296875,4922.3076171875,5044.548408203125,5071.04931640625,5092.54541015625,5102.443359375,5117.51513671875,5126.380859375,5131.8779296875,5137.9658203125,5144.4091796875,5153.32421875,5167.119140625,5180.6162109375,5213.097460937501,5423.71311523438,7860.4951171875,131.0173179691412,126.7412109375,121.1611328125,121.901298828125,122.98623046875,123.8896484375,124.4033203125,125.33837890625,126.1328125,126.7412109375,128.0400390625,134.091796875,139.2822265625,142.017578125,146.81103515625,154.9033203125,174.68669921875056,196.6494140625,6,"[0, 0, 0, 3, 0, 1600, 0, 1, 0, 1608, 0, 12]"
13,8.649765409689744,8.5478515625,7.67578125,7.846119140625,8.015625,8.15625,8.228125,8.3662109375,8.4765625,8.5478515625,8.623046875,8.7041015625,8.8076171875,8.970117187500001,9.11982421875,9.562460937500004,19.80951367187687,130.0576171875,0.7209109320193753,0.7177734375,0.6416015625,0.6484375,0.6630859375,0.677734375,0.685546875,0.7001953125,0.7109375,0.7177734375,0.724609375,0.732421875,0.7412109375,0.7548828125,0.7685546875,0.7939453125,0.825277343750006,8.59375,5133.74737142063,5129.0546875,5015.765625,5070.162939453126,5083.542695312501,5095.71630859375,5102.860546875,5114.09619140625,5122.7736328125,5129.0546875,5135.765234375,5143.1494140625,5152.4,5166.5298828125,5181.8853515625,5222.1125,5560.625013671881,6606.763671875,921.6129928647487,919.662109375,821.8447265625,867.2534609375,887.2918359375001,906.37353515625,910.47578125,914.689453125,917.7201171875,919.662109375,921.646484375,924.2904296875,928.0451171875001,934.93671875,948.379296875,966.98458984375,993.7044804687538,1849.0498046875,37.205071274219144,36.8671875,34.6708984375,35.180582031250005,35.53208984375,35.8720703125,36.0791015625,36.4228515625,36.693359375,36.8671875,37.03125,37.216015625,37.4841796875,37.890625,38.54853515625,44.2353515625,84.69083398437813,104.494140625,6.509583589965759,6.4326171875,5.8828125,5.965697265625,6.058457031250001,6.14453125,6.1943359375,6.29296875,6.3740234375,6.4326171875,6.501953125,6.5791015625,6.6787109375,6.8193359375,6.9765625,7.445585937500001,14.63582617187515,37.1650390625,6269.648879701593,6265.7119140625,6151.908203125,6179.808744140625,6207.056015624999,6226.719140625,6235.02578125,6249.142578125,6259.411328125,6265.7119140625,6272.88671875,6280.7486328125,6289.858203125001,6304.195703125,6320.00205078125,6361.321484375,6636.055765625045,8682.8837890625,6108.445695491273,6104.724609375,5996.291015625,6023.989708984374,6049.24974609375,6067.25400390625,6075.0966796875,6088.2705078125,6097.9333984375,6104.724609375,6111.474414062501,6119.1583984375,6127.98203125,6142.32109375,6157.9451171875,6198.5578515625,6468.312046875056,8525.572265625,161.20318421032027,160.234375,149.5595703125,150.148333984375,151.42984375,152.43115234375,152.9771484375,154.08349609375,155.508984375,160.234375,162.1875,164.29609374999998,167.8619140625,172.33828125,175.36572265625,193.5953710937502,216.69829296875324,245.392578125,9,"[0, 0, 0, 3, 8, 9, 17, 0, 1, 2, 4, 6, 0, 0, 19, 0]"
15,9.662095666569185,9.623046875,7.4140625,8.5835546875,9.0830078125,9.22265625,9.30595703125,9.4404296875,9.551953125,9.623046875,9.69140625,9.771484375,9.880859375,10.03125,10.173535156249999,10.64453125,13.924874023437546,17.146484375,0.9505750686727106,0.931640625,0.748046875,0.8300615234375,0.857421875,0.8759765625,0.8876953125,0.9072265625,0.9208984375,0.931640625,0.94140625,0.953125,0.96875,0.998046875,1.0428222656249995,1.278486328125,1.6180898437501234,32.6328125,6024.8149198644305,6021.9765625,4475.7509765625,5410.860309570312,5969.868408203125,5986.492529296875,5993.54580078125,6006.72216796875,6016.2298828125,6021.9765625,6028.575,6035.890234375,6045.473828125,6060.95546875,6075.906884765624,6117.15638671875,6248.817058593766,7533.4794921875,1072.3429066051137,1069.8134765625,873.6796875,958.3517939453125,1036.0580859375,1057.0014160156252,1060.54130859375,1064.863037109375,1067.9962890625,1069.8134765625,1071.81953125,1074.29228515625,1077.9318359375002,1087.3603515625,1104.17568359375,1123.8419140625,1159.4999677734427,2523.5478515625,43.29788860790232,43.1083984375,34.1591796875,36.452107421875006,41.664375,42.0552734375,42.26689453125,42.65625,42.9240234375,43.1083984375,43.287109375,43.484375,43.7357421875,44.150390625,44.666943359375,47.9398046875,76.87914746093763,103.47265625,7.693667977888954,7.63671875,6.353515625,6.9701162109374994,7.145341796875,7.26884765625,7.3310546875,7.451904296875,7.5625,7.63671875,7.7119140625,7.8056640625,7.91796875,8.0947265625,8.2626953125,8.630546875,10.720330078125109,40.5615234375,7346.820109647863,7343.765625,5562.2998046875,6510.501827148437,7276.14826171875,7299.672705078125,7308.981054687501,7325.070556640625,7336.024609374999,7343.765625,7351.47734375,7360.61142578125,7371.7025390625,7388.853125,7407.345361328125,7461.553828125,7608.431677734388,10307.7119140625,7158.762053790577,7156.177734375,5418.802734375,6361.995626953125,7092.63705078125,7114.9865234375,7123.75439453125,7138.519775390625,7149.076953125,7156.177734375,7163.468359375,7171.8185546875,7182.0248046875,7198.4658203125,7213.577587890624,7264.1503125,7409.506943359387,10144.8828125,188.0580558572861,183.10107421875,143.4970703125,160.1115322265625,178.16076171875,179.405712890625,180.07548828125,181.238037109375,182.24921875,183.10107421875,185.6380859375,188.79296875,190.5927734375,194.75878906249997,229.55458984374997,235.9163671875,256.363960937507,393.33203125,9,"[0, 0, 5, 7, 16, 2413, 1, 5616, 0, 2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.393462171052631,11.287109375,9.603515625,10.443312500000001,10.646015625,10.81171875,10.90234375,11.0673828125,11.2001953125,11.287109375,11.380859375,11.4765625,11.6046875,11.798828125,11.9794921875,12.7530859375,30.493562500000305,46.5771484375,1.2030791496971596,1.1728515625,0.986328125,1.0390625,1.0634765625,1.0947265625,1.1123046875,1.1396484375,1.16015625,1.1728515625,1.1865234375,1.203125,1.2275390625,1.326171875,1.4365234375,1.5510937499999997,1.9072500000000332,33.1943359375,6890.571809406329,6885.3466796875,5919.44921875,6786.565578125,6814.5837890625,6832.994140625,6843.384765625,6861.2548828125,6876.08515625,6885.3466796875,6894.760546875,6905.43671875,6918.31640625,6937.7748046875,6958.487109375,7037.1913671875,7364.902015625014,10342.451171875,1231.779672978018,1228.9228515625,1038.947265625,1181.4632031249998,1195.407265625,1213.720703125,1219.15390625,1223.6640625,1226.85859375,1228.9228515625,1230.9291015625,1233.460546875,1237.4154296875,1245.8576171875,1265.6099609375,1292.9824609375,1356.253992187501,2522.1298828125,49.93158498459691,49.4287109375,40.7412109375,47.238140625,47.836757812500004,48.2912109375,48.5072265625,48.9169921875,49.251953125,49.4287109375,49.6298828125,49.8515625,50.1552734375,50.7505859375,52.176953125000004,60.12023437499998,96.89694531250296,133.4658203125,9.151506043755221,9.046875,7.818359375,8.3709375,8.528984375,8.638671875,8.7119140625,8.849609375,8.9697265625,9.046875,9.129296875,9.2236328125,9.35,9.5416015625,9.7390625,10.350195312499999,25.768132812501282,51.5048828125,8413.299323993579,8407.9326171875,7318.1455078125,8305.999671875,8330.046484375,8350.5619140625,8361.974218750001,8382.81640625,8398.841796875,8407.9326171875,8417.702734375,8428.89453125,8442.5337890625,8464.040234375,8483.59765625,8571.5625390625,8930.136835937501,11960.7861328125,8194.031114733449,8189.1015625,7120.0283203125,8083.798476562501,8112.3326953125,8133.369921875001,8143.8685546875,8163.8828125,8179.377148437499,8189.1015625,8198.4296875,8209.096875,8222.4494140625,8242.8673828125,8263.25703125,8349.4048828125,8668.39193750002,11732.0107421875,219.26820926012948,216.80859375,171.314453125,205.251140625,206.81449218749998,208.2240234375,208.923046875,210.396484375,212.4599609375,216.80859375,218.8849609375,221.5046875,224.9705078125,233.004296875,249.251953125,263.56843749999996,291.67340625000065,310.6435546875,12,"[0, 0, 8, 0, 0, 1, 4, 7, 808, 2, 3, 9, 10, 0, 0, 4000, 0, 0, 0, 809, 0, 0]"
19,12.535727085342586,12.4375,11.169921875,11.57736328125,11.7373046875,11.924853515625,12.033300781249999,12.218994140625,12.3564453125,12.4375,12.529296875,12.6279296875,12.7509765625,12.947167968750001,13.1240234375,14.092343750000001,21.725033203126834,84.875,1.2082084648083697,1.1923828125,1.017578125,1.0751953125,1.1083984375,1.1337890625,1.1474609375,1.16796875,1.1826171875,1.1923828125,1.2021484375,1.212890625,1.2265625,1.255859375,1.3974121093749998,1.5263671875,1.7794873046875033,6.474609375,7728.314197600428,7722.04296875,7540.2490234375,7634.615720703125,7655.036591796876,7671.915234374999,7681.6400390625,7699.26953125,7713.082226562499,7722.04296875,7731.4490234375,7742.12119140625,7756.033984375001,7777.453320312499,7796.929296875001,7869.927861328125,8192.97936425784,9379.3349609375,1379.6266347020714,1375.90283203125,1312.267578125,1324.860763671875,1340.3672363281248,1362.1431640625,1366.354296875,1370.91455078125,1374.1064453125,1375.90283203125,1378.2302734374998,1381.17041015625,1385.1513671875,1397.9389648437502,1416.26533203125,1443.2823632812501,1519.4409306640725,2356.7998046875,56.21796933967209,55.92138671875,53.525390625,53.8240634765625,54.288681640625,54.6923828125,54.931640625,55.3671875,55.711328124999994,55.92138671875,56.15234375,56.41376953125,56.706835937499996,57.22744140625,58.04658203125,61.833935546875004,101.39866503906293,121.591796875,10.106297239286313,10.033203125,9.20703125,9.284166015625,9.457626953125,9.595703125,9.6748046875,9.828125,9.9521484375,10.033203125,10.12109375,10.2216796875,10.3515625,10.551660156250001,10.708984375,11.16775390625,16.49481640625028,51.2353515625,9435.341942655044,9429.26416015625,9285.76171875,9321.631462890624,9352.75669921875,9373.277685546875,9383.903515625,9404.501953125,9419.221484375,9429.26416015625,9439.2560546875,9450.23212890625,9464.5720703125,9486.865917968751,9510.024755859376,9587.822255859375,9961.76861523439,12071.2041015625,9188.009034431609,9181.59912109375,9007.9580078125,9082.190806640625,9107.473417968751,9127.236572265625,9138.35400390625,9157.614013671875,9172.4759765625,9181.59912109375,9191.4052734375,9202.20908203125,9215.996875,9238.819238281249,9259.45380859375,9337.025029296878,9708.617912109383,11829.9150390625,247.33290822343594,245.888671875,230.802734375,232.5038134765625,234.13498046875,235.63486328125,236.5478515625,238.972900390625,244.3744140625,245.888671875,247.41074218749998,250.32783203125,253.981640625,260.7814453125,266.1474609375,274.79895507812506,312.7670537109429,383.07421875,32,"[0, 0, 2, 3, 15, 2399, 7, 13, 4, 5614, 0, 8, 12, 1, 22, 6, 4808, 0, 798, 898, 2400, 3200, 3199, 4270, 11, 23, 9, 16, 17, 18, 19, 20, 21, 1621, 0, 2398, 0, 0]"
21,14.294141869863301,14.2021484375,12.0498046875,13.2117236328125,13.466513671875001,13.6572265625,13.7646484375,13.9501953125,14.1064453125,14.2021484375,14.302734375,14.4189453125,14.5556640625,14.76845703125,14.965771484375,15.626425781250004,23.90705175781625,93.3779296875,1.4998512715951022,1.4501953125,1.162109375,1.3251572265625,1.3521582031250001,1.37890625,1.392578125,1.41796875,1.4375,1.4501953125,1.4638671875,1.48046875,1.505859375,1.599609375,1.7138183593749998,1.8212890625,2.6977744140625255,62.3486328125,8682.416849192019,8670.27978515625,6642.5078125,8563.226622070311,8592.536806640626,8615.069287109374,8625.996484375,8647.423095703125,8661.51015625,8670.27978515625,8680.067578125,8690.83203125,8705.8705078125,8731.71572265625,8765.428466796875,9005.946064453125,9616.479275390637,12427.7255859375,1546.9059399307594,1541.44091796875,1263.57421875,1492.6950273437499,1509.335224609375,1525.83740234375,1529.49599609375,1535.049560546875,1538.879296875,1541.44091796875,1544.1775390624998,1548.03759765625,1554.2546875,1574.72509765625,1589.8204101562499,1625.04892578125,1721.402079101582,3291.9365234375,62.33149120864433,61.9208984375,50.4296875,59.5152138671875,60.103183593749996,60.57421875,60.8525390625,61.32421875,61.7029296875,61.9208984375,62.1552734375,62.45478515625,62.823046875,63.50458984375,64.73125,70.44956054687502,113.63028515625255,143.869140625,11.577402487892066,11.4853515625,9.5009765625,10.64474609375,10.8369140625,10.9921875,11.07626953125,11.2568359375,11.3955078125,11.4853515625,11.580078125,11.682324218749999,11.8193359375,12.017480468750001,12.212890625,12.728632812500003,25.326257812501694,76.4296875,10596.559585709494,10584.53369140625,8187.6904296875,10454.800096679688,10490.53388671875,10520.019238281251,10533.943359375,10559.1044921875,10574.5693359375,10584.53369140625,10594.712109375,10605.98349609375,10621.73515625,10651.9103515625,10687.481787109375,10943.67611328125,11541.893809570316,14410.4296875,10319.025675960773,10306.82177734375,7979.224609375,10184.605014648438,10218.196503906249,10245.496435546875,10258.0875,10282.6015625,10297.2361328125,10306.82177734375,10317.6646484375,10328.31064453125,10344.3775390625,10373.665625,10406.723779296875,10653.892148437502,11253.686105468762,14101.521484375,277.53390974872104,275.40673828125,208.4658203125,260.4480458984375,262.420263671875,264.15439453125003,265.2169921875,267.44921875,272.7533203125,275.40673828125,278.3775390625,281.60751953125,285.7490234375,292.7119140625,299.14775390625,315.5239355468752,388.42835937500183,485.560546875,30,"[0, 0, 3, 5, 9, 3600, 5500, 5534, 0, 2, 13, 3199, 4002, 4, 10, 0, 11, 17, 1007, 19, 810, 819, 1620, 2420, 4810, 4819, 23, 2310, 0, 22, 3216, 4004, 0, 0, 109, 0, 5498, 5811]"
23,15.545121292197583,15.8583984375,11.1826171875,11.502076171875,11.818613281249998,12.196582031250001,12.640625,15.421875,15.71953125,15.8583984375,15.9962890625,16.1474609375,16.3228515625,16.5771484375,16.8181640625,17.509765625,38.19970507812849,162.98828125,1.4196070737837168,1.431640625,0.9931640625,1.0019941406250001,1.0302734375,1.06640625,1.098828125,1.3876953125,1.4169921875,1.431640625,1.4462890625,1.4609375,1.4775390625,1.5126953125,1.6083984375,1.7512890624999997,1.9271035156250331,52.595703125,9217.599005144124,9541.001953125,7023.302734375,7216.8909921875,7237.8579687500005,7267.45283203125,7301.78125,9502.2744140625,9529.373828125,9541.001953125,9553.065625,9567.5212890625,9587.54375,9624.433984375,9681.313769531249,10074.163125,10551.725410156267,11207.8955078125,1663.1072812810276,1705.8798828125,1354.419921875,1365.264015625,1373.4669921875002,1379.312890625,1386.7384765625002,1695.11865234375,1702.412109375,1705.8798828125,1709.2632812499999,1713.2421875,1718.5755859375,1736.9625,1757.5300781249998,1787.76326171875,1947.915353515635,2992.2705078125,66.96128769211278,68.5341796875,51.361328125,51.609078125,52.55478515625,53.42685546875,54.34453125,67.54248046875,68.20683593749999,68.5341796875,68.8408203125,69.1845703125,69.612890625,70.3486328125,71.40888671875,77.609375,135.50780078125172,189.7744140625,12.548348651073557,12.7060546875,9.296875,9.44524609375,9.666015625,9.93564453125,10.30078125,12.32861328125,12.5771484375,12.7060546875,12.8310546875,12.9658203125,13.1259765625,13.365234375,13.57412109375,14.468671874999998,53.258638671875175,103.1845703125,11279.890442389438,11666.48828125,8754.5361328125,8918.807578125,8941.097109375,8973.80830078125,9010.747851562499,11630.28564453125,11655.32734375,11666.48828125,11679.210546875001,11694.4146484375,11716.2380859375,11754.2021484375,11813.36328125,12207.860761718748,12753.743345703131,13687.1328125,10977.180651134318,11354.625,8520.1123046875,8676.018109375,8695.64310546875,8726.6498046875,8762.1439453125,11315.77197265625,11342.177343750001,11354.625,11366.72265625,11381.51328125,11402.8693359375,11440.60546875,11498.0859375,11896.11673828125,12437.434382812506,13430.623046875,302.70979125511957,307.0654296875,232.0947265625,233.68310937500002,235.69175781250001,243.2392578125,256.24609375,297.65283203125,303.6224609375,307.0654296875,310.6341796875,315.0115234375,319.6240234375,326.794140625,333.31083984375,361.22365234375,399.27629882812624,747.5302734375,47,"[0, 0, 8, 4400, 3, 13, 26, 7, 10, 11, 14, 2011, 5049, 5655, 0, 4, 24, 122, 815, 15, 799, 2, 9, 1463, 5, 3211, 5598, 0, 6, 232, 1614, 2409, 4895, 1607, 4014, 5609, 5611, 1603, 1605, 2403, 2405, 0, 1597, 23, 800, 816, 5480, 3207, 4007, 5607, 0, 25, 0]"


==> data/Workstation/profiling/fastrtps_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,2.504126252766847,1.255859375,0.9443359375,1.0265585937500001,1.07712890625,1.1240234375,1.1474609375,1.1923828125,1.2294921875,1.255859375,1.2900390625,1.341796875,2.435546875,2.712890625,17.975195312499995,19.582148437499995,20.24808593750002,20.443359375,0.2772121326242007,0.130859375,0.0908203125,0.105564453125,0.1123046875,0.1181640625,0.12109375,0.1259765625,0.12890625,0.130859375,0.1337890625,0.1357421875,0.1416015625,0.2841796875,0.291015625,0.31251953124999954,17.69425976562501,17.9990234375,63.837351666256765,63.4560546875,38.5107421875,39.15381640625,40.1171875,45.7080078125,48.827734375,57.39208984375,61.1875,63.4560546875,67.1974609375,70.0419921875,72.29042968750002,76.898828125,80.14941406249999,85.49880859374997,93.02573632812502,404.244140625,58.39486221486104,56.3115234375,39.294921875,39.77675,41.0224609375,42.549609375,45.436914062499994,53.56689453125,55.003125000000004,56.3115234375,62.70234375,64.55039062499999,66.6759765625,68.487109375,69.98388671875,71.66562499999999,78.51669531250089,95.052734375,3.6945053428328416,3.646484375,2.87890625,2.9654179687499997,3.06640625,3.185546875,3.353515625,3.51953125,3.5859375,3.646484375,3.8056640625,3.8818359375,3.9457031250000005,4.029296875,4.1016601562499995,4.2333984375,4.684537109375124,8.66015625,3.3940603416031316,3.4130859375,2.6337890625,2.75312109375,2.83783203125,2.9658203125,3.0759765624999997,3.26953125,3.357421875,3.4130859375,3.466796875,3.5185546875,3.5810546875,3.6583984375,3.7138671875,3.8115429687499995,4.0897871093750195,7.0234375,143.77452182222495,146.0830078125,96.201171875,96.784064453125,105.67177734375,116.0380859375,120.8763671875,131.6103515625,139.6267578125,146.0830078125,151.709765625,154.679296875,158.81093750000002,163.205859375,166.7689453125,175.86906249999996,196.1595605468754,496.0947265625,132.10211795094483,133.8583984375,86.390625,86.8896640625,95.41974609375,105.5181640625,110.21855468749999,120.42333984375,127.528125,133.8583984375,139.5669921875,142.901171875,146.9576171875,150.8359375,154.22783203125,161.94830078124994,179.82173632812564,483.8515625,11.672403871280128,11.033203125,8.5703125,9.700673828125,9.812480468750001,9.9580078125,10.052734375,10.26708984375,10.91328125,11.033203125,11.146289062500001,11.296875,11.873437500000001,12.680078124999993,15.321289062499995,28.054921874999994,31.090539062500145,116.3525390625,0,"[0, 0, 0]"
5,2.889289886515354,2.5419921875,2.2490234375,2.2656162109375,2.31640625,2.377490234375,2.41220703125,2.469482421875,2.5126953125,2.5419921875,2.572265625,2.6005859375,2.6318359375,2.677734375,2.754150390624999,19.785761718750003,21.17977539062501,21.63671875,0.31349057858394525,0.2783203125,0.234375,0.24118457031249999,0.2509765625,0.2607421875,0.2646484375,0.271484375,0.275390625,0.2783203125,0.28125,0.2841796875,0.2880859375,0.294921875,0.306640625,0.44344726562500014,16.543794921875083,17.94921875,141.8912394260055,141.81201171875,120.4931640625,121.22813769531251,125.45916015625001,130.367724609375,133.2328125,137.5,139.9361328125,141.81201171875,143.5439453125,145.47763671875,147.1685546875,149.1248046875,150.76640625,164.006328125,204.73969433594235,455.2158203125,135.25892042254256,136.912109375,110.5849609375,113.079216796875,115.19044921874999,123.10053710937501,125.14599609375,133.989990234375,135.862890625,136.912109375,137.9052734375,138.88740234375,139.8453125,140.80546875,141.58193359375,146.020302734375,160.97250488281267,265.9404296875,8.084783780718041,8.1123046875,7.0869140625,7.1668515625,7.416728515625,7.606005859375,7.7276367187499995,7.9501953125,8.05859375,8.1123046875,8.158203125,8.2060546875,8.2568359375,8.330078125,8.394970703125,8.591523437500001,12.403862304687856,30.7568359375,7.220134984667056,7.2451171875,6.408203125,6.4794658203125,6.576171875,6.798828125,6.9073242187499995,7.0966796875,7.1943359375,7.2451171875,7.2890625,7.3349609375,7.3806640625,7.4443359375,7.505859375,7.681728515625,11.573989257812578,18.8515625,328.4347215558244,329.04052734375,285.4091796875,286.50715527343755,296.59733398437504,305.55703125,311.44951171875,319.97021484375,324.6923828125,329.04052734375,332.33320312499995,335.23896484374995,338.128515625,343.1453125,350.113525390625,361.59552734375,428.7438007812569,661.10546875,295.65785907903245,296.14013671875,255.8701171875,256.7605234375,266.39457031250004,274.9228515625,280.7466796875,287.9404296875,292.448046875,296.14013671875,299.7595703125,302.3552734375,305.0083984375,308.71162109375,312.13095703125,326.06228515624997,362.9497529296904,627.513671875,32.776862476791976,31.7138671875,28.943359375,29.116158203125,29.419658203125003,29.9677734375,30.30302734375,31.1005859375,31.521484375,31.7138671875,32.026953125,32.267578125,32.5263671875,33.33779296875,43.95986328125,48.63285156250001,61.02554492187632,258.220703125,0,"[0, 0, 0, 0, 0]"
7,3.9170559117886348,3.8447265625,3.5283203125,3.5634677734375,3.6092871093750003,3.669921875,3.7099609375,3.77734375,3.822265625,3.8447265625,3.865234375,3.88671875,3.9130859375,3.9627929687500005,4.0341796875,5.058232421875001,21.550833984375004,22.4375,0.3954250198180908,0.3896484375,0.3544921875,0.3583984375,0.3662109375,0.373046875,0.3759765625,0.3818359375,0.38671875,0.3896484375,0.392578125,0.3955078125,0.400390625,0.408203125,0.4169921875,0.48082031250000057,0.5840107421875027,16.71484375,217.58344768936706,217.92333984375,197.052734375,199.4624423828125,201.8026171875,206.35849609375,209.64853515624998,213.3955078125,216.30742187500002,217.92333984375,219.5767578125,221.19501953125,222.698828125,224.3609375,225.998291015625,231.73800781250003,269.12184863281357,359.65625,208.31735298757718,209.03857421875,184.5068359375,187.44234765625,195.28498046875,197.370361328125,201.56689453125,206.966796875,208.3322265625,209.03857421875,209.7734375,210.53193359375,211.22910156249998,212.12021484375,213.013037109375,219.12857421875003,239.42831933594067,428.2060546875,12.283232460989653,12.28515625,11.462890625,11.5917880859375,11.743076171875,11.8984375,11.99521484375,12.150390625,12.23828125,12.28515625,12.3330078125,12.380859375,12.439453125,12.5224609375,12.597119140625,12.85697265625,15.236183593751289,27.5009765625,10.908986069968291,10.9013671875,10.19921875,10.2460498046875,10.44220703125,10.5859375,10.658203125,10.7783203125,10.8583984375,10.9013671875,10.942968749999999,10.990234375,11.041015625,11.123046875,11.1943359375,11.456494140625,15.702412109375029,25.71484375,507.19051264315965,506.47119140625,480.896484375,483.38763476562497,485.604609375,489.42338867187493,493.48828125,499.82421875,503.7728515625,506.47119140625,509.06171874999995,511.4705078125,514.7359375,519.3626953125,527.35498046875,541.410625,591.6107070312605,912.4990234375,453.40550013950894,453.37353515625,428.7529296875,432.1106962890625,434.389384765625,438.05756835937495,441.61103515625,447.405517578125,450.9857421875,453.37353515625,455.823828125,458.00947265625,460.40839843749995,463.55244140625,466.117333984375,477.58271484375,532.8080986328127,838.607421875,53.7850125036507,52.294921875,49.4990234375,49.9491923828125,50.536494140624995,50.943896484375,51.21201171875,51.7451171875,52.076171875,52.294921875,52.5,52.6787109375,52.943359375,53.752636718750004,72.4521484375,75.83619140625,83.97586328125043,285.5830078125,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.220198231112408,5.1806640625,4.9287109375,4.94625,4.997998046875001,5.0498046875,5.0810546875,5.12890625,5.1611328125,5.1806640625,5.201171875,5.2236328125,5.25,5.296875,5.345703125,5.5353027343750005,11.028579101562553,17.0615234375,0.5373601932538359,0.5302734375,0.4912109375,0.4990185546875,0.50390625,0.5107421875,0.5146484375,0.521484375,0.52734375,0.5302734375,0.5341796875,0.5390625,0.544921875,0.5576171875,0.57421875,0.6416503906250002,0.8097412109375348,6.03125,293.1038662819484,293.3984375,271.005859375,272.405869140625,275.872998046875,281.02490234375,283.3369140625,288.189208984375,291.6181640625,293.3984375,294.9873046875,296.845703125,298.5908203125,300.94091796875,303.4453125,314.30405273437503,364.73053710937637,423.6865234375,280.8584881783168,280.41796875,262.6494140625,264.38802734374997,266.259765625,270.522705078125,275.865234375,278.311279296875,279.599609375,280.41796875,281.16796875,282.08544921875,283.779296875,286.80078125,288.71484375,297.008447265625,331.19494140626824,1026.4638671875,16.982791587620913,16.4208984375,15.6025390625,15.677734375,15.8779296875,16.0615234375,16.15625,16.291015625,16.373046875,16.4208984375,16.4716796875,16.52734375,16.5966796875,16.70703125,16.837890625,17.413671875000002,22.668959960937503,3179.4033203125,14.701762763717479,14.6728515625,13.8642578125,13.945302734375,14.116113281250001,14.3388671875,14.4326171875,14.5478515625,14.6201171875,14.6728515625,14.720703125,14.7705078125,14.833984375,14.9404296875,15.083251953125,15.479638671875,20.605781250000064,28.634765625,687.2452473198279,685.79638671875,646.94140625,648.4759716796875,654.63076171875,666.29150390625,670.59130859375,678.040283203125,682.8076171875,685.79638671875,688.4755859375,691.52294921875,695.4365234375,701.80908203125,709.78857421875,730.1575195312502,848.9164550781392,3992.1494140625,611.4044672359698,610.58447265625,575.5439453125,576.7018994140625,581.743505859375,593.231689453125,596.955078125,603.7421875,608.0390625,610.58447265625,613.2294921875,615.6796875,618.7890625,622.9755859375,627.313720703125,646.2695312500001,748.0646679687515,3893.2314453125,75.840780083858,73.765625,71.1279296875,71.3632373046875,71.654248046875,72.33642578125,72.68017578125,73.1923828125,73.5439453125,73.765625,74.0361328125,74.4921875,76.8623046875,78.75244140625,93.963134765625,97.92402343750001,106.08158691406659,471.9482421875,3,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 0]"
11,6.422558446947553,6.384765625,6.0849609375,6.130845703125,6.193359375,6.24609375,6.2763671875,6.3271484375,6.36328125,6.384765625,6.4091796875,6.4345703125,6.4716796875,6.533203125,6.5888671875,6.756132812500001,12.01617187500004,19.5458984375,0.665587940537832,0.65625,0.6103515625,0.61716015625,0.623046875,0.6328125,0.63671875,0.6455078125,0.6513671875,0.65625,0.662109375,0.66796875,0.67578125,0.69140625,0.7080078125,0.7628320312500003,1.0054843750000444,6.98046875,370.5676620633769,370.0751953125,344.65234375,347.03957421875,352.39826171875,359.18017578125,361.7259765625,365.97216796875,368.584375,370.0751953125,371.7015625,373.5447265625,375.669921875,379.0208984375,382.1462890625,393.4755859375001,443.7864785156364,524.8818359375,353.8127394511024,352.8076171875,336.57421875,338.41088671875,346.33083984375,348.996875,349.8892578125,351.20849609375,352.1833984375,352.8076171875,353.4990234375,354.42988281249995,356.1208984375,359.2123046875,361.571875,369.4077734375,398.8899785156358,478.9384765625,20.604620394970354,20.5009765625,19.771484375,19.889566406249997,20.05259765625,20.166015625,20.2373046875,20.3544921875,20.4462890625,20.5009765625,20.556640625,20.6162109375,20.6962890625,20.8349609375,21.00166015625,26.014433593750006,28.34235351562526,36.787109375,18.533601938314263,18.447265625,17.6298828125,17.860146484374997,18.010332031249998,18.1279296875,18.2021484375,18.3134765625,18.3935546875,18.447265625,18.4951171875,18.556640625,18.6337890625,18.755859375,18.892578125,23.07468750000001,26.9917421875004,32.0498046875,867.3640751250105,865.638671875,829.0810546875,832.62346875,839.67443359375,849.0947265625,853.0498046875,858.869140625,862.7505859375,865.638671875,868.2365234375,871.1435546875,875.2056640625001,883.9568359375,892.59306640625,911.6751171875001,1001.7846582031488,1167.11328125,770.6067702352493,769.748046875,737.6806640625,740.97702734375,746.410390625,755.29189453125,759.0513671875,764.36328125,767.7462890625,769.748046875,771.9722656250001,774.3957031250001,777.3255859375,781.5517578125,786.5188476562499,804.4079296875001,879.0492734375126,1055.197265625,96.75730488976114,93.8564453125,90.8779296875,91.248810546875,92.02791015625,92.4923828125,92.7349609375,93.1884765625,93.5775390625,93.8564453125,94.1919921875,94.962109375,98.35468750000001,102.88066406250002,118.62724609375,123.23785156250001,133.54648632812504,361.10546875,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 0]"
13,7.906108794774894,7.8720703125,6.4892578125,7.5910693359375,7.6591796875,7.724609375,7.7568359375,7.810546875,7.849609375,7.8720703125,7.8955078125,7.921875,7.9580078125,8.013671875,8.0615234375,8.26591796875,14.00582031250002,19.388671875,0.8133780397633914,0.8046875,0.734375,0.759765625,0.767578125,0.7763671875,0.78125,0.791015625,0.798828125,0.8046875,0.8095703125,0.8173828125,0.828125,0.8447265625,0.8671875,0.94921875,1.1659326171875009,6.66015625,443.15279560672036,442.673828125,369.3115234375,422.2609033203125,425.348779296875,432.095703125,434.32470703125,437.816162109375,440.794921875,442.673828125,444.240234375,446.0224609375,448.2685546875,451.34716796875,454.615966796875,468.0263183593745,556.6816259765651,773.9091796875,424.7958774171767,423.88818359375,336.6572265625,406.1795263671875,409.001220703125,419.5830078125,420.8798828125,422.2275390625,423.2119140625,423.88818359375,424.6337890625,425.765625,427.712890625,430.076171875,432.320556640625,441.45908203125,500.68353515625245,706.115234375,25.040710268700707,24.939453125,20.10546875,24.0612939453125,24.367578125,24.5654296875,24.65234375,24.7919921875,24.884765625,24.939453125,24.9970703125,25.064453125,25.1572265625,25.3037109375,25.4951171875,30.246191406249995,32.83304687500049,40.302734375,22.298658518269388,22.2197265625,18.201171875,21.289082031249997,21.568603515625,21.8427734375,21.927734375,22.065673828125,22.1630859375,22.2197265625,22.279296875,22.3427734375,22.42578125,22.57373046875,22.71484375,26.365136718749977,29.988808593750576,68.6923828125,1042.1458893875288,1040.1044921875,866.23046875,1003.2226318359375,1014.058544921875,1023.51025390625,1027.71142578125,1033.186767578125,1037.525390625,1040.1044921875,1043.162109375,1046.34423828125,1050.2802734375,1057.3154296875,1063.96728515625,1089.2282226562497,1219.051259765636,1614.7822265625,924.0075286454054,922.77734375,751.4990234375,890.6094384765624,899.754345703125,908.3359375,912.39453125,917.51220703125,920.7685546875,922.77734375,924.884765625,927.41357421875,930.1708984375,934.69140625,939.7041015625,963.4849121093748,1085.756274414074,1468.8623046875,118.13836074212331,114.67236328125,105.513671875,111.81193359375,112.4978515625,113.1865234375,113.4375,113.894775390625,114.3134765625,114.67236328125,115.47265625,119.89697265625,123.1171875,128.111328125,131.212890625,136.16376953124995,148.29455566406273,486.978515625,13,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0, 0, 0, 8, 9, 0, 0, 10, 11, 12, 0, 0]"
15,9.034827145549212,9.0087890625,8.21875,8.7193310546875,8.7958984375,8.852783203125,8.888671875,8.94140625,8.9833984375,9.0087890625,9.0380859375,9.072265625,9.115234375,9.1787109375,9.245849609375,9.430566406249998,11.093984375000218,35.0791015625,0.981394767447831,0.97265625,0.904296875,0.9151220703125,0.927587890625,0.9384765625,0.9443359375,0.95703125,0.9658203125,0.97265625,0.9794921875,0.98828125,1.001953125,1.0263671875,1.05078125,1.1261230468749996,1.417099609375029,1.884765625,514.79092929726,513.94287109375,458.5849609375,491.98472167968754,494.70830078125005,500.261474609375,503.08251953125,508.379638671875,511.5927734375,513.94287109375,516.30078125,518.38134765625,520.8876953125,524.73974609375,527.759765625,548.6435546874997,681.2509667968873,1042.017578125,494.55328379169407,493.27734375,434.873046875,478.36450683593745,487.3671875,489.6904296875,490.419921875,491.697509765625,492.666015625,493.27734375,493.982421875,494.783203125,495.765625,497.64111328125,500.241455078125,515.967626953125,602.594287109381,2315.876953125,29.085604865418585,29.00439453125,25.509765625,28.345639648437498,28.493994140625002,28.642822265625,28.7138671875,28.8408203125,28.939453125,29.00439453125,29.0771484375,29.1513671875,29.2578125,29.45068359375,29.666748046875,30.37890625,36.30211914062507,53.396484375,25.984925058535985,25.9248046875,20.646484375,25.2448876953125,25.40009765625,25.533447265625,25.615234375,25.7568359375,25.859375,25.9248046875,25.99609375,26.0751953125,26.18359375,26.349609375,26.515380859375,26.904492187499997,31.098261718750194,83.7998046875,1214.6280274079343,1211.0869140625,1071.3154296875,1179.5408593749999,1185.607861328125,1192.396484375,1196.3154296875,1203.134033203125,1208.1064453125,1211.0869140625,1214.6455078125,1218.45166015625,1223.814453125,1232.13232421875,1240.20068359375,1289.2895507812498,1433.6261962890678,3310.0849609375,1074.4309649259058,1072.3681640625,949.765625,1045.015,1049.705126953125,1056.27587890625,1059.70751953125,1065.59326171875,1069.8291015625,1072.3681640625,1074.7294921875,1077.4404296875,1080.998046875,1085.88330078125,1092.246826171875,1135.8854003906242,1282.8293896484422,3153.5576171875,140.19706248202843,136.3154296875,121.33984375,133.4442626953125,134.10908203125,134.60205078125,134.8720703125,135.404296875,135.904296875,136.3154296875,137.037109375,138.87939453125,147.443359375,153.77880859375,156.9482421875,161.40073242187498,184.58815917969463,546.609375,13,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7, 8, 9, 10, 11, 12, 0, 0, 0, 0, 0]"
17,10.65707721356343,10.58203125,9.154296875,10.202931640625,10.31232421875,10.39072265625,10.4326171875,10.4990234375,10.5498046875,10.58203125,10.6171875,10.6552734375,10.7109375,10.794921875,10.8828125,11.30796875,27.879595703125748,29.3330078125,1.1142235356948855,1.1025390625,1.02734375,1.04296875,1.056640625,1.068359375,1.0732421875,1.0859375,1.095703125,1.1025390625,1.1103515625,1.119140625,1.1318359375,1.154296875,1.177734375,1.2587890625,1.6788593750000587,18.8037109375,590.6453256557643,589.8544921875,485.9609375,560.318958984375,570.9394140625,575.79306640625,579.2431640625,584.55322265625,588.0171875,589.8544921875,591.8009765625,593.8814453125,596.72890625,601.26015625,605.1667968749999,621.5143945312501,716.2140644531253,955.1298828125,566.6611499509025,565.16015625,482.3740234375,554.019326171875,559.07990234375,560.548046875,561.3849609375,562.98486328125,564.248828125,565.16015625,566.2591796875,567.6755859375,569.5751953125,572.3697265625,575.73671875,588.5201171875001,662.4818730468834,1182.4208984375,33.28982589341676,33.1435546875,28.8671875,32.30360546875,32.56623046875,32.72666015625,32.8076171875,32.9541015625,33.0703125,33.1435546875,33.220703125,33.3115234375,33.4267578125,33.6494140625,33.91103515625,38.974941406250004,43.91056054687548,67.0322265625,29.584199665980695,29.4599609375,24.6513671875,28.62837890625,28.84357421875,29.0126953125,29.096875,29.2578125,29.381640625000003,29.4599609375,29.5498046875,29.6494140625,29.775390625,29.982421875,30.20302734375,34.720058593750004,36.84851367187571,49.228515625,1393.161530749885,1388.955078125,1167.298828125,1357.5853749999999,1363.9985546875,1369.67939453125,1373.80234375,1380.662109375,1385.705078125,1388.955078125,1392.59140625,1397.08671875,1404.3796875,1416.5142578125,1426.20869140625,1459.0235937500004,1664.5415996093986,2188.4755859375,1231.9518019153227,1230.0146484375,1035.607421875,1201.02617578125,1208.5294921875,1213.0537109375,1216.5912109375,1223.1845703125,1227.52421875,1230.0146484375,1232.632421875,1235.6142578125,1239.1634765625,1245.388671875,1253.06630859375,1283.87044921875,1470.1441914062857,1996.21484375,161.2097288345625,156.6787109375,131.69140625,153.526412109375,154.1480859375,154.6865234375,154.95703125,155.5419921875,156.135546875,156.6787109375,157.630078125,159.6404296875,161.96035156250002,182.6923828125,186.324609375,191.541328125,205.66593554687503,322.1943359375,10,"[0, 0, 0, 0, 0, 0, 0, 0, 6, 7, 8, 9, 10, 0, 0, 0, 0, 0, 11, 12, 13, 14, 15]"
19,11.87139855441128,11.81640625,11.2265625,11.446679687500001,11.5302734375,11.61328125,11.6572265625,11.73046875,11.7841796875,11.81640625,11.8525390625,11.89453125,11.951171875,12.03515625,12.1220703125,12.593554687499996,18.65679687500004,34.9951171875,1.2501198019445814,1.23046875,1.1376953125,1.1494921875,1.1650390625,1.1796875,1.1875,1.205078125,1.21875,1.23046875,1.2431640625,1.2607421875,1.283203125,1.3232421875,1.3671875,1.4792968749999993,1.9730078125000077,7.517578125,667.7496784939772,665.9130859375,555.3056640625,636.3880859374999,643.6560546875,651.7890625,655.0849609375,660.4599609375,663.896484375,665.9130859375,668.1494140625,670.5361328125,673.3701171875,678.3876953125,684.0654296875,729.7873046874997,857.0779296875019,1058.4287109375,639.5213637700933,637.3115234375,567.861328125,624.07421875,630.3806640624999,632.2919921875,633.2236328125,634.94921875,636.3388671875,637.3115234375,638.5224609375,640.048828125,642.107421875,645.0830078125,649.1298828125,684.03671875,828.2362109375374,1131.5361328125,37.56785190295593,37.3623046875,34.3701171875,36.53734375,36.739648437499994,36.9150390625,36.998046875,37.154296875,37.2822265625,37.3623046875,37.447265625,37.5634765625,37.7138671875,38.0234375,38.4365234375,42.53906249999997,49.447968750000065,161.0576171875,33.3670776547854,33.220703125,28.5205078125,31.24234375,32.5552734375,32.7255859375,32.8232421875,33.0,33.130859375,33.220703125,33.3115234375,33.44140625,33.6015625,33.8369140625,34.0810546875,37.46249999999999,41.93394531250001,169.5234375,1574.7881969068615,1569.92578125,1382.0458984375,1524.8690625,1538.599609375,1547.84375,1552.6201171875,1560.244140625,1565.984375,1569.92578125,1574.2568359375,1579.0517578125,1585.2119140625,1595.0498046875,1606.56640625,1692.8769531249995,1946.6774609375134,2466.0517578125,1391.3274901781676,1387.298828125,1204.0419921875,1349.1983203125,1361.2373046875,1369.8076171875,1373.7509765625,1379.9765625,1384.552734375,1387.298828125,1390.4853515625,1393.8330078125,1398.2802734375,1406.1220703125,1415.0556640625,1500.7470703124998,1739.1682031250286,2279.69921875,183.46070672869388,178.7041015625,157.837890625,174.1528515625,174.9498046875,175.6171875,176.0908203125,176.9658203125,177.7939453125,178.7041015625,180.9658203125,187.1474609375,193.2353515625,196.025390625,198.2939453125,206.15761718749997,229.50679687500119,633.60546875,18,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0, 0, 0, 8, 9, 10, 11, 12, 13, 0, 0, 0, 14, 15, 16, 0, 0, 0, 17]"
21,13.298790830761316,13.2412109375,12.0771484375,12.834056640625,12.921875,13.0126953125,13.060546875,13.1396484375,13.201171875,13.2412109375,13.282617187500001,13.3330078125,13.39453125,13.49609375,13.5986328125,14.073320312500002,20.010634765625007,27.443359375,1.5078637795781893,1.4912109375,1.3896484375,1.3985097656249998,1.4169921875,1.43359375,1.4443359375,1.462890625,1.48046875,1.4912109375,1.5029296875,1.5185546875,1.5390625,1.57421875,1.60546875,1.702441406250001,2.480980468750028,8.435546875,745.4370289994856,743.9482421875,628.673828125,719.041599609375,727.43251953125,730.70849609375,733.311328125,738.837890625,742.2021484375,743.9482421875,745.9037109375,748.2619140625,751.1474609375,755.97578125,761.15,787.46318359375,939.6026679687503,1241.1826171875,711.2675860018004,709.5009765625,642.7841796875,694.04465625,700.87646484375,703.387109375,704.472265625,706.541015625,708.1720703125,709.5009765625,710.8693359375,712.3923828125,714.3273437500001,717.538671875,721.25048828125,747.1040234375,900.971503906251,1023.0166015625,41.79554301697531,41.59375,37.6416015625,40.694009765625,40.89330078125,41.08203125,41.1748046875,41.35302734375,41.494140625,41.59375,41.697265625,41.8240234375,42.0041015625,42.333593750000006,42.74921875,47.5166015625,53.872443359375055,66.4814453125,37.327278324331274,37.1826171875,31.302734375,36.21108007812499,36.451171875,36.6318359375,36.7451171875,36.9248046875,37.0787109375,37.1826171875,37.2880859375,37.4150390625,37.578515625,37.853125,38.119140625,42.4981640625,46.67000781250026,56.2705078125,1756.3171019804527,1752.068359375,1563.6748046875,1715.516791015625,1725.04802734375,1731.1029296875,1734.8134765625,1742.5380859375,1748.40625,1752.068359375,1756.0185546875,1760.5941406250001,1766.73828125,1776.6267578124998,1787.7701171875,1851.8276953125,2183.878056640631,2360.66015625,1550.6340909529322,1547.1416015625,1387.9814453125,1515.7266074218749,1525.4986914062501,1530.86767578125,1533.9865234375002,1539.75244140625,1544.2666015625,1547.1416015625,1550.1205078125,1553.53359375,1557.7884765625,1565.88828125,1575.19912109375,1632.78078125,1927.0155332031266,2122.94140625,205.68301102752056,202.9873046875,175.693359375,195.854021484375,196.4496875,197.34736328124998,197.8474609375,199.14453125,201.4990234375,202.9873046875,205.3232421875,207.7802734375,211.9513671875,218.2578125,221.32421875,227.79560546875,257.6062089843755,657.9345703125,23,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 0, 0, 13, 14, 15, 16, 17, 18, 19, 0, 0, 20, 21, 22, 23, 0, 0]"
23,14.335974827116512,14.3212890625,10.447265625,10.4589140625,10.6871484375,12.95078125,14.0283203125,14.1728515625,14.263671875,14.3212890625,14.3779296875,14.458984375,14.5685546875,14.7818359375,15.64375,17.16105468749999,22.303445312500045,42.7666015625,1.70495419242456,1.6396484375,1.1318359375,1.1549921875,1.2125390624999999,1.5419921875,1.5634765625,1.595703125,1.6220703125,1.6396484375,1.66015625,1.685546875,1.728515625,1.859375,2.3042968750000004,2.780859374999997,3.7154218750012493,17.849609375,821.0862146702117,818.884765625,591.5703125,598.3940234375,616.05015625,735.5408203125,804.0134765625,811.744140625,816.118359375,818.884765625,821.7125000000001,825.0958984375001,830.438671875,848.1287109375,926.9521484375,1003.8463281249999,1210.8810312500186,1501.7958984375,786.7221357986693,781.576171875,576.251953125,577.59015234375,583.1849609374999,679.0888671875,774.6888671875,777.78515625,779.8802734375,781.576171875,783.5277343749999,786.026953125,789.375390625,804.7716796875,930.992578125,1018.4781640624999,1134.0028632812657,1341.94921875,45.58999043901928,45.6708984375,33.544921875,33.70175390625,34.29875,40.6083984375,44.996875,45.3232421875,45.5263671875,45.6708984375,45.833984375,46.05625,46.4326171875,47.196875000000006,48.463085937500004,52.635156249999994,69.48438281250027,92.37890625,41.02931128195725,40.890625,29.88671875,30.3115234375,30.8274609375,36.8642578125,40.180859375,40.52734375,40.7427734375,40.890625,41.0580078125,41.25390625,41.527539062500004,42.2427734375,46.4421875,50.06917968749998,61.15727734375124,81.9443359375,1935.2608846199182,1929.6962890625,1405.9912109375,1418.4686484375,1447.581484375,1697.67421875,1904.068359375,1916.3837890625,1924.476171875,1929.6962890625,1935.4054687500002,1942.83359375,1952.865625,1994.4337890625004,2203.6869140625004,2365.8287499999997,2765.522132812581,3623.7880859375,1710.4685812093985,1703.390625,1243.583984375,1254.30502734375,1274.3771875,1504.0115234375,1682.607421875,1693.3154296875,1699.543359375,1703.390625,1707.6328125,1712.7353515625,1721.7687500000002,1761.6568359375,1974.8820312500006,2117.062578124999,2444.7449296876,2757.57421875,224.7923034105197,223.216796875,162.4072265625,163.21936718749998,167.3016015625,194.3181640625,217.40957031250002,219.2705078125,221.64296875,223.216796875,224.90234375,229.22050781250002,236.0765625,241.7234375,245.1740234375,254.92074218749997,294.7923125000027,1406.298828125,34,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7, 8, 9, 10, 11, 0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 0, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33]"


==> data/Workstation/profiling/fastrtps_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.2857200271048532,1.291015625,0.9541015625,0.986806640625,1.048828125,1.0966796875,1.1298828125,1.216796875,1.267578125,1.291015625,1.31640625,1.3466796875,1.375,1.4162109374999998,1.4453125,1.515625,1.8685488281250437,2.59375,0.13061695564846695,0.12890625,0.1025390625,0.1064453125,0.11328125,0.1181640625,0.1220703125,0.1259765625,0.1279296875,0.12890625,0.130859375,0.1337890625,0.13671875,0.140625,0.1435546875,0.16015625,0.189453125,0.5419921875,360.53208789991186,362.7392578125,327.404296875,330.065939453125,333.70875,337.24267578125,340.0396484375,351.2578125,357.8037109375,362.7392578125,365.6490234375,368.6845703125,372.63789062499995,375.62734375,378.01914062500003,383.78912109375,414.85260156250155,648.462890625,87.09353223889163,89.9345703125,65.4521484375,66.46160156250001,68.2399609375,72.59716796875,78.8564453125,80.3701171875,82.46875,89.9345703125,91.4783203125,92.4794921875,93.67070312500002,95.9115234375,97.4564453125,102.89896484374997,123.77018750000059,424.474609375,4.594713753023036,4.646484375,3.6953125,3.7535996093749997,3.87689453125,4.115234375,4.2548828125,4.3759765625,4.509765625,4.646484375,4.7275390625,4.7802734375,4.83203125,4.9015625,4.9571289062499995,5.1250195312499995,5.947794921875299,14.08203125,3.785977017236432,3.845703125,2.861328125,2.9131816406250004,3.044921875,3.36806640625,3.498828125,3.63671875,3.7587890625,3.845703125,3.89453125,3.9326171875,3.970703125,4.0166015625,4.0537109375,4.162148437499999,4.912617187500242,9.447265625,469.2514338608276,470.6787109375,419.30078125,421.63923828124996,428.83373046875005,437.80898437499997,445.267578125,454.947265625,463.826171875,470.6787109375,475.678515625,479.6892578125,485.01484375,491.74726562499995,496.92685546875003,509.0428906249999,556.959832031253,1115.7978515625,457.42264789181627,458.7978515625,407.29296875,410.774220703125,417.74162109375,426.76162109375,434.0904296875,443.43212890625,452.19472656249997,458.7978515625,464.0390625,467.61484375,472.5970703125,479.324609375,484.27958984375,494.9251953124998,540.6795019531285,1099.1103515625,11.828785969011314,11.6435546875,10.158203125,10.220453125,10.37888671875,10.546875,10.64453125,10.87841796875,11.4736328125,11.6435546875,11.80078125,11.9736328125,12.183007812500001,12.6494140625,15.469824218749995,17.473769531249975,20.590787109375125,25.9150390625,0,"[0, 0, 0]"
5,3.3699024707242873,3.3056640625,2.705078125,2.775390625,2.92576171875,3.0263671875,3.0849609375,3.19140625,3.26171875,3.3056640625,3.353515625,3.4091796875,3.4873046875,3.62109375,3.7383789062499995,4.3418164062499764,10.108453125000011,18.1416015625,0.31393725126062677,0.3056640625,0.23046875,0.236326171875,0.244140625,0.2529296875,0.2626953125,0.298828125,0.302734375,0.3056640625,0.3076171875,0.310546875,0.314453125,0.3203125,0.345703125,0.5986328125,1.3983769531251866,7.5078125,769.9809455547279,770.423828125,584.5009765625,731.67971875,740.9075195312499,748.39697265625,752.0998046875,761.3740234375,767.6626953125,770.423828125,773.0501953125,775.793359375,779.6357421875,784.5597656250001,790.00205078125,807.827734375,857.1162949218799,1550.6484375,204.14843863951285,204.6953125,161.9375,181.670505859375,187.2997265625,189.881640625,191.40390624999998,199.71923828125,203.0556640625,204.6953125,206.1794921875,207.63984375,209.56582031250002,212.742578125,216.29169921874998,231.22134765624997,284.2564492187513,1079.640625,10.441022071386898,10.359375,8.1611328125,9.261685546875,9.47361328125,9.704003906250001,9.8359375,10.1162109375,10.2734375,10.359375,10.4462890625,10.536718749999999,10.6376953125,10.809765624999999,11.007031249999997,16.010214843749964,19.638876953125042,29.5048828125,8.94031915475496,8.8818359375,6.9970703125,7.730462890625,7.9169335937500005,8.1982421875,8.4013671875,8.666015625,8.7998046875,8.8818359375,8.9521484375,9.0361328125,9.142578125,9.3095703125,9.518749999999997,12.934707031249996,16.78262890625028,28.8798828125,1033.5192058376917,1032.267578125,792.0322265625,984.053826171875,993.24748046875,1002.83017578125,1008.980078125,1019.1669921875,1027.118359375,1032.267578125,1037.3302734375,1042.3884765625,1048.101953125,1056.2900390625,1064.67724609375,1102.5501953125,1224.1816992187557,2738.73828125,997.1945651423674,996.0068359375,764.7080078125,949.3011582031249,959.65259765625,968.50419921875,974.24609375,983.76904296875,991.333203125,996.0068359375,1000.75390625,1005.716015625,1010.84453125,1018.4568359375,1025.80146484375,1062.2294335937497,1181.7985449218795,2686.53125,36.32464069532422,35.1181640625,27.32421875,31.628833984375,32.460859375,33.12197265625,33.5103515625,34.33544921875,34.83828125,35.1181640625,35.37890625,35.685546875,36.129296875,39.384765625,49.75673828124999,54.57630859374997,61.15303320312554,138.1494140625,0,"[0, 0, 0, 0, 0]"
7,5.608420935934891,5.55078125,4.810546875,4.9479091796875,5.079755859375,5.218212890625,5.28515625,5.3994140625,5.4921875,5.55078125,5.6103515625,5.68974609375,5.7861328125,5.92392578125,6.0634765625,6.453115234374997,13.71608886718751,15.3037109375,0.512461198351419,0.48828125,0.396484375,0.41793652343750004,0.4560546875,0.46484375,0.46875,0.4765625,0.4833984375,0.48828125,0.4951171875,0.5087890625,0.52734375,0.548828125,0.654296875,0.8232421875,1.1251503906250058,8.0029296875,1222.4116325059995,1221.6259765625,1178.310546875,1185.31918359375,1193.074697265625,1202.0903808593748,1207.0462890625,1214.37890625,1218.929296875,1221.6259765625,1224.505859375,1227.45107421875,1231.4341796875,1237.13720703125,1242.5412109375002,1264.8179785156249,1328.62161914064,1503.4404296875,379.3394986109662,379.0458984375,351.4560546875,353.7056884765625,356.961513671875,362.103662109375,370.18623046875,375.202880859375,377.612109375,379.0458984375,380.5384765625,382.09755859375,384.1037109375,387.44052734375003,392.596533203125,413.18285156249993,464.06896582031357,665.6787109375,17.866655200073037,17.810546875,16.2763671875,16.3964736328125,16.71658203125,17.0810546875,17.24599609375,17.5087890625,17.7001953125,17.810546875,17.9267578125,18.0576171875,18.2197265625,18.47080078125,18.75703125,19.936728515625,22.218527343750104,29.4541015625,16.644121387207846,16.587890625,14.994140625,15.1112421875,15.505751953125,15.86611328125,16.033203125,16.296875,16.474609375,16.587890625,16.7080078125,16.8388671875,16.9953125,17.234375,17.453662109375,18.531660156249995,22.69684765625002,24.642578125,1710.3976355449186,1707.8525390625,1642.4091796875,1653.2633818359375,1665.3060644531251,1678.631298828125,1685.75712890625,1696.768798828125,1703.887890625,1707.8525390625,1712.21953125,1717.4253906249999,1723.74609375,1734.65,1747.807763671875,1790.8658496093751,1907.1884140625002,2177.3369140625,1642.382789838533,1640.75634765625,1579.1748046875,1590.5986396484375,1601.2605859375,1613.51904296875,1620.35078125,1630.701904296875,1637.3375,1640.75634765625,1644.6283203125,1648.911328125,1654.0714843750002,1661.94833984375,1671.917724609375,1716.95935546875,1829.9701289062539,2103.384765625,68.01484570638564,66.01708984375,61.0615234375,61.4495068359375,62.353974609375,63.461376953125,64.2017578125,65.170166015625,65.6958984375,66.01708984375,66.3529296875,66.73994140625,67.3408203125,70.24794921875001,92.855224609375,98.12052734375,103.71970703125007,107.5859375,2,"[0, 0, 0, 0, 0, 0, 7, 8]"
9,7.9980687249540825,7.943359375,6.990234375,7.214761718749999,7.3690234375,7.4994140625,7.576171875,7.7333984375,7.8583984375,7.943359375,8.0224609375,8.119140625,8.244140625,8.4189453125,8.589453124999999,9.150390624999996,13.643539062500356,16.376953125,0.9134265685005845,0.8623046875,0.7216796875,0.75487109375,0.7908984375000001,0.822265625,0.830078125,0.84375,0.853515625,0.8623046875,0.875,0.896484375,0.9521484375,1.0771484375,1.1685546874999995,1.365234375,2.8629921875003923,6.0263671875,1735.007985179861,1735.1357421875,1690.103515625,1696.13896484375,1704.8214453125,1713.664453125,1718.4263671875,1726.392578125,1731.95625,1735.1357421875,1738.23671875,1741.3689453125003,1744.9685546874998,1750.0873046875,1754.8205078125002,1769.8481640624998,1824.9981953125034,1889.4619140625,596.9583621404868,597.1572265625,546.5869140625,559.9608789062501,567.8962109375,580.126171875,589.2857421875,593.1484375,595.6408203125,597.1572265625,598.69453125,600.5240234375,602.6697265625,605.9943359375,609.20546875,617.0690234375,633.8629531250017,832.2490234375,25.95307396242069,25.794921875,24.0810546875,24.32762109375,24.6284375,24.9369140625,25.116796875,25.443359375,25.65625,25.794921875,25.944140625,26.116796875,26.3259765625,26.6708984375,27.134375,31.121015625,32.75509375000001,45.3681640625,23.573279038915093,23.4482421875,21.3603515625,21.6810078125,22.2771484375,22.6845703125,22.8486328125,23.1201171875,23.32421875,23.4482421875,23.57890625,23.716796875,23.892578125,24.180859374999997,24.554882812499997,28.763242187499998,31.137046875000166,40.912109375,2491.4885219256134,2490.7998046875,2407.3544921875,2431.5977187500002,2444.4716015625,2461.7033203125,2468.7443359375,2479.4501953125,2486.703125,2490.7998046875,2494.9275390625,2499.345703125,2505.347265625,2514.163671875,2523.011328125,2545.4342578124997,2628.847738281256,2887.6728515625,2390.404195615138,2390.572265625,2309.291015625,2336.78366015625,2347.3798046875,2363.5884765625,2370.30546875,2380.2080078125,2386.8994140625,2390.572265625,2393.9751953125,2397.8564453125,2402.194140625,2408.76484375,2415.978125,2436.1928124999995,2523.6114960937584,2784.453125,101.08432631047546,97.8271484375,91.70703125,93.01442578125,94.34503906249999,95.4779296875,95.9638671875,96.7548828125,97.35468750000001,97.8271484375,98.4099609375,99.6443359375,105.0728515625,112.025390625,120.23320312499999,126.2668359375,132.54265234375015,201.4228515625,9,"[0, 0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 6, 7, 8, 9]"
11,9.888563223041263,9.814453125,8.08203125,9.011904296874999,9.197119140625,9.332275390625,9.41162109375,9.591796875,9.7255859375,9.814453125,9.9111328125,10.0087890625,10.1279296875,10.3095703125,10.4951171875,11.491308593749988,19.379516601562685,20.984375,1.0707808780383394,1.0185546875,0.8466796875,0.8788330078125001,0.9208984375,0.9453125,0.9599609375,0.9853515625,1.0048828125,1.0185546875,1.0380859375,1.0703125,1.158203125,1.263671875,1.337646484375,1.5413085937499993,2.193681640625007,11.41015625,2153.790539579331,2151.90625,1714.990234375,2116.8145458984372,2126.856787109375,2133.89990234375,2138.32861328125,2144.689697265625,2149.1650390625,2151.90625,2154.9638671875,2158.26708984375,2162.3154296875,2168.6025390625,2174.752685546875,2199.02041015625,2292.6198144531313,5100.552734375,771.1591539112095,770.390625,636.8515625,721.1635791015625,739.9840820312501,760.332763671875,762.6318359375,765.97119140625,768.55859375,770.390625,772.4560546875,774.67529296875,777.5029296875,781.6982421875,784.775390625,792.7323242187499,832.2781689453135,1206.173828125,32.42660348103909,32.1982421875,26.5341796875,30.3420556640625,30.921728515625,31.236328125,31.43017578125,31.783447265625,32.0361328125,32.1982421875,32.3759765625,32.5634765625,32.8076171875,33.244140625,33.81201171875,41.10390624999992,45.26914062500078,51.4404296875,30.041038791033245,29.8779296875,25.642578125,28.414960937500002,28.737402343750002,29.0146484375,29.19970703125,29.5078125,29.7421875,29.8779296875,30.0205078125,30.17333984375,30.3759765625,30.68408203125,31.060546875,36.20751953124997,41.06178222656261,45.8720703125,3129.5064271059555,3125.55029296875,2531.380859375,3073.9250927734374,3093.7990234375,3104.0927734375,3108.40625,3116.380126953125,3121.912109375,3125.55029296875,3129.451171875,3134.0234375,3140.25390625,3153.02978515625,3168.531982421875,3198.3030273437494,3337.4107910156454,6141.884765625,2998.3766798636925,2996.3974609375,2426.205078125,2946.97021484375,2965.06611328125,2975.487060546875,2980.357421875,2988.017333984375,2993.46484375,2996.3974609375,2999.818359375,3003.64892578125,3008.2294921875,3014.724609375,3021.6201171875,3053.6824707031246,3196.0665087890866,6004.181640625,131.1297472422632,126.97607421875,105.17578125,121.86629394531249,123.390283203125,124.484375,125.04248046875,125.93798828125,126.5478515625,126.97607421875,127.5234375,128.39208984375,132.5390625,137.64501953125,169.32275390625,175.55517578125,182.33859375,225.4453125,6,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 0]"
13,11.91083224372385,11.8310546875,10.798828125,10.954671875,11.11349609375,11.2939453125,11.3900390625,11.5830078125,11.728515625,11.8310546875,11.923828125,12.0458984375,12.181640625,12.386328125,12.5859375,13.641640625,22.10503906250004,24.2255859375,1.4112872646443515,1.326171875,1.0712890625,1.1611328125,1.2099609375,1.2470703125,1.2587890625,1.28125,1.3037109375,1.326171875,1.373046875,1.470703125,1.55078125,1.63671875,1.74609375,1.9856054687500002,2.919980468750227,24.859375,2593.1200598195605,2592.130859375,2531.5361328125,2545.1792539062503,2558.5027929687503,2567.6865234375,2573.2802734375,2582.2158203125,2588.41796875,2592.130859375,2596.0494140624996,2600.5958984375,2605.483984375,2612.297265625,2618.0947265625,2638.62669921875,2752.0554433593766,2915.65625,935.3221217965481,935.0419921875,869.6904296875,890.449857421875,905.4298828125,923.31865234375,926.3509765624999,930.4814453125,933.298046875,935.0419921875,937.010546875,939.0490234375,941.5439453125,945.140234375,948.30498046875,955.67666015625,983.6037558593802,1323.3740234375,39.73141948875523,39.4609375,37.0576171875,37.51311328125,37.95775390625,38.361425781250006,38.5810546875,38.966796875,39.2705078125,39.4609375,39.6611328125,39.873046875,40.1671875,40.705078125,41.76787109375,48.159667968750014,51.970556640625894,68.2578125,36.20081982217573,35.9736328125,34.1865234375,34.450994140625,34.776113281250005,35.0810546875,35.265625,35.58447265625,35.8232421875,35.9736328125,36.126953125,36.2880859375,36.5068359375,36.8896484375,37.401562500000004,44.386679687500006,51.067339843750226,58.095703125,3779.5410607348326,3777.8095703125,3703.791015625,3720.3246699218753,3735.93125,3748.0631835937497,3754.2830078125,3764.55810546875,3772.6591796875,3777.8095703125,3783.133984375,3788.8576171874997,3795.2898437500003,3805.04921875,3813.764453125,3844.733828125,3964.7613046875204,4323.548828125,3617.6965404354078,3616.58203125,3540.673828125,3558.96013671875,3576.37806640625,3588.58525390625,3595.1931640625,3605.119140625,3612.1078125000004,3616.58203125,3621.0541015625,3625.9982421875,3631.9669921874997,3639.39140625,3645.86279296875,3674.6643554687503,3794.897851562506,4165.1650390625,161.8445202994247,157.2666015625,150.2138671875,150.949015625,152.11197265625,153.1767578125,153.8119140625,155.07373046875,156.2275390625,157.2666015625,160.7146484375,164.284765625,166.9830078125,179.64980468750002,182.36845703125,188.41017578125002,194.46865820312564,384.0244140625,24,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23]"
15,13.578694715856868,13.50634765625,12.2958984375,12.602373046875,12.729326171875,12.921044921875001,13.0322265625,13.247802734375,13.40625,13.50634765625,13.6171875,13.740234375,13.87890625,14.125390625000001,14.345703125,15.064951171875,19.306287109375152,37.5400390625,1.5400596251462233,1.4765625,1.26171875,1.2861162109375002,1.3328417968750002,1.3671875,1.3857421875,1.423828125,1.453125,1.4765625,1.5107421875,1.5782226562499995,1.6572265625,1.7548828125,1.84765625,2.087080078125,3.57722363281263,12.5498046875,3020.024776356743,3017.9931640625,2805.0625,2972.2218955078124,2980.575205078125,2991.24111328125,2996.61728515625,3006.36767578125,3013.5294921874997,3017.9931640625,3022.0369140625,3026.79013671875,3032.5843750000004,3041.5978515625,3050.594140625,3092.895556640625,3318.875884765641,3784.7841796875,1095.3109788537663,1094.6328125,998.986328125,1009.916470703125,1058.027109375,1083.021240234375,1085.63935546875,1089.631591796875,1092.769921875,1094.6328125,1096.8,1099.26220703125,1102.2781249999998,1106.50625,1109.655517578125,1124.304208984375,1195.906544921884,1536.095703125,46.31142845765792,45.98583984375,43.59375,43.717673828125,44.285966796875,44.7607421875,44.99931640625,45.44921875,45.78125,45.98583984375,46.205859375,46.45224609375,46.7705078125,47.387109375,48.728906249999994,55.607617187500004,61.593134765625436,65.4482421875,42.6608984636113,42.3955078125,38.9013671875,40.628873046875,41.10185546875,41.4400390625,41.6416015625,41.980224609375,42.2333984375,42.3955078125,42.5556640625,42.73046875,42.9642578125,43.36591796875,44.00141601562498,51.427890625,55.43665527343797,65.5380859375,4409.64974861349,4405.02294921875,4131.4619140625,4309.4414609375,4355.905224609375,4374.07158203125,4380.85234375,4391.66162109375,4400.015625,4405.02294921875,4410.8271484375,4417.76416015625,4426.6259765625,4440.6037109375,4455.305322265625,4520.884736328126,4723.182737304687,5572.748046875,4219.426836472781,4216.68505859375,3958.8310546875,4118.134205078125,4166.713779296875,4188.317431640625,4194.9158203125,4205.074951171875,4212.098046875,4216.68505859375,4221.253125,4226.395703125,4232.4423828125,4242.7302734375,4252.947802734375,4324.900048828125,4515.259453125017,5397.9267578125,190.22291214070856,184.56787109375,172.630859375,178.9003544921875,180.20048828125,181.38002929687502,182.00390625,183.0849609375,183.908203125,184.56787109375,185.487109375,188.14580078125002,198.352734375,210.4236328125,222.021875,228.465810546875,236.11373828125014,277.865234375,15,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 0, 0, 10, 11, 12, 13, 14, 0, 0]"
17,15.561706452665215,15.4775390625,13.580078125,14.187437500000001,14.58576171875,14.8173828125,14.9435546875,15.1767578125,15.3603515625,15.4775390625,15.599609375,15.7431640625,15.921484375,16.1796875,16.38466796875,17.559511718750038,24.31592773437525,26.5166015625,1.6870573922714944,1.62109375,1.3759765625,1.42496484375,1.470703125,1.509765625,1.529296875,1.5625,1.5927734375,1.62109375,1.6669921875,1.7373046875,1.8154296875,1.9208984375,2.01953125,2.2665039062500014,2.9071464843750006,11.08203125,3473.882975447713,3473.744140625,2894.5849609375,3316.251916015625,3428.5868359375,3440.76435546875,3447.7789062499996,3460.32763671875,3468.816796875,3473.744140625,3478.0978515625,3482.9898437499996,3488.6919921875,3496.7455078125,3505.0181640625,3555.80177734375,3727.667125000013,4220.6171875,1251.9073121301167,1251.3193359375,1036.3994140625,1209.844158203125,1229.57251953125,1240.73203125,1243.440625,1247.21337890625,1249.788671875,1251.3193359375,1252.830078125,1254.56796875,1256.915625,1260.662109375,1264.4830078124999,1281.9751171875002,1366.4908320312586,1423.63671875,52.62761069527782,52.39453125,44.787109375,49.8237265625,50.56375,51.080078125,51.3419921875,51.826171875,52.1728515625,52.39453125,52.630859375,52.890625,53.2392578125,53.8455078125,54.741015624999996,59.25552734375001,63.13200390625014,96.740234375,48.29675138449367,48.09375,37.099609375,40.814470703125004,46.573339843750006,47.05380859375,47.2607421875,47.64990234375,47.9263671875,48.09375,48.26484375,48.4775390625,48.739843750000006,49.141796875,49.7966796875,54.43531250000001,61.50795898437608,72.30078125,5062.086811959302,5059.3916015625,4225.33984375,4773.013712890625,5003.46869140625,5017.57958984375,5026.884375,5042.66162109375,5053.335546875,5059.3916015625,5065.23515625,5072.212109375,5081.477734375,5099.197265625,5116.60390625,5181.381972656251,5341.1247148437515,5796.724609375,4843.963413502538,4843.2021484375,4051.115234375,4591.13743359375,4792.55056640625,4806.52421875,4814.2546875,4828.34423828125,4838.0751953125,4843.2021484375,4848.18125,4853.7072265625,4860.398046875,4869.89921875,4878.82392578125,4954.94998046875,5110.9686582031345,5586.34765625,218.12339845676476,211.9853515625,173.2744140625,200.2964921875,206.11240234375,207.69501953125,208.609375,210.16015625,211.23417968750002,211.9853515625,213.04941406249998,215.472265625,218.501953125,247.067578125,259.491015625,266.715703125,274.0407109375,372.0341796875,16,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 0, 0, 0, 0, 0, 15]"
19,17.954081128902327,17.861328125,14.880859375,16.4756025390625,16.834169921875,17.0849609375,17.2548828125,17.521484375,17.731640625,17.861328125,18.00390625,18.150390625,18.330078125,18.59443359375,18.875683593749997,20.425136718749982,28.520170898438213,38.8271484375,2.065930228908604,2.0048828125,1.7294921875,1.7693466796875001,1.80859375,1.849609375,1.8701171875,1.912109375,1.9572265625000003,2.0048828125,2.0720703124999997,2.1328125,2.2021484375,2.3173828125,2.44140625,2.6737207031249968,4.105781250000149,10.234375,3898.716336383443,3894.42626953125,3159.2861328125,3830.0712880859373,3855.5022949218746,3865.7789062499996,3871.8260742187504,3882.11328125,3889.4890625000003,3894.42626953125,3899.2496093749996,3904.428125,3910.58203125,3920.4292968749996,3932.3700683593747,4054.3150390624996,4385.0795986328185,6776.4375,1418.168748659556,1417.34619140625,1163.7470703125,1344.04851171875,1386.107861328125,1403.358056640625,1407.089453125,1412.029052734375,1415.327734375,1417.34619140625,1419.441796875,1421.8488281250002,1424.6212890625002,1428.76142578125,1432.66748046875,1467.3882812499994,1605.196864257824,1803.89453125,59.074897472380314,58.7353515625,49.8642578125,56.078244140625,56.889306640624994,57.3544921875,57.61943359375,58.126953125,58.5,58.7353515625,58.998828124999996,59.298828125,59.708203125,60.4873046875,61.75434570312499,67.405693359375,76.46022070312608,94.0771484375,54.55658488214555,54.2802734375,43.4921875,51.536146484374996,52.7158203125,53.177685546875,53.4169921875,53.8173828125,54.103515625,54.2802734375,54.4599609375,54.6689453125,54.9505859375,55.4255859375,56.286865234375,62.28023437499998,72.14717382812582,103.7294921875,5698.333423513611,5691.3515625,4650.5283203125,5595.57715234375,5642.187587890625,5655.45068359375,5662.72919921875,5675.652587890625,5685.3359375,5691.3515625,5698.1107421875,5704.910449218751,5714.451171875,5730.898828125,5748.729248046875,5890.331982421875,6234.663932617224,8825.90234375,5450.5365787553355,5444.8046875,4452.5927734375,5349.158658203125,5400.5602734375,5413.351171875,5419.8275390625,5431.061279296875,5439.454296874999,5444.8046875,5450.028125,5455.708886718749,5463.6474609375,5474.4984375,5488.56396484375,5643.567822265625,5953.246333984393,8562.16796875,247.79684475827545,241.51904296875,195.0048828125,231.1656552734375,234.946982421875,236.16142578125,237.0064453125,238.50244140625,240.044921875,241.51904296875,244.8671875,250.69394531249998,257.9642578125,266.48740234375,279.2841796875,288.633642578125,303.2276591797,526.998046875,25,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 0, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 0, 24, 0, 0]"
21,20.03997708153025,19.9453125,16.310546875,18.3037109375,18.76083984375,19.059814453125,19.26123046875,19.577392578125,19.8037109375,19.9453125,20.099609375,20.2666015625,20.4658203125,20.7802734375,21.0703125,22.815527343750052,29.651625976562624,52.09375,2.3626834958683647,2.318359375,1.94140625,2.0059228515625,2.062158203125,2.116455078125,2.146484375,2.205078125,2.2646484375,2.318359375,2.373046875,2.4345703125,2.5078125,2.63232421875,2.7431640625,3.0296875000000014,3.7331445312500016,11.3681640625,4335.315156488265,4331.279296875,3451.0849609375,4258.968759765625,4282.19580078125,4297.5927734375,4305.22607421875,4317.068603515625,4325.9033203125,4331.279296875,4336.501953125,4341.9130859375,4348.849609375,4361.22998046875,4380.85107421875,4501.210644531253,4800.607758789069,5015.4580078125,1568.1035806647708,1566.51708984375,1272.888671875,1502.261005859375,1534.386865234375,1552.144775390625,1555.55029296875,1560.679931640625,1564.2822265625,1566.51708984375,1568.8720703125,1571.4921875,1574.6630859375,1579.66455078125,1584.286865234375,1636.5919433593758,1787.5169921875022,1981.56640625,66.70264476822659,66.3330078125,54.109375,63.58037109375,64.218408203125,64.821533203125,65.126953125,65.6787109375,66.08203125,66.3330078125,66.611328125,66.9169921875,67.32421875,68.2412109375,69.656494140625,74.361181640625,91.8240625000005,164.0078125,60.5918991033527,60.3388671875,49.4443359375,57.827817382812505,58.66630859375,59.121337890625,59.400390625,59.8291015625,60.140625,60.3388671875,60.5263671875,60.7509765625,61.041015625,61.56787109375,62.399658203125,68.98271484375,74.24541503906278,94.029296875,6331.717670887168,6324.015625,5073.8857421875,6235.165004882812,6262.412402343751,6281.010009765625,6290.02001953125,6306.604736328125,6316.9892578125,6324.015625,6330.7607421875,6339.515625,6350.11328125,6371.228515625,6400.73583984375,6557.052050781251,6836.578388671895,7072.4326171875,6053.115941602014,6046.92822265625,4850.68359375,5960.140288085938,5990.803906249999,6008.45751953125,6017.00146484375,6031.56884765625,6041.2900390625,6046.92822265625,6052.826171875,6059.36279296875,6067.7490234375,6081.7578125,6108.000732421875,6270.379736328125,6519.973432617189,6801.0947265625,278.601729285155,272.9697265625,223.2021484375,261.1496044921875,264.292529296875,266.09375,267.0458984375,268.73876953125,270.4892578125,272.9697265625,276.9345703125,280.8701171875,285.56640625,292.27294921875,321.53271484375,333.004736328125,344.4828369140626,494.650390625,33,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 0, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32]"
23,22.115232234859658,21.9638671875,17.0888671875,19.2080009765625,20.596611328125,21.0068359375,21.19658203125,21.546875,21.796875,21.9638671875,22.1240234375,22.303417968749997,22.5408203125,22.8876953125,23.222998046875,27.545361328124923,36.60452050781365,61.6826171875,2.7574847292755393,2.703125,2.2138671875,2.3436826171875,2.3984375,2.454638671875,2.4921875,2.5732421875,2.6484375,2.703125,2.7666015625,2.833984375,2.916015625,3.0555664062500005,3.1767578125,3.569843749999997,5.429922851564521,13.66015625,4804.114311316009,4798.1474609375,3810.91015625,4255.485946289063,4741.0051171875,4762.277783203124,4771.30888671875,4784.43017578125,4792.9408203125,4798.1474609375,4803.728125,4809.49033203125,4817.148046875,4830.811328125001,4854.1017578125,5020.875351562499,5295.308662109378,8031.16015625,1735.3306493778448,1732.84619140625,1413.646484375,1546.2878798828126,1708.499267578125,1718.8817871093752,1722.2146484375,1726.994873046875,1730.5888671875,1732.84619140625,1735.0,1737.4134765625,1740.4585937499999,1745.3374999999999,1751.2525390625,1839.7842480468744,2089.4958515625103,2352.6455078125,72.88369325006322,72.525390625,58.27734375,64.75846484375,70.295390625,70.918505859375,71.244140625,71.8017578125,72.2568359375,72.525390625,72.794921875,73.13056640625,73.59726562499999,74.4216796875,75.77900390625,79.63787109375,99.73487988281494,287.4609375,66.78891367793324,66.54248046875,53.154296875,55.95820703125,64.72905273437499,65.2080078125,65.5234375,65.997802734375,66.3330078125,66.54248046875,66.755078125,67.01142578125,67.315234375,67.830078125,68.603759765625,73.85772460937488,87.55329980468782,159.4052734375,7013.165112815029,7003.837890625,5602.2158203125,6288.048095703125,6937.1691015625,6958.387109375,6968.9978515625,6985.102783203125,6996.701367187499,7003.837890625,7010.9126953125,7018.944921875001,7028.539453125,7045.94189453125,7081.474951171875,7326.584042968747,7722.605744140625,10280.65234375,6703.990284585985,6695.4033203125,5358.310546875,6030.903734375001,6632.91947265625,6654.659228515625,6663.92998046875,6679.39990234375,6689.419921875,6695.4033203125,6701.2919921875,6708.2005859375,6717.0158203125,6732.0203125,6765.194384765625,6995.675576171874,7374.615337890633,9946.1123046875,309.1748282290437,307.9912109375,243.9052734375,266.43998144531247,292.08041015625,294.094921875,295.473828125,299.063232421875,304.944921875,307.9912109375,310.8232421875,313.83242187499997,317.2423828125,322.3125,329.13671875,342.5415625,371.01898437500193,2388.189453125,60,"[0, 0, 0, 0, 0, 0, 7, 8, 23, 27, 0, 9, 10, 11, 0, 12, 13, 14, 15, 16, 0, 17, 18, 19, 20, 21, 0, 0, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 22, 24, 25, 26, 28, 29, 30, 31, 0, 0, 32, 33, 0]"


==> data/Workstation/qos/relDeviationBeToRelQosconnext.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,0.41709119103305264,-0.4591368227731864,-2.661596958174905,3.909479211207504,3.0391304347826127,2.171664943123061,1.306532663316583,0.09606147934678194,-0.18691588785046728,-0.4591368227731864,-0.18115942028985507,0.0,0.2633889376646181,0.2557544757033248,0.23866348448689978,-1.3361145563198331,19.043806112420917,69.51186255794927,0.5607985844970805,1.2477718360071302,0.0,3.608897094065656,4.767774104991871,7.30478589420655,5.8558558558558556,6.391752577319588,1.2939001848428835,1.2477718360071302,1.565217391304348,1.0169491525423728,-0.4909983633387889,-3.0959752321981426,-7.506123037026293,-19.594594594594593,-41.08715535168309,-42.06581948517432,10.599627436461207,10.427939897574644,-7.479007880118847,7.518769235055411,9.026110993608192,9.993130360490252,10.342889052019988,10.56367921979893,10.746466479611685,10.427939897574644,10.26096265373761,10.17478926849906,10.43589618970716,11.156219325705033,11.397164698704382,10.57380967373168,40.24563665483654,-0.5915123165193465,1.6809535396361304,0.11186715518745446,-9.052687247967212,-0.058957135972724915,0.007647442034344963,-0.27369607119344636,0.6508978373394536,1.1282485152427655,2.0518309097765566,0.11186715518745446,0.8792307584193552,1.5217063432213729,2.3104007285259605,3.17550813734831,3.8904353127875666,4.239227219211721,17.680247804107815,0.7956527214375937,1.1239748273210484,-0.18393623543838136,-6.360792492179353,-1.3563679541495879,-0.3633294364755484,0.06426440211154881,-0.47251048796643047,0.06430868167202572,0.3932067263448354,-0.18393623543838136,-0.2012072434607646,0.01988466892026248,0.42466184334695367,1.6463296533023437,2.4390243902439024,12.71865889212828,90.75547453148393,33.47150259067357,-0.32718803543722474,-0.4995512505715205,-24.541835527023636,-1.5920211523862495,-1.1056195345522062,-0.6973049725155046,-0.7196300439444914,-0.8641382621219396,-0.5290645254580406,-0.4995512505715205,-0.5981163546914225,-0.7116901384865282,-0.9629934428840715,-0.4192039392695842,2.9543387834845913,6.510405715210531,7.803181751324346,20.239321056567782,7.324831651494508,7.380328924102691,-10.632253699495168,4.948512520990451,5.796291816675561,6.448858433964887,6.884502840568489,7.312865105365502,7.499827652823856,7.380328924102691,6.984788111720207,6.808818354427942,7.156692049509352,7.90592492768718,8.242610250944518,9.123815920971461,27.633494240204595,0.6489850969769587,7.436895063931355,7.530318813871329,-10.53633880024561,5.051335900759836,5.757047830906063,6.5478022394304665,7.043769935388035,7.424284540834971,7.669207194194892,7.530318813871329,7.084707575830195,6.891461338603948,7.20630307291282,7.980850149979222,8.311693151278558,8.51717283907121,28.270883615997587,0.6246281525865479,3.0421511437997752,1.0312574946038853,-11.037283130306387,0.7730481093798848,1.054886363434858,0.9839146056077075,0.9283135636926251,0.6275625470671911,0.5223880597014896,1.0312574946038853,1.3560391043834752,1.7297162767546015,2.51663734414442,4.751449148076577,16.26747813188491,12.615454017188268,12.465102832241035,12.680156194533192,nan
1,5,8.03735060322509,6.779335509890532,-1.4993184915947297,0.3739913485478011,3.492333901192504,5.378613853190116,5.824847250509165,6.423473433782712,6.765163297045101,6.779335509890532,7.056145675265554,7.520454290731132,7.861060329067642,7.8328064629434495,7.828454731109598,9.464975987813993,178.03321902319306,172.80022929206075,18.25117794965678,17.91633780584057,7.2,9.729568954959282,13.996316758747698,15.283842794759826,15.74468085106383,16.81706316652994,17.46794871794872,17.91633780584057,18.076027928626843,18.569254185692543,19.02654867256637,18.028359216745443,15.609137055837563,17.883301975270466,239.86218773570738,201.7156862745098,19.177938749651197,8.09750518042366,7.973057940001025,7.605091445032614,7.683208408464647,7.6770548975417325,7.7997846213319555,7.9698960513617045,8.011343706893491,8.09750518042366,8.172960989409612,8.20747261192108,8.217354075919141,8.237820568443656,8.321260594088272,8.243050181467726,4239.840665493899,6659.0238172975405,1.76192071519076,1.412682213860341,-7.93269653631678,-1.077396131977781,5.466516900963387,3.6897898706074597,3.4520011465078304,2.757780211575781,1.6679703693559702,1.412682213860341,1.2018168992728533,0.9350097255389991,0.6245353373684427,-0.058611881172714285,-0.5245171367167006,0.2218044885273235,0.653418008804,50.60722784248699,-0.07785922384505332,0.5249562536455296,-11.52064649650143,-7.582488897198684,4.5467290910790314,3.658536585365854,2.5490666453429967,1.138776298011967,0.6903519110961441,0.5249562536455296,0.34619188921859545,0.27950487707488997,0.15264722423073834,-0.2975372706647064,-0.9248846762903605,-30.935213046269048,-23.708103693925505,-38.655336465096795,-1.750409623226737,-1.371632690384563,0.6413426979259406,-0.17903525976771886,-0.33107516467972015,-0.5094892778285655,-0.6293596015170873,-0.9453479345388917,-1.1915768330055945,-1.371632690384563,-1.51244049306521,-1.6656564544091315,-2.1382255837136395,-4.371759773800089,-4.77485730699179,-5.460220195610801,-6.414695614150429,74.41201694430728,12.43661839042348,5.382848311150946,5.176053088077869,5.473866987365928,6.47869379575605,6.419809823387113,6.157045224250996,5.6346832752624705,5.448657524497862,5.382848311150946,5.346040929981207,5.221583543163948,5.107680122123421,4.965793924006651,4.798382151067919,5.572268930063792,2617.0973280391404,4321.145433202855,12.73494579315726,5.42696605568299,5.1972462864386655,5.585069233930662,6.407892432014296,6.42318334142581,6.2039982456154075,5.644230963761642,5.473032449846686,5.42696605568299,5.386345027450908,5.274451618625818,5.14663851848831,5.05735280058876,4.932245983452449,5.249258724039468,2707.960584796199,4422.590171796536,4.137831005337521,3.478040111703478,-2.9605173401729923,1.2018193011022071,4.54736399915984,4.861101323448569,4.598514326140785,3.960493827160494,3.6662329371287066,3.478040111703478,3.3933285337173027,3.486528564014908,4.254218963004748,15.910650638684112,-3.6163061866491817,-4.234393359029343,-4.538332691347799,-42.9427920957327,11.34020618556701
2,7,-3.5214915955433996,-3.6117381489841986,-3.1059198301035305,-2.467699457784665,-2.1335676625659055,-2.7172659862376927,-3.058418422248252,-3.401677539608574,-3.5885714285714285,-3.6117381489841986,-3.7794575366829704,-3.8461538461538463,-4.001711962336828,-4.080231372630623,-4.280021496435854,-4.328324046308829,16.75163444842701,74.47044164474595,-0.7933541024546495,-0.8518595470600457,-3.7804246504401866,-1.1020266627112882,-1.5652586616041775,-2.010968921389397,-2.018842530282638,-1.566579634464752,-1.0186757215619695,-0.8518595470600457,-0.6090133982947625,-0.6314127861089187,-0.45871559633027525,0.18321729571271528,0.9907997169143666,1.5762604330688887,-5.514874740010544,39.70247933884298,5.076670778092667,4.899273326565482,3.9554936009436164,4.4742376230981975,4.6706799259431735,4.763783378711678,4.750656061372566,4.7802579733494825,4.846993091724015,4.899273326565482,4.974276299456004,5.003925265123112,5.029495715216031,5.060906676535943,5.060730443499403,5.401282856369996,46.09322863165681,333.5270842833486,1.8633918928254796,2.001138106686672,2.9017148387972695,4.065069442784069,2.258763309748811,2.0499309082338706,2.206050007216636,2.146631981047709,2.0994155467412425,2.001138106686672,1.9152523684124794,1.8182990660232412,1.6749066536631125,1.4906203159263143,1.3163189265100612,1.1439600941836847,-1.7414970617790098,-46.948577960547496,0.7608899030600178,0.7925525223298528,1.686107579191774,0.07173031896346553,0.5415566729186682,0.7221717989427638,0.6496637614131834,0.7724970583721287,0.7546214231451001,0.7925525223298528,0.8635440327406193,0.8494361929362675,0.856149200500484,0.8792405851229345,0.8069164265129684,-2.2007514301695896,-0.2726203709113196,34.84933868134054,-3.395611199102458,-3.3462376228206177,-3.246417109135817,-3.0110320568993925,-3.2522692685496106,-3.2807509451302708,-3.266086267042665,-3.2991259442976704,-3.314809072912443,-3.3462376228206177,-3.3802913050321295,-3.4202572148301655,-3.493763419834463,-3.5518464613678096,-3.5552349594107113,-4.3135997422447,-3.7928861458205523,-3.4872127224687173,3.2495333719930373,3.144357688972339,4.086646904955981,3.7479851739169447,3.3069958735745795,3.162360539806556,3.141364761154203,3.1150980138339364,3.1234185478458225,3.144357688972339,3.1606813859060114,3.1948665696069978,3.2102813726858455,3.225567516536902,3.1390720910154286,3.0316070251207528,26.2240056911743,211.05803477113088,3.3554321294712413,3.2123434808693463,4.4032702099812155,4.031084833062619,3.4101512577362105,3.2545813583793186,3.2332249918470186,3.209992717493456,3.208501712244108,3.2123434808693463,3.2458846638290026,3.261598414001558,3.2984810705408165,3.3403913301025314,3.401210957039516,3.3057420428093485,29.794239269170962,218.02662938394647,0.42121744199936684,0.5476319431907083,-0.6388769517261137,-0.24047440588641528,0.513600226706291,0.6188679245283019,0.6072018229699674,0.5763114042055522,0.5493250956953865,0.5476319431907083,0.5250873593135885,0.5025829936281193,0.4210844882284226,6.5920354003174815,-4.688168195754009,-5.015207019242458,-14.12844891348651,-2.3298447226212464,-2.0202020202020203
3,9,-0.843685832670039,-0.7762402969962875,-2.5063721325403567,-1.709301089152518,-1.4313286383593176,-1.4023732470334411,-1.3069110022018673,-1.1633964229901024,-0.9623916456214532,-0.7762402969962875,-0.7498750208298617,-0.772391125718981,-0.517464424320828,-0.3155569580309246,-0.447047942037922,-0.3858888267114546,-0.5318465128603246,37.80120481927711,4.047626327789219,4.316329610624812,-6.863468634686347,2.3134307310469278,2.2810790211503376,2.9558286283626702,3.2679738562091503,3.90104662226451,4.283513097072419,4.316329610624812,4.224519940915805,4.184704184704184,4.269662921348314,4.484062668827661,4.499425827330621,2.692723855805909,4.3152621606140835,72.45116856723496,12.601902994061023,5.900340933912003,3.9819632511877825,2.364641648015697,5.670225929737741,5.799237976542451,5.868676390717528,5.869383013432682,5.899221813928531,5.900340933912003,5.915338210664393,5.944745929945744,5.957335732573574,6.007911057978827,6.036723594341876,6.0862033858483775,2892.228797472999,2549.554935217411,0.9585535326225119,0.8163378331602631,2.459325626758383,1.435130587257961,0.45127200596301237,0.1424513013198617,0.39235948886181826,0.6001458610534286,0.7214087866580295,0.8163378331602631,0.9181055995542984,1.0414492327622142,1.1759950171800044,1.3760302829132418,1.4690644594522646,2.1162511240221242,14.621175581662074,93.73059174437016,2.0382862469515644,1.8417309276035039,2.878270229793607,-4.928801792633055,1.3259742987651015,1.6888751162070035,1.7580303904597039,1.8192176224838588,1.795595708639187,1.8417309276035039,1.8493023255813954,1.8518518518518492,1.8381328208663907,1.8900716923745384,2.1967662686396645,5.662187976024699,17.83799185744027,82.23549488054607,1.2361011742448236,0.9324766880827979,0.8531746031746031,0.01377531369845194,0.5675702294582844,0.6540702940780087,0.6775225377218362,0.7531765652848847,0.8744510064672398,0.9324766880827979,1.03828516218397,1.202701031719068,1.4738213500529274,1.936197858074959,2.3279641548453607,3.5032830770287444,7.776586094615478,316.0400074087794,8.035077018815896,3.921467102869702,4.63087493919836,5.095993182326336,4.008852719345211,3.9437439594498174,3.9224533570571753,3.8970264575201132,3.9066996673459444,3.921467102869702,3.939919845051,3.9632328854470416,3.9739810336328416,3.958765993431506,3.8533770052849494,3.7459837306344776,1820.4049731048465,1992.567941617353,8.36470325035739,4.076935803869275,4.685681843174663,5.285244198279438,4.2394259892564214,4.09251472691319,4.091718491821162,4.065858163660809,4.04796480345804,4.076935803869275,4.084569573288571,4.103115390632832,4.121913274137194,4.164221588649964,4.160441098226719,4.151786946668908,1902.45059673846,2037.603649454934,-0.5764163621001359,-0.7558881209420993,3.135069739306446,-5.140146572832255,-0.6931436316914052,-0.7783160071844583,-0.7917078712134525,-0.7732503409985976,-0.769120527396933,-0.7558881209420993,-0.7499976295902984,-0.7316199347576038,-0.27901516192910025,9.52095714268251,-7.121257959386157,-7.317731946829237,-6.729315682859696,-41.57255070538122,14600.0
4,11,-1.8968354294271375,-1.7095167586485396,5.39568345323741,-4.504324073390424,-2.9940119760479043,-2.5178826895565094,-2.3597569591634873,-2.0475926950747096,-1.7964071856287425,-1.7095167586485396,-1.5965939329430547,-1.4713610089332632,-1.384038287414306,-1.3134629957059865,-1.1627906976744187,-2.2919630279458016,-12.131412039268769,-11.387731420433568,-1.690295186868028,-1.0779029887310143,-15.352959797404242,-3.4244265569830366,-0.41254491416404504,-0.8629989212513485,-0.9659271839507507,-1.230138390568939,-1.1952191235059761,-1.0779029887310143,-1.249399327246516,-1.3647058823529412,-1.2213039485766508,-1.120212530440566,-1.1375831723545826,-1.2413222746177128,-18.177558668827594,-89.59368693714045,13.033869012877016,6.068808081582408,23.58875584230163,9.282048600820982,6.619897557925599,6.085586691395279,6.042227199233914,6.072378368169988,6.07453165940864,6.068808081582408,6.085953838303718,6.089616590352486,6.081647432195181,6.064668460481142,6.042420712985904,6.200006338513793,3076.863707460851,3401.9874415275326,0.16500861424431326,0.0434727857076373,5.2442704945131124,2.165366071190689,0.8524746294914782,0.2044722493467617,0.17913092622970228,0.11303603333269098,0.07456388250206131,0.0434727857076373,0.012258739377653411,0.012929426480727492,0.010217466824742137,0.017943820042321285,0.03081205616031396,-0.891485990464438,5.58641425841038,279.22371094095024,1.7037143581897782,1.6287810989797744,-4.545454545454546,-6.377473395464474,1.4637019804342606,1.5330732126947064,1.5689149560117257,1.6108072168998762,1.6381843257180593,1.6287810989797744,1.7030676595289798,1.6883116883116882,1.7087253436501657,1.6912829423689546,1.62291782640346,3.5446231704885798,6.714496454479706,53.673163418290855,-0.03165586191974691,-0.1190113434483393,24.12606645918936,0.29896603549560924,-0.1024623322447354,-0.20391330314751904,-0.2190755083354769,-0.17040013655155256,-0.1459753057960716,-0.1190113434483393,-0.12907694786631776,-0.13947878379073608,-0.14534502927974,-0.05891129658099227,-0.02068114797839386,0.3807704294074893,9.827887090623515,282.4386514792447,7.99301656676762,3.702547230848335,22.534069010952813,4.242208602599456,3.7692022018173748,3.6988219003047367,3.677195695722764,3.703101143844017,3.7042164168854765,3.702547230848335,3.7127737123936906,3.7102500140662023,3.7233618406691633,3.7481448290229586,3.800092174740228,4.0244510044407,1944.1497109520583,2215.5501039817536,8.283638329607728,3.853178967706865,22.486427962751396,4.354943961466488,3.939291265623669,3.843175946420266,3.81068233708875,3.8460891632646454,3.848033568522432,3.853178967706865,3.855801873731335,3.8618467607160603,3.8488700703587995,3.818511397574305,3.8153615913083474,3.8594336403578953,2019.879271223027,2286.1274621006855,0.5747295577771735,0.23061571439130757,-3.3911429131177058,-6.460889000622361,0.6308115586613572,0.5638844226360056,0.5608091588768209,0.49858509634820103,0.36345797935201907,0.23061571439130757,-0.7585614693853747,-3.1702697773600095,-1.1677656970204644,0.553689559319415,10.427121998867287,10.63424026908377,11.403602123856583,44.80232411266894,178.84615384615384
5,13,-1.7275158895393183,-1.8460466736328804,-10.516653553632311,-1.727478285345548,-1.1724371082817113,-1.4753291497477723,-1.5687705217074062,-1.7038007863695936,-1.6778129766514138,-1.8460466736328804,-1.8273761636593495,-1.7862218735432067,-1.7540711497914117,-1.635377830567386,-1.8270822213955773,-2.295892103366622,1.200197766274977,-2.335817536137648,-6.1042224830650476,-5.857977020154455,-7.3246293427749505,-6.48739626774962,-5.4959751375586015,-5.386996904024768,-5.527474981223234,-5.850019630938359,-5.893608878683506,-5.857977020154455,-6.007250129466601,-6.2409288824383164,-6.264402453291746,-6.158860868073426,-6.376498002663122,-7.090268392177158,-21.31184314252203,-40.67563527653214,3.86759688105534,3.910545696551686,-10.517354979838178,1.0868693080671248,2.7359584953682017,3.287853186147384,3.5047516304454884,3.7197096045403595,3.8377430380620634,3.910545696551686,3.9794656604547396,4.047743314644673,4.117048139182523,4.22329850851522,4.312469437280054,4.241782901953666,22.447137859098465,-37.84375920208835,1.0850347448069164,1.0010235865150732,-11.39308371076284,-2.51541983113934,0.8726247873396403,1.1245346186573462,0.9425909089562936,0.918046969491413,0.9631527725098407,1.0010235865150732,1.058471036363495,1.134664792021368,1.189940319759205,1.2589379158795655,1.3859139209474718,1.9953611795518829,3.9384153184755513,12.253439351516633,0.1314807008009598,0.06591635946388028,0.25426807119505995,0.09447655245178012,-0.027679924588715567,0.10921023032172929,0.10893300620118264,0.10879778448147966,0.09813542688910697,0.06591635946388028,0.05586999295552263,0.04082608811186391,0.02734849175467313,-0.01825955603193072,0.09955713434370242,0.9486800343145961,3.7824430731172605,5.57742782152231,-2.974597118036962,-2.9829245428547697,-22.481721287949913,-3.234117382344638,-3.181072133370865,-3.140949736515323,-3.1263549171764318,-3.079119487925086,-3.053987001719921,-2.9829245428547697,-2.950173976850422,-2.9679075580680845,-2.9851187834679367,-2.7651576139839973,-2.5608152432064393,-2.3278841471365315,-1.5100894055340288,-10.694547182179564,2.3579695393746802,2.3913202818075185,-13.052549832447356,1.3403864856648278,1.7207897180811713,2.068041647734357,2.1613580880217853,2.260812858120236,2.3403111822516496,2.3913202818075185,2.4428329376957882,2.4758592615624764,2.5191445791942435,2.5637042149279967,2.5929794209610972,2.4682064448150314,13.976202658421254,-30.09629754536317,2.4299515240058827,2.4453994740765954,-12.95644863275591,1.332377933873708,1.7500589032759097,2.104140209781273,2.221286495563527,2.314712694949525,2.393466405359937,2.4453994740765954,2.4892077609689904,2.5386504997107515,2.6046483740937187,2.708856532641959,2.7714046418328153,2.6522378369689,14.009738081612934,-30.64671149810411,0.5140211903270946,1.0362312612800648,-11.91486080049356,-0.290949009920381,-0.1737608150840532,-0.18327435602464512,-0.11224937665176699,0.14464347317598392,0.4666917112645192,1.0362312612800648,3.610562549294135,4.073159723379177,1.2953232380640065,-5.3070805640269185,-0.613862594030796,-0.1169364169944439,-0.09567666406400804,-44.47856685860525,-92.3076923076923
6,15,-0.3858418450858892,-0.38454143433955007,-15.160065111231688,-3.041464805012949,-0.8045069814860687,-0.6171991472170031,-0.5160290907627703,-0.4433060782188947,-0.3708665851148592,-0.38454143433955007,-0.3331112591605596,-0.32941176470588235,-0.14878184861446903,-0.08936713478022316,-0.1602363262017692,-0.37483257308637813,0.47923759256330034,-8.456100161933726,2.1097778344128013,2.134593449568193,-11.123701605288007,0.21935192035610712,1.5324657806424746,2.131729738825474,2.2671782350889433,2.280323222067098,2.2332506203473947,2.134593449568193,2.0543108429094175,2.004102887801799,1.808625753594064,1.7782913396461562,1.8758236930736618,1.0307240521684384,31.266049997915445,5.512099731117086,15.864637246944136,5.943037742367489,-8.959504023471842,-1.1441256072535722,5.402432542590754,5.44496190503108,5.570616145973537,5.751842586774475,5.87693562421805,5.943037742367489,5.9988588393602225,6.070464257070104,6.133826267727063,6.200238143680523,6.248140010056439,6.775675009439746,3005.1955762783723,2191.826474068661,1.0615359423506767,1.071371048488955,-13.039224703106445,-10.757085607846951,-0.22733666603643027,1.1321365244591866,1.097717412882477,1.084193563877481,1.0800363801728057,1.071371048488955,1.0545598031880665,1.0283138976045343,0.986545995914415,0.9633348798218546,0.902492489150573,-0.34504609266357994,38.378201789579634,53.42995950769993,-0.3662817540346859,-0.3543615311714533,-17.259952652954848,-10.072489130559617,-0.8047839184372723,-0.6965287780816648,-0.6800116946026105,-0.5317126772592581,-0.4318689501116963,-0.3543615311714533,-0.3813194472918119,-0.38423102808313064,-0.2877732832905051,-0.18238154218625363,0.05488306556903117,2.0106926820765207,2.8285965665456194,46.62038156752835,-1.9962304964252353,-2.072113776970868,-21.218662448696875,-13.185263281437944,-1.951560039578381,-1.9960231335444918,-1.9802460584384218,-2.0302955760821635,-2.0842809838443825,-2.072113776970868,-2.0609251146327034,-2.0379794086965624,-2.0059404325414745,-1.9337572285206448,-1.9174435372056882,-1.6893983543904711,8.00176845481904,87.65575266233449,9.769776609204815,3.7008499374734276,-12.584168611702138,-6.634144762510578,3.2456876022803356,3.4730605972617465,3.537674486882499,3.606854191850221,3.6725955526806278,3.7008499374734276,3.736244333129459,3.7805409823279432,3.8252435212633253,3.8719914944838774,3.899582942081988,4.094760610958747,1885.9728808933082,1480.7474340815884,10.11206931217259,3.806561292936093,-12.018171168704777,-6.371155787209052,3.2812719971377717,3.542329834189501,3.6286426255839643,3.7098424330875766,3.7740008078506553,3.806561292936093,3.8392044181569234,3.8806258656054116,3.928875656610617,3.9747092864990354,4.023598164224896,4.315886231930865,1955.3413383711081,1518.7500340360498,1.1381284096446844,0.7069347545801498,-14.958196043918303,-9.725847511038943,0.9328696396047239,1.1252331950799939,1.1714680938102195,1.174705341688423,1.1625257388172088,0.7069347545801498,-0.545615606748383,0.05935422602089269,0.8580094334908173,2.701616119122032,3.4016612817779697,5.175524287506727,5.226997758272433,-9.42904654302255,191.14754098360655
7,17,-0.9733529356468164,-0.633820671004817,-2.361519207748395,-3.6344045327115877,-1.0068444328067248,-0.767106200997865,-0.6785934608266502,-0.5628192917135683,-0.671781756180727,-0.633820671004817,-0.7361552618370419,-0.7301203622456641,-0.6298568507157464,-0.8954028511933307,-1.3252255786582945,-4.991086568350663,-2.445191024503499,-3.9493817459989247,2.0301482501557886,1.7167381974248928,-6.304459251665812,3.374935199244236,2.7633498593743497,2.5935704301910234,2.42479767903497,2.210354546803145,1.7833840800347978,1.7167381974248928,1.8340857787810383,1.6633806336952623,1.6792061934358278,1.4155311549146712,1.4068343004513264,2.198483109098135,59.120419105945615,49.453705437972154,11.44886061396557,7.971515467452421,7.0820745056491266,-1.2219567969228238,7.647361562837833,7.800245858748968,7.81159042004039,7.874890763792981,7.92956641356384,7.971515467452421,7.991745982069148,8.01736124744354,8.061204829178072,8.124027500114115,8.19701695147229,7.59473395075981,1575.627929840441,1634.7540496919923,1.2135474578933743,1.265888895073678,-1.2436620131107181,-5.955450461684105,0.9236389327101178,1.1885840013611364,1.244524425012676,1.2732215223924996,1.2698122052477412,1.265888895073678,1.2654358715173588,1.2539948436671668,1.1929673604315785,1.0501227359729894,0.9213703952280576,0.593481822776192,-2.5270652720679077,192.09818616038055,1.6113700929640866,1.520435464526248,-1.076455975710737,-8.555260649716585,1.5294107739725684,1.674015664369622,1.60165633968539,1.5151232262882748,1.4931680518382844,1.520435464526248,1.5004866939705046,1.4891012406131807,1.5721443613390458,1.6750959503568994,1.915433841553835,5.863088534928249,0.9562693411207189,-14.078422993673767,0.52490120582978,0.4494820484638669,-0.635175387293772,-11.228501255211638,0.27940350391355684,0.2809808160108163,0.3085406848765518,0.34041382089106575,0.4057857471343366,0.4494820484638669,0.5090192029807482,0.5988090100729072,0.6894974103441933,0.8850374092168559,1.0010837698297372,0.9559236352780444,6.6343605806944765,50.6281757229278,7.353849948043212,5.218992393406366,4.221057634850858,-5.006099404184777,5.12364660587487,5.127200483913149,5.141936086963954,5.164455841478177,5.200764645972982,5.218992393406366,5.234566245943937,5.268706148891575,5.296985376670771,5.344357866291323,5.356786171804971,4.857328419669235,970.5597753938746,1203.8239935867139,7.615190618160614,5.394351817470176,4.534638175318148,-4.8456599958799575,5.231918377448311,5.280274678423065,5.295555536680702,5.316186333113667,5.367139689498965,5.394351817470176,5.416434531713428,5.45349449961786,5.481741792292603,5.52955750596629,5.582140729784658,4.907067539760545,1009.4819125886511,1238.517970935836,0.912295190210844,0.1300171587270701,-4.692408720777515,-4.898450546115337,1.410664686307171,1.3310494836141877,1.2518208593635216,1.1326516762430439,0.8404944295940152,0.1300171587270701,0.12437529680468555,1.3225846544179727,3.145747773888367,0.7612311181811734,-1.252682355656153,-1.0479299102459652,0.031904518829811095,22.282179267282082,169.36936936936937
8,19,3.5162928156622018,3.623882503192848,-8.902929350947732,-2.63661380751461,2.862936032271387,3.2977630558292628,3.4834959518372433,3.5499459657851276,3.6703155183515777,3.623882503192848,3.615220314848509,3.5714285714285716,3.5844236277773476,3.6276522929500343,3.8143017596405815,3.4003396502597036,-9.094304784254811,-0.5735650252793474,4.696243112671953,4.562206125301818,-10.16235718580878,1.85790303380342,3.098559982069813,3.758833771465638,3.9396795475965876,4.370652316576979,4.479917610710608,4.562206125301818,4.605345714644247,4.761904761904762,5.014002191647379,5.215635024355471,5.055518511002241,8.115612936711372,-0.5136890692145645,32.37033547914377,25.42875575649968,7.24893987099535,5.668814546738459,6.412177305684874,6.807660515341504,6.932583656353648,7.020908596083075,7.157633297200924,7.2164703756166855,7.24893987099535,7.287819519614175,7.328003297637561,7.339831606693597,7.405243167019349,7.464328817566149,505.2197599558578,2234.081103263243,638.5094613657542,0.605549433333538,0.34092630634888893,-7.56804606036762,-10.102841856498884,0.4213153397158805,0.21279868527562187,0.22251601302283225,0.27601658198477325,0.32352127106833645,0.34092630634888893,0.3457189855054108,0.336691270339837,0.28304335128723684,0.17105703460360194,0.15103481308951325,0.47161501089867,100.04277327057346,108.98523449535196,1.560997933479996,1.4104601018125222,-15.102360662160839,-10.031175253413162,1.231337204322023,1.3391869756458594,1.3541123822286192,1.42993014332098,1.3937282229965158,1.4104601018125222,1.4333214965942473,1.3841930356884797,1.4581538559714113,1.7310589033209518,3.0281235378505773,2.3874326526210057,1.9473979271586042,16.880260352373472,0.11148709343241511,-0.11992022317113692,-2.3629369229867327,-4.153518249540901,-0.442844950572248,-0.32275673034274277,-0.26759036803324293,-0.19943964667945002,-0.17087192590226766,-0.11992022317113692,-0.05438273999961837,0.030934066021228702,0.09519351798556601,0.1545142713283192,0.1332275735606344,0.6852184209581623,35.531716568621526,59.71306819577209,15.67731200740401,4.547982359192444,3.4269717921383,3.4712818263503964,4.278029003045887,4.3760136242074195,4.42251260751702,4.499233168343228,4.535937896410737,4.547982359192444,4.562730368652616,4.566364738499922,4.557541160010192,4.51355376080941,4.4915137090115,307.5500898139815,1413.8634791912468,470.76960038516677,16.283303701325757,4.682481070116904,3.6588569027106534,3.722570975307446,4.393974882286514,4.511264874531156,4.5465357045311965,4.611552513328961,4.650834135236736,4.682481070116904,4.693286730267087,4.713266630616192,4.728358777507097,4.774674440645388,4.804500479606602,320.61438419247787,1465.898704196569,476.7320465812979,0.6253444900740986,1.284282768461937,-5.176138661721039,-12.032161930573677,-0.01937174616788815,0.1147157214289274,0.18548690816887567,0.301884979420573,0.6635856573705202,1.284282768461937,2.1807630815388004,2.2679302679302724,3.8741646588171204,2.321635587508425,-7.558784361113713,-8.076761921246739,-8.12554195151466,-3.676418923666474,452.64900662251654
9,21,1.2166149329907303,1.3101035736333082,-22.486065511185767,-15.033728348950278,-7.460865551542522,0.7788043890339169,1.0974564161188938,1.299749171212573,1.2678200692041572,1.3101035736333082,1.3454867015849212,1.3401575863694526,1.1973581044266417,1.058401305057101,0.983984625240233,3.788068262972937,10.562409627693064,-13.590438935419616,2.7870316125020826,2.6943120079831466,-28.229061553985872,-10.515194384255851,-2.472851229607985,2.481507993319017,2.6944346393693377,2.7491408934707904,2.6960233655358348,2.6943120079831466,2.7044782656301325,2.569084628670121,2.5276125743415463,2.6523000414421882,2.962102732883358,8.841186238194384,10.163010841865974,-5.865921787709497,23.436662453413714,8.24040473255255,-10.793623591598275,-10.3433532614995,-8.143549660681792,7.686884369265411,7.845491917267192,8.106128650917219,8.204716845033003,8.24040473255255,8.294627555748049,8.32448699583998,8.359219519005407,8.413868297712002,8.48557389228473,10.968843943679621,2304.771346817121,1604.8527515359833,1.2448663030074518,1.1858946014610239,-18.356973982020925,-14.842885579009446,-13.882508129394859,1.0231480351979017,1.1129956686326612,1.1699897044851593,1.1824569237837912,1.1858946014610239,1.1623844986334666,1.1170682257714146,1.064271700045508,0.9342749626937649,0.845500051034862,1.858202838300935,89.65797026964819,101.36657651297692,1.3294082319372982,1.4932723085613313,-28.995349975526185,-16.34368925831299,-12.86728114392389,1.3757315309342637,1.4700880988220915,1.5078211124255154,1.5204644327721923,1.4932723085613313,1.407159475190918,1.3189964157706093,1.41687433250267,1.6531274357249985,1.7775735557684258,2.5592317930209982,3.5103191096033717,54.56291672053636,1.942543844033741,1.8275715465893532,-19.03870425210848,-18.491331562875743,-16.02870582262243,1.7764722660876142,1.81861631664996,1.8445630384504141,1.8469098921647582,1.8275715465893532,1.803033848903255,1.7895683669416385,1.7267859647107129,1.6830702244998283,1.6087184964193055,2.863385161215536,62.56470094438595,237.7045705578544,14.807705211096845,5.517457325774191,-13.29318871097184,-12.721506739061793,-11.146273555849676,5.261189296177474,5.3449696890235545,5.4639996940919975,5.50156454292303,5.517457325774191,5.527636119684508,5.5550259161218944,5.582278657074727,5.598181874960352,5.4250800115571165,8.100165769458002,1402.1402946526487,1162.86225719491,15.374263355925205,5.694190823992906,-13.081376162759362,-12.546700071429532,-11.093742555999434,5.409591924313251,5.48651792319598,5.617640841068279,5.666748853724799,5.694190823992906,5.704748034506589,5.706847783460855,5.728152791113816,5.785417671078977,5.847956362768065,8.848965512783751,1454.6367850418817,1192.7513438026283,0.8277888748807866,1.1901228285912169,-25.517874980859954,-17.03782948304796,-10.199763426786511,0.4982114909484769,0.713855366695282,0.909118420373367,1.0518256480421464,1.1901228285912169,1.416582509650196,1.761930446530975,2.136085740451961,2.7631490840052466,-4.66890877129585,-0.9114314471700588,0.6664530335055836,24.89431634304207,6483.333333333333
10,23,5.946039326303898,5.907254185106792,-3.150392017106201,0.4610473523440795,5.199777774441049,5.595485994491838,5.690515806988353,5.782068062827225,5.883113524696147,5.907254185106792,5.8614113159567705,5.9824749416882055,6.007111222007361,6.094114756112544,6.309171194417705,6.2602429203809296,13.488029431280742,45.11303314896618,-0.7969853580424259,-1.0377833753148615,-5.465867158671586,-2.059019547001676,-0.4975223475618632,-0.3452418316215504,-0.4906143344709898,-0.7639538509510446,-0.8972267536704731,-1.0377833753148615,-1.0157339175463056,-1.022213485354826,-1.10272780034823,-1.4153613889413097,-1.6313559322033933,-1.2161953174378797,25.86944464662424,7.276200399409569,7.85227306412566,7.807246746731066,-6.947680402100064,8.229275182855405,6.9569341610392055,7.134410220416803,7.331885510752052,7.657610390218377,7.770245732671941,7.807246746731066,7.849392890922962,7.887674616459548,7.918899383450856,7.973742358942956,8.054314894732126,7.650407245993022,25.191997214036054,105.26702251153904,0.27323904049003916,0.343031763369753,-14.421126305205902,-9.992133370106826,0.3428059701575998,0.30088373253939604,0.32177743537099335,0.3288609042375461,0.34741752773447143,0.343031763369753,0.3193221161230601,0.2868284121400211,0.2207006217301568,0.11629097639866426,0.08859295909684711,0.34867607628224756,-0.26314374503669413,80.56962352562198,0.0898905872219595,0.03399670493475248,-12.123517936940551,-7.691218854146979,-0.018007719831192488,0.1142084404455714,0.061550923397074186,0.015852047556142668,0.04411625684065342,0.03399670493475248,0.01041938004688721,-0.022809864229474775,0.011853103967178612,0.18848796988269753,0.26881385108585826,1.5334614989997268,-0.10133661867453408,58.41540314581267,1.5281563623474432,1.5769741487422146,-19.178658294849402,-13.126215698152151,1.2670056816280928,1.3341011587869183,1.3780219074098188,1.483674028360893,1.541419461578809,1.5769741487422146,1.615378850530578,1.673313087487929,1.7033096843214006,1.697832954666157,1.5325461338816881,1.1381478323552054,-1.09518015167014,40.50818325445987,5.032963395558078,4.98888700087442,-11.882161972384083,4.340342866351447,4.481882091268132,4.643189574968114,4.758802743813852,4.915145582000704,4.969901925883781,4.98888700087442,5.003218662492191,5.021059077141291,5.054503706531318,5.1602896801536104,5.2250583352543964,5.277598032167548,11.95745542745742,88.01982727629688,5.208041255007081,5.179140111768839,-11.4779674862306,4.471327332868294,4.641666272377196,4.789568400904988,4.907563610941697,5.081983230102049,5.152646147495835,5.179140111768839,5.2027383861398375,5.221433256842391,5.251702707035912,5.310615426372596,5.36360184932659,5.437058726806234,12.425758165834173,90.48898361455855,0.7421106326918189,0.7729523918582348,-16.893203883495147,-9.84231365133013,0.617039794769482,0.6422487593363818,0.6210766621508386,0.6655360263130846,0.6993596871285573,0.7729523918582348,0.7529851542095786,0.15114086576461175,-2.2520571932603795,-1.548948919325936,7.9614672572009075,8.606339522370412,9.51864389292344,13.03273987194344,-3.761755485893417


==> data/Workstation/qos/relDeviationBeToRelQoscyclonedds.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,-0.7150340744871,-0.7155635062611807,2.0408163265306123,1.9863134657836623,1.5873015873015872,0.7092198581560284,0.3159557661927375,-0.28328611898017,-0.3656307129798903,-0.7155635062611807,-0.8771929824561403,-0.9474590869939707,-0.6756756756756757,-0.4909983633387889,-0.40313018733694433,-5.892866814710442,-9.588259334015836,-63.553453808478295,25.632882757976585,12.280701754385966,4.444444444444445,3.225806451612903,7.368421052631579,12.244897959183673,12.0,10.280373831775702,11.711711711711711,12.280701754385966,14.52991452991453,33.333333333333336,42.622950819672134,42.1875,45.606060606059756,140.64335664335462,209.8358381502909,545.2631578947369,9.809437855785754,9.726249569961174,-2.288602226541792,10.502494075231361,10.439674303478299,10.195517832119181,9.935020641854521,9.880110393464875,9.798850440321571,9.726249569961174,9.68070223351274,9.61314423474824,9.658144939352745,9.604781637360384,9.658007171860538,9.691916926383788,33.60718744109258,-15.504709129455728,-0.09546175228082768,-1.0353731605204441,-2.6999197443934646,-1.5167842884760545,-1.5758798963095029,-1.3014897277901145,-0.9485224993960604,3.7469355917093825,-0.9034185602211255,-1.0353731605204441,-0.8270033828577021,-0.5279536836339218,-0.5246950353309932,0.6522875110366294,1.2178181709335734,10.326849578306685,-0.19376752263632047,-19.06227227933986,0.5866024126584513,-0.021734405564007825,2.9745808545159544,2.6396557122318507,3.329032258064516,2.8257064266066516,2.8445316331535064,2.754435107376284,0.35398230088495575,-0.021734405564007825,-0.4275331338178709,-0.7966457023060797,-0.8305238056081026,-0.5845595646039105,-0.39698292973402144,0.2044989775052022,3.777453833971723,-22.101857062464827,-3.7743346209532445,-5.966587112171838,-9.89010989010989,-8.282208588957054,-6.948301329394382,-7.5418994413407825,-7.277628032345014,-5.597964376590331,-5.623471882640587,-5.966587112171838,-5.152224824355972,-3.567318757192175,-2.0408163265306123,1.3333333333333333,4.366812227074236,8.001864197280744,10.436976968517374,8.204334365325078,8.742857005600806,8.59203587678721,-4.868795914049391,9.438569331532793,9.29018772343402,9.275191789040802,9.053048212521272,8.75322788567008,8.69336143308746,8.59203587678721,8.50380086260485,8.567154881439658,8.616217560108185,8.466206207278109,8.624889087519184,9.592762347959868,27.68362206657492,-24.180361450635587,8.818575051378263,8.668407979607307,-4.787465780186775,9.607202527788717,9.453713184100087,9.395380250434929,9.115072596981191,8.840792023061292,8.794279926652036,8.668407979607307,8.585018166324334,8.621321754575407,8.653906233728351,8.518551473356721,8.723361788281915,9.462137917264808,28.14237861218042,-24.17346540714983,3.4972781315823833,1.731965696990079,-2.9129759839284084,1.4440553888837873,1.566556261749172,1.866671382716271,2.011065249846316,1.8937923299253698,1.7588580168238592,1.731965696990079,1.7901029558286314,1.8871007270647824,2.64051784913158,4.7443532296632505,15.628540354375358,13.783018955264433,12.986441140427429,-1.6308427157966565,nan
1,5,5.135051413452873,4.9960348929421095,5.744888023369036,5.318038444673915,5.066406092417209,5.058365758754864,4.963937208315656,4.923424812416487,4.945717732207479,4.9960348929421095,5.048923679060666,5.121293800539084,5.275056518462698,5.469458861104047,5.479668793839984,6.62842070557201,13.894335224697798,-13.875854672208071,33.071683058157966,31.225296442687746,0.0,1.3824884792626728,17.16299559471365,18.454935622317596,20.338983050847457,32.510288065843625,32.53012048192771,31.225296442687746,30.739299610894943,30.268199233716476,29.588014981273407,28.985507246376812,37.6140350877189,114.42622950819673,144.87060448063218,391.3256955810147,6.940010996450155,6.907472207580256,28.340716610906167,6.843022682805119,6.97396472618261,6.980521780950962,6.987085421081633,6.968149119229797,6.946285061328222,6.907472207580256,6.873188602260472,6.821281373330479,6.727468204642021,6.559771577733756,6.354307032259397,6.171190316732726,40.28490168789021,118.10612399211134,-0.94469087364456,0.2529700605763472,-1.1091715761146266,-1.0561706684044432,-1.309462999971415,-1.2879791016986697,-1.6753352603327616,-0.978632411930887,-0.48982953276695,0.2529700605763472,0.00029669628684884843,-0.6739758845356658,-1.1171093921213675,-1.2919869941823219,-1.4849609224453684,-2.4733961543534098,-10.167170092281351,-0.7150979957286745,0.6613211332897413,0.7455244788451494,3.7980389947030315,2.7891988904306264,1.3085567268043607,0.8499392900507031,0.7818765036086608,0.9870028339685332,0.8929428708593375,0.7455244788451494,0.6388575723412251,0.46433878157503716,0.39388110286708805,0.47631886402444507,0.3970004411116012,-0.820413100595763,-2.6304218361973004,-22.500687001923605,8.108562042548199,7.666666666666667,9.29264909847434,8.970757904109242,8.05626598465473,7.711587248219586,7.591153616258219,7.683419988445985,7.71830985915493,7.666666666666667,7.608100711548987,7.543103448275862,7.928118393234672,9.548254620123203,12.07518086666832,10.900653984966427,16.07549845525472,-9.2230296254891,5.935909084044739,5.96470975643146,21.363014949730402,6.17301054655426,5.966753249641873,6.075284418551009,6.069476879918753,6.024091247585891,6.0067394823800075,5.96470975643146,5.886509898930671,5.807203493728292,5.695520157543019,5.5521122488846375,5.338200718140088,4.8400223837614975,28.099337171060483,84.53661724032908,6.0584508015705625,6.0865431108301795,21.832359809682437,6.317961857942906,6.087285593691624,6.194899750484965,6.190915443806981,6.155266612557944,6.1297103878190295,6.0865431108301795,6.010875544880734,5.938720173274099,5.8146250387369856,5.641393470742384,5.417014000126658,4.929934348621372,29.337404883034374,85.5633375129603,0.3990049518803655,0.2822438385162038,-0.9211641706696807,-0.058374165795595755,1.056645016953832,1.3088493846454543,1.133256003825965,0.8498143860511441,0.5450007640197626,0.2822438385162038,0.030915600410881934,-0.30008130281604106,-0.9518276446380951,-9.312766299882254,11.285220765699693,5.360152886037013,3.753249312456083,93.88867059593976,-100.0
2,7,1.7020253286869211,1.1510791366906474,7.09353421217828,1.6272563781748315,2.923722680561584,1.9131334022750777,1.6105268505817225,1.4112404060410992,1.2135922330097086,1.1510791366906474,1.3126095815760705,1.4235705950991833,1.1436413540713632,1.1320754716981132,1.2586805555555556,1.4891212905992446,40.5246056768334,505.77208361429535,0.4722316776918002,0.25839793281653745,4.88599348534202,-1.4713999964387332,-0.5747126436781609,0.0,0.0,0.0,0.5235602094240838,0.25839793281653745,0.5102040816326531,0.7556675062972292,0.9900990099009901,0.966183574879227,0.7092198581560284,2.0408163265306123,7.1014861995762,25.523012552301257,5.330572375112291,4.90585132362997,6.445328354574235,5.285989957330632,4.901498006592152,4.912454767721338,4.918741565106753,4.899902913573467,4.9013707528379635,4.90585132362997,4.913654288345138,4.922043170110178,4.930546447862288,4.917903740663829,4.92504085684274,4.876197291288678,55.18256407005012,387.6889861133357,2.3164771316561175,2.0694761837888906,-13.974323252673768,0.9731482261785684,1.7456774253320806,1.3413415836059446,1.7585783462416869,3.1899820865502466,2.114197451673654,2.0694761837888906,2.1280036287119892,2.1806290515622737,2.2134772724754725,2.5493719029329522,3.3296991425756945,2.844342119316904,4.160915837637921,-4.566857887615059,1.0038495681095878,0.3296578378992838,-1.976959180770872,-0.37275089890989516,0.38280283412240906,0.6444976901535823,0.6714571798798445,0.457573124818998,0.4408817635270541,0.3296578378992838,0.327313769751693,0.3583426651735722,0.32161472773649774,0.32350787457510677,0.5572575391291708,17.432173095753814,58.90770216830367,91.56607319170621,-1.4319939556168118,-2.048780487804878,3.725165562913907,-1.7583177360713298,-2.033908029490225,-1.5800488315312078,-1.6013745704467324,-1.841312353531972,-2.0046007229707525,-2.048780487804878,-1.9935691318327975,-2.092580849714648,-2.386117136659436,-2.502979737783075,-2.2920228332995123,-2.1866920008420974,142.8312223277844,636.1853832442067,4.760483773902927,4.377380347952261,7.82508834818056,4.681000093819884,4.4172483937722715,4.4077936006277465,4.438861115880505,4.4319748212406695,4.393342318877813,4.377380347952261,4.364971600796431,4.393370455197391,4.407275567112524,4.4404615365123234,4.423403000425488,4.37324042641323,41.23716062619291,275.30769588508576,4.897396851591352,4.530854301419494,7.9184050397804455,4.775991068435868,4.571439649492267,4.519216717067786,4.552925716816257,4.578606679069101,4.533021508593614,4.530854301419494,4.510444683130644,4.5181309727676044,4.52780492858086,4.561868995483075,4.532805575466653,4.318581307034327,42.798524144918815,279.139905568286,-0.7767938627000052,-1.0653488632545638,-0.2969536053661263,-1.2096169112788506,-0.5591193093100849,-0.501132945833032,-0.4991872023937968,-0.8178333096691751,-1.0052287655272867,-1.0653488632545638,-1.109089744054086,-1.141951623582595,-1.237394744572854,-5.494775229679559,8.966122578042377,1.9748412757553597,5.597494953794229,9.676822059849878,-100.0
3,9,2.7830824024745335,2.453250986447075,-5.937834941050375,2.232500761309332,2.144727126267025,2.2450241967761824,2.171961945790702,2.233948988566403,2.409429710521754,2.453250986447075,2.5623621245545563,2.581293999329534,2.67591674925669,2.6808785529715764,3.392414713169436,5.20744898520096,18.570638966362388,442.9506185461609,-2.309250481708105,-1.1764705882352942,-3.5573122529644268,-4.283054003724395,-1.8315018315018314,-1.4336917562724014,-1.0638297872340425,-0.8665511265164645,-1.0204081632653061,-1.1764705882352942,-1.492537313432836,-1.7944535073409462,-2.08,-3.6923076923076925,-15.737619911848547,0.11661166116606059,-2.786977837887927,-26.85185185185185,4.425071942401489,4.139219467707162,2.4338599476958724,5.54630384525107,4.077117831079373,4.140578393555512,4.137418361755144,4.1564958780934464,4.136628191312175,4.139219467707162,4.124270429912408,4.117670639722511,4.131622031818873,4.150935047617231,4.225637116375513,4.428547796038058,39.783641862017454,389.89260279661704,-0.2248272521176297,0.16989699263946756,-17.379773796551376,-1.38579237379058,-1.5267854798779779,-0.2604422382765347,-0.8841907231530471,0.251474524500635,0.2542283360133257,0.16989699263946756,0.11578528255205897,0.0001657289721229922,-0.22661435127564455,-0.824149690447053,-1.9353188241253205,-1.9906367363410737,-4.299399282304415,109.79805940706203,0.7391873729553254,1.38804086783083,-5.143028007575002,1.3363923882011912,1.0354984041625181,1.1357702349869483,1.228353304178405,1.3213312412255347,1.379169224473092,1.38804086783083,1.4282706913024439,1.3584814606289684,1.2955103864194744,1.2468670691530506,0.6454335671916893,-5.921860825210539,-47.71450032463074,-30.790463523118948,-5.307584865459535,-4.823447957535195,-8.799579721565538,-5.102233439003628,-4.535625311410063,-4.5876037091264035,-4.490584258812168,-4.549763033175355,-4.621848739495798,-4.823447957535195,-5.061272834950568,-5.442329227323628,-5.569453587886752,-5.666012458400894,-5.937655653328914,-8.24615148962243,-52.17562237997942,-56.23624782860452,3.6081621934752137,3.3842610935610207,1.3697849803398814,3.5126665798574637,3.0190478977252693,3.1857723068456654,3.2753732415868337,3.3460272186300966,3.3658880555179858,3.3842610935610207,3.385134705247785,3.4086359574813336,3.419283571180152,3.5002613118338757,3.5802071252618277,3.634594693985049,31.7098965594606,357.66611925296047,3.7125187150783883,3.489977471954064,1.549441829346313,3.716503774159033,3.187761784285393,3.297597697596605,3.388158717943896,3.4576149304538024,3.477103758846208,3.489977471954064,3.497421716794939,3.502857388943641,3.513727043889864,3.5530365646123108,3.5855086870042343,3.6209946804331885,32.77467533399902,364.7308191716005,-0.5031920195945855,-0.10584104060537118,-1.6686502635350124,-0.480383914696563,-0.8151403690625375,-0.4227312076763133,-0.29579250256554723,-0.15673824712729742,-0.09433681221016256,-0.10584104060537118,-0.18707784407554007,-0.4781285964668839,-4.876419012459627,-8.463692875196395,10.594124243838154,12.24688128142789,1.6043374343106445,-14.355880826482336,-80.0
4,11,-0.011498255433970317,-0.09972930616896994,-17.543307086614174,-0.9057907627711589,0.4303281826674138,-0.055443170749978544,-0.1334321719792439,-0.18199024532285069,-0.129291768424077,-0.09972930616896994,0.014118311449950585,0.13974287311347122,0.27321650338072434,0.1350621285791464,0.43795620437956206,0.5676597565733579,9.109356557580671,-13.628565450868262,11.197830545470994,11.949685534591195,3.019538188277087,10.839000681830091,11.492281303602057,12.080536912751677,11.920529801324504,11.974110032362459,11.92368839427663,11.949685534591195,11.975116640746501,11.827956989247312,11.782477341389727,11.634756995581737,10.68100358422939,-4.499141385232567,31.587657300465175,-11.218867092792594,3.0324602506371985,2.3142539351202434,3.783017407743914,2.3570515552467994,2.3747415104150016,2.3870847496335426,2.3584538476203085,2.3492985190606155,2.3280890109448493,2.3142539351202434,2.3060834990238686,2.29244886629975,2.2714772489238517,2.230980704826054,2.1969606670622013,2.305182670595963,276.44807936631355,657.8051668698855,0.14032930150966821,0.26763939982639606,-34.40118538230091,-4.482783774993591,1.6872954093109551,1.8951137690778963,0.7279483295210596,0.45196932276095153,0.3443797111996601,0.26763939982639606,0.18631867940741248,0.12424818285426471,-0.0492875568111966,-0.5363391407760211,-1.86240649460718,-2.9558362463116588,-3.925692709664754,35.58357314339317,-0.01609329725639664,-0.07374394818686075,-31.286459932453177,-3.73534458203457,-0.3931980867117226,-0.28051879475924885,-0.2276230771753795,-0.12661926560825948,-0.12559981965154102,-0.07374394818686075,-0.03509779522031843,-0.008884376189869503,0.05357199130242965,0.1214915423195539,0.2720127717057551,1.4107427388240845,-3.572930327700964,28.49404286631284,0.2542438276534154,-0.5393743257820928,-19.38980329185066,-2.009329664585735,-1.3263007950104841,-0.8903201363894677,-0.6943141302308126,-0.4703495342617357,-0.4362050163576881,-0.5393743257820928,-0.4975124378109453,-0.5746320953048545,-0.1933701657458375,0.11798415641328165,0.2469948954388276,0.7952566938026273,60.12387934407899,357.68143810272994,2.5216749889127317,1.8854424928350069,1.0951451473040534,2.0925684799787834,2.1373674652634174,2.070626882833985,2.026636229954728,1.935859205367008,1.9050515367582541,1.8854424928350069,1.8844001919305688,1.8849315088776906,1.876725984748897,1.898644930431856,1.940655119854317,2.160139267961981,224.06792621153173,521.8386135535756,2.581941776836073,1.9645319743339873,1.6241231177497693,2.2893091173994886,2.214394306528462,2.1413096828017095,2.0827184892654445,2.0015607779311075,1.974978540461846,1.9645319743339873,1.9487474238668674,1.9398068481123723,1.9152231076573065,1.8651063194440367,1.829302476120902,1.9417738352007337,229.82248750348955,530.7040733633017,0.15970505147809985,0.08860944807871601,-26.94549000959144,-6.9768262345312815,0.6081568773181137,0.6392722858516667,0.5998948103839398,0.47176977946418486,0.2787240631774543,0.08860944807871601,-0.594449063021969,-4.697108732066132,-7.233654688869413,-4.746331467550503,19.63760813386149,19.221565870849382,16.100395809059737,28.72686461173269,-100.0
5,13,-0.07274056836273354,0.011424654404204274,-21.424936386768447,-5.624595957446125,-0.4142300194931774,-0.14367816091954022,-0.09020129130270085,-0.01167269756040621,0.04608294930875576,0.011424654404204274,0.045300113250283124,0.12341523617188377,0.14414014857523008,0.13717421124826945,0.2923319091522297,0.4887683364719127,-14.409072503147698,9.404635866014912,4.980475743530213,5.3061224489795915,-0.45662100456621,3.0382530120481896,3.9381443298969088,4.322766570605188,4.5584045584045585,5.160390516039052,5.21978021978022,5.3061224489795915,5.390835579514825,5.333333333333333,5.4018445322793145,5.304010349288486,4.955527318932655,4.797047970479705,4.563806674838878,-27.113636363636363,7.885123767257961,3.8642445991662084,-17.63755066057338,3.946456394413869,3.943035220124716,3.909234807460721,3.8940398243234022,3.8797006092134474,3.877702055096256,3.8642445991662084,3.854411301748111,3.8488128455156425,3.8593816716481677,3.872605044647166,3.8593390217944137,4.43964884002884,1343.0072643514554,2898.3944602226115,-0.7381740018923665,-0.6014437197764974,-43.821837543920935,-35.010976597518805,-2.443365787688504,-0.5090254399588874,-0.4518799837653562,-0.531099395500095,-0.5863077382448529,-0.6014437197764974,-0.6094307275320341,-0.6741658032861828,-0.7614081262465489,-0.8766468987289341,-1.1295792039956372,-0.5986877982135546,-0.20774850980137627,83.57824199190145,-1.0311750010056575,-0.7999576181394363,-31.284680167873137,-17.15997339174921,-0.8221001812292328,-0.737756240982223,-0.7351468398971405,-0.7426870793897633,-0.7824559535849257,-0.7999576181394363,-0.7805907172995781,-0.7693680266182369,-0.8904798378482665,-0.838659793814418,-0.7002130532480974,-4.686094001810282,-16.246332276543196,-6.33072279022822,2.825739770207342,2.838925155609534,-23.173970783532535,-5.592781910381519,1.7108703291176688,2.002542911633821,2.1913920857638343,2.5760397268777155,2.7056840815075893,2.838925155609534,2.8537098227696003,2.921181534807767,2.939026173417166,3.2221108406129173,3.135498320268757,3.5638775071219753,2.422899288096477,144.43860525001972,6.3559267815319265,3.0773419757737153,-17.686775920962024,3.101458840309602,3.084836653326395,3.0835751873494157,3.071286543647753,3.078914576093408,3.0795814777160864,3.0773419757737153,3.0712783625461455,3.068170895357226,3.086069172490412,3.0904393347659407,3.0591243040198277,3.7286219457521175,1118.5950663502874,2227.896061677557,6.512771887634084,3.1467686880582693,-17.80475626046179,3.1066934959277615,3.121896053051022,3.13868887704216,3.1529140723872957,3.1504530756742963,3.1518266354261626,3.1467686880582693,3.1465242330888152,3.142876284655544,3.1578885636929095,3.1686222545910177,3.128792677929836,3.742946294318554,1148.3369614111464,2264.74640975576,0.4126210216489607,0.33215504631886883,-19.622067398415922,-11.82663544944689,0.38504061802546613,0.3954141694348509,0.4346033095731576,0.4756577925802455,0.43631924401473254,0.33215504631886883,0.5435934489402803,0.33000632432870086,0.552328050515848,0.25748777159746356,0.17045850051093325,-4.223098212555378,2.7365038044404284,230.1979449383561,22.22222222222222
6,15,-7.304873542060872,-7.489344428658413,-9.141201264488936,-13.299323288082672,-9.140522524459733,-8.661584074544685,-8.490655137313324,-8.016964932243715,-7.680039258986635,-7.489344428658413,-7.154373236598146,-6.835898460923446,-6.523028266455821,-6.094236760124611,-5.487775612659231,-5.64844036697248,-15.39886434396714,212.41599270987584,-3.2017860912307734,-3.5639412997903563,-6.788511749347259,-9.409952904940447,-4.100227790432802,-3.333333333333331,-3.41034103410341,-3.552206673842842,-3.499469777306469,-3.5639412997903563,-3.5269709543568464,-3.278688524590164,-3.024193548387097,-0.9784735812133072,9.837523996816032,-2.9919720128020098,-10.063829119507652,-93.30260952836964,-0.6726651664756401,-7.350112802975559,6.799771075428377,-11.264820153259349,-7.3534017533772795,-7.385868122202556,-7.3769800127933935,-7.386768095997916,-7.363548541888517,-7.350112802975559,-7.3301617193947015,-7.291488627370171,-7.186943124353174,-1.1887306856398792,-0.6645090508728512,-0.7250911719994718,1818.1915330291724,3080.589900577928,-7.274467903287341,-7.655028941413378,-39.80381110783235,-13.14906922660837,-8.635636945277147,-7.961537532309343,-7.994342143416414,-7.85374164398618,-7.731164942527997,-7.655028941413378,-7.500424584654154,-7.225678096763014,-6.488608194475435,-4.789911060777389,-5.624290745031358,-6.526955022067344,-5.307991115482642,11.048084971516339,-8.509754993338497,-8.841718958838321,-16.075359501415136,-6.9484740760284005,-9.405751691343026,-9.182948407740927,-9.073895654705387,-8.997252747252746,-8.88515773236686,-8.841718958838321,-8.730767495375176,-8.55192238591448,-8.163821245316564,-6.406989604069877,-5.612175181109311,-7.530399043722631,-29.212312440407644,-15.023217184491676,-7.283583335434378,-7.468030690537084,-17.829695665539504,-12.077747089661099,-8.227470092922752,-8.03675788964572,-7.899293992273877,-7.6630737476656945,-7.5671487603305785,-7.468030690537084,-7.306572115993415,-7.2188164644063555,-7.054760730143069,-6.794546989986716,-6.701335539534334,-5.5795186066931635,4.37001906971215,9.045383411580595,-1.866336498297454,-7.396087987046836,5.228857429033173,-9.736827720964468,-7.375469256837735,-7.429743027394001,-7.425696815692538,-7.424613184153349,-7.399629919197431,-7.396087987046836,-7.383395833171708,-7.3639950167077215,-7.286941881350178,-1.6011899047255604,-1.1567388639047171,-1.2305237423894932,1490.3774502288477,2234.7169050175476,-1.725371358112859,-7.395407650131838,5.2819555173014106,-10.020925556788699,-7.389926487282557,-7.4309698023793445,-7.4336501673229725,-7.429525601725372,-7.405146326528061,-7.395407650131838,-7.380432150343544,-7.352282810722562,-7.263013697363532,-1.5083129285496253,-1.0749795296032751,-1.1792017054988595,1530.7826878099509,2270.53698562622,-7.232423539134043,-4.848916373992976,-12.931040349528041,-9.189176107092193,-8.661232596832813,-8.215846099957304,-8.093990530230094,-7.735828469282051,-5.203640276235758,-4.848916373992976,-5.465839424198832,-5.806314787610436,-5.196267811668978,-5.053827601249543,-18.168676687487956,-16.79147917056809,-15.739492622596712,-29.952926221286486,200.0
7,17,-0.514599132539173,-0.3806887004672089,-15.4769168191987,-15.443327218973854,-0.5276328438603097,-0.0650336006936983,-0.07165890361877464,-0.1852995676343422,-0.28773214752811926,-0.3806887004672089,-0.4805217092843659,-0.5105513955071477,-0.615995691396263,-0.6786955802019533,-0.8070432868672047,-2.627734096220583,-9.452584254463055,61.89537687388615,-1.5116426730292465,-0.4163197335553705,-7.326732673267327,-2.819548872180451,-0.09182736455463728,0.08920606601248884,-0.08779631255487269,-0.0856898029134533,-0.3367003367003367,-0.4163197335553705,-0.5761316872427984,-0.8116883116883117,-1.3524264120922833,-5.596465390279823,-3.195105370496261,-2.2866928578623638,-11.619109647397257,-82.20117089817893,14.702743202132108,2.775567168444649,17.83273359337829,3.1037472108527875,2.9391984429991895,2.915869775929236,2.8939329810123997,2.8547628959887845,2.8016146087850426,2.775567168444649,2.759500293106402,2.747337101574968,2.7589522604454095,2.760977345294904,2.7555252755361104,4.682863006775181,3131.487198545166,3319.607937930273,-0.04164274709569925,0.03337526432017368,-38.01323831026373,-41.05895172756186,-1.2304612712730714,0.20662187713722494,0.017814608876409777,0.010374834800707404,0.011207485581509828,0.03337526432017368,0.08572983091882079,0.14927197648637067,0.21612903785881304,0.7785017568376238,0.2399256904750185,-0.1590270145473712,-0.3306829263883527,73.95260159966794,-0.3822614319109922,-0.25684085745332413,-17.64903281478463,-21.675426305742736,-0.6008797823979757,-0.3927183307650871,-0.2886973187790186,-0.23357489369347786,-0.3013839869929016,-0.25684085745332413,-0.26563822042069224,-0.2429086350101865,-0.24338480110594055,-0.25707831267341924,-0.2483660620035432,-0.6588684913954669,-0.5252560125689459,-17.03605060401408,-0.025170054574783503,-0.15112262521588946,-19.185610791906072,-19.55402807331914,-1.696650209304672,-0.7743612932398825,-0.5380562717184172,-0.24277201500772455,-0.1633097441480675,-0.15112262521588946,-0.06846091309742455,-0.03176283748014823,-0.17129010695186786,-0.2108365914068774,-0.3489491416653224,-0.7699130073783363,70.49659508579494,7.07040063707552,12.03980360117569,2.302908002963626,15.693506388830953,2.333755034968801,2.31883530249283,2.3504932548396713,2.3430962167183913,2.324841647324489,2.3022612632368626,2.302908002963626,2.309497576234316,2.3116748239060487,2.324809784199815,2.3362139174909307,2.4196738098932635,3.869461364479843,2575.7584421507086,2866.4779722473627,12.354360481194462,2.3403222652057565,15.993108678218313,2.5028790103948158,2.416933030258905,2.4101878319867227,2.414903927314753,2.386081224754229,2.3568921944053796,2.3403222652057565,2.3487253180153593,2.356805674040736,2.370603574089913,2.3973709656793565,2.449884272138842,4.104461926821932,2654.5280826704566,2922.7458278669496,0.28484436233103966,0.8220276381456858,-6.126799904233124,-15.435343576425009,0.045311591324573526,0.24603534166833435,0.3238333492258421,0.5732294867391365,2.0238188261575023,0.8220276381456858,0.46212559929542946,0.29547554721613345,1.1017937246982945,0.44535458204734263,-4.052947491321689,-4.382674862672059,-1.0116790783438454,27.85202091172874,91.66666666666667
8,19,-3.7017088616024587,-2.7795226130653266,-15.35233432418255,-16.54484691131839,-12.571761377818454,-9.508191351276093,-8.473393333928472,-3.7263481787847907,-2.963724018019442,-2.7795226130653266,-2.643803585346849,-2.5442734513958705,-2.4584514053764264,-2.4581570233596546,-2.4138700796190165,-5.294042642835742,-3.539039110724929,235.02623343151694,-0.6638076559754339,1.3923013923013923,-13.62763915547025,-13.54259763851045,-10.928634361233478,-5.598621877691645,-4.51063829787234,0.0,1.0734929810074318,1.3923013923013923,1.5434606011372867,1.7713365539452497,1.910828025477707,1.244167962674961,-7.613822984730412,-10.362124120281454,-7.509789018187632,1.7194570135746607,5.696593457032847,3.332763401038929,-18.395874224458197,-14.555143367052585,-14.265311234332668,-6.920495783550603,-6.780140359532709,3.173127219353703,3.3017690798818116,3.332763401038929,3.355620468440353,3.362908468905789,3.3610323655770533,3.364249438876583,3.4261459802459218,5.88741287910844,1184.6115541095405,3124.6230310796914,-1.7258573001813036,-0.1214046600793726,-47.01144994426096,-41.02024320772116,-11.679315089756647,-7.340612284782736,-7.065934753951482,-0.3644707125183384,-0.17495744748896097,-0.1214046600793726,-0.12423937570527897,-0.15174092681387488,-0.16967064886721211,-0.5632943867209806,-0.7628378912766804,-0.1714962951270757,-1.686748394793817,92.19669813451188,-3.0887595442139255,-1.811799837592882,-33.46469622331691,-21.5308789355133,-14.587039303232984,-9.568788501026694,-8.812799999999994,-2.3105686468181177,-1.9148652722951063,-1.811799837592882,-1.7460869565217392,-1.7347064189849888,-1.6942264043066948,-1.6001460728418921,-1.3420323453853185,0.2455701740186152,7.477388066964956,4.957031563729821,-2.4835104699344295,-2.1023943936149503,-29.719983029274502,-18.209998415901744,-12.481349274777202,-7.693873397109709,-6.02604219238922,-2.7821939586645468,-2.2667059169855754,-2.1023943936149503,-1.949054419143188,-1.8629979936944683,-1.849056603773585,-1.7853011133837393,-1.58125113988692,-0.4653814606435978,129.82561046049145,28.11207471647765,4.363216265589786,2.7281827534407226,-18.62446916587265,-14.299944890719978,-14.029432954011877,-7.036810986635078,-6.8829382162182355,2.5696635898905633,2.7032198578977824,2.7281827534407226,2.745190769656266,2.7648781403424807,2.771261965030816,2.7956300644969456,2.8295270265971726,5.11123597857312,970.3590724379877,2446.203909047819,4.5056634928584245,2.783553318550951,-18.362311797001546,-14.303857887083335,-13.994624851351112,-7.022183480766592,-6.892478467807352,2.6227561503142978,2.7445582409346696,2.783553318550951,2.8039038253191526,2.8228053384048177,2.8323077163044283,2.845761339331742,2.892779336051693,5.118433573098304,996.0804853923939,2496.205660091236,-0.9284629552430443,0.218435998252512,-29.7247209552259,-18.234477882912746,-11.701892045946053,-7.2595187287004315,-4.403426566209108,-0.38259846163748057,-0.7074025912785846,0.218435998252512,0.3229542219692481,0.17051858168798834,-0.01568764966710556,-0.8866829788174171,2.0267488579448427,2.6536409981260096,4.0144246980586065,40.669134367320304,-28.125
9,21,-3.4898866743587544,-1.4439936739324761,-21.98719507253424,-22.62256718165427,-22.02954231814882,-20.687164819449414,-18.300106420716563,-1.9810990549527476,-1.6268605053651783,-1.4439936739324761,-1.3245937457326233,-1.280054182187606,-1.187520966118752,-1.100979309523967,-0.828387694576496,0.3965888112709319,120.08617276354059,-7.323858229013062,-10.701920095097119,-6.936026936026936,-18.65546218487395,-26.73938307733236,-26.621936863087797,-26.062322946175637,-24.403927068723704,-7.162534435261708,-6.793478260869565,-6.936026936026936,-7.004669779853235,-7.255936675461742,-7.782101167315175,-11.233211233211232,-7.917604490156405,-6.980160857908874,-29.35698950342866,-40.568564492129376,6.008482694605061,2.783817270890991,1.8053410738837576,-20.726051146630667,-20.81651836010501,-20.700664752593106,-20.372888530858596,2.68657584469949,2.751581552473578,2.783817270890991,2.8212310955060342,2.8807656056377575,2.94270947784717,3.0527753815565157,3.273890805539726,26.361749606103622,1850.4647794444377,3632.3987735021974,-2.9513970493203323,-0.48202793208845085,-42.0177757168251,-46.2137189532397,-17.703511946196667,-17.990998155149818,-17.39489347459804,-0.5996440910413144,-0.5035370961670192,-0.48202793208845085,-0.43718914384666036,-0.44810387142744335,-0.47369971338754313,-0.5970722196365441,-0.4047356714880519,-0.8460610651085497,1.0741943631900202,39.18805509318906,-2.727256844312991,-0.44947718706136547,-25.92563903950426,-23.79467244613251,-20.640610564579212,-19.623557103243694,-18.599329192945294,-0.754825148098605,-0.5251346072885817,-0.44947718706136547,-0.4289283076971421,-0.42171133179158843,-0.3954559868678789,-0.3144765311316388,0.04254369025779227,0.08753769561687808,4.576812004032492,32.76767896173009,-2.9231380993308806,-1.147861576396565,-25.99444958371878,-21.262231404503755,-20.865639361989718,-19.421641791044777,-16.983627370592757,-1.7654203175153986,-1.2768874796469278,-1.147861576396565,-1.0288412885815483,-0.9537980556228974,-0.8840783276873503,-0.7793009857060406,-0.654885654885652,0.15681917920038504,114.48725708032649,-13.784115302054584,4.410550480210013,2.236242121591309,1.5348044743711233,-20.360625181239477,-20.417706934396126,-20.332474922231842,-20.068394970944926,2.112175853868704,2.2004386814290178,2.236242121591309,2.283841257337152,2.337185825907116,2.4258888080388785,2.4587267311077436,2.6471476945636216,14.614451003833697,1539.6076041823337,3131.894054599127,4.58694906761225,2.2755474593468157,1.4150272570638154,-20.367058237279274,-20.441155355316532,-20.347608712816363,-20.063374919423335,2.1634836377892572,2.2397071089065936,2.2755474593468157,2.311609358214797,2.378736554669163,2.449664449171552,2.5075909612471348,2.7699935376909828,15.333007572104288,1579.327008584645,3200.729448105043,-2.1481491549265357,-0.22640519260397884,-2.0860171734537567,-20.11547528566111,-20.0369680745658,-17.775914520871265,-15.93396032582401,-0.22766442227642514,0.2200505980320676,-0.22640519260397884,-0.8147798382507937,-0.9664450849111478,-1.1677779410608768,-0.35391026132909464,4.4264745584216625,5.2874201581440134,-5.62031326963965,-8.426552751933775,26.666666666666668
10,23,-8.946801794421635,-15.31498244965823,-13.544668587896254,0.023789862665755824,-0.40934503142387507,-0.9744341156029475,-2.7348578491965387,-17.33789260385005,-16.443019730629686,-15.31498244965823,-11.490702189228461,-3.487148472936198,-2.7676402665932693,-2.3175257731958636,-2.14495581181989,-1.3782487451198442,-29.08342664008249,-47.43798681845416,1.748173419343268,-5.457025920873124,8.357915437561456,15.577335040865789,14.691943127962086,13.36996336996337,11.624600071098468,-7.952146375791696,-7.374224672639559,-5.457025920873124,5.87440918298447,7.352941176470588,8.39391936549901,10.135571336346029,14.025500910746812,12.934668659246618,36.90964723004446,-79.62419696238256,2.6629364173207652,-15.936440441163375,6.113048331572547,3.431353897136231,3.3864085003913242,3.3143960275477546,3.074501298912511,-19.832741523950528,-16.14403441792251,-15.936440441163375,-13.231579620547201,2.9975620032364794,3.223343341979519,3.306444441477098,3.2829018345011143,105.24947760859318,1913.2349721737037,3460.300987593759,-7.746292320381721,-14.573158898364515,-47.34369389570893,-30.227030149628686,-0.988343395925379,0.03687297881843107,-0.28192556697433874,-16.650838243889062,-14.739426480120693,-14.573158898364515,-12.324914288273877,-1.0497731366424117,-0.96467743829005,-1.4989124333426964,-2.066265313293659,-1.4508298105876725,-4.702676933589151,78.94588433414869,-8.259607087875478,-15.783923965858733,-24.44005019583983,-3.657605054343346,0.252378005838401,0.0908441191684827,-0.7410761777432783,-17.41019468361202,-16.339030808747506,-15.783923965858733,-10.955130296625196,-1.8149481261909843,-1.3517835799538824,-1.0291933312047894,-0.916678404927612,0.6166700221461668,-13.576712041802978,0.5737692264149973,-7.998652781869335,-13.94973483975098,-17.752100840336134,-1.6137003444606612,-0.18185492018589614,-0.43345357328904144,-2.453545695866508,-15.703592221474118,-15.086575044646324,-13.94973483975098,-9.706979222163024,-3.005196957143933,-2.0459787218212933,-1.4408884991962643,-0.8625961337851326,-1.513507092370871,-12.53056328193108,-13.99286397062303,0.7341049641307106,-15.84697221374925,4.334505158876899,2.855150453347176,2.81847490349667,2.7640410601612366,2.5575815721281896,-19.694997549207404,-16.015929276975612,-15.84697221374925,-13.47774770334266,2.342502813718011,2.561310683611686,2.6338403079417327,2.699650587705062,86.92400696080068,1584.210172698038,2829.133544107633,0.990502392704658,-15.820800582361812,4.343800485867825,2.881958959719294,2.9267038627217454,2.8680174126279403,2.650497767863553,-19.666484585928423,-15.97738722317357,-15.820800582361812,-13.413782213087067,2.4306686480413,2.626136229314959,2.693831422137767,2.7530601220991295,89.11514515576654,1624.5778965639652,2883.054423637446,-8.563648109111405,-13.901442269467458,-17.98035049334147,-3.446714932261029,-1.2386908284771432,-2.7409194747005947,-5.461211298952728,-15.864519441660255,-15.236786021908644,-13.901442269467458,-10.582119366442276,-4.141403557285541,-3.125437296628413,-2.1089107845750594,-2.0201851511659727,-1.166926588666097,-1.2199811803057876,-26.917936799695873,31.914893617021278


==> data/Workstation/qos/relDeviationBeToRelQosfastrtps.csv <==
RelDeviation,Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs
0,3,6.574032023924529,6.505295007564296,8.700102354145343,12.420706785816781,12.476722532588454,12.911843276936777,13.050993949870355,8.98876404494382,7.0878274268104775,6.505295007564296,5.637982195845697,4.568527918781726,3.6931818181818183,2.6065370293752714,1.8918918918918919,1.4175257731958764,5.682363381508309,-3.8403614457831323,4.189450051866001,3.0303030303030303,-14.285714285714286,0.9174311926605505,1.7241379310344827,4.132231404958677,4.0,3.875968992248062,3.816793893129771,3.0303030303030303,2.985074626865672,2.18978102189781,1.4285714285714286,1.3888888888888888,7.482993197278912,19.51219512195122,90.73814432990024,-0.9009009009009009,9.792415200188406,9.009947636931443,-4.997882253282508,11.271498360226456,12.14978115272673,12.714873753570787,12.783493193291458,10.893051755966281,9.919839734054609,9.009947636931443,8.778643283587677,8.547650139193133,8.210886699868864,8.415608887631732,8.726874982562267,9.383352256994572,9.755298441560246,79.38815648784836,6.506946294505086,4.118662656227944,3.946406457484744,7.7100322848543215,13.409023648739538,11.079574116048668,8.199977708702287,12.397477490613495,12.173645320197037,4.118662656227944,3.1665204144595362,2.9451208566088343,2.862004111811222,1.9547230825936206,1.4229112764716612,4.8442352907233746,3.0209528950584024,-6.302368276960029,4.953902470998704,3.8671710802858343,6.1839323467230445,8.694830951331605,11.336695264915841,8.685334598955862,8.010098691760385,8.145503235884847,6.236466002598528,3.8671710802858343,2.829993802933278,2.5536261491317673,2.5869037995149555,2.605992986930192,2.7954532022615712,3.0491499651296796,4.885772070855137,-32.13592233009709,3.418155282361893,2.1838496698831893,5.324232081911263,13.773667509414693,13.849903784477233,6.874655687320593,6.397231215808859,5.907626208378088,3.8191738113795792,2.1838496698831893,1.5546639919759278,1.3161162155450707,1.2001967535661853,1.1913445173839048,1.3249819320645628,1.5006898105132978,14.986681297356977,88.77403349183378,8.883949542618467,8.51641682659889,-2.7682805265462407,12.062844008797695,12.12846689424307,11.97667540156906,11.111822683867254,10.491643519810417,9.465257980705662,8.51641682659889,7.997868176790228,7.698220975574599,7.291336122122549,6.836193960788744,6.798523974797442,7.0892310308453865,10.070511354551387,14.92652136354924,9.054853870204898,8.690127264484078,-2.370836410369532,12.408430762373113,12.37647785331572,12.161333113960767,11.328869677662041,10.696372511559227,9.625580448135548,8.690127264484078,8.08407832045389,7.859533169492125,7.519081934638922,6.992260431547971,6.961270395398456,7.481638836677119,9.725587816010826,15.57696254694626,2.2750287061474777,1.0987167659146189,-0.9998077292828302,0.23172743380689023,0.4890863550740551,2.259259259259259,5.981651376146789,5.660038601373491,1.7278066218401567,1.0987167659146189,0.6785832505792784,0.31808172253486666,-0.10741138560687141,-1.8296919632517563,3.9081881940016823,3.5594646887020827,10.27885935410051,392.26363191016316,nan
1,5,-7.031907056385789,-6.469719350073856,-2.454873646209386,-0.9210415200562959,-1.9352599149527039,-3.000968054211036,-3.89363722697056,-5.2631578947368425,-5.9880239520958085,-6.469719350073856,-6.872451951077461,-7.247207103981667,-7.756930831699804,-7.713052858683927,-7.996133852302707,-14.395346849541356,-46.295102644598906,-59.34758034128223,-1.0149678605403045,-1.597444089456869,3.389830508474576,1.6537326754766608,4.0,11.96911196911197,9.293680297397769,-1.9607843137254901,-1.2903225806451613,-1.597444089456869,-0.9523809523809523,-0.6289308176100629,0.0,1.829268292682927,3.050847457626913,-7.3409461663947795,-46.413322364514585,-80.12486992715921,6.683215164622783,6.597677313370025,33.758598163163356,7.67438972080979,7.276493816375175,7.271518486452492,7.301718547888461,6.900430579480201,6.603216490396874,6.597677313370025,6.561088545097195,6.5585078984164875,6.441835442483025,6.431602515941205,6.2003770015925435,5.679602754106662,8.898273114160522,-23.524684733705154,-1.3002623088581968,-1.8672951414068166,13.226071015052103,1.4411618458593611,-0.3722934893166139,1.2304128599847477,2.0865561619121897,-0.7239166310127743,-1.5521644407465982,-1.8672951414068166,-2.108580679569431,-2.3295670463053946,-2.6558817197386313,-2.969220797582169,-2.193354153620135,-2.855227079233549,-4.896440962729113,-12.134933499283616,3.0687878696814685,3.3182503770739067,19.372980734713416,5.988739310115613,6.669635438893807,6.3309482836699615,5.718824463860207,4.160633265759243,3.574144486692015,3.3182503770739067,3.1504160044872394,3.014013494476152,3.03864867346002,3.042676977559347,3.0591241393995747,-24.14413161519179,-28.50278540104757,-13.348558567504055,-5.44743969044242,-5.354590434304563,7.606420097697139,-1.087949283438066,-0.11224950474531024,-0.798094103633115,-2.382889689643148,-4.282172639170611,-4.9162135168127845,-5.354590434304563,-5.574342751172685,-5.825137793148168,-6.045716727195043,-6.136578202035036,-6.762967826657867,-28.13967991278308,-23.665676446978324,-34.183207655631826,4.760573291624743,4.766887219240106,29.9473146240449,5.249827354881074,5.264055402544267,5.3970204054326345,5.4059076519489615,5.234149748904541,4.9691890578275295,4.766887219240106,4.575127218665851,4.3989830296968595,4.30383643647503,4.179815668969657,4.075371286504347,3.5733740155325315,1.2583779059184497,-27.203448211924687,4.853441781667962,4.883465321974172,30.171468123173035,5.486496313294369,5.237961173815891,5.393677004538344,5.432525951557084,5.3360724533306465,5.0586863571114185,4.883465321974172,4.693570862591865,4.497883776056636,4.374165784952398,4.2407333858919,4.195128675586838,3.701606219686831,1.0084194450357191,-27.561170305575267,2.211120584828765,1.765801840883179,21.229449606862044,5.335451241922688,4.452236948825405,4.290191615389373,3.799548880068551,2.5327436396990857,1.9778889063305858,1.765801840883179,1.7334658275367119,1.7535985988725382,2.948394978970915,8.390776097198115,-5.418746283186338,-7.527841429019735,-11.011568601606031,-16.958965115046123,inf
2,7,2.8404152577695476,2.533427163969036,-5.075111652456354,4.210368213057179,4.0419711361927995,3.079471128203692,2.882483370288248,2.622535720745162,2.5248933143669987,2.533427163969036,2.558746736292428,2.4664023479738395,2.3797468354430378,2.273289263282828,2.303108391045257,6.327037419850864,3.5521483203427953,1.9845574628294302,13.851237184877801,13.2,-1.477832512315271,6.081076344671444,3.640256959314775,8.403361344537815,10.833333333333334,11.885245901639344,12.323232323232324,13.2,14.792899408284024,14.779270633397314,13.703703703703704,21.494661921708378,20.0,14.116251482799525,53.821103776061456,35.39963392312386,10.824852908648015,6.822921871065475,7.5221906364216515,7.197952756073147,7.172440129314323,6.9952565946422185,6.861807708868353,6.791827097828429,6.786052949261623,6.822921871065475,6.858665884038038,6.879546417766317,6.865010516352011,6.894595440503585,6.8963853217267665,6.431174118811772,843.1219566523715,4726.591353295794,1.4052175992563258,0.9576367472812856,-16.729231906327193,1.2340588985824974,3.5382540118134007,3.1746590392539775,1.49030246864239,1.0265930346277503,0.9581177775226077,0.9576367472812856,0.9310921971691926,1.0059859242222469,1.1671347307627122,1.4454083300587213,1.0576494112154224,-1.307485213161788,4.744564154570124,225.37544652353463,0.5037948245086357,-0.06579668823335892,-13.325733485330293,1.5485120329739284,1.3079967145272429,0.3693327997255648,0.0911669941505815,-0.06135311506497853,-0.060689655172413794,-0.06579668823335892,-0.11439777741461023,-0.13520090855010547,-0.08039877793857533,0.01427506463434351,0.5185555416718655,25.605957518928303,26.533581648057996,6.674181890520871,-5.943226883559524,-6.39350052984811,-27.31535756154748,-11.905870991123653,-4.673479914522643,-5.569677907785484,-5.908149591911317,-6.208053691275167,-6.318909306461173,-6.39350052984811,-6.458589046700567,-6.489589978542017,-6.568906867702496,-6.561650045330916,-6.321146115131865,11.259763432723355,6.965879932734709,46.476975509233576,8.046413931802881,5.158444935817493,6.350534270171664,6.138780137309889,5.860218626173252,5.535338223869781,5.398787741019325,5.246112750208095,5.162916702678815,5.158444935817493,5.129352845653089,5.088626257190474,5.079122278649104,5.014249992793933,4.816304062597615,3.953351867816771,661.3642922352869,3251.867269048656,8.340680713860838,5.320139548351635,6.464944421254425,6.223309974095111,5.979578442970374,5.683381414422271,5.52380874318784,5.374246465414699,5.299142281295073,5.320139548351635,5.297798930395688,5.272489211039574,5.2684155550827,5.269118024419663,5.205886239764611,4.196641503291638,689.6168250513608,3366.3976310503995,0.9406314595539308,-0.04659659918788784,-17.427671246021717,1.1716571476883533,2.0382778701550626,1.325163173651534,0.6428099892611354,0.056567654540209865,-0.04251359394464584,-0.04659659918788784,0.039149081468364044,0.3516154851284105,5.314906390939281,6.15912664265388,-4.551934478814738,-2.7095781236843717,-1.2846258386049132,84.47825139786508,-50.0
3,9,-1.4694944883815972,-1.4015244652077699,-14.138027381950266,-5.684634205369954,-1.2719523766611776,-1.242284553480736,-1.237432327919567,-1.3511807046344235,-1.3793960482167267,-1.4015244652077699,-1.3511868533171028,-1.4192927592013471,-1.5636105188343994,-1.403549472219,-1.4734640047296212,-1.8260405549625738,-7.573868812677514,-10.649970184853906,0.9398583327999532,1.0192525481313703,-0.6765899864682002,-2.716471665795594,-3.4424853064651684,-3.32541567695962,-3.0588235294117645,-1.6203703703703705,0.4576659038901602,1.0192525481313703,1.7857142857142858,3.9215686274509802,5.846153846153846,2.9918404351767904,2.289821159953228,4.585121602289011,-4.344708742776113,-38.065143412736994,8.074508667823405,3.552439554947464,3.6531601129276243,3.58654188341248,3.603064736274505,3.5811415640961344,3.572627254927428,3.550999928726017,3.538763969932846,3.552439554947464,3.595238170146387,3.6446608490603305,3.718402876842683,3.8343846015717795,3.938219954609396,4.054206583266893,1700.09534705547,4872.776124154891,-2.748572765994544,-3.27790033835441,-16.985912221616744,-1.5581480528233123,-1.5337619116829386,-2.2924363840570705,-3.3716665070233622,-3.3415434058190536,-3.3010337802543863,-3.27790033835441,-3.250757833776347,-3.264173900203692,-3.2407558944267914,-3.243829308171512,-3.255136364860484,-3.1271477619722865,157.09036134814198,380.44537638622757,-2.0561840780299305,-1.8399333686681305,-22.819254633196806,-5.367058823151599,-1.56830899239954,-1.5817257611002822,-1.646992954789338,-1.8116220158133107,-1.8270401948842874,-1.8399333686681305,-1.8398903895087075,-1.875588925948633,-1.9281988886333428,-2.0760865585295303,-2.552041345157199,-7.718169243552704,-3.058285066348567,-9.972662892567321,-2.1418047274723526,-1.9699304485444171,-27.399076486993096,-13.549949570638748,-1.4729219088366547,-2.0190279392139137,-2.0045304953626535,-1.9809926082365363,-1.9594707754145035,-1.9699304485444171,-2.007885755939164,-1.9599769414477477,-1.9455570996484919,-2.0362502625074743,-2.4387333858305325,-6.568849402245427,-3.907078384822064,-4.134243567097914,4.882873421074249,1.643430766112322,2.334845490969851,1.6965651165803166,1.8653211624387223,1.6601698788813342,1.6361113486731818,1.6204882556104732,1.6160170657685564,1.643430766112322,1.668236388065198,1.7098615653315516,1.7395760848397819,1.7784554661333511,1.818395335806709,2.256000890810661,1253.7729898452678,3175.764201074273,5.126248212189885,1.7270805810258887,2.670597797450347,1.7227656683431911,1.9441715291499615,1.7717696699429035,1.7310202963687182,1.7214923032675469,1.7143955960780384,1.7270805810258887,1.767514854387471,1.8029612222830858,1.858294589728116,1.9384691778300458,1.9198519491975907,2.34475745133579,1306.625649650058,3293.487556465868,-0.8723622620818046,-0.8015972048914399,-16.96128125399327,-4.671897962064263,-0.6166278781384664,-0.647339556139236,-0.6685866058798986,-0.6833069228983518,-0.6993596225143214,-0.8015972048914399,-0.9306174941799222,-1.5580805952420649,-5.073302935277426,4.117195808706871,0.9179751589521642,0.013349086183119424,-0.17443235180245767,6.676621884348168,-66.66666666666667
4,11,3.6099351777485693,4.039800995024875,-9.062348960850652,-13.319274960745288,2.9292248230753195,3.4715500327011117,3.6638132295719883,3.7517817145184282,3.9260969976905313,4.039800995024875,4.069366440043354,4.088203727192897,4.163532928357914,4.234157431088377,4.14069042523495,-0.4658751943978298,-23.986600905787352,-22.887192851824274,-5.270162625676911,-4.697986577181208,-12.57208765859285,-7.770091952107127,-8.16542948038176,-6.818181818181818,-6.8158697863682605,-6.442021803766105,-5.539358600583091,-4.697986577181208,-4.233301975540922,-3.2846715328467155,-4.3844856661045535,-5.255023183925811,-4.654133966052199,-4.318570613951713,3.462625705038922,-76.10407394727832,11.283798556487339,6.885201710692555,6.944053753950403,5.769200639561957,6.21467955837393,6.457431158610305,6.527837687190441,6.704775569291385,6.819172598370102,6.885201710692555,6.941305117227988,6.98690151943461,7.050050785584571,7.077651623466846,7.0915907621051195,6.87351954343663,2074.090342001784,1716.302384507194,-0.22365729330045403,-0.4720616570327553,-0.1971981304513169,1.1542710777987282,1.117367257556864,-0.5825535758493781,-0.5588685357936349,-0.4762514908756181,-0.4380663884808688,-0.4720616570327553,-0.5232650016751054,-0.5664293570579824,-0.6468273456566114,-0.7649361179023535,-0.7754258906683619,-0.8445227327014596,138.37724495951468,173.29300263455755,1.09090046629164,1.5043523096054108,-10.632659821132826,-18.46988752751224,1.275492399060767,1.3443381479397236,1.3966350261771971,1.4878826285670392,1.4845297972869989,1.5043523096054108,1.4870449129792176,1.4904783325835957,1.4436672123827952,1.1867692850008813,0.783283030311774,-10.348107882082216,-13.367235026620978,-15.428571428571429,-0.23718311886534849,0.11439777741461023,-28.509406657018815,-26.781191961211007,-0.08577127885519797,0.1379960284069873,0.11203826022976204,0.12576118612655546,0.07223535592329919,0.11439777741461023,0.13337236914869394,0.12460555061089085,0.02893425494293522,-0.041692525580428526,-0.3458466955920267,-8.16711394009676,-11.268416625908985,11.131926851595598,7.720491204083414,4.653664893697625,4.935778783041309,4.143284754270024,4.157751035637002,4.291766383281152,4.388653751420046,4.511201326972768,4.596854767116757,4.653664893697625,4.697571396741763,4.75313781456046,4.772852513667654,4.680316628738634,4.4717496665782255,4.319010969653944,1493.9297888829155,1429.697724226423,8.067287284921486,4.810333763428805,4.625359337378252,4.399258573796748,4.30391633670952,4.51514018967647,4.572339858041882,4.681647129129623,4.7484428970922306,4.810333763428805,4.855606491799314,4.891013908376097,4.954488452412601,5.041777370056736,5.061582559800947,4.700778390690793,1561.451068863846,1462.923561411139,-0.2092524530285098,-0.14574288494003007,-13.021355617455896,-15.268679649672071,-0.49097103203637726,-0.4659846868331869,-0.44945662997340746,-0.4047751055555771,-0.2597522861442341,-0.14574288494003007,0.06647062427250115,2.055699437529245,4.732390215148827,4.238782250254525,-11.073757184094491,-11.335578813863378,-10.139713676564797,41.47607166372111,-16.666666666666668
5,13,0.12023901962264588,0.3714403631861329,-18.194971965997468,-14.943342523666423,-0.5303939642643004,-0.06052745352356247,0.22806385788020958,0.3288087007840823,0.3996669442131557,0.3714403631861329,0.4914004914004914,0.543169841913255,0.5611672278338945,0.6023526443596426,0.6727188081936741,-2.339172913815124,-21.56581944515312,-16.201072277986054,-5.195872984257899,-2.3564064801178204,-2.643573381950775,-6.123969722455852,-5.5690072639225185,-5.246671887235709,-4.266873545384018,-3.201219512195122,-2.3220973782771535,-2.3564064801178204,-3.6984352773826457,-7.569721115537849,-7.5566750629722925,-5.966587112171838,-6.56040268456382,-8.114063130145734,-22.393998782637805,-71.98302954116907,8.949370026781834,6.132593313145028,-14.640821851542245,-13.721079787834023,5.985796762255884,6.087176450408484,6.086482970460786,6.102268030008445,6.126660982290405,6.132593313145028,6.135923326406496,6.113314924591734,6.127775264882259,6.146238022956623,6.198045528247865,6.551843481968709,1080.706105996612,2789.4185217736144,-1.7934066588709539,-1.9053079793583803,-13.623853674585627,-14.774069375269937,-1.8776949226250212,-2.094929095675712,-2.0380706641081896,-1.9507500422433364,-1.9348387752940948,-1.9053079793583803,-1.9171675879115293,-1.9340959760029834,-1.9176655696625287,-1.9369025512500346,-1.9298516071489902,-1.2512833215258017,60.5009190901546,129.41079671029087,-0.5656495513783986,-0.19798059790140565,-22.887184757688356,-16.94611061527755,-0.48043749295706,-0.2955544637379514,-0.24046371529096108,-0.1704175229311814,-0.1914803670454828,-0.19798059790140565,-0.2092925910422771,-0.19103600293901543,-0.25576691173609595,-0.3948946787582135,-1.5842769398391074,-8.812847887581007,-11.073637886537671,13.728968753576742,-0.9716166204749501,-0.5239297445503163,-30.76241894478247,-24.639057891845805,-1.0695649683213677,-0.6505581382401167,-0.5593708462560921,-0.5118212879234875,-0.5043208025515906,-0.5239297445503163,-0.49197167108179707,-0.48709599289539546,-0.5376775539683813,-0.7295830575777592,-1.1692150227680882,-11.250515929346095,-17.16835055184129,-14.809211632207093,5.592457441815418,3.613153186641668,-15.851948568321836,-14.957090246939666,3.513040695174722,3.539843899063813,3.5638878907522784,3.6188935791585144,3.619882258322949,3.613153186641668,3.6130035623779526,3.623350561584487,3.637959139731389,3.663306753382584,3.696005228593764,4.361299860789689,790.390785554609,1891.8430000673095,5.933562883853733,3.8635246720563376,-15.521465116599781,-14.872096950237713,3.796538612462409,3.82757959788569,3.812919909499394,3.8575923667571232,3.863698005276522,3.8635246720563376,3.8644490012485084,3.8635373631754746,3.880650501936704,3.9186185619548186,3.9815062208649143,4.659502941953947,827.2729969932507,1964.2204725812514,-2.032242951517173,-2.0591029613576666,-25.123684330284295,-17.849549159655204,-1.857094633591904,-1.673158944999473,-1.6372979884878602,-1.7491049809345982,-1.879645198997356,-2.0591029613576666,-3.5377871542998327,-3.591919518557006,1.3014750518449518,-2.5021553434579364,-2.1579124079695653,-2.6840645736254585,2.3268912638986263,2.4857530115120245,-83.33333333333333
6,15,2.99528294083174,3.076533747876071,-22.88142323882138,-17.37961677914393,2.5099675254683036,2.9925592257664735,3.049831397527164,3.024160109098281,3.0303030303030303,3.076533747876071,3.0120481927710845,2.9566453447050463,3.050942865184354,2.9562235557645002,2.92716133424098,3.9484627436795763,5.2164131685156185,104.46918654561536,4.74222607910688,5.9523809523809526,-3.869969040247678,1.4716211219127244,1.830997267058885,2.5714285714285716,3.171247357293869,4.252400548696845,5.241935483870968,5.9523809523809526,6.270200387847447,5.3152651444836545,4.773129051266942,4.9526989426822485,4.804439746300217,4.2500128674836315,-21.794600550304658,136.88428916037662,7.615868268420817,5.564736241779043,-9.372214857066465,-13.94968535712991,5.248246686968758,5.509915032198987,5.554339086967232,5.568681449417017,5.564313440343345,5.564736241779043,5.576181317585833,5.592154900842998,5.623478118395291,5.6860147713530225,5.804101173426642,7.265397682986987,618.5904377888511,2169.139923196785,-1.9234273136996238,-2.219280152448381,-13.463256699662352,-12.794279998786951,-1.442916270975165,-2.579215090885942,-2.474015572800698,-2.3063853604117828,-2.2550921522178187,-2.219280152448381,-2.2151799553245763,-2.2171742499519165,-2.2261070113316292,-2.2279973283024717,-2.0939731568756095,1.0922736406651334,62.952254262932954,280.8202613922015,-0.41253449686976135,-0.07538835621529216,-28.49910394265233,-19.443035789524664,-0.5450857276803003,-0.1854478018981128,-0.12825715668425045,-0.10313708637730984,-0.10068259385664909,-0.07538835621529216,-0.06509591079324632,-0.04015380378454551,-0.048023719541477876,-0.10798690967843282,-1.3559553011719785,-8.4708353382904,6.154697448303142,35.278055476805086,-1.8941526083208782,-1.5824752954184231,-34.07305133676415,-28.614060496059437,-2.2107806682617333,-1.8489628746353177,-1.7841983067939375,-1.6650092177422637,-1.6070478877147547,-1.5824752954184231,-1.5306239530027308,-1.4868817990675531,-1.4669715470253741,-1.5333271781059936,-1.9966731361849817,-8.24740192958284,7.300518160727392,59.49993294690885,4.641792070941029,3.130581466226133,-11.792582500377604,-14.6357759127163,3.0911204985859104,3.0993362810273113,3.088364296973455,3.099846421935746,3.1112638094324865,3.130581466226133,3.1489762297011143,3.1666033164002623,3.2146865172468266,3.3897989746696133,3.624513756438966,4.980500902153107,513.7393451620302,1481.5805992260748,4.9393969009834935,3.3716850527879907,-11.60294071576033,-14.456748162347239,3.4168650372752385,3.319005789693036,3.3215710479887597,3.3350292240698973,3.361624546704226,3.3716850527879907,3.3895166645568073,3.414829771932774,3.4616029779274173,3.532793847417041,3.653599822209717,5.332636559644111,538.9280059973515,1529.7130860969662,-1.9595252594137835,-1.6706570192727417,-22.936630952515642,-22.22708889157008,-1.8604061340097993,-1.7429037304326402,-1.715922992724229,-1.672453981512596,-1.6418687142235109,-1.6706570192727417,-1.781837097001768,-2.6457311354174338,-6.386783330674729,-9.174665318939008,10.050741058735765,10.559109487927284,11.221268708935087,6.026696282342356,-53.333333333333336
7,17,3.7406903538829988,3.8298946305760615,-27.009923773910543,-9.039632333182077,3.5325814049714097,3.569498451196206,3.6844375318581593,3.8414516440383504,3.833683005912645,3.8298946305760615,3.893827469638162,3.8397121766639786,3.753772173016991,3.790439401255432,3.9701035290471305,3.9496266602300123,-3.5106634628517317,27.934298235922366,10.504922508607235,11.927710843373495,-8.58765081618169,4.5574041026231455,9.163346613545817,9.44372574385511,9.706257982120052,10.875,11.833231146535867,11.927710843373495,11.30638547158758,10.061832490163013,9.73641742872512,9.71021860701576,9.381044487427467,10.757033909259325,23.217099026582243,-32.3228762777582,7.713303819394333,5.560125427523548,6.2372324400188255,9.057955860196769,5.788247100666919,5.750314892729561,5.706900978143313,5.614688592840358,5.576165143666721,5.560125427523548,5.574218037753097,5.58386775729454,5.594262892784799,5.652650117684767,5.737432374442155,7.38994668215297,755.9077550122114,2019.4088634844948,-0.40632830857883173,-1.014163956636394,-0.28955791770826167,-1.1262018349215681,-1.3282134560453618,-1.5068756662680862,-1.4202025126853126,-1.2131341236107211,-1.082651785817547,-1.014163956636394,-0.938468997535275,-0.8602625281237948,-0.7805254927115731,-0.6855896346630775,-0.5994452092806616,1.8131080266982849,274.3835851121843,473.92996589390617,1.9899614933340737,2.0539774845299337,-23.75387030657189,-10.345676484142452,1.777150132258789,1.8697663747944786,1.9511471406127017,2.001130582249859,2.004679457182967,2.0539774845299337,2.0967083534345194,2.161004431314626,2.144285268815232,2.082418957593515,2.0669059563141756,-0.8785770578496485,10.699994734502448,44.69524136399426,-0.6883657746188886,-0.5644899285250162,-23.574624901289813,-8.348481832974306,-0.6984531705077169,-0.7896959722392292,-0.7418121706787891,-0.658899238628096,-0.6125118692003899,-0.5644899285250162,-0.524450055844213,-0.4895147156584275,-0.46403898248033604,-0.33623999427676027,-0.5773477304194036,-2.858682610667483,-8.927277735748312,31.571127559565618,5.212780717908111,3.6157038552027605,3.7347217818093403,8.41015381618857,3.6812098756629403,3.679732285013934,3.6477692134106428,3.628193467630823,3.614452057076472,3.6157038552027605,3.635674614687346,3.63712732279115,3.634277461273072,3.5479619379428904,3.528929177113765,5.679511171377457,597.9546504210743,1555.6117190371854,5.457069388429413,3.7591953444734374,3.9020890755873068,8.081811779854734,3.846714189068871,3.8066830062199064,3.799653567871199,3.7683462795833806,3.7551534670962368,3.7591953444734374,3.7676338678550962,3.7835890663632115,3.8090614202685296,3.864187384524617,3.973187537972279,6.13049003604702,626.2127665577214,1614.9940039367739,-0.21224654056329537,0.418753138345165,-18.67690903045093,-14.111504074565085,-0.5747110643416988,-0.3895529286528051,-0.3808703467905053,-0.2722997713797141,-0.052241338339871976,0.418753138345165,1.6847067279176147,2.0935118897624867,4.075692973282209,-4.301233373333765,-7.351229946846056,-7.423517726183751,-2.2630861387460186,-3.7077091476075106,-25.0
8,19,0.7007847856046341,-0.04373974849644614,-10.539440871505446,-8.76120864557246,-0.4206358092119788,-0.07430694484138325,-0.15281000622559285,-0.06688217590012262,-0.05066860529156878,-0.04373974849644614,-0.08678672163159036,-0.1291294522759066,-0.07458710708577518,-0.01838167714422264,-0.016038326426516956,3.5328137147184893,0.7431726209377203,1894.0793279509041,20.205182301944177,20.896249391134923,12.817617165443252,15.021268774723188,17.15334773218144,18.268215417106653,19.1644908616188,20.633299284984677,21.245384692146462,20.896249391134923,19.709680459986796,19.32234432234432,19.379157427937916,18.499789296249475,17.52,19.39705393569512,170.54115766639075,51.66030534351145,9.151588966564827,6.200756414572359,7.972807098617079,-5.322195094514994,5.94787859431874,6.097948404236945,6.101855251954222,6.163484168678263,6.188965613655057,6.200756414572359,6.2225213805661195,6.255057358752124,6.300322941857489,6.3277807885157555,6.387365612830471,5.99400821645803,1205.8430142802729,1281.6909235125388,-0.8004464392676792,-1.348560404447545,-0.600750035454238,-6.113725276825782,-1.2220742736351253,-1.6241908316105487,-1.6098723289902777,-1.488310797761491,-1.4026952127640617,-1.348560404447545,-1.304897859551401,-1.275160834004378,-1.2232006285661845,-1.1118745837894892,-0.9537701982513938,0.8346621362252149,202.9204975661016,307.75048343752775,4.159290460702893,4.277994845789342,-5.93995417246039,-7.446421209539784,3.7202008766682186,4.017299211659943,4.109161846233112,4.203487786028695,4.273504273504273,4.277994845789342,4.305567509947888,4.321333289417344,4.293013548965351,4.252893976331547,3.9691507034313354,1.6680857500126642,13.095859461032655,7.327554886593657,-0.08295499052345001,0.11694223053811417,-18.09322795042213,-19.625951248492278,-0.22326374094588244,-0.1167041142102559,-0.0749556664655661,0.01270209947558475,0.05775964766614924,0.11694223053811417,0.13950902863701276,0.18756363766277845,0.21077175160922018,0.2646425563554687,-0.05577941540048697,-3.1524598369014885,-9.166725253687881,23.697266967303403,6.115752039126562,3.975432845614165,5.591875587052126,-5.045193300131737,3.704042970547672,3.824381950384381,3.8553437415190133,3.9219359454681375,3.955344272477296,3.975432845614165,3.9847740103824716,4.015566496536692,4.051112191917503,4.086803028620681,4.1387891643002765,4.934173325382345,909.5273737726515,1018.0167263350817,6.39199263037662,4.144898735176164,5.428082961669761,-4.863249060750631,3.865378030113675,3.9789282560140253,4.019324012017932,4.081867416009447,4.121744174848672,4.144898735176164,4.170233639849346,4.20253053804611,4.230679517943081,4.337355105875838,4.376260333208815,5.202464271821333,953.6828791530704,1049.8868113042704,0.03956713606909915,1.4323809061704584,-2.6646968976137417,-12.981410014364569,-0.4274360268529689,-0.17239432938853738,-0.1263316118282013,0.018630246922426517,0.43172257796799574,1.4323809061704584,1.3558051239511237,0.2525022340331808,-1.4570968452660928,-2.6495961091031033,1.6678380485826239,1.3314449461084037,0.8972776272000865,-26.62819700322063,-56.0
9,21,0.7024225690691496,1.253427340383862,-7.280565201772243,-15.821800138718451,-14.918979131856057,-8.393856716494383,0.641366897355946,1.1211013979473494,1.2377336160560186,1.253427340383862,1.2535224953843165,1.2480123355659423,1.2549506131602806,1.2359603364819776,1.3579903596588803,14.037948731118531,6.143920951847326,-20.778344331133773,-5.316311571776136,-6.065711878685763,-20.523138832997986,-20.9401844634907,-19.30480903558829,-8.132425885338563,-6.46041856232939,-5.491585473870682,-5.562742561448901,-6.065711878685763,-6.090534979423868,-5.976734857601284,-5.529595015576324,-5.472083101465405,-5.1263794944820225,-5.647240845796823,234.37900563470424,69.10918305987458,7.201906444895221,5.261824076767158,4.028539485006838,-15.490204230112262,-15.620365345840002,-10.401330686805727,5.093611813313284,5.241045307923055,5.258181941316899,5.261824076767158,5.26296351510997,5.27370050149355,5.270251516766961,5.241553241401872,5.081763975700801,6.654813374101561,1304.2349685443676,1930.4292452104617,-2.0199204135430286,-1.6159392711301288,-4.9751503331957485,-18.297784302693692,-19.042275735966008,-14.458587655532721,-2.356952030704066,-1.825829931584369,-1.692132411468169,-1.6159392711301288,-1.5511118718974184,-1.463825683193223,-1.3691544880322242,-1.2040543368428016,-1.0189638569329933,0.9796970248559818,126.575968956594,295.4412840220706,1.407226068339461,2.0802355539197643,-5.316921744152469,-17.884659395480927,-16.793656900546154,-10.526573487151095,1.2325686009896537,1.7857408371124823,1.9832121534551044,2.0802355539197643,2.178566192640375,2.280985946324592,2.457209167391935,2.9808669271168733,4.314910291504418,6.427073832651414,2.702242229540222,0.5108845805744772,-0.9317248691259971,-0.31236344214802464,-12.693804191108214,-18.534151888980087,-18.249900539831508,-12.218730513996887,-0.884490185118206,-0.45376642454909,-0.35074045206547155,-0.31236344214802464,-0.22104261120702173,-0.16557089810156086,-0.07679262790772086,0.200648737816339,3.384730954775049,1.678268021738915,6.2324121577121225,3.556072533909395,4.376286715624287,3.235804979529917,1.7280387338737973,-17.050404028807144,-17.090581809067544,-11.902915133923221,3.0273263519428446,3.1363100432632534,3.198637973582216,3.235804979529917,3.2656305652938693,3.2703479416063432,3.2935251524179256,3.270225123993392,3.2095842862305184,3.9747714371155025,979.7525381146311,1391.7900171095105,4.641248655391474,3.3925008250492628,1.8671659519639225,-16.77209589066512,-16.910697372235475,-11.703237973231255,3.1829161817600338,3.307864310605989,3.3563460825655995,3.3925008250492628,3.4185993306974694,3.4438971519975503,3.4639306335123825,3.486669278644512,3.353363814134821,4.329924134799934,1028.4206966374018,1447.5254802298746,-1.38048064413993,-1.1244235674600478,-7.820737752615298,-20.653112826196537,-20.822301430835672,-10.12477980035232,-1.027957067890512,-0.7549370704081021,-0.7838082756578971,-1.1244235674600478,-1.4158212292078807,-1.2909798303959168,-0.18671773476506395,2.639769452449568,0.2643891638407955,0.015762608950803565,2.781166032614775,-9.146295718645982,284.8484848484849
10,23,-9.169014121052236,-10.061802498777288,-4.0745185439167955,-13.360323022129283,-16.462289714109332,-11.256566407884344,-10.309463587234458,-10.10696156635243,-10.053763440860216,-10.061802498777288,-9.909512248951666,-9.665611440230835,-9.00189759897408,-4.38878696078849,-2.781918684964684,-5.8235261792957465,-15.281168979169113,135.24215125943985,-9.00659597131564,-9.68208092485549,-12.130569033965592,-14.910220335501313,-12.583061889250812,-8.973364365140943,-8.855799373040753,-9.146110056925997,-9.513274336283185,-9.68208092485549,-9.354041651959054,-8.890420399724327,-8.506363027461488,-8.517370321838358,-7.347064248386105,-7.9441502166586515,56.60069410655984,-20.145839290820703,-1.526043878629705,-7.0833612337769525,3.431502686058633,-6.959478233556955,-16.21016281234075,-11.013457823229905,-7.234598865619352,-7.146278215888472,-7.116956712502443,-7.0833612337769525,-7.035892695321925,-6.956600963577434,-6.752933996621283,3.51509924453844,3.6284913841994335,2.5167323094005067,1517.7934442919038,1096.863656548687,-9.664272626084443,-11.045011805169478,-3.1278539128224185,-11.15497865901172,-19.040150396976973,-14.477489353870284,-11.784415483379584,-11.330236729461555,-11.149666247771743,-11.045011805169478,-10.921762427953887,-10.754368725870677,-10.432954317445978,-2.678811225622546,-2.1487633906669203,-4.816904720809248,199.5571438473779,248.27730916284818,-7.104365324580428,-8.046750868499718,-6.6861049668208326,-10.974403865035267,-16.426886097839358,-10.229267060081481,-8.748526468733715,-8.27881672900374,-8.1699125569326,-8.046750868499718,-7.845241608757479,-7.52573588816022,-6.222101916575108,-0.5844546096331461,-0.3434380142710603,-1.0792751073646418,7.802775594988361,-51.71694523712461,-8.478529450407382,-9.347735160956567,-22.652948741502847,-11.16916845237666,-16.951535509723133,-11.813457535231302,-10.096578037438885,-9.673839461097115,-9.500184026499817,-9.347735160956567,-9.186450000877741,-8.884474866547071,-8.006290366570534,-1.930951078349523,-1.5155106209586566,-3.6721652998644414,-10.297730582171653,-17.02924076921663,-4.04576997293458,-8.249773770798097,1.8749382263470318,-9.068577544242872,-17.24726690088918,-12.450313585712747,-8.44614298891668,-8.337515585362137,-8.282979666394683,-8.249773770798097,-8.207486693526006,-8.122448068700672,-7.875669403888526,1.7760819077415202,1.889729934453555,0.9757630191229502,1040.6826106503972,856.5444913781082,-3.790827735770789,-8.16361446672325,2.110550382637951,-9.162197262833017,-17.135735711353096,-12.397414872205994,-8.365405214754936,-8.260582272146074,-8.20189180501043,-8.16361446672325,-8.11253601837216,-8.04101800888704,-7.810007123641009,1.9960575542306789,2.1222273089104857,1.1483965319484715,1090.6618431350785,885.7669144635756,-9.573808238101988,-10.102954185862902,-7.252191112232192,-12.564243835973826,-19.12380720821676,-11.142767202872156,-10.7112119966209,-10.64807671741922,-10.334730016562922,-10.102954185862902,-9.323840732932645,-8.887232064285907,-7.841069371617352,-6.304537521815009,-5.722474750471774,-4.84206752282802,-5.097671257135548,-78.16590922287658,-16.666666666666668


==> data/Workstation/scalability/connext/connext_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.962694140429655,0.9609375,0.763671875,0.791984375,0.8232421875,0.859375,0.8818359375,0.9189453125,0.9453125,0.9609375,0.9775390625,0.9970703125,1.01953125,1.0458984375,1.064453125,1.1005859375,1.2158906250000143,1.37890625,0.4814881256251042,0.486328125,0.3486328125,0.35546875,0.373046875,0.39345703125000003,0.40625,0.43359375,0.466796875,0.486328125,0.5,0.5126953125,0.529296875,0.5556640625,0.5751953125,0.6064453125,0.6523867187500088,0.7421875,84.9275377276421,84.8408203125,59.2822265625,61.003765625,66.7509375,70.14404296875,72.328125,78.73681640625,82.266015625,84.8408203125,86.4931640625,89.6798828125,93.68789062500001,96.87890625,99.75253906249999,104.85566406249997,124.50020312500104,459.8095703125,61.98647675003126,60.1884765625,46.7138671875,47.30854296875,47.73515625,48.6953125,50.137109375,58.166015625,59.2951171875,60.1884765625,63.031640624999994,68.1037109375,69.783203125,71.37187499999999,72.50048828125,74.62115234375,86.70688281250455,115.2001953125,3.764503068219703,3.763671875,3.0986328125,3.175767578125,3.2353515625,3.341796875,3.4228515625,3.611328125,3.705078125,3.763671875,3.8310546875,3.892578125,3.9599609375,4.0431640625,4.1045898437499995,4.241347656249997,9.194767578125088,15.1171875,8.505193899504084,8.478515625,7.3037109375,7.372048828125,7.53025390625,7.748046875,7.918749999999999,8.212890625,8.3740234375,8.478515625,8.6005859375,8.706640624999999,8.840234375000001,9.015625,9.1123046875,9.37111328125,14.596369140625136,37.1435546875,171.78946588754377,170.4375,131.6142578125,132.968091796875,137.89835937499998,144.26396484375002,149.391015625,160.16943359375,166.4123046875,170.4375,175.1298828125,181.75234375,188.344921875,194.4640625,198.59912109374997,206.3105859374999,259.8089804687501,557.9658203125,160.62789371145192,159.4609375,121.185546875,122.49251562500001,127.69404296875001,133.6625,138.65898437500002,149.1220703125,155.3681640625,159.4609375,163.8728515625,170.398046875,176.76894531250002,182.56582031249997,186.55664062499997,193.88132812499995,242.79095898437518,546.3232421875,11.161572176091848,10.828125,9.8984375,9.932611328125,10.0361328125,10.15234375,10.236328125,10.4541015625,10.626953125,10.828125,11.0498046875,11.2158203125,11.401757812500001,11.928125,14.620507812499998,16.239863281249985,21.624291015625253,24.8720703125,0,"[0, 0, 0]"
5,1.9772074642648776,1.9765625,1.7529296875,1.78026953125,1.82908203125,1.86708984375,1.890625,1.931640625,1.9609375,1.9765625,1.9931640625,2.01171875,2.0322265625,2.0595703125,2.0810546875,2.1299023437499995,2.201185546875003,6.029296875,1.0812184517732122,1.0859375,0.87109375,0.893544921875,0.94529296875,0.9912109375,1.015625,1.05078125,1.0732421875,1.0859375,1.0966796875,1.1083984375,1.1220703125,1.1396484375,1.1552734375,1.1914257812499995,1.2539082031250004,1.3701171875,193.99368416871562,194.68359375,161.6669921875,163.91934960937502,172.42271484375,177.902734375,182.25234375,189.18505859375,192.63515625,194.68359375,196.557421875,198.1841796875,200.200390625,203.123046875,206.610546875,214.31156249999992,246.7114101562511,409.3203125,141.91155687406234,143.0322265625,118.578125,120.106197265625,127.712890625,131.34501953125,134.11894531250002,140.33740234375,142.1447265625,143.0322265625,143.706640625,144.380078125,145.164453125,146.372265625,147.32236328125,151.20597656249998,168.08037109375147,192.41015625,8.13352550945991,8.14453125,7.2177734375,7.413056640625,7.58884765625,7.775390625,7.8740234375,8.017578125,8.1015625,8.14453125,8.1884765625,8.2314453125,8.279687500000001,8.34765625,8.4052734375,8.56447265625,12.731552734375022,14.4423828125,17.762808775420904,17.7783203125,16.2421875,16.3144296875,16.6669921875,17.0369140625,17.20703125,17.4892578125,17.6767578125,17.7783203125,17.8708984375,17.9677734375,18.087890625,18.251171874999997,18.4013671875,18.754960937499998,22.398470703125206,53.5302734375,397.84795838368893,399.0361328125,351.3955078125,354.132408203125,362.62246093749997,373.8158203125,379.113671875,390.388671875,395.8875,399.0361328125,401.86796875,404.71074218750005,407.637109375,412.10546875,417.41621093749995,431.6832812499999,509.3114648437536,644.501953125,364.86000124369684,366.4150390625,322.31640625,324.90522265625003,331.721484375,342.30839843750005,347.4056640625,357.98779296875,363.4130859375,366.4150390625,368.9181640625,371.60957031249995,374.138671875,377.683203125,381.56533203124997,393.62990234374996,448.0175507812544,591.5322265625,32.98795713999208,32.064453125,29.05078125,29.2909765625,30.31421875,30.827929687500003,31.139453125,31.5888671875,31.888671875,32.064453125,32.2470703125,32.451171875,32.7240234375,33.173046875,44.2939453125,47.058203124999984,54.65859960937548,260.3115234375,0,"[0, 0, 0, 0, 0]"
7,2.9878564664784095,2.9814453125,2.7626953125,2.8046728515624997,2.8427734375,2.8837890625,2.90625,2.94140625,2.9658203125,2.9814453125,2.9970703125,3.0146484375,3.0367187500000004,3.06865234375,3.1005859375,3.1729394531249993,3.3525917968750107,8.4365234375,1.693193304018006,1.69140625,1.4580078125,1.484369140625,1.554658203125,1.607421875,1.6298828125,1.6611328125,1.6796875,1.69140625,1.7041015625,1.716796875,1.7333984375,1.755859375,1.7783203125,1.8281542968749998,1.896542968750012,6.091796875,298.0313221269069,297.48876953125,273.0087890625,276.10539257812496,282.40814453125,286.792724609375,289.10527343750005,293.21435546875,295.95390625,297.48876953125,299.207421875,301.2849609375,303.682421875,306.6462890625,309.70522460937497,317.382861328125,361.99564550782435,550.3388671875,216.86806051235828,217.427734375,192.4853515625,196.715498046875,201.356904296875,206.092236328125,208.45087890625,214.938720703125,216.5634765625,217.427734375,218.3009765625,219.19091796875,220.2728515625,222.06035156250002,224.33149414062498,230.89078125,244.8920966796888,325.5791015625,12.30657256846032,12.26123046875,11.3984375,11.481442382812501,11.675751953125001,11.857421875,11.98828125,12.132080078125,12.212890625,12.26123046875,12.309765624999999,12.36318359375,12.4287109375,12.53740234375,12.65625,13.358779296874996,18.902903320312614,24.4814453125,27.028847669275176,26.92578125,25.1875,25.396455078124998,25.70404296875,26.200048828125,26.3798828125,26.634765625,26.8125,26.92578125,27.0419921875,27.15234375,27.287109375,27.50712890625,27.749462890625,32.60099609375,34.08043554687507,59.1181640625,613.4213948594844,612.29443359375,574.7509765625,577.815849609375,582.67794921875,591.40830078125,596.5154296875,605.26513671875,609.8447265625,612.29443359375,615.305078125,618.5447265624999,622.7662109375,629.13408203125,636.565234375,654.66978515625,746.115395507825,1016.3623046875,558.9158526474971,558.712890625,523.3466796875,527.114052734375,531.1634277343751,539.062255859375,543.79462890625,552.160400390625,556.396875,558.712890625,561.1123046875,563.9052734375,567.2451171875,571.941015625,576.201904296875,591.8612499999999,691.9450087890646,953.216796875,54.505542211987326,52.97998046875,49.7685546875,50.159141601562496,50.94623046875,51.67939453125,51.9779296875,52.4560546875,52.769335937499996,52.97998046875,53.205078125,53.4501953125,53.7255859375,54.52724609375,73.504052734375,77.39118164062499,84.27847265625003,139.8857421875,3,"[0, 0, 0, 0, 0, 0, 98, 99, 100]"
9,3.992549437051934,3.982421875,3.373046875,3.7783203125,3.8271191406250002,3.873046875,3.8955078125,3.9345703125,3.9638671875,3.982421875,4.001953125,4.0244140625,4.0537109375,4.09765625,4.139794921875,4.2197851562499995,4.560071289062602,8.474609375,2.254792775977409,2.2548828125,1.7294921875,2.0878818359375,2.129853515625,2.1689453125,2.19140625,2.224609375,2.2431640625,2.2548828125,2.265625,2.27734375,2.2919921875,2.314453125,2.333984375,2.3847949218749998,2.478530273437503,6.498046875,404.00219718421766,403.5849609375,346.9287109375,379.61642578125,384.80041015625,389.4767578125,392.86142578125,398.269287109375,401.64082031249995,403.5849609375,405.7240234375,407.84140625,410.33124999999995,414.29814453125,418.16416015625,427.86800781249997,515.8221416015734,598.947265625,291.4720238777509,291.88671875,239.7578125,275.4632724609375,277.03515625,280.127294921875,283.8453125,289.811279296875,291.162109375,291.88671875,292.6015625,293.3416015625,294.302734375,295.8560546875,297.98173828125,306.32597656249993,347.96548144532954,473.9267578125,16.52810800214655,16.5048828125,14.2177734375,15.7001748046875,15.860322265625001,16.048828125,16.1962890625,16.3583984375,16.451171875,16.5048828125,16.5556640625,16.6181640625,16.6962890625,16.81640625,16.9775390625,17.527207031249986,21.310197265625128,36.0849609375,36.21852661824775,36.1767578125,29.994140625,34.8193154296875,35.021455078124994,35.366064453125,35.587890625,35.890625,36.075,36.1767578125,36.28515625,36.404296875,36.5513671875,36.80595703125,37.081201171875,38.029384765625,42.019111328125106,58.31640625,830.6715822591906,830.23291015625,698.859375,788.1306044921876,794.9766015625,806.397021484375,813.0379882812499,822.09912109375,827.1107421875,830.23291015625,832.890234375,836.0859375,840.2078125,847.26337890625,853.73291015625,874.081591796875,1025.112065429719,1188.8564453125,754.4681978953922,754.45556640625,636.109375,715.8302373046876,721.795771484375,731.730029296875,738.405078125,747.124755859375,751.9060546874999,754.45556640625,757.024609375,759.75166015625,762.8056640625,768.102734375,773.4755859375,791.0769140624999,939.6686464844012,1092.2880859375,76.20338436379835,74.1005859375,62.75,71.863234375,72.22943359375,72.750830078125,73.1162109375,73.570556640625,73.89453125,74.1005859375,74.3470703125,74.80341796875001,77.55390625,82.80283203125,90.6640625,93.98842773437501,102.70056347656278,244.703125,101,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 0, 0, 0, 95, 96, 97, 98, 99, 100]"
11,5.0926193480658295,5.068359375,3.798828125,4.8547373046875,4.8994140625,4.9453125,4.970703125,5.015625,5.0478515625,5.068359375,5.0908203125,5.115234375,5.1435546875,5.1923828125,5.23828125,5.353583984375,10.823226562500096,12.4169921875,2.8340519755259588,2.8125,2.1708984375,2.6834208984375003,2.712890625,2.7412109375,2.755859375,2.7822265625,2.80078125,2.8125,2.82421875,2.837890625,2.85546875,2.880859375,2.9052734375,2.9785839843749997,8.582027343750024,9.482421875,508.13356124210003,506.47265625,388.5146484375,484.91084960937496,490.11307617187504,494.7939453125,496.966796875,500.938720703125,504.294921875,506.47265625,509.04414062499995,511.5763671875,515.1017578125,521.32265625,526.907666015625,540.6467480468749,593.0811015625083,685.630859375,368.6014423765164,367.546875,279.9677734375,353.168609375,360.026689453125,362.60322265625,363.61328125,365.352783203125,366.689453125,367.546875,368.654296875,369.90830078125003,371.5794921875,374.15791015625,377.28076171875,387.71359375,447.9252714843785,560.9814453125,20.939085629983882,20.8232421875,16.22265625,20.16169140625,20.339638671875,20.47265625,20.541015625,20.6630859375,20.7578125,20.8232421875,20.888671875,20.9716796875,21.074609375,21.26240234375,21.49609375,25.470664062499992,27.975309570312696,48.23828125,45.76464860318757,45.5078125,34.8154296875,44.314489257812504,44.569130859375,44.8154296875,44.96220703125,45.1982421875,45.3837890625,45.5078125,45.6484375,45.7978515625,46.0126953125,46.41962890625,47.002294921875006,52.0823046875,62.67623730468791,93.3349609375,1049.3000258803975,1046.92919921875,798.33984375,1014.610892578125,1022.183681640625,1028.46513671875,1032.26171875,1038.894775390625,1043.6427734375,1046.92919921875,1050.569921875,1054.39912109375,1059.6123046875,1067.8751953125,1075.09443359375,1104.2034277343746,1233.4157421875732,1500.640625,951.3654091753796,949.2333984375,726.05859375,918.6511689453125,927.5118066406251,933.04423828125,936.20048828125,942.094970703125,946.3037109375,949.2333984375,952.3240234375,955.87939453125,960.4412109375,967.85810546875,974.8247558593749,999.5595117187498,1090.3233427734583,1380.2158203125,97.93461670501782,95.31201171875,72.28125,92.70759375,93.18743164062501,93.633447265625,93.87919921875,94.359619140625,94.822265625,95.31201171875,96.6869140625,100.60166015624999,102.9462890625,104.3158203125,105.8876953125,110.22079101562497,123.10442871094025,346.365234375,104,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 97, 98, 99, 0, 100, 101, 102, 0, 103, 104]"
13,6.198106134927032,6.173828125,5.85546875,5.910710937499999,5.951171875,6.013671875,6.0478515625,6.107421875,6.1474609375,6.173828125,6.201171875,6.23046875,6.2666015625,6.322265625,6.3740234375,6.552890625,12.07250000000003,32.421875,3.3763993031987103,3.36328125,3.203125,3.2158203125,3.2529296875,3.283203125,3.298828125,3.328125,3.349609375,3.36328125,3.3779296875,3.39453125,3.4140625,3.443359375,3.47265625,3.5401953125,8.928968750000061,9.6767578125,614.7345082354065,613.6494140625,579.1533203125,582.43378515625,591.398203125,599.1798828125,602.3080078125,607.4404296875,611.2087890624999,613.6494140625,616.079296875,618.7771484375,622.19453125,627.5673828125,632.680859375,651.6734765624999,711.795937500012,779.140625,444.3048734329925,442.7890625,427.74609375,429.27642968749996,434.83921875,437.3037109375,438.3943359375,440.302734375,441.838671875,442.7890625,444.004296875,445.50390625,447.320703125,450.48125,454.1876953125,469.7856640625,529.0157773437559,1199.9130859375,25.070357574664857,24.9306640625,24.0771484375,24.22498046875,24.3777734375,24.519140625,24.5947265625,24.7353515625,24.853515625,24.9306640625,25.0224609375,25.1298828125,25.2734375,25.5263671875,25.789453125,29.397343749999997,32.84532421875089,39.21875,54.67905927185856,54.419921875,52.7275390625,52.83010546875,53.165703125,53.523046875000006,53.708203125,54.0361328125,54.2763671875,54.419921875,54.5927734375,54.798828125,55.0703125,55.568359375,56.1474609375,61.008281249999996,68.16641796875126,96.6103515625,1268.6828559837943,1265.6015625,1217.982421875,1223.4798203125,1234.982421875,1244.4486328125,1249.1259765625,1256.7685546875,1262.2294921875,1265.6015625,1269.216796875,1273.89609375,1279.406640625,1288.3951171875,1297.9830078125,1344.8977343749998,1465.5305937500082,2022.712890625,1148.3633039530482,1146.05859375,1102.814453125,1105.42475390625,1117.8615625,1127.43984375,1131.3830078125,1138.2802734375,1142.9490234375,1146.05859375,1149.159375,1152.5990234375,1157.230078125,1164.8064453125,1173.466796875,1216.1982812499998,1323.2102812500034,1898.8212890625,120.31955203074622,117.1357421875,113.853515625,114.129171875,114.56625000000001,115.03769531249999,115.360546875,115.9765625,116.5869140625,117.1357421875,118.67363281249999,122.59707031249998,124.98828125,127.908203125,134.1701171875,139.2910546875,149.1468203125035,470.8310546875,10,"[0, 0, 0, 0, 0, 96, 97, 0, 98, 99, 100, 101, 0, 102, 103, 0, 104, 105]"
15,7.103265062892414,7.08203125,6.755859375,6.8035,6.8623046875,6.91796875,6.953125,7.0107421875,7.0546875,7.08203125,7.11328125,7.1474609375,7.193359375,7.259765625,7.328125,7.511679687499999,8.397929687500064,13.5029296875,3.998385597849143,3.9873046875,3.779296875,3.81239453125,3.8515625,3.8896484375,3.91015625,3.9462890625,3.9716796875,3.9873046875,4.00390625,4.0234375,4.046875,4.083984375,4.123046875,4.244296875,4.855640625000394,8.5546875,715.7989996407284,712.392578125,685.5625,688.1684648437499,692.2710156249999,697.013671875,700.0736328125,705.943359375,709.7962890625,712.392578125,715.2291015625001,718.973046875,723.9919921875,731.5828125,738.4904296875,757.7368749999999,919.0798828125102,5369.87109375,517.3531952965913,515.6904296875,495.9521484375,502.0016328125,507.146171875,510.2607421875,511.4033203125,513.2333984375,514.6656250000001,515.6904296875,516.83828125,518.0681640625,520.019140625,523.5826171875,528.01328125,546.7775390625,697.5364453125056,794.369140625,29.609237290270237,29.4794921875,28.6171875,28.71228515625,28.86703125,29.013671875,29.09765625,29.2529296875,29.38671875,29.4794921875,29.5908203125,29.724023437499998,29.8974609375,30.18125,30.483398437499996,31.6650390625,35.7701679687505,55.3271484375,64.7408735403763,64.5166015625,62.6865234375,62.87808984375,63.2154296875,63.576171875,63.759765625,64.0849609375,64.3466796875,64.5166015625,64.7296875,64.958984375,65.283203125,65.8154296875,66.409765625,69.247265625,76.37703515625023,113.732421875,1480.7728745638362,1475.5927734375,1430.9580078125,1434.478296875,1445.2271484375,1453.5341796875,1457.298828125,1465.578125,1471.6990234374998,1475.5927734375,1480.2732421875,1485.2818359375,1492.0099609375002,1503.2666015625,1514.2742187499998,1564.1228124999998,1894.7133593750598,6510.611328125,1338.6039564287078,1333.9052734375,1294.7939453125,1297.295515625,1307.218828125,1314.8224609375002,1318.139453125,1324.60546875,1330.25390625,1333.9052734375,1337.7474609375001,1342.3837890625,1348.34609375,1358.1203125,1369.168359375,1412.2080859374998,1746.8152070312874,6336.85546875,142.16891813512854,139.953125,135.1455078125,135.36742578125,135.70304687499998,136.2314453125,136.51875,137.2685546875,138.203515625,139.953125,142.29023437499998,145.526171875,147.079296875,149.7189453125,152.235546875,161.51875,170.7096445312537,428.396484375,106,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 97, 98, 0, 99, 100, 101, 0, 102, 103, 104, 0, 105]"
17,8.146255249479697,8.1201171875,7.7783203125,7.8241064453125,7.8857421875,7.9482421875,7.98388671875,8.0439453125,8.0927734375,8.1201171875,8.15234375,8.189453125,8.2392578125,8.3173828125,8.3984375,8.701171875,9.536333007812612,14.8056640625,4.555537802890333,4.537109375,4.3076171875,4.356220703125,4.390478515625,4.436767578125,4.45849609375,4.494140625,4.5205078125,4.537109375,4.5556640625,4.578125,4.603515625,4.6435546875,4.6943359375,4.908642578124999,5.92082031250014,16.6728515625,823.4002205644219,820.5224609375,789.6611328125,791.258408203125,796.7220703125,802.84814453125,805.91455078125,812.249267578125,817.369140625,820.5224609375,824.1591796875,828.048828125,833.416015625,841.6142578125,849.239501953125,883.8197753906243,1047.0798583984445,1413.232421875,592.9451202071123,591.103515625,575.7001953125,578.9980517578126,582.42802734375,584.74462890625,585.97900390625,588.22509765625,589.9189453125,591.103515625,592.2861328125,593.6953125,595.615234375,599.12353515625,604.661376953125,629.8420898437497,773.0093896484416,868.4521484375,33.97641865363787,33.8427734375,32.62890625,32.811298828125004,33.01669921875,33.246337890625,33.3720703125,33.591796875,33.7373046875,33.8427734375,33.9599609375,34.09912109375,34.2861328125,34.61181640625,34.982177734375,36.90063476562498,40.35700195312522,49.71484375,73.17626637890757,72.96484375,70.8515625,71.161689453125,71.503759765625,71.900390625,72.10546875,72.497314453125,72.779296875,72.96484375,73.169921875,73.3994140625,73.6904296875,74.216796875,74.796875,78.305078125,85.75506347656291,121.16015625,1700.676378204107,1695.0478515625,1649.576171875,1651.7239404296874,1661.10673828125,1668.209228515625,1673.22802734375,1682.491943359375,1690.21484375,1695.0478515625,1700.12890625,1706.27001953125,1714.7490234375,1727.89111328125,1745.12744140625,1813.4166015624976,2095.429897460957,2472.19140625,1536.1998188564496,1531.48583984375,1492.55078125,1493.7677294921873,1502.118505859375,1508.760986328125,1512.75341796875,1520.820556640625,1527.509765625,1531.48583984375,1535.904296875,1541.03466796875,1547.7216796875,1558.453125,1572.1474609375,1642.746240234375,1903.7659033203354,2280.5947265625,164.47655934765757,160.59521484375,155.6787109375,156.2033154296875,156.7083984375,157.321044921875,157.73876953125,158.575439453125,159.4345703125,160.59521484375,162.681640625,164.63720703125,168.4970703125,175.04052734375,189.387451171875,195.30112304687495,215.5675146484399,499.7607421875,113,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 103, 0, 0, 0, 0, 0, 104, 105, 106, 107, 108, 109, 110, 0, 111, 112]"
19,9.413513934993844,9.3564453125,8.341796875,8.9620751953125,9.041845703125,9.1171875,9.166015625,9.248046875,9.3134765625,9.3564453125,9.3984375,9.4501953125,9.51953125,9.64453125,9.755615234375,10.368896484374998,15.71663085937514,16.1494140625,5.210365061939412,5.1708984375,4.8515625,4.9271728515625,4.983251953125,5.032470703125,5.0595703125,5.109375,5.1474609375,5.1708984375,5.1982421875,5.2275390625,5.267578125,5.33984375,5.4267578125,5.755615234374998,11.073876953125055,12.0576171875,944.2379020291065,941.60595703125,873.6083984375,909.6292236328125,915.346337890625,922.32861328125,926.609375,933.51513671875,938.5791015625,941.60595703125,944.9208984375,948.50830078125,952.7607421875,960.14453125,968.630859375,1015.2280273437498,1241.6601464843761,1808.4755859375,672.2682991255936,669.3486328125,621.64453125,657.887548828125,659.44150390625,661.722900390625,663.27880859375,665.883056640625,667.927734375,669.3486328125,670.8369140625,672.78076171875,675.40234375,680.8232421875,689.4794921875,719.5172363281249,923.5947070313093,1070.3974609375,38.33336436257914,38.1455078125,34.1611328125,36.8605126953125,37.15107421875,37.412353515625,37.5654296875,37.822265625,38.017578125,38.1455078125,38.2861328125,38.43505859375,38.646484375,39.025390625,39.5576171875,43.70937499999999,49.55541992187502,67.7119140625,83.63770870889026,83.27197265625,75.2666015625,81.1613623046875,81.590673828125,81.96484375,82.21728515625,82.660400390625,83.0380859375,83.27197265625,83.5283203125,83.8115234375,84.2099609375,84.9677734375,86.41552734375,91.15776367187499,100.61166992187535,159.69140625,1940.7530263819579,1933.9853515625,1778.0234375,1882.454306640625,1894.03759765625,1904.508544921875,1910.16357421875,1920.5224609375,1929.091796875,1933.9853515625,1939.884765625,1946.30322265625,1954.5693359375,1969.353515625,1988.275634765625,2084.1141601562495,2618.490771484403,3043.875,1753.1011532231028,1747.5947265625,1617.955078125,1703.86376953125,1712.3888671875,1722.3251953125,1727.1318359375,1736.36474609375,1743.0078125,1747.5947265625,1751.8037109375,1756.92724609375,1763.74609375,1775.81591796875,1794.713134765625,1882.2550292968747,2389.4884130859473,2774.9228515625,187.6518731588551,182.6806640625,160.068359375,177.836474609375,178.44780273437502,179.10205078125,179.54150390625,180.509765625,181.568359375,182.6806640625,185.81640625,192.0859375,196.4287109375,202.259765625,205.853271484375,212.91826171875,231.5344775390637,292.650390625,313,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 0, 0, 0, 0, 103, 0, 0, 104, 105, 106, 0, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 0, 0, 308, 309, 310, 311, 312, 0, 0, 0]"
21,10.44830241829204,10.39453125,9.982421875,10.0068359375,10.06533203125,10.1494140625,10.197265625,10.2861328125,10.353515625,10.39453125,10.4375,10.4892578125,10.5537109375,10.6640625,10.7900390625,11.401757812500001,16.647587890625008,28.56640625,5.899055251713231,5.8564453125,5.591796875,5.6139550781250005,5.6552734375,5.705078125,5.7314453125,5.787109375,5.8291015625,5.8564453125,5.8837890625,5.9150390625,5.9609375,6.05078125,6.1484375,6.68623046875001,12.326025390625052,14.2841796875,1057.6029155478498,1053.123046875,1017.7265625,1022.15638671875,1028.28291015625,1034.4287109375,1037.921875,1044.658203125,1049.703125,1053.123046875,1056.8408203125,1061.0205078125,1066.7431640625,1076.0390625,1088.712890625,1156.6056640625002,1419.7365429687627,2231.3134765625,752.5656833088979,748.2197265625,732.978515625,734.740048828125,736.7454101562499,739.267578125,740.666015625,743.52685546875,746.201171875,748.2197265625,750.40625,753.466796875,757.501953125,764.37109375,775.7744140625,816.9925781250001,1138.279072265636,1316.1240234375,43.44326276549596,43.0458984375,41.6064453125,41.671269531250005,41.9033203125,42.1748046875,42.341796875,42.63720703125,42.880859375,43.0458984375,43.2099609375,43.4375,43.748046875,44.416015625,46.654296875,50.32421875,55.63110351562562,97.46484375,94.21141711556625,93.4365234375,90.693359375,91.080048828125,91.5390625,91.96142578125,92.2333984375,92.75390625,93.15625,93.4365234375,93.7470703125,94.150390625,94.8759765625,97.7783203125,99.87841796875,103.08515625000001,116.34605468750013,238.5888671875,2176.009749323219,2166.4775390625,2112.4794921875,2116.385146484375,2124.73779296875,2133.88720703125,2139.533203125,2150.5087890625,2159.7333984375,2166.4775390625,2173.435546875,2180.7265625,2191.810546875,2210.896484375,2237.87109375,2355.88916015625,2957.5127148437778,3682.1904296875,1964.170636407815,1955.29296875,1906.2783203125,1914.26802734375,1920.259375,1927.86474609375,1932.6865234375,1942.37451171875,1949.755859375,1955.29296875,1961.2578125,1968.0517578125,1976.703125,1993.05078125,2014.85400390625,2130.9671875,2702.750810546898,3438.423828125,211.83911291540372,208.16015625,199.53515625,200.24508789062497,200.85732421875002,201.6943359375,202.34765625,203.99169921875,206.5029296875,208.16015625,209.9697265625,212.4990234375,216.3486328125,225.3818359375,241.9248046875,250.54130859375005,284.9322949218795,663.1591796875,308,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 303, 0, 0, 0, 304, 305, 306, 307, 0, 0, 0, 0, 0, 0, 0, 0]"
23,11.753585134281634,11.662109375,11.125,11.163455078125,11.260634765625001,11.3779296875,11.4365234375,11.5390625,11.6142578125,11.662109375,11.712890625,11.7724609375,11.85546875,11.98935546875,12.14365234375,16.013066406249983,18.12840527343763,20.083984375,6.746102331392795,6.4541015625,6.1298828125,6.162240234375,6.21484375,6.26953125,6.3046875,6.3681640625,6.41796875,6.4541015625,6.494140625,6.541015625,6.6044921875,6.71787109375,6.83203125,7.71632812499999,13.204762695312798,1258.248046875,1185.845039783337,1181.14208984375,1137.849609375,1141.993478515625,1149.755107421875,1157.3423339843748,1162.3857421875,1170.70361328125,1176.958203125,1181.14208984375,1185.81328125,1190.8833984375,1197.2708984375001,1209.515625,1225.44951171875,1287.3745019531245,1542.6421396484443,1959.443359375,840.6998529149275,835.57958984375,815.2333984375,818.2488935546875,822.1587792968751,825.6551757812499,827.5075195312501,830.802001953125,833.6275390625,835.57958984375,837.6927734374999,840.640625,844.7945312500001,852.7809570312501,866.743359375,929.6636035156247,1198.1363691406443,1494.3466796875,48.05450214191564,47.71142578125,45.75,46.110482421875,46.439345703125,46.748046875,46.93154296875,47.275390625,47.5380859375,47.71142578125,47.9033203125,48.1259765625,48.443359375,49.0931640625,50.49824218750001,55.13693359375,60.90081445312518,105.0302734375,104.82966724791301,104.15625,100.6962890625,101.31825683593749,101.90072265625,102.442724609375,102.79873046875,103.411376953125,103.8775390625,104.15625,104.5033203125,104.9228515625,105.5015625,107.569921875,110.19404296875001,114.69613281249997,125.01632324218784,257.0595703125,2433.6262688447387,2421.9365234375,2349.6318359375,2360.8656376953127,2371.59921875,2383.627197265625,2390.7859375,2403.14501953125,2413.86953125,2421.9365234375,2430.5138671875,2439.51181640625,2452.7605468750003,2476.28310546875,2514.2071777343754,2650.0265332031245,3178.806464843813,4377.6630859375,2197.9287495537674,2187.6015625,2127.5263671875,2137.927689453125,2146.48244140625,2156.5630859375,2162.7515625,2172.50732421875,2181.480078125,2187.6015625,2193.9224609375,2201.80400390625,2210.721875,2230.3916015625,2264.3724609375,2397.8345410156244,2896.115608398477,4067.2958984375,235.697519290971,228.16845703125,221.544921875,222.174099609375,223.101455078125,224.065869140625,224.61689453125,225.744140625,226.966015625,228.16845703125,230.00390625,233.12978515624997,248.39667968749998,266.30673828125,270.442529296875,278.06029296874993,306.7194843750005,349.5068359375,12,"[0, 0, 0, 0, 0, 0, 297, 298, 299, 300, 301, 0, 0, 0, 0, 0, 0, 0, 302, 303, 304, 305, 306, 307, 308, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0654430360789298,1.0634765625,0.7705078125,0.84959765625,0.8984375,0.9443359375,0.9716796875,1.0166015625,1.044921875,1.0634765625,1.078125,1.09375,1.1123046875,1.1455078125,1.1866210937499995,1.385781249999999,1.6074472656250052,3.5810546875,0.5415648701866977,0.5478515625,0.310546875,0.330076171875,0.34861328125,0.3876953125,0.43359375,0.4736328125,0.5283203125,0.5478515625,0.5615234375,0.576171875,0.5966796875,0.630859375,0.6778320312499995,0.8671875,1.6699257812500008,2.9970703125,324.85879775535506,323.40625,302.3828125,303.411916015625,305.65878906250003,309.18994140625,311.291015625,316.32470703125,320.06523437500005,323.40625,326.94453125,330.554296875,333.5486328125,336.67109375,340.12451171875,352.36531249999985,516.6097109375016,1969.0986328125,93.41103009355726,95.1533203125,73.8623046875,74.488041015625,75.34177734375,78.17607421875,85.57890625,87.72412109375,89.6017578125,95.1533203125,97.27519531249999,98.41953125,99.516015625,101.0603515625,102.82880859375,115.31205078124994,137.59356250000056,511.814453125,4.746713970557593,4.7783203125,3.74609375,3.903318359375,4.02634765625,4.2548828125,4.4228515625,4.5556640625,4.669140625000001,4.7783203125,4.853515625,4.9111328125,4.9671875000000005,5.0419921875,5.125,5.359375,6.141007812500078,12.2509765625,57.77943426769045,57.6689453125,54.458984375,54.659169921875,55.024296875,55.57109375,56.045507812500006,56.95703125,57.4052734375,57.6689453125,57.9619140625,58.3173828125,58.8578125,59.4970703125,60.031542968749996,61.305703125,66.81854687500004,90.0986328125,495.02585522066175,491.541015625,450.3359375,455.06209375000003,461.3550390625,468.2181640625,472.437890625,481.119140625,487.29765625,491.541015625,497.81171874999995,505.072265625,510.74628906249995,516.824609375,522.0822265625,545.0240624999994,702.8202558593774,2607.2861328125,482.402983993426,479.0400390625,438.95703125,443.85094921875,449.9403515625,456.2927734375,460.41074218750003,469.01220703125,474.90546875,479.0400390625,484.93808593750003,492.31269531249995,497.82265625,503.3900390625,508.39638671875,531.6279101562498,689.3532460937523,2586.8515625,12.62287122723579,12.2158203125,10.58203125,10.83980078125,11.01458984375,11.225488281250001,11.361328125,11.6708984375,12.0390625,12.2158203125,12.38671875,12.556249999999999,12.7666015625,13.34296875,17.907421875,20.435624999999973,24.253037109375022,27.509765625,0,"[0, 0, 0]"
5,2.569579333541596,2.54248046875,2.1494140625,2.1871328125,2.29296875,2.359423828125,2.3974609375,2.462890625,2.51171875,2.54248046875,2.57421875,2.61396484375,2.6708984375,2.7802734375,2.869140625,3.064443359375,4.0662294921877935,6.814453125,1.267853786322433,1.2373046875,0.9765625,1.004689453125,1.060546875,1.1181640625,1.1474609375,1.1904296875,1.21875,1.2373046875,1.2587890625,1.283203125,1.32421875,1.4462890625,1.5390625,1.6972558593749998,2.517719726562871,3.984375,756.352833421139,754.74755859375,723.775390625,728.8665517578124,734.6837695312499,739.8352539062499,742.6962890625,748.026611328125,752.2755859375,754.74755859375,757.3013671875,760.4279296875,764.3669921874999,769.7964843750001,775.93623046875,800.9802636718749,853.4712578125049,1381.857421875,263.0278406353249,264.58837890625,222.05859375,224.8519208984375,227.3342578125,240.037646484375,244.96943359375,257.023193359375,262.4236328125,264.58837890625,266.6373046875,268.95400390625,271.639453125,276.2478515625,281.04345703124994,298.5323730468749,336.2205742187524,530.6357421875,11.842788991019994,11.7197265625,9.9091796875,10.07012890625,10.343759765625,10.73046875,10.991308593749999,11.384033203125,11.599609375,11.7197265625,11.84765625,11.98408203125,12.1552734375,12.439355468750001,12.76552734375,19.579951171874995,21.42490820312531,32.6376953125,126.34474062685318,125.48486328125,118.46484375,120.0548037109375,120.95122070312499,121.9818359375,122.6134765625,123.91064453125,124.8509765625,125.48486328125,126.0767578125,126.79755859375,128.136328125,132.59150390625,134.63466796875,138.122041015625,145.27421093750002,150.30859375,1203.1562096270331,1201.7880859375,1132.1103515625,1136.3181474609376,1146.6262890625,1160.860693359375,1170.66572265625,1187.26171875,1196.5927734375,1201.7880859375,1207.1396484375,1213.5439453125,1221.10078125,1232.07734375,1244.056396484375,1287.086337890625,1377.5217197265663,2138.076171875,1161.4056367942012,1160.1318359375,1094.6865234375,1099.2936865234374,1108.76390625,1121.8791015625,1130.8719726562501,1146.414794921875,1155.3345703125,1160.1318359375,1165.2548828125,1171.433984375,1178.4732421874999,1188.01923828125,1198.40537109375,1241.613740234375,1331.6742099609392,2089.1923828125,41.75057283283209,40.39013671875,35.7900390625,36.2907646484375,37.1953125,38.108447265624996,38.650390625,39.55078125,40.0775390625,40.39013671875,40.693359375,41.0228515625,41.548828125,44.1123046875,58.563134765624994,62.659091796875,67.869130859375,120.5341796875,97,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96]"
7,4.366725039724576,4.326171875,3.6787109375,3.7822265625,3.8896484375,4.023388671875,4.08388671875,4.19140625,4.2724609375,4.326171875,4.392578125,4.46875,4.5634765625,4.69345703125,4.815478515625,5.077158203125,6.237620117187513,7.0537109375,2.394229343220339,2.35009765625,1.8857421875,1.94882421875,2.0576171875,2.13671875,2.1767578125,2.244140625,2.30078125,2.35009765625,2.4052734375,2.474609375,2.5546875,2.6650390625,2.759765625,2.970712890625,4.70747460937503,5.908203125,1290.010854574947,1289.9912109375,1238.5859375,1254.0610625,1260.523740234375,1268.8817382812501,1274.2874023437498,1281.96533203125,1286.9810546875,1289.9912109375,1292.5443359375,1295.4439453125,1298.9505859375001,1304.5541015625,1309.316650390625,1321.737685546875,1425.841017578142,2028.0478515625,496.24411976959743,495.9580078125,445.9580078125,449.695048828125,467.4675,483.9578125,487.83193359375,491.674560546875,494.18515625,495.9580078125,497.74160156249997,499.74267578125,502.26679687499995,505.77333984375,509.05083007812505,517.7464257812501,546.2776474609393,1243.880859375,19.47771567134534,19.40673828125,17.6650390625,18.1520283203125,18.40037109375,18.667919921875,18.83486328125,19.0888671875,19.2822265625,19.40673828125,19.5189453125,19.6591796875,19.8244140625,20.081249999999997,20.33203125,22.818466796875,25.251173828124998,29.4599609375,205.8203068723517,205.337890625,198.0849609375,198.888603515625,200.54386718749998,201.78217773437498,202.48037109375,203.763427734375,204.7216796875,205.337890625,205.99648437500002,206.74443359375,207.75859375,209.88203124999998,211.73662109375002,216.047939453125,223.12365429687523,235.06640625,2093.8843418961865,2092.89501953125,2017.52734375,2029.6095712890624,2051.178037109375,2064.7587890625,2071.6451171875,2082.17578125,2089.1134765625,2092.89501953125,2096.4625,2100.76689453125,2106.1298828125,2114.768359375,2123.952880859375,2149.707822265625,2296.3022011718817,3133.998046875,2018.3139512711864,2018.3984375,1940.6962890625,1955.638216796875,1978.0819335937501,1991.3170410156251,1997.9265625,2008.10302734375,2014.557421875,2018.3984375,2021.5802734375,2025.2423828125002,2029.6984375000002,2036.1895507812499,2042.0073730468748,2065.5955859375003,2176.5562500000287,3044.0263671875,75.570390625,73.02392578125,68.173828125,69.564640625,70.369130859375,71.1669921875,71.5693359375,72.228271484375,72.7099609375,73.02392578125,73.3880859375,73.85673828125,74.8625,82.80292968750001,97.166357421875,102.07431640625,119.84140332031632,214.1455078125,99,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98]"
9,5.8314052696286245,5.787109375,4.59765625,5.143046875,5.30265625,5.431640625,5.499609375,5.6240234375,5.723046875,5.787109375,5.8603515625,5.9423828125,6.0390625,6.189453125,6.3349609375,6.70125,9.176460937500085,11.671875,3.281412125604121,3.2353515625,2.646484375,2.77,2.870078125,2.9404296875,2.98828125,3.0791015625,3.1689453125,3.2353515625,3.3056640625,3.3837890625,3.4765625,3.615234375,3.7417968749999995,4.115546875,5.578492187500031,8.6494140625,1747.735962141767,1748.1279296875,1469.22265625,1684.4029531249998,1708.035859375,1722.59296875,1728.6525390625,1738.4140625,1744.6421875,1748.1279296875,1751.352734375,1754.6218749999998,1758.369140625,1763.15703125,1767.3306640624999,1781.9966015625,1888.014187500014,3878.5830078125,704.8891289400331,705.322265625,577.2431640625,633.81590625,671.9547656249999,696.2357421874999,698.5482421874999,701.65234375,703.8636718749999,705.322265625,706.745703125,708.3166015625,710.2529296875,712.8607421874999,715.3388671875,720.6785156249999,737.4643203125,923.943359375,26.200177592949807,26.087890625,20.8662109375,24.5414140625,24.919765625,25.2109375,25.3857421875,25.712890625,25.9423828125,26.087890625,26.2451171875,26.409375,26.627734375000003,26.970703125,27.3484375,30.285195312499997,32.23034375,34.3359375,273.738766798796,273.4443359375,216.5625,266.12937500000004,268.11109375,269.526171875,270.3150390625,271.765625,272.73808593750005,273.4443359375,274.11484375,274.837109375,275.8427734375,277.7875,279.4572265625,282.0334375,288.34828125000007,300.5302734375,2867.3868724298372,2866.83203125,2375.0869140625,2758.1255625,2810.029921875,2833.8345703125,2842.6037109375,2855.2919921875,2862.63046875,2866.83203125,2870.904296875,2875.6166015625004,2881.2515624999996,2890.5146484375,2901.36640625,2924.409140625,3042.231156250001,5022.2275390625,2761.6768528687785,2762.34765625,2291.138671875,2653.657171875,2705.2683984375,2730.6378906249997,2739.3603515625,2751.35546875,2758.79375,2762.34765625,2766.2320312499996,2770.1369140625,2774.718359375,2780.8177734375004,2786.9359375,2801.76328125,2912.7168984375076,4911.6923828125,105.71001956105859,102.580078125,83.9482421875,98.4546796875,99.5971875,100.47734375,100.9240234375,101.666015625,102.2119140625,102.580078125,102.9951171875,103.580078125,105.141015625,111.84003906250001,136.2201171875,141.730859375,148.01833593750018,249.892578125,4,"[0, 0, 0, 0, 0, 0, 0, 98, 99, 100, 101]"
11,7.325089787425784,7.2548828125,5.4296875,6.533869140625,6.6865234375,6.826171875,6.9111328125,7.05859375,7.17578125,7.2548828125,7.33984375,7.43359375,7.5498046875,7.732421875,7.89453125,8.471347656250003,15.853166015625105,18.5146484375,4.056182079622562,3.986328125,3.0849609375,3.4113261718750003,3.52234375,3.62109375,3.680078125,3.810546875,3.921875,3.986328125,4.064453125,4.150390625,4.25390625,4.4111328125,4.5498046875,4.912226562500001,9.083111328125002,129.69140625,2190.6393552202608,2191.1318359375,1812.5732421875,2069.00391796875,2141.9498046875,2163.64365234375,2170.1337890625,2179.55908203125,2186.6494140625,2191.1318359375,2195.1962890625,2199.395703125,2204.5482421875,2211.59296875,2217.71728515625,2233.98681640625,2390.3125117187506,2863.6357421875,892.6597508813084,891.8115234375,732.5703125,826.714916015625,856.3900390625,880.1717773437499,882.6251953125,886.83349609375,889.8095703125,891.8115234375,893.8138671875001,895.7884765625,898.4308593750001,902.3388671875,905.8193359375,923.1010351562502,1045.7471093750005,1149.8515625,32.8643328562341,32.736328125,26.0390625,30.957076171875,31.432499999999997,31.7861328125,31.96875,32.3134765625,32.572265625,32.736328125,32.891015625,33.0859375,33.3193359375,33.720703125,34.20849609375,37.141972656250026,40.61603320312583,57.3203125,340.04744155534354,339.712890625,264.5244140625,329.573390625,332.53455078125,334.71064453125,335.750390625,337.5556640625,338.9111328125,339.712890625,340.60957031249995,341.673828125,342.933984375,344.798046875,346.5943359375,350.0817578125001,357.644607421876,383.232421875,3603.439921941264,3602.9091796875,2964.599609375,3508.56422265625,3549.1916796875,3569.0338867187497,3577.4916015625004,3589.52734375,3597.758203125,3602.9091796875,3607.962109375,3613.6326171875,3620.1847656249997,3630.05625,3639.27490234375,3659.35248046875,3820.4188222656417,4592.9970703125,3467.592152380195,3467.2314453125,2859.2724609375,3375.98300390625,3415.59943359375,3435.7671875,3443.98828125,3455.04931640625,3462.8330078125,3467.2314453125,3471.8074218750003,3476.61953125,3482.7337890625004,3491.7740234375,3499.4200195312496,3519.36201171875,3679.047250000015,4451.169921875,135.8477695610687,132.119140625,104.6787109375,126.27706640625,127.85798828125,128.8841796875,129.416796875,130.447265625,131.3876953125,132.119140625,134.197265625,139.220703125,141.69687499999998,147.0603515625,151.56630859375002,156.73556640625003,162.16517968750043,239.6748046875,104,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 0, 100, 101, 102, 103]"
13,8.449746961952833,8.4111328125,7.447265625,7.6258759765625,7.770439453124999,7.9365234375,8.0302734375,8.1962890625,8.3232421875,8.4111328125,8.4970703125,8.588964843749999,8.707421875000001,8.87958984375,9.056982421874999,9.4853515625,11.934068359375084,19.5244140625,5.242867647448676,5.1845703125,4.4130859375,4.5111962890625,4.6003125,4.7314453125,4.81083984375,4.974609375,5.103515625,5.1845703125,5.280078125,5.3828125,5.5091796875000005,5.6923828125,5.8671875,6.329648437499998,9.743120117187555,16.3330078125,2666.128757462568,2663.28369140625,2593.759765625,2617.89305859375,2629.725322265625,2639.88095703125,2644.7130859375,2653.37255859375,2659.41015625,2663.28369140625,2667.0263671875,2671.169140625,2676.1958984375,2683.7638671875,2690.22060546875,2711.1812304687496,2902.033663085938,9823.103515625,1064.6690715664236,1064.73046875,1012.7529296875,1022.561115234375,1032.831552734375,1050.977294921875,1055.228125,1059.936279296875,1062.834375,1064.73046875,1066.7841796875,1068.74384765625,1071.3017578125,1074.83798828125,1077.946044921875,1087.0388671875,1131.1291191406533,1306.8955078125,40.189355866400156,40.0009765625,37.638671875,38.0147646484375,38.45578125,38.853173828125,39.0865234375,39.494140625,39.8046875,40.0009765625,40.2021484375,40.424902343750006,40.7072265625,41.18134765625,41.78662109375,45.807890625,51.61659082031296,59.53125,412.3950627757041,411.4892578125,401.498046875,402.9691435546875,404.70091796875,406.464501953125,407.45146484375,409.218994140625,410.63125,411.4892578125,412.568359375,414.03525390625,415.9107421875,418.5029296875,420.84833984375,426.077216796875,432.5904101562508,487.1513671875,4360.915556836137,4356.7802734375,4270.462890625,4289.7164296875,4309.5175195312495,4325.241845703125,4332.4810546875,4344.22705078125,4352.20234375,4356.7802734375,4361.7791015625,4367.82939453125,4375.167578125,4386.34189453125,4396.9953125,4430.156181640625,4615.638573242192,11814.375,4197.074862280497,4194.259765625,4111.97265625,4129.89066796875,4148.709130859375,4164.805615234375,4171.780078125,4182.663818359375,4189.9791015625,4194.259765625,4198.6642578125,4203.33974609375,4208.746484375,4217.1708984375,4225.623681640625,4255.832314453125,4447.655558593751,11647.0712890625,163.8406945556392,159.080078125,151.95703125,154.396416015625,155.279228515625,156.28251953125,156.85986328125,157.816650390625,158.5712890625,159.080078125,159.7255859375,161.19482421875,168.0474609375,184.79697265625,188.91328124999995,193.86537109375,199.2867333984379,366.328125,104,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 0, 0, 0, 0, 97, 98, 99, 100, 0, 0, 0, 101, 102, 103]"
15,10.216039498814542,10.158203125,8.9990234375,9.2661650390625,9.415947265625,9.596337890625,9.70830078125,9.9130859375,10.0587890625,10.158203125,10.2607421875,10.3759765625,10.501953125,10.708984375,10.9091796875,11.505136718749995,17.473432617187626,24.7255859375,6.043891802226027,5.9931640625,5.1708984375,5.2547373046875,5.357353515625,5.513330078125,5.599609375,5.770751953125,5.9033203125,5.9931640625,6.084765625,6.1884765625,6.3173828125,6.50751953125,6.6689453125,7.212958984375,10.712907226562862,15.98046875,3101.1863056232437,3099.48583984375,3020.2412109375,3030.947943359375,3058.8846484375,3073.559619140625,3078.8539062500004,3088.87939453125,3095.4994140625,3099.48583984375,3103.6794921875,3108.0529296874997,3113.3707031249996,3121.8023437499996,3129.2171875,3149.5486914062503,3333.5600517578664,5826.30859375,1247.3270263243107,1245.98486328125,1199.8427734375,1208.25039453125,1224.02439453125,1232.550146484375,1235.7140625,1240.5263671875,1243.809375,1245.98486328125,1248.336328125,1250.97646484375,1254.3169921875,1258.94248046875,1263.195458984375,1288.4572753906248,1346.169925781256,1955.42578125,47.630444841884,47.400390625,44.9638671875,45.23415234375,45.660791015625,46.16923828125,46.429003906249996,46.880126953125,47.21484375,47.400390625,47.634765625,47.8837890625,48.187890625,48.7259765625,49.55493164062499,53.784228515624996,58.57849218750039,68.6416015625,486.9477580224249,486.25146484375,472.3095703125,474.85991699218755,477.59267578124997,479.9240234375,481.04521484375005,483.340087890625,485.198046875,486.25146484375,487.5029296875,488.95224609375003,490.8759765625,493.70068359375,496.17202148437497,501.318564453125,507.8387275390636,560.84765625,5093.637912612235,5091.19482421875,5016.611328125,5026.281487304687,5040.522060546875,5053.127880859375,5061.184765625,5075.44677734375,5085.305273437501,5091.19482421875,5097.1712890625,5103.462109375,5111.326953125,5123.1458984375,5136.087353515625,5168.097021484376,5348.209278320374,8642.7197265625,4899.351466112904,4897.34423828125,4808.44140625,4836.0470546875,4851.40021484375,4862.312890624999,4869.73212890625,4882.644775390625,4891.9353515625,4897.34423828125,4902.779687499999,4908.589257812499,4915.379296875,4925.5666015625,4935.35146484375,4966.5331835937495,5158.586507812561,8428.2763671875,194.28644649933042,189.73583984375,181.978515625,182.588421875,183.656044921875,184.653564453125,185.24765624999998,186.46630859375,187.71425781250002,189.73583984375,195.1279296875,199.0828125,203.23203125,209.38349609374998,212.7263671875,217.9296875,226.7551259765627,268.3798828125,305,"[0, 0, 0, 97, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 0, 95, 96, 98, 0, 0, 0, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 0, 0, 0]"
17,11.651454940440802,11.5556640625,8.9736328125,10.496958984375,10.740937500000001,10.9609375,11.0810546875,11.2783203125,11.455078125,11.5556640625,11.673828125,11.7970703125,11.9384765625,12.193359375,12.4462890625,13.465019531250011,22.111242187500004,23.6142578125,6.876025996103703,6.826171875,5.7158203125,5.937671875,6.11802734375,6.2880859375,6.3955078125,6.5830078125,6.7353515625,6.826171875,6.921875,7.0333984375,7.16484375,7.3818359375,7.5732421875,8.132382812500001,10.948529296875176,15.6416015625,3505.639887974828,3503.134765625,2919.1630859375,3413.0643554687504,3468.7859765625003,3478.4009765625,3483.965625,3492.71337890625,3499.329296875,3503.134765625,3507.2880859375,3511.907421875,3517.517578125,3525.6671875,3533.35712890625,3576.8112304687506,3737.8120761718806,5795.9775390625,1422.832548312224,1421.0771484375,1199.51953125,1376.5157382812502,1390.6674609375,1406.80791015625,1409.84765625,1414.88720703125,1418.6552734375,1421.0771484375,1423.6541015625,1426.6437500000002,1430.9283203125,1437.759765625,1443.6927734375,1459.8040820312501,1586.9774902343754,1644.6357421875,53.17861887156022,52.9248046875,42.45703125,50.529605468750006,51.024296875000005,51.470312500000006,51.789648437500006,52.3046875,52.687890625,52.9248046875,53.1728515625,53.4482421875,53.79296875,54.451171875,55.65400390625,59.6621875000001,67.13793945312506,105.1240234375,546.2757822784844,545.5498046875,430.798828125,535.39122265625,537.85060546875,539.99599609375,540.9791015625001,542.9111328125,544.4683593750001,545.5498046875,546.7392578125,548.0931640625,549.8513671875,552.4572265625,554.97470703125,561.0575,574.9348046875008,599.0654296875,5771.479819643653,5768.4072265625,4793.3271484375,5689.298015625,5716.22560546875,5731.5939453125,5739.482226562501,5753.12646484375,5762.5728515625,5768.4072265625,5774.3673828125,5780.8087890625,5788.9759765625,5801.5732421875,5815.0666015625,5882.962402343751,6070.238656250019,8161.767578125,5546.454318373641,5543.95703125,4607.4384765625,5471.080658203125,5498.472734375,5511.6724609375,5518.8046875,5530.41796875,5538.9685546875,5543.95703125,5549.2173828125,5554.337109375,5561.1494140625,5571.164453125,5582.040625,5653.0826953125,5835.567466796891,7931.53515625,225.0255012700123,220.82421875,185.888671875,210.078427734375,211.63560546875,213.1703125,214.12558593749998,215.849609375,217.73828125,220.82421875,224.55976562499998,227.8623046875,233.84121093750002,244.2076171875,252.2087890625,258.9759765625,267.36881640625023,304.037109375,111,"[0, 0, 0, 0, 98, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 99, 100, 101, 102, 0, 0, 0, 0, 0, 103, 104, 105, 0, 106, 107, 108, 109, 110]"
19,12.302747919318382,12.234375,10.201171875,11.206816406249999,11.462841796874999,11.645263671875,11.76025390625,11.973388671875,12.1328125,12.234375,12.3447265625,12.46875,12.6142578125,12.8408203125,13.0419921875,13.743457031250003,21.19266113281251,22.9853515625,7.741327864400456,7.6845703125,6.49609375,6.7802099609374995,6.971484375,7.151123046875,7.2529296875,7.4404296875,7.5859375,7.6845703125,7.7822265625,7.8955078125,8.0205078125,8.2197265625,8.421142578125,9.03134765625,16.790312500000027,18.6591796875,3975.2312279176176,3970.83251953125,3319.04296875,3926.0512792968752,3935.3076171875,3944.92822265625,3949.78564453125,3959.05322265625,3966.2119140625,3970.83251953125,3975.1982421875,3980.1220703125,3986.435546875,3995.1923828125,4003.496337890625,4032.374951171875,4363.470292968754,14791.134765625,1613.2153695781578,1611.533203125,1330.455078125,1566.9827587890625,1581.8832519531252,1596.69873046875,1599.955078125,1605.128173828125,1608.8828125,1611.533203125,1614.2197265625,1617.50439453125,1621.8115234375,1628.431640625,1633.619384765625,1644.1881835937502,1706.5226416015698,4049.50390625,60.52118811446629,60.236328125,49.8486328125,57.4389501953125,58.14150390625,58.72412109375,59.02880859375,59.552734375,59.978515625,60.236328125,60.501953125,60.8291015625,61.212890625,61.91455078125,63.136962890625,68.804296875,74.38978027343813,130.5322265625,613.778446154648,612.79345703125,483.0869140625,601.4736865234374,603.81513671875,606.031005859375,607.271484375,609.6181640625,611.5234375,612.79345703125,614.13671875,615.5986328125,617.57421875,620.64453125,623.895751953125,630.75234375,650.084809570314,1391.7451171875,6535.735228977846,6527.1689453125,5406.501953125,6458.325424804688,6478.9666015625,6492.206787109375,6498.7890625,6511.10302734375,6520.607421875,6527.1689453125,6534.087890625,6542.369140625,6553.2998046875,6572.279296875,6589.485107421875,6634.157421875,7007.262749023438,20392.9521484375,6282.790307548608,6276.43896484375,5205.15625,6210.5550927734375,6231.747412109375,6245.14990234375,6251.75732421875,6263.116455078125,6271.69921875,6276.43896484375,6281.9990234375,6288.201171875,6296.2724609375,6308.103515625,6320.029541015625,6365.051318359375,6755.937578125,20137.5078125,252.9449214292376,246.02587890625,197.986328125,238.6082373046875,240.110888671875,241.638427734375,242.44677734375,243.91015625,245.1171875,246.02587890625,247.3779296875,250.400390625,257.77734375,271.66748046875,304.872802734375,313.125732421875,322.83391113281266,361.361328125,302,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 0, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,14.328339417663617,14.2373046875,12.7900390625,13.004001953125,13.28677734375,13.523583984375001,13.66796875,13.918701171875,14.111328125,14.2373046875,14.3564453125,14.5009765625,14.6970703125,14.9658203125,15.244140625,16.203994140625,24.259453125000036,40.6923828125,8.873682568393736,8.8076171875,7.7421875,7.852921875,8.021484375,8.185546875,8.2998046875,8.525390625,8.693359375,8.8076171875,8.9189453125,9.046875,9.1953125,9.42578125,9.628466796875,10.397890625000002,18.340541015625217,22.375,4442.932492797766,4440.818359375,4387.8173828125,4392.919285156249,4403.43310546875,4413.58515625,4419.1306640625,4429.470703125,4436.5509765625,4440.818359375,4444.504296875,4448.78671875,4454.34453125,4461.8625,4468.777490234375,4492.051181640625,4744.201773437512,8227.9150390625,1791.352009547084,1788.931640625,1742.259765625,1751.802015625,1765.34919921875,1773.22099609375,1776.53466796875,1782.054443359375,1786.2371093749998,1788.931640625,1791.9287109375,1795.5850585937499,1800.3251953125,1808.10537109375,1814.97392578125,1826.483359375,1990.163650390638,2826.1201171875,67.82048190369898,67.4248046875,63.84375,64.454912109375,65.01333984375,65.69658203125,66.0435546875,66.660888671875,67.1181640625,67.4248046875,67.7478515625,68.115234375,68.5791015625,69.4115234375,71.515478515625,77.6890234375,83.56164160156251,105.748046875,688.1391153140944,686.7998046875,672.3916015625,673.973158203125,676.214345703125,678.5799804687499,679.98984375,682.868896484375,685.181640625,686.7998046875,688.5205078125,690.60712890625,693.575390625,698.0708984375,701.9155761718749,709.2662109375,740.0084882812633,829.314453125,7297.677080298041,7290.16845703125,7219.5029296875,7223.151770507813,7234.8980078125,7249.408935546875,7257.661816406249,7272.151611328125,7283.414648437501,7290.16845703125,7297.2783203125,7305.644921875,7316.019335937501,7336.3697265625,7371.844580078125,7411.55453125,7817.90274023442,11353.10546875,7013.4461215487,7009.22509765625,6939.5009765625,6945.594897460938,6959.5159375,6972.37529296875,6980.926171874999,6993.802734375,7003.3646484375,7009.22509765625,7015.3494140625,7022.40234375,7030.8408203125,7041.2787109375,7051.506005859374,7094.506015625,7534.002794921924,11069.697265625,284.23095874934023,276.36328125,267.865234375,268.8946474609375,270.438544921875,271.95913085937497,272.79521484375,274.29345703125,275.5068359375,276.36328125,277.5302734375,279.72802734375,284.06953125,297.51210937499997,361.59873046875,371.497744140625,379.58736132812504,386.25,18,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 0, 0, 0]"
23,15.300820113026061,15.2255859375,13.701171875,13.997087890625,14.308378906249999,14.5380859375,14.6728515625,14.921875,15.10546875,15.2255859375,15.361328125,15.4912109375,15.6552734375,15.896484375,16.12236328125,16.982480468750005,24.498806640625048,26.3076171875,9.754820734834478,9.6923828125,8.46875,8.642330078125,8.82498046875,9.02333984375,9.15625,9.3955078125,9.578125,9.6923828125,9.806640625,9.935546875,10.095703125,10.349609375,10.6015625,11.618906250000002,16.019396484376074,22.494140625,4896.30661672252,4893.4404296875,4753.947265625,4766.0408300781255,4850.9677539062495,4864.35947265625,4870.640234375,4881.24365234375,4888.776171875,4893.4404296875,4897.666796875,4902.233984375,4908.3994140625,4916.9318359375,4926.67431640625,4992.54595703125,5368.113781250006,8791.064453125,1982.4649574157531,1979.419921875,1924.1044921875,1940.3411015625002,1956.3043554687501,1964.103515625,1967.283203125,1972.8076171875,1976.8068359375,1979.419921875,1982.4099609375,1986.1613281250002,1991.2615234374998,1998.959375,2005.86005859375,2036.318730468751,2147.611255859376,2625.3291015625,75.02750487679388,74.685546875,70.5869140625,71.585212890625,72.34310546875,72.9375,73.3005859375,73.92578125,74.37734375,74.685546875,74.98046875,75.351171875,75.79765625,76.67929687499999,78.2880859375,84.13996093750004,90.6901621093771,110.265625,742.5800709026677,741.3203125,729.1328125,730.142638671875,732.1226171875,734.2841796875,735.5708984375,738.0458984375,739.9455078125001,741.3203125,742.7509765625,744.3013671875,746.5130859375,750.3015624999999,754.90947265625,764.69669921875,831.9716054687517,1068.7197265625,8036.489244915478,8028.7626953125,7932.896484375,7961.651673828125,7977.5123046875,7990.5630859375,7998.10546875,8011.2509765625,8021.854882812499,8028.7626953125,8036.3228515625,8044.983203125001,8056.4869140625,8074.0720703125,8092.40927734375,8184.068281250001,8533.692986328137,12957.607421875,7721.434790765595,7715.5966796875,7617.6259765625,7655.162757812501,7670.12955078125,7682.13505859375,7688.9763671875,7701.26416015625,7709.9076171875,7715.5966796875,7721.301953125,7727.5462890625,7735.556640625,7749.2673828125,7762.9609375,7849.589609375001,8226.136171875,12621.4248046875,315.0544541498833,307.0107421875,297.2314453125,298.018921875,299.28998046875,301.09658203124997,302.178125,304.03125,305.63671875,307.0107421875,309.5232421875,315.31015625,329.70722656250007,340.553515625,356.2716796875,364.93039062500003,374.8177246093752,500.572265625,319,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 0, 0, 0, 298, 299, 300, 0, 0, 0, 0, 301, 302, 303, 304, 305, 306, 307, 308, 0, 0, 0, 0, 0, 0, 0, 0, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.1180978548728813,1.037109375,0.9599609375,0.960244140625,0.96279296875,0.97744140625,0.991796875,1.0166015625,1.033203125,1.037109375,1.0503906250000001,1.068359375,1.102734375,1.2345703125000003,1.4917968749999997,2.3538867187500023,3.06195117187501,3.140625,0.5911347987288136,0.5732421875,0.51171875,0.511888671875,0.51341796875,0.51943359375,0.526953125,0.55126953125,0.5640625,0.5732421875,0.57890625,0.5849609375,0.5960937500000001,0.6306640625,0.7505859374999998,0.9830273437500006,1.1670527343750026,1.1875,110.81082825741525,99.2373046875,91.724609375,91.9001953125,93.48046875,95.1318359375,95.513671875,96.54052734375,98.4681640625,99.2373046875,99.76679687500001,101.24335937500001,102.47578125000001,121.784375,136.03701171875,329.3470312500007,560.3259140625032,585.990234375,58.63307733050848,60.9306640625,51.724609375,51.730896484374995,51.78748046875,52.13388671875,52.2291015625,52.642578125,52.9873046875,60.9306640625,61.593359375,61.8357421875,62.1609375,62.7244140625,70.40380859374999,80.65429687500001,83.99326171875005,84.3642578125,4.484474311440678,4.1962890625,4.060546875,4.06066015625,4.0616796875,4.0746093750000005,4.078125,4.12060546875,4.162109375,4.1962890625,4.2119140625,4.290625,4.3943359375,4.8333984375000005,5.47099609375,9.353535156250015,13.804298828125063,14.298828125,10.129766949152541,9.2275390625,8.939453125,8.939509765624999,8.94001953125,8.99130859375,8.9990234375,9.11767578125,9.1876953125,9.2275390625,9.2830078125,9.337890625,9.52890625,10.899023437500002,12.5712890625,26.498496093750056,42.715669921875225,44.517578125,199.42213983050848,187.216796875,172.8056640625,172.86128515625,173.361875,173.9779296875,174.685546875,176.64013671875,182.5470703125,187.216796875,188.56171875,190.4087890625,193.220703125,223.684765625,245.01904296874997,464.8418164062508,722.7990253906286,751.4609375,185.76737950211864,175.27734375,161.0419921875,161.065271484375,161.27478515625,162.475390625,162.905078125,164.0673828125,169.4005859375,175.27734375,176.0107421875,177.80546875,180.0435546875,207.4900390625,219.38652343749993,443.45906250000087,704.0634843750036,733.01953125,13.65476032838983,11.833984375,11.2861328125,11.289587890625,11.320683593750001,11.361035156249999,11.4109375,11.5283203125,11.7640625,11.833984375,12.118359375,13.787499999999998,15.356054687499999,18.4541015625,20.616699218749982,25.974531250000005,27.87391796875003,28.0849609375,0,"[0, 0, 0]"
5,2.1502747616525424,2.0302734375,1.9013671875,1.901763671875,1.90533203125,1.92578125,1.9445312499999998,1.9716796875,2.0,2.0302734375,2.0576171875,2.078125,2.148828125,2.3884765625,2.5452148437499997,4.217714843750005,5.750580078125021,5.9208984375,1.1771219544491525,1.12890625,1.0556640625,1.055947265625,1.05849609375,1.0699218750000001,1.07421875,1.095703125,1.1076171875,1.12890625,1.1546875,1.1783203125,1.2097656250000002,1.344140625,1.48193359375,1.6434960937500005,1.8254824218750025,1.845703125,211.4695610434322,202.1962890625,188.919921875,189.05801171874998,190.30082031249998,195.80673828125,196.81171875,199.48046875,200.72597656250002,202.1962890625,206.09335937499998,209.5138671875,214.61562500000002,226.697265625,269.25341796874994,316.0715625000001,342.06145312500036,344.94921875,145.1376125529661,143.2685546875,134.0478515625,134.05289257812498,134.09826171875,134.1978515625,134.454296875,135.19482421875,136.4609375,143.2685546875,143.9396484375,145.3345703125,148.159765625,162.1482421875,171.82783203124995,204.5125781250001,228.7590703125003,231.453125,8.856677039194915,8.458984375,8.1357421875,8.138630859375,8.16462890625,8.20322265625,8.3103515625,8.365234375,8.4046875,8.458984375,8.49609375,8.609765625,8.8818359375,9.3888671875,10.908789062499999,14.132714843750009,17.137783203125043,17.4716796875,20.169557733050848,18.6416015625,18.14453125,18.1454375,18.15359375,18.17412109375,18.291796875,18.42138671875,18.566015625,18.6416015625,18.7119140625,18.92578125,19.26484375,20.245898437500003,24.841503906249997,47.55250000000008,72.41784765625034,75.1806640625,430.16277145127117,410.0009765625,385.5830078125,385.81897265624997,387.94265625,392.39208984375,394.7486328125,399.9873046875,406.706640625,410.0009765625,413.08925781249997,419.435546875,438.925,510.4259765625,546.4751953124997,653.4707421875003,724.053910156251,731.896484375,388.96080508474574,374.767578125,352.80078125,353.01069140625003,354.8998828125,359.44306640625,361.08554687500003,365.6953125,372.1388671875,374.767578125,377.11835937499995,383.88066406250005,394.58984375,410.09355468750005,479.88769531249994,588.1209375000003,667.951253906251,676.8212890625,41.201966366525426,34.3974609375,32.3701171875,32.381048828124996,32.47943359375,32.595703125,32.9146484375,33.265625,33.758007812500004,34.3974609375,35.084375,37.76875,38.881445312500006,51.285351562500004,64.88076171874995,143.02404296875014,186.41070507812563,191.2314453125,0,"[0, 0, 0, 0, 0]"
7,3.2674953654661016,3.185546875,2.9833984375,2.9861171875,3.0105859375,3.06650390625,3.0888671875,3.13427734375,3.17109375,3.185546875,3.2126953124999997,3.2619140625,3.3228515625000004,3.5621093750000004,3.7864257812499997,4.28091796875,4.3181308593750005,4.322265625,1.9281481726694916,1.8662109375,1.6904296875,1.6915058593749999,1.70119140625,1.7236328125,1.7664062500000002,1.81494140625,1.852734375,1.8662109375,1.8988281249999999,1.9361328125000001,2.0330078125,2.2033203125,2.324121093749999,2.5263281250000005,2.6221640625000013,2.6328125,324.40095338983053,312.412109375,301.689453125,301.699478515625,301.78970703125003,303.4703125,304.2705078125,306.97998046875,309.137890625,312.412109375,316.3580078125,318.691796875,324.8072265625,340.4572265625,418.5494140625,482.90763671875015,534.3944746093757,540.115234375,231.24632547669492,215.5107421875,212.3515625,212.35377148437502,212.37365234375,212.885546875,213.1064453125,213.90673828125,215.0580078125,215.5107421875,217.5490234375,221.93710937499998,226.25156249999998,257.990234375,345.00576171874997,402.0505078125002,457.8780000000008,464.0810546875,13.929637844279661,13.2978515625,12.7431640625,12.751773437499999,12.8292578125,12.937890625,12.977734375,13.09619140625,13.214648437500001,13.2978515625,13.366992187500001,13.47109375,13.838671875000001,14.606445312500002,16.353906249999998,24.31205078125003,33.50669335937513,34.5283203125,30.6513671875,28.4033203125,27.783203125,27.789037109375,27.841542968749998,27.987207031249998,28.02265625,28.154296875,28.281640625,28.4033203125,28.6703125,28.8462890625,29.680078125,31.6537109375,37.02880859375,69.52826171875013,109.03866601562555,113.4287109375,667.9835639565678,636.521484375,614.791015625,614.9527812499999,616.408671875,618.7590820312499,619.99296875,626.7529296875,628.946875,636.521484375,644.2201171875,651.8128906249999,661.8671875,707.5031250000001,899.99013671875,1067.2336328125007,1231.6187734375023,1249.8837890625,605.4239274364406,573.6630859375,560.6123046875,560.72479296875,561.7371875,563.30166015625,564.659765625,569.107421875,572.4478515625,573.6630859375,580.2556640625,587.4978515625,597.9111328125,647.1876953125,826.47626953125,984.7858398437505,1141.2252636718772,1158.607421875,62.55963652012712,57.6826171875,54.1787109375,54.188056640625,54.27216796875,54.52119140625,54.658203125,55.2998046875,56.670703124999996,57.6826171875,58.841210937499994,60.7466796875,63.89414062500002,80.41503906250001,91.97773437499995,104.18273437500002,109.73204296875008,110.3486328125,0,"[0, 0, 0, 0, 0, 0, 0]"
9,4.531839304956897,4.3837890625,4.1953125,4.195869140625,4.20087890625,4.215673828125,4.2326171875,4.2890625,4.35390625,4.3837890625,4.4291015625,4.48603515625,4.6455078125,5.11279296875,5.464404296875,5.891796875,6.0120312500000015,6.025390625,2.4650289601293105,2.40966796875,2.2392578125,2.2423193359375,2.269873046875,2.304931640625,2.3232421875,2.35693359375,2.375,2.40966796875,2.425,2.4353515624999997,2.476171875,2.5291015625,3.0400390624999996,3.496015625,3.7685468750000024,3.798828125,446.6917261584052,430.06201171875,410.875,410.92871582031245,411.41215820312505,414.877294921875,415.78720703125003,423.83349609375,426.4591796875,430.06201171875,434.540234375,439.20126953125,449.41796875,485.5607421875002,581.4681640625,623.345517578125,636.0036923828126,637.41015625,332.5042598329741,306.41357421875,301.197265625,301.19815625,301.206171875,301.3787109375,302.13662109375,303.224853515625,304.375390625,306.41357421875,308.894140625,315.61611328125,325.7861328125,383.8738281250002,522.0881835937499,572.912041015625,577.2459892578125,577.7275390625,18.734139278017242,17.69775390625,17.1748046875,17.175695312499997,17.1837109375,17.276953125,17.37099609375,17.549072265625,17.6140625,17.69775390625,17.9009765625,18.340234375,18.5072265625,20.303417968750004,23.367236328124996,32.117568359375,40.42025292968758,41.3427734375,41.79034213362069,39.4853515625,38.4716796875,38.4719580078125,38.474462890625006,38.622851562499996,38.70751953125,38.912353515625,39.17890625,39.4853515625,39.934765625,40.4103515625,41.1443359375,43.7841796875,50.221142578125,78.35849609374999,106.44825195312528,109.5693359375,945.1867928340517,884.91845703125,852.3232421875,852.4331787109375,853.422607421875,858.29287109375,860.20869140625,869.136962890625,876.1916015625,884.91845703125,896.46484375,918.61767578125,971.857421875,1089.5520507812512,1310.73720703125,1432.958466796875,1438.1330537109377,1438.7080078125,846.7173356681035,800.685546875,774.681640625,774.7504414062499,775.3696484375,780.1763671875,782.65263671875,789.670166015625,795.28125,800.685546875,806.96015625,820.0283203125,836.48125,930.4574218750001,1182.619384765625,1306.4774902343752,1320.9882763671876,1322.6005859375,98.46945716594827,80.48193359375,76.2587890625,76.2605703125,76.2766015625,76.4345703125,76.7623046875,77.677001953125,79.74140625,80.48193359375,82.78203124999999,86.64560546875,102.1947265625,128.15205078125007,174.205859375,308.97289062499993,453.6889882812514,469.7685546875,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,5.564368938577586,5.33837890625,5.1103515625,5.1106298828125,5.113134765625,5.146679687500001,5.166796875,5.26123046875,5.3078125,5.33837890625,5.3798828125,5.4839843749999995,5.6640625,6.6267578125,6.71708984375,7.2983203125,7.3664531250000005,7.3740234375,3.0296336206896552,2.9140625,2.7451171875,2.7476220703124996,2.7701660156249996,2.7936523437500003,2.821875,2.865478515625,2.8912109375,2.9140625,2.9566406250000004,3.019140625,3.1302734375,3.5173828125,3.619580078125,3.77568359375,3.7806933593750003,3.78125,555.2524245689655,537.0654296875,516.9990234375,517.1183671875,518.1924609375,519.612255859375,520.69169921875,526.8623046875,531.389453125,537.0654296875,541.7794921875,549.18740234375,557.25703125,618.7536132812501,705.0390625,717.31166015625,719.414759765625,719.6484375,394.4015018857759,372.36572265625,355.87890625,356.1903466796875,358.993310546875,362.07880859375,363.9923828125,366.200439453125,369.7435546875,372.36572265625,376.6861328125,380.5806640625,396.0220703125,464.4063476562501,553.26962890625,568.64966796875,573.249634765625,573.7607421875,23.325212149784484,22.25390625,21.5556640625,21.5576123046875,21.575146484375,21.764892578125,21.86875,22.061767578125,22.175195312499998,22.25390625,22.430859375,22.6958984375,23.51796875,27.225781250000004,27.725830078124996,31.585673828124996,35.39860644531253,35.822265625,51.783253636853445,49.18408203125,47.873046875,47.87861328125,47.9287109375,47.981689453125,48.02060546875,48.48046875,48.7693359375,49.18408203125,49.516406249999996,50.43681640625,55.205273437500004,59.203613281250014,61.932421875,76.69431640624998,93.36982226562517,95.22265625,1145.436102505388,1094.8623046875,1058.7265625,1058.8745175781248,1060.20611328125,1068.898486328125,1070.5125,1077.88671875,1086.4734375,1094.8623046875,1106.0525390625,1114.4283203124999,1146.2869140625,1306.63203125,1501.957958984375,1544.87640625,1559.3085390625001,1560.912109375,1033.3563948006465,987.85302734375,959.416015625,959.430154296875,959.55740234375,968.5358398437501,971.2900390625,976.481201171875,983.671484375,987.85302734375,993.2181640624999,1007.22109375,1029.216015625,1180.4294921875,1370.291357421875,1394.116669921875,1398.0388154296875,1398.474609375,112.07970770474138,105.490234375,98.189453125,98.2167841796875,98.462763671875,98.9958984375,99.21376953125,100.22119140625,101.629296875,105.490234375,106.7560546875,111.28232421875,122.4703125,136.54326171875002,150.29765624999996,175.154423828125,176.35225878906252,176.4853515625,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,6.823225350215517,6.6337890625,6.3251953125,6.327087890625,6.34412109375,6.38916015625,6.42724609375,6.519775390625,6.565625,6.6337890625,6.6732421875,6.72724609375,7.0511718750000005,7.62021484375,8.09365234375,8.571386718749999,8.957138671875004,9.0,3.8382947198275863,3.736328125,3.5244140625,3.5246923828125,3.5271972656249995,3.5387695312500003,3.56357421875,3.64501953125,3.6970703125,3.736328125,3.7802734375,3.82314453125,3.9085937499999996,4.277832031250001,4.71669921875,4.924443359374999,5.095276367187501,5.1142578125,693.4478380926724,670.59326171875,641.46875,641.571283203125,642.49408203125,644.5081542968751,648.1173828125,658.5234375,665.14140625,670.59326171875,677.042578125,684.97001953125,701.7142578125,750.4921875000002,878.38798828125,941.8199023437501,987.6622636718754,992.755859375,483.93408203125,452.11767578125,441.58203125,441.600400390625,441.76572265625,443.081591796875,443.7392578125,447.3798828125,450.3609375,452.11767578125,459.5671875,467.14638671875,488.61699218750005,577.5440429687503,662.804931640625,739.995859375,818.2644296875008,826.9609375,28.919399919181036,27.5498046875,26.48046875,26.4820830078125,26.496611328125,26.57275390625,26.659765625000002,26.980224609375,27.403710937499998,27.5498046875,27.8087890625,28.382421875,29.432226562500002,33.1923828125,34.5314453125,45.10971679687499,56.35413574218761,57.603515625,63.05786974676724,59.48291015625,57.216796875,57.2327724609375,57.376552734375004,57.682812500000004,58.001757812499996,58.508056640625,59.0609375,59.48291015625,60.1578125,61.577539062499994,63.5712890625,69.3365234375,75.487060546875,111.86971679687497,152.85611230468788,157.41015625,1429.7877997036637,1354.06640625,1301.88671875,1301.9973232421876,1302.9927636718749,1305.9474609375,1313.4603515625,1333.636474609375,1344.3880859375,1354.06640625,1383.6216796875,1413.22685546875,1443.1744140625,1603.369140625001,1839.5040039062499,2228.53611328125,2233.939646484375,2234.5400390625,1280.0207098599137,1219.47998046875,1179.0908203125,1179.1732587890626,1179.915205078125,1182.930615234375,1188.00458984375,1205.0029296875,1213.228515625,1219.47998046875,1230.5291015625,1249.66728515625,1288.2359375,1453.3382812500008,1665.515673828125,1849.84267578125,2028.6061425781265,2048.46875,149.76708984375,130.10986328125,119.8759765625,119.967599609375,120.79220703125,122.213427734375,122.6306640625,125.217041015625,128.291796875,130.10986328125,133.3810546875,135.92314453125,149.88027343750002,166.50644531250006,221.151611328125,454.55644531249993,643.6049609375019,664.6103515625,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,7.953394396551724,7.71142578125,7.29296875,7.293859374999999,7.301874999999999,7.3162109375,7.405078124999999,7.52978515625,7.617578125,7.71142578125,7.819531250000001,7.95947265625,8.3328125,9.060937500000001,9.29248046875,10.082617187499999,10.343125000000002,10.3720703125,4.491194100215517,4.3017578125,4.0703125,4.070869140625,4.07587890625,4.12099609375,4.1423828125,4.1826171875,4.2693359375,4.3017578125,4.3455078125,4.40400390625,4.839453125,5.3689453125,5.5376953124999995,5.81494140625,5.890087890625001,5.8984375,825.6150996767242,790.90185546875,756.7685546875,757.0652998046875,759.7360058593749,763.000146484375,767.8036132812499,777.31494140625,783.5296875,790.90185546875,797.4248046875,811.3966796875,839.91796875,916.85126953125,1054.9177734375,1138.985654296875,1208.780206054688,1216.53515625,591.75634765625,544.013671875,523.2783203125,523.4851123046875,525.346240234375,527.965283203125,528.99423828125,533.396728515625,539.0759765625,544.013671875,547.0277343749999,552.1708984375,603.0490234375001,803.2886718750001,886.573193359375,964.139453125,991.0719531250003,994.064453125,34.96401872306034,32.669921875,31.1669921875,31.178848632812496,31.285556640625003,31.46826171875,31.7150390625,32.07373046875,32.4591796875,32.669921875,33.053125,33.84384765625,35.655078125,40.92265625,42.636328125,61.23325195312499,82.12146972656271,84.4423828125,75.26276266163794,69.53857421875,67.3359375,67.3428955078125,67.405517578125,67.796240234375,67.93173828125,68.8681640625,69.2134765625,69.53857421875,70.7708984375,73.4458984375,79.1958984375,85.2244140625,89.03789062499999,144.23242187499997,207.10498046875063,214.0908203125,1703.0544181034484,1604.55029296875,1538.1591796875,1538.6267021484373,1542.834404296875,1556.4056640625,1567.038671875,1585.38916015625,1599.6392578125,1604.55029296875,1615.4361328124999,1630.28662109375,1733.5837890625003,2045.3336914062502,2265.77822265625,2517.616298828125,2708.1191494140644,2729.2861328125,1540.0428172144398,1446.85693359375,1395.2099609375,1395.4159736328124,1397.2700878906248,1409.799365234375,1416.85751953125,1428.667724609375,1439.9984375000001,1446.85693359375,1458.0380859375,1471.434765625,1546.8443359375,1856.3212890625,2081.01240234375,2323.358916015625,2505.1988798828143,2525.4033203125,163.01160088900863,155.11474609375,142.94921875,143.0347744140625,143.804775390625,145.50771484375002,146.5666015625,149.4033203125,152.6830078125,155.11474609375,159.528515625,163.44785156249998,178.665234375,188.78916015625,198.75874023437498,214.627958984375,224.6580107421876,225.7724609375,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,9.271574797453704,9.12255859375,8.5771484375,8.578080078125,8.58646484375,8.66357421875,8.74267578125,8.94384765625,9.040234375,9.12255859375,9.2390625,9.3470703125,9.470117187500001,9.9376953125,10.349365234375,11.327783203125,11.651528320312503,11.6875,5.442003038194445,5.294921875,4.892578125,4.893043945312499,4.897236328125,4.917578125,5.01650390625,5.117431640625,5.215625,5.294921875,5.3740234375,5.42744140625,5.611328125,6.380371093750002,6.662890624999999,6.855244140625,6.9907978515625,7.005859375,979.5634765625,933.3779296875,896.9248046875,897.1048701171875,898.725458984375,905.0564453125,908.2442382812501,919.2890625,928.5412109375,933.3779296875,943.580859375,960.50146484375,993.4955078125,1109.70419921875,1238.3044921874998,1403.1676660156247,1488.6116884765631,1498.10546875,684.9496166087963,640.2568359375,608.2177734375,608.2667880859374,608.707919921875,612.628759765625,617.39833984375,625.6259765625,634.3048828125,640.2568359375,643.0523437500001,648.22451171875,680.1675781250001,823.42978515625,1039.7864746093746,1095.9041796875,1114.16619921875,1116.1953125,39.75349030671296,37.791015625,36.3427734375,36.347897460937496,36.394013671875,36.6162109375,36.874414062499994,37.179931640625,37.47109375,37.791015625,38.404101562499996,38.69833984375,39.656640625,43.490820312500006,46.45185546874999,68.05384765624996,88.67198632812512,90.962890625,89.62887008101852,83.9482421875,80.5400390625,80.560431640625,80.74396484375,81.0583984375,81.49912109375,82.38720703125,83.19375,83.9482421875,84.8505859375,86.61728515624999,90.70703125,97.14716796875001,100.69731445312499,178.65539062499982,256.16602734375044,264.7783203125,2000.6848054108796,1897.79150390625,1818.7265625,1819.133482421875,1822.7957617187499,1833.79990234375,1843.5565429687501,1853.037841796875,1874.48984375,1897.79150390625,1918.6875,1942.44951171875,2013.0779296875,2294.41259765625,2687.403759765625,2952.6062109374993,3191.5291757812515,3218.076171875,1808.6090313946759,1713.12109375,1647.09375,1647.2377919921873,1648.534169921875,1656.625537109375,1668.68466796875,1677.828369140625,1697.3408203125,1713.12109375,1724.3082031249999,1747.4216796875,1805.2097656250003,2103.05341796875,2429.1334960937497,2721.7496386718744,2961.707190429689,2988.369140625,192.0757740162037,180.0703125,169.5830078125,169.5903056640625,169.65598632812498,171.7115234375,172.59501953125,175.579345703125,178.33984375,180.0703125,185.3150390625,189.73115234375,200.528515625,231.22529296875,254.28891601562492,287.32384765625,295.4505488281251,296.353515625,5,"[0, 0, 0, 0, 1, 2, 3, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,10.697720231681034,10.4375,9.8447265625,9.845951171874999,9.85697265625,9.888671875,9.9736328125,10.18798828125,10.3505859375,10.4375,10.6271484375,10.77880859375,10.9435546875,11.958886718750001,12.343847656249999,13.105009765624999,13.641555664062505,13.701171875,6.220736799568965,6.0498046875,5.6494140625,5.6500263671875,5.655537109375,5.74580078125,5.8083984375,5.87646484375,5.944140625,6.0498046875,6.189453125,6.2733398437500005,6.379687499999999,6.98583984375,7.344873046875,7.911767578125,7.9894189453125,7.998046875,1120.5076946390086,1079.3251953125,1030.80859375,1031.074111328125,1033.46376953125,1038.580859375,1041.68349609375,1054.265625,1071.6896484375,1079.3251953125,1089.5583984375,1101.55986328125,1141.8751953125,1233.68330078125,1380.578857421875,1564.86953125,1746.6138085937516,1766.8076171875,800.8796976023707,731.48486328125,705.2568359375,705.31361328125,705.8246093749999,707.4370605468749,710.1786132812499,719.10302734375,723.95703125,731.48486328125,740.308984375,752.96533203125,801.0791015625,1051.2063476562507,1203.574755859375,1325.190732421875,1413.4713193359382,1423.2802734375,46.86072198275862,44.2578125,41.8515625,41.882734375,42.16328125,42.4771484375,42.9134765625,43.51123046875,44.010351562500006,44.2578125,44.809765625,45.45146484375,47.4970703125,52.819140625,55.292236328125,81.305537109375,106.90994824218775,109.7548828125,103.46531519396552,96.5947265625,92.3759765625,92.3919521484375,92.535732421875,93.607958984375,94.44580078125,95.45751953125,96.12812500000001,96.5947265625,97.7939453125,99.78798828125,102.3671875,111.47734374999999,115.5703125,214.87414062499994,332.64571484375114,345.7314453125,2307.1867423221984,2180.69287109375,2087.8466796875,2088.0608193359376,2089.988076171875,2101.33564453125,2113.6271484375,2143.41552734375,2167.0828125,2180.69287109375,2202.1216796875,2246.6318359375,2346.106640625,2696.1631835937505,3017.426318359375,3458.315703125,3880.937527343754,3927.8955078125,2088.6318864493533,1971.19482421875,1889.3076171875,1889.694482421875,1893.17626953125,1902.201171875,1909.4503906250002,1933.6767578125,1953.862109375,1971.19482421875,1981.2462890625002,2014.6099609375,2124.4396484375,2457.853027343751,2777.168603515625,3204.466875,3620.8565507812536,3667.1220703125,218.55485587284483,208.421875,195.5087890625,195.56462011718747,196.06709960937502,197.14150390625,199.45087890624998,203.0517578125,205.0072265625,208.421875,212.724609375,217.34423828125,233.98828125,250.7033203125,277.99868164062497,294.82052734375,295.899630859375,296.01953125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,11.864083426339286,11.52783203125,11.1474609375,11.148911132812499,11.161962890624999,11.193359375,11.224609375,11.3486328125,11.462890625,11.52783203125,11.6826171875,11.88671875,12.3759765625,12.94677734375,13.652587890625,14.346240234375,14.490776367187502,14.5068359375,6.8968505859375,6.7314453125,6.275390625,6.2763037109374995,6.284521484375,6.34375,6.408203125,6.51904296875,6.6162109375,6.7314453125,6.921875,6.98291015625,7.115234375,7.74853515625,8.0849609375,8.423828125,8.520507812500002,8.53125,1290.9879673549108,1252.017578125,1198.630859375,1198.7463378906248,1199.78564453125,1206.911376953125,1214.7578125,1225.430419921875,1241.697265625,1252.017578125,1270.1767578125,1279.20849609375,1309.3173828125,1441.71533203125,1500.125,1682.2166015625007,1827.5667773437522,1843.716796875,894.4530029296875,834.80908203125,786.7626953125,787.2359423828124,791.495166015625,798.713623046875,805.1923828125,814.284912109375,822.892578125,834.80908203125,847.48828125,862.232421875,879.5888671875,1111.14892578125,1253.607177734375,1414.9604980468757,1521.955424804689,1533.84375,52.192783900669646,50.10888671875,47.455078125,47.475595703124995,47.660253906250006,48.039306640625,48.5556640625,48.976318359375,49.5966796875,50.10888671875,50.3251953125,51.13623046875,52.396484375,57.69287109375,58.76123046875,82.83730468750014,107.89281250000037,110.6767578125,115.41507393973214,109.47021484375,104.3359375,104.37568359374998,104.7333984375,106.237060546875,106.7666015625,107.896240234375,108.4814453125,109.47021484375,110.0439453125,111.1376953125,116.4091796875,126.01318359375,127.982666015625,212.26743164062555,303.6650244140639,313.8203125,2621.5112653459823,2516.5078125,2385.595703125,2386.8383056640623,2398.021728515625,2418.68359375,2422.0263671875,2455.762451171875,2501.275390625,2516.5078125,2530.041015625,2563.08056640625,2716.62109375,3028.8310546875,3220.3330078125,3691.370068359377,4065.902827148443,4107.517578125,2371.8097621372767,2276.8818359375,2157.4921875,2158.6456835937497,2169.0271484375,2189.622314453125,2193.591796875,2213.840087890625,2241.76171875,2276.8818359375,2287.0908203125,2312.33056640625,2387.9228515625,2760.5712890625,2923.456298828125,3412.421533203127,3783.3897119140684,3824.6083984375,249.70150320870536,235.90625,225.9658203125,225.9732861328125,226.040478515625,227.236328125,228.25830078125,231.41650390625,234.7177734375,235.90625,236.98828125,257.947265625,268.599609375,285.59423828125,303.395751953125,345.88349609375007,364.7872753906253,366.8876953125,3,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,13.628400530133929,13.255859375,12.4697265625,12.4726806640625,12.499267578125,12.6015625,12.6982421875,12.82861328125,13.15234375,13.255859375,13.3837890625,13.5244140625,14.1669921875,15.14501953125,15.644287109375,18.803076171875013,21.250522460937535,21.5224609375,7.752249581473214,7.5986328125,7.0322265625,7.033837890625,7.04833984375,7.12890625,7.19775390625,7.365966796875,7.4677734375,7.5986328125,7.7158203125,7.76806640625,8.1103515625,8.71875,9.0927734375,9.274560546875001,9.3939599609375,9.4072265625,1433.2880336216517,1393.2998046875,1335.919921875,1336.174404296875,1338.46474609375,1351.3876953125,1356.1240234375,1377.687744140625,1387.1533203125,1393.2998046875,1407.701171875,1423.35107421875,1451.666015625,1553.52490234375,1624.272216796875,1884.9081054687513,2077.146962890628,2098.5068359375,977.8597586495536,910.88671875,876.80078125,876.880810546875,877.60107421875,886.996337890625,893.931640625,900.391357421875,905.0810546875,910.88671875,919.7275390625,937.04345703125,975.806640625,1199.11572265625,1389.509033203125,1496.4042480468756,1610.4239208984393,1623.0927734375,58.664114815848215,55.7705078125,53.7744140625,53.776186523437495,53.792138671874994,54.1279296875,54.4404296875,54.917236328125,55.453125,55.7705078125,56.3154296875,57.19482421875,58.375,65.50830078125,67.5615234375,96.64125976562516,123.7197900390629,126.728515625,129.20361328125,122.7841796875,118.02734375,118.0280419921875,118.034326171875,119.2607421875,119.94189453125,120.816162109375,122.07421875,122.7841796875,123.9609375,125.28173828125,127.3798828125,136.70849609375,140.800537109375,244.9457031250006,347.42230468750154,358.80859375,2903.246407645089,2771.8330078125,2662.74609375,2663.643872070312,2671.723876953125,2692.69873046875,2712.15966796875,2736.933837890625,2758.34375,2771.8330078125,2797.0966796875,2849.7119140625,2909.267578125,3244.26123046875,3637.332763671875,4152.028564453127,4511.872778320318,4551.85546875,2620.396170479911,2503.73876953125,2406.669921875,2407.788505859375,2417.85576171875,2434.66455078125,2442.67138671875,2476.43798828125,2490.57421875,2503.73876953125,2529.6533203125,2569.86767578125,2630.0341796875,2953.95849609375,3238.637939453125,3737.7595214843777,4183.585815429694,4233.1220703125,282.85023716517856,264.43505859375,252.0615234375,252.1065869140625,252.51215820312498,254.23828125,255.42041015625,257.511474609375,262.3056640625,264.43505859375,271.357421875,281.19140625,291.6884765625,318.28515625,343.8994140625,497.0584472656259,650.0990087890648,667.103515625,3,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_1Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.3894332627118644,1.2744140625,1.1162109375,1.1174570312499998,1.128671875,1.162890625,1.1939453125,1.2353515625,1.2564453125,1.2744140625,1.30390625,1.3361328124999998,1.4193359375,1.5949218750000003,1.728125,3.1312890625000054,4.702386718750022,4.876953125,0.7013870497881356,0.68359375,0.5771484375,0.577828125,0.5839453125,0.6099609375,0.61640625,0.64794921875,0.6728515625,0.68359375,0.695703125,0.715234375,0.735546875,0.8066406250000001,0.8964843749999999,0.9904492187500002,1.062326171875001,1.0703125,407.2842624470339,367.037109375,352.7177734375,352.7617265625,353.15730468749996,353.94384765625,358.32460937499997,361.330078125,366.046875,367.037109375,368.49335937499995,373.604296875,378.7607421875,401.0708984375001,439.67490234374975,1321.0146093750018,1849.8648398437572,1908.6259765625,101.81082825741525,94.6953125,81.78125,81.822654296875,82.19529296875001,83.59482421874999,84.0298828125,87.4501953125,92.4953125,94.6953125,96.9607421875,102.00078125,103.655859375,106.5330078125,108.73945312499995,269.08166015625056,451.04810742187755,471.2666015625,5.620564088983051,5.26953125,4.9052734375,4.907652343750001,4.929062500000001,4.9716796875,5.049023437500001,5.15771484375,5.203320312500001,5.26953125,5.34765625,5.4818359375,5.659765625,5.8744140625,6.926171874999998,11.655292968750018,17.100099609375075,17.705078125,64.4248046875,62.8125,57.896484375,58.10752734375,60.0069140625,61.7546875,61.9333984375,62.3681640625,62.693359375,62.8125,63.2421875,63.696484375,64.126953125,64.9271484375,69.10810546875,97.31724609375001,100.77498632812505,101.1591796875,597.3110930879237,548.1787109375,519.892578125,520.15844921875,522.5512890625,526.09619140625,527.5521484375,539.16455078125,545.03046875,548.1787109375,552.6384765624999,556.490234375,569.4833984375,606.3470703125001,652.3794921875,1683.2075585937523,2440.4832558593853,2524.625,581.2312797934322,533.3623046875,506.2216796875,506.246998046875,506.47486328125,511.916796875,513.2121093750001,523.5419921875,530.0560546875,533.3623046875,537.5322265625,541.169921875,551.7417968750001,588.4292968750001,633.77919921875,1665.3755468750023,2420.4495664062606,2504.3466796875,16.079813294491526,15.064453125,13.16796875,13.1718203125,13.206484375,13.51005859375,13.737890625,14.130859375,14.63203125,15.064453125,15.785742187499999,16.38359375,17.004492187500002,21.423828125,22.83154296875,23.646953125000003,24.051707031250007,24.0966796875,0,"[0, 0, 0]"
5,2.7653436175847457,2.6796875,2.5205078125,2.521640625,2.5318359375000004,2.5544921875,2.578125,2.62353515625,2.653515625,2.6796875,2.759375,2.798828125,2.902734375,3.0207031250000007,3.1556640624999996,3.4515625000000005,3.512734375000001,3.51953125,1.6382580773305084,1.5869140625,1.2880859375,1.2895019531249998,1.30224609375,1.37841796875,1.421484375,1.46728515625,1.533203125,1.5869140625,1.6166015624999999,1.6693359374999999,1.769921875,1.9261718750000003,1.9962890624999994,2.665292968750001,2.947193359375004,2.978515625,887.7096298993644,811.9541015625,787.5400390625,787.7629765625,789.7694140625,799.8359375,802.1800781249999,806.06884765625,809.6349609375,811.9541015625,815.0369140625,818.6271484375,821.7021484375,866.2841796875,901.2149414062493,2659.2835156250035,3700.8091132812647,3816.5341796875,294.34787142478814,273.6552734375,258.2529296875,258.533470703125,261.05833984375,264.90126953125,265.5435546875,268.82568359375,271.675390625,273.6552734375,277.4587890625,280.834765625,293.651171875,323.48554687500007,343.7263671875,619.9822070312512,958.5986113281297,996.22265625,13.34427966101695,12.8564453125,11.97265625,11.97820703125,12.0281640625,12.11650390625,12.184765625,12.4853515625,12.714062499999999,12.8564453125,13.039453125,13.4494140625,13.7291015625,14.301953125,15.124023437499982,21.02365234375,21.452365234375005,21.5,135.41580045021186,133.05078125,130.611328125,130.61438671874998,130.6419140625,131.013671875,131.6541015625,132.10693359375,132.566796875,133.05078125,133.5595703125,135.277734375,138.3580078125,141.4994140625,142.07802734375,161.36000000000007,181.92496484375027,184.2099609375,1384.1740267478813,1285.4775390625,1251.7451171875,1251.7487421875,1251.7813671875,1256.3270507812501,1263.2783203125,1272.833984375,1279.855859375,1285.4775390625,1293.9968749999998,1303.2443359375,1316.32578125,1418.7861328125,1462.3221679687495,3485.5345898437545,4924.195646484395,5084.046875,1335.2211831302966,1237.115234375,1207.0087890625,1207.029689453125,1207.21779296875,1209.62275390625,1218.7078125,1226.0517578125,1232.9236328125,1237.115234375,1242.916796875,1254.466015625,1268.5650390625,1365.56640625,1399.4058593749994,3430.481757812505,4864.83274609377,5024.205078125,48.95284361758475,46.919921875,43.7958984375,43.797767578125,43.81458984375,43.8431640625,44.1033203125,45.00048828125,45.814453125,46.919921875,47.779101562499996,49.3791015625,51.158203125,55.31660156250001,64.14287109374999,72.761328125,77.51744140625007,78.0458984375,0,"[0, 0, 0, 0, 0]"
7,4.097126588983051,4.048828125,3.2822265625,3.3030703125,3.4906640624999996,3.74306640625,3.800390625,3.85595703125,3.9923828125000003,4.048828125,4.1033203125,4.1376953125,4.2150390625,4.2828125,4.493164062499999,5.897949218750004,7.33803710937502,7.498046875,2.305316472457627,2.271484375,1.791015625,1.804212890625,1.9229882812499999,2.02626953125,2.0552734375,2.15380859375,2.22890625,2.271484375,2.326171875,2.409375,2.521875,2.609765625,2.67109375,2.77322265625,2.8287871093750008,2.8349609375,1373.4381951800847,1268.630859375,1055.783203125,1066.960494140625,1167.55611328125,1253.11181640625,1255.737890625,1262.82568359375,1267.0458984375,1268.630859375,1270.7791015625,1275.08984375,1283.1212890625002,1290.2833984375,1368.2968749999986,4000.4279882812552,5526.463892578146,5696.0234375,469.3088254766949,447.28515625,385.3681640625,387.152853515625,403.21505859375,431.9890625,434.70136718749995,440.8876953125,445.7333984375,447.28515625,451.715234375,456.4970703125,464.98906250000005,476.035546875,479.15517578124997,958.350761718752,1536.4652519531332,1600.7001953125,20.186357918432204,19.875,16.427734375,16.5430546875,17.5809375,18.728125,19.1203125,19.42431640625,19.6708984375,19.875,19.959570312500002,20.138671875,20.3326171875,20.6349609375,21.042773437499992,30.44292968750003,39.29653906250012,40.2802734375,202.99912274894066,201.849609375,158.5791015625,160.89372070312498,181.72529296875,198.7017578125,199.26699218750002,200.89404296875,201.321484375,201.849609375,202.2046875,203.148828125,203.569921875,203.982421875,208.56162109375,245.35041015625012,287.8245917968756,292.5439453125,2151.839760990466,2021.10546875,1685.955078125,1702.77949609375,1854.1992578125,1992.90380859375,1998.215234375,2011.708984375,2016.7554687499999,2021.10546875,2026.71953125,2040.9279296875,2052.915234375,2090.20234375,2164.709765624999,5313.360410156258,7489.316900390655,7731.08984375,2072.334944385593,1944.5634765625,1621.2314453125,1637.672123046875,1785.63822265625,1919.00068359375,1924.179296875,1936.8837890625,1940.83828125,1944.5634765625,1948.228515625,1952.1998046875,1967.5792968750002,2002.9365234375,2077.081738281249,5228.246464843757,7398.262146484405,7639.375,79.50481660487289,76.259765625,64.7236328125,65.107373046875,68.56103515625,73.23271484375,73.544140625,74.10009765625,75.0990234375,76.259765625,77.173828125,79.116796875,80.8505859375,88.5787109375,109.86171875,113.19830078125,115.33574804687503,115.5732421875,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.347370016163793,5.3642578125,4.705078125,4.71331640625,4.787460937500001,4.947119140625,4.958203125000001,5.106689453125,5.282421875,5.3642578125,5.4296875,5.4828125,5.550390625,5.770703125,5.82568359375,5.9833984375,6.133691406250001,6.150390625,3.17431640625,3.11767578125,2.8671875,2.8693027343749997,2.88833984375,2.91708984375,2.9375,3.011474609375,3.0775390625,3.11767578125,3.1619140625,3.2330078125,3.3292968750000003,3.4388671875,3.567529296875,3.9113574218749996,4.192405273437503,4.2236328125,1771.460516567888,1690.5673828125,1675.044921875,1675.0772070312498,1675.3677734375,1678.2447753906251,1682.4669921875,1686.6865234375,1688.893359375,1690.5673828125,1694.9402343749998,1699.5625,1705.2437499999999,1721.4451171875,1754.1507812499997,3671.4274023437492,4873.351333984387,5006.8984375,684.3101764547414,669.671875,658.091796875,658.1721757812501,658.8955859375001,661.024169921875,661.73798828125,664.916748046875,668.1041015625001,669.671875,672.9521484375,675.5447265625,679.7554687500001,696.1224609375,704.408203125,958.8215136718748,1244.7092998046903,1276.474609375,27.44080010775862,26.92138671875,25.6298828125,25.6507568359375,25.838623046875,26.22509765625,26.45400390625,26.60693359375,26.824804687500002,26.92138671875,27.1685546875,27.45400390625,27.746875,27.89169921875,28.737744140624997,36.854882812499994,42.50589843750005,43.1337890625,263.9815126616379,262.71728515625,255.912109375,256.061734375,257.408359375,259.14882812499997,259.82607421875,260.970947265625,261.662109375,262.71728515625,263.0974609375,263.777734375,264.5810546875,266.13466796875,272.99970703124995,297.48455078125,309.7214042968751,311.0810546875,2865.3291015625,2764.73095703125,2741.5234375,2741.9675810546873,2745.9648730468753,2749.7927734375,2750.85771484375,2756.922119140625,2761.6283203125,2764.73095703125,2772.3517578125,2775.07490234375,2806.3160156249996,2845.6646484374996,2916.2899902343747,5063.5723339843735,6600.542877929702,6771.3173828125,2755.7146922144398,2659.58251953125,2638.4609375,2638.876135742187,2642.612919921875,2646.662841796875,2647.59990234375,2652.391845703125,2655.8464843750003,2659.58251953125,2665.6380859375,2671.78759765625,2681.2744140625,2718.12568359375,2770.402294921875,4946.380742187499,6476.471375000015,6646.4814453125,109.61440934806035,105.8994140625,100.79296875,100.8164033203125,101.027314453125,101.3029296875,101.76171875,103.14404296875,104.7244140625,105.8994140625,107.05781250000001,108.03876953125,112.28359375,124.08740234375,136.165966796875,148.234609375,151.97590234375005,152.3916015625,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,7.060311153017241,7.06787109375,6.4140625,6.4194619140624996,6.468056640625001,6.5599609375,6.6341796875,6.78564453125,6.9585937499999995,7.06787109375,7.151171875,7.262402343750001,7.3619140625,7.4560546875,7.580029296875,7.75341796875,7.7784667968750005,7.78125,3.9795932112068964,3.921875,3.501953125,3.5021201171875,3.503623046875,3.61220703125,3.68896484375,3.775634765625,3.8761718750000003,3.921875,3.9892578125,4.06474609375,4.2013671875,4.3626953125,4.539306640625,4.6741308593749995,4.782842773437501,4.794921875,2266.062146417026,2181.6552734375,2158.2763671875,2158.4522099609376,2160.034794921875,2166.574267578125,2168.5494140625,2175.090087890625,2178.9822265625003,2181.6552734375,2184.4185546875,2187.3724609375,2194.501171875,2198.5826171875,2325.2541015625,4277.679550781249,5773.796958984389,5940.0322265625,808.2235317887931,797.41845703125,769.5947265625,769.782314453125,771.47060546875,781.962158203125,785.3983398437499,791.300048828125,795.0171875000001,797.41845703125,799.8845703125,804.54814453125,807.5283203125,811.5828125,815.70576171875,1081.51505859375,1364.9645917968778,1396.458984375,33.684132543103445,33.3779296875,31.720703125,31.7238203125,31.751875000000002,32.222509765625,32.33330078125,32.60009765625,32.925,33.3779296875,33.5416015625,33.632421875,33.8685546875,34.5888671875,35.698193359375,43.531289062499994,52.112015625000076,53.0654296875,343.6751077586207,342.37646484375,339.0009765625,339.03548828124997,339.34609375,339.669287109375,340.15712890625,341.41943359375,341.976171875,342.37646484375,342.6921875,343.22919921875,344.6685546875,346.18017578125,348.54736328125,369.445791015625,386.90131738281264,388.8408203125,3602.4602808459053,3505.404296875,3460.2783203125,3460.3987773437498,3461.482890625,3466.1532714843747,3472.4640625,3491.8271484375,3497.2417968749996,3505.404296875,3514.201953125,3522.9796874999997,3534.530078125,3547.8505859375,3663.633203125,5912.47869140625,7737.950115234393,7940.7802734375,3462.684822871767,3367.58984375,3326.5302734375,3326.941909179687,3330.6466308593754,3336.166162109375,3340.2013671874997,3358.51953125,3363.00234375,3367.58984375,3371.3630859375,3375.71318359375,3381.846484375,3396.9329101562503,3522.3932617187497,5764.757578125,7587.626929687518,7790.16796875,139.77545797413794,135.087890625,128.6396484375,128.69019140625,129.145078125,129.81484375,130.79521484375,132.89794921875,133.7203125,135.087890625,136.6767578125,140.4025390625,145.2353515625,152.3517578125,174.960888671875,180.03169921875002,183.95033789062506,184.3857421875,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,8.88723185911017,8.806640625,8.0302734375,8.036447265625,8.09201171875,8.175,8.2962890625,8.572265625,8.7251953125,8.806640625,8.93828125,9.050390624999999,9.202734375,9.33515625,9.4693359375,10.999492187500003,12.245359375000017,12.3837890625,5.250248278601695,5.220703125,4.21484375,4.23783984375,4.4448046875,4.7400390625,4.927734375,4.99462890625,5.183984375,5.220703125,5.298828125,5.3837890625,5.521875,5.6482421875,5.94931640625,6.11578125,6.201421875000001,6.2109375,2827.587907176907,2653.9794921875,2635.3427734375,2635.572904296875,2637.64408203125,2640.6171875,2642.812109375,2648.0361328125,2652.6662109375,2653.9794921875,2659.68125,2662.5521484375004,2669.7755859375,2687.5068359375,2872.3249023437493,7125.466601562506,8873.626250000025,9067.8662109375,1067.449980137712,1040.86328125,1015.1279296875,1015.291677734375,1016.76541015625,1024.08408203125,1025.28671875,1031.59130859375,1037.458984375,1040.86328125,1042.359375,1044.0748046875,1047.0173828125,1063.4244140625,1070.9013671875,1740.1352734375023,2511.6431171875106,2597.3662109375,41.4676079184322,40.873046875,39.103515625,39.126228515625,39.33064453125,39.6166015625,39.8576171875,40.3818359375,40.626171875000004,40.873046875,41.119726562500006,41.4494140625,42.1533203125,42.7400390625,43.051562499999996,53.462265625000036,64.47728125000016,65.701171875,406.6590141684322,404.5927734375,401.2734375,401.2877109375,401.41617187500003,402.06582031249997,402.7244140625,403.41796875,404.0673828125,404.5927734375,405.3931640625,406.154296875,409.75957031250005,412.6263671875,413.7751953125,428.74712890625005,444.0875058593752,445.7919921875,4530.869140625,4321.96484375,4280.625,4281.131027343749,4285.685273437501,4292.17001953125,4298.5517578125,4310.822265625,4317.6884765625,4321.96484375,4330.9701171875,4340.5890625,4374.7412109375,4403.5130859375,4600.532031249999,9474.781757812509,12060.851320312535,12348.1923828125,4357.301989539195,4153.4013671875,4117.564453125,4117.957935546875,4121.49927734375,4129.39501953125,4131.8138671875,4144.13525390625,4150.45703125,4153.4013671875,4159.2158203125,4166.5568359375,4174.0818359375,4208.466796875,4415.590820312499,9303.797636718758,11904.371560546911,12193.32421875,173.56715108580508,168.0029296875,154.8681640625,155.26119335937497,158.79845703125,161.8037109375,163.01152343750002,164.55126953125,166.3833984375,168.0029296875,168.7216796875,173.4330078125,177.1240234375,183.2541015625,227.21699218749998,239.19375000000002,242.72132812500004,243.11328125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,9.853410993303571,9.8017578125,9.1201171875,9.121298828125,9.131933593749999,9.341064453125,9.3955078125,9.626220703125,9.736328125,9.8017578125,9.892578125,9.9970703125,10.1318359375,10.29150390625,10.442626953125,11.12373046875,11.484345703125005,11.5244140625,6.195818219866071,6.1923828125,5.4873046875,5.49310546875,5.5453125,5.641357421875,5.701171875,5.926513671875,6.0869140625,6.1923828125,6.251953125,6.37158203125,6.455078125,6.568359375,6.79833984375,7.423242187500003,7.960781250000008,8.0205078125,3181.4388253348216,3085.583984375,3061.298828125,3061.344912109375,3061.75966796875,3065.479736328125,3066.84375,3075.668701171875,3081.6298828125,3085.583984375,3086.5615234375,3091.388671875,3103.423828125,3118.0419921875,3206.982177734375,5520.232519531256,6552.55791992189,6667.2607421875,1179.3346470424108,1162.7294921875,1137.9365234375,1138.0271337890626,1138.842626953125,1143.00634765625,1147.27001953125,1156.132568359375,1159.4404296875,1162.7294921875,1165.11328125,1169.15478515625,1170.9873046875,1181.15087890625,1202.717529296875,1586.6105468750022,1977.6682812500057,2021.119140625,48.12367466517857,47.49755859375,45.416015625,45.439541015625,45.651269531249994,46.193115234375,46.32275390625,46.87353515625,47.283203125,47.49755859375,47.80078125,47.92333984375,48.279296875,48.90576171875,49.770751953125,63.557568359375054,73.39520996093765,74.48828125,480.9741908482143,478.04345703125,471.0791015625,471.08586914062494,471.14677734375005,472.1416015625,473.3994140625,474.5419921875,476.3359375,478.04345703125,479.7509765625,482.67822265625,485.0,489.52392578125,493.174072265625,525.1658203125,549.5793750000004,552.2919921875,5105.042986188616,4993.18115234375,4943.759765625,4943.91294921875,4945.2916015625,4953.1279296875,4963.234375,4972.761962890625,4976.69140625,4993.18115234375,4996.4306640625,5011.76806640625,5029.318359375,5050.20703125,5105.498779296875,7862.939697265634,9375.263793945336,9543.2998046875,4905.920567103794,4786.24658203125,4756.220703125,4756.304169921875,4757.05537109375,4760.923583984375,4767.90771484375,4778.68603515625,4780.4677734375,4786.24658203125,4797.6943359375,4801.4912109375,4830.05859375,4847.9775390625,4910.78564453125,7657.217626953134,9164.276547851585,9331.7275390625,199.12241908482142,194.72021484375,186.7392578125,186.76998046875,187.046484375,187.486328125,188.3935546875,190.78955078125,192.8017578125,194.72021484375,195.896484375,200.38427734375,209.9892578125,221.0791015625,224.252685546875,229.383740234375,231.25497558593753,231.462890625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0]"
17,11.672310965401786,11.6650390625,10.431640625,10.454306640625,10.65830078125,10.976806640625,11.0400390625,11.330810546875,11.5771484375,11.6650390625,11.6982421875,11.89892578125,12.142578125,12.28564453125,12.33154296875,13.07587890625,13.078779296875,13.0791015625,7.369820731026786,7.27294921875,6.6357421875,6.641220703125,6.69052734375,6.74658203125,6.8408203125,6.999267578125,7.1630859375,7.27294921875,7.3837890625,7.42626953125,7.5390625,7.7119140625,8.138671875,10.311083984375014,12.418217773437533,12.65234375,3640.306169782366,3525.69677734375,3501.6875,3501.75302734375,3502.3427734375,3504.646240234375,3508.21240234375,3514.69384765625,3522.4541015625,3525.69677734375,3529.3408203125,3533.31591796875,3540.6787109375,3556.1865234375,3675.41943359375,6404.798388671883,7798.986674804709,7953.896484375,1415.415073939732,1389.23828125,1375.1279296875,1375.2218701171873,1376.0673339843752,1377.4130859375,1379.36962890625,1384.087646484375,1387.060546875,1389.23828125,1394.55859375,1397.24365234375,1410.4931640625,1430.68896484375,1443.660400390625,1908.086132812503,2397.4961132812573,2451.875,55.1961669921875,54.48583984375,51.9560546875,52.00912109375,52.48671875,53.290771484375,53.47509765625,54.009765625,54.3427734375,54.48583984375,54.8046875,55.1611328125,55.572265625,56.25634765625,56.71484375,70.00136718750008,83.0782617187502,84.53125,553.3499755859375,551.51953125,543.5341796875,543.6139404296875,544.331787109375,546.1767578125,547.6298828125,549.10107421875,550.3974609375,551.51953125,552.708984375,553.93505859375,555.4140625,557.72314453125,560.478759765625,594.6807617187502,626.3037207031255,629.8173828125,5913.682634626116,5775.75927734375,5717.0771484375,5717.421274414062,5720.518408203125,5725.449951171875,5727.9931640625,5747.435302734375,5764.2802734375,5775.75927734375,5786.3720703125,5801.92822265625,5816.44921875,5843.77294921875,5927.5341796875,9237.173144531262,11162.826591796904,11376.7880859375,5683.309517996652,5538.46240234375,5501.86328125,5502.108901367187,5504.319482421875,5508.649169921875,5511.34375,5525.25927734375,5534.00390625,5538.46240234375,5550.576171875,5557.27392578125,5581.2744140625,5610.67333984375,5702.8681640625,8995.562255859386,10924.783666992216,11139.1416015625,230.37311662946428,225.90576171875,215.2138671875,215.2713916015625,215.789111328125,216.567138671875,217.02197265625,218.831298828125,221.873046875,225.90576171875,228.30859375,230.123046875,244.8544921875,256.79296875,259.97314453125,262.517529296875,262.7065380859375,262.7275390625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0]"
19,12.85669849537037,12.7060546875,12.154296875,12.154917968749999,12.1605078125,12.23681640625,12.2921875,12.551025390625,12.619335937499999,12.7060546875,12.958398437500001,13.137988281250001,13.305468750000001,13.471093750000001,13.683154296875,13.865634765625,13.9136142578125,13.9189453125,8.146086516203704,8.0888671875,7.431640625,7.4337109375,7.45234375,7.568408203124999,7.635449218749999,7.7890625,7.9736328125,8.0888671875,8.2423828125,8.30234375,8.468359375,8.589453125,9.023681640625,9.5073046875,9.732761718750002,9.7578125,4327.961443865741,3986.125,3951.5,3951.7971416015625,3954.471416015625,3960.3341308593754,3966.61494140625,3973.89404296875,3980.866015625,3986.125,3988.9123046875,3992.6408203125,4001.6583984375,4014.6299804687496,4358.7545410156235,12580.69615234374,16826.85233007815,17298.6474609375,1613.9531792534722,1552.1328125,1524.0068359375,1524.3282519531251,1527.22099609375,1532.4076171875,1537.64345703125,1544.66796875,1548.5078125,1552.1328125,1555.3755859375,1558.6581054687501,1564.331640625,1573.6745117187502,1600.137353515625,3089.6664355468715,4598.816643554696,4766.5,63.0169994212963,61.37744140625,58.919921875,58.941711914062495,59.137822265625005,59.468701171875004,59.727734375,60.5390625,61.05234375,61.37744140625,61.56640625,61.87109375,62.2216796875,63.044140625,64.77084960937498,104.99728515624993,136.35910351562518,139.84375,628.4862377025463,623.57861328125,613.109375,613.163513671875,613.65076171875,615.3006347656251,616.489453125,619.11767578125,621.75,623.57861328125,625.7041015625,627.34658203125,631.066015625,633.63017578125,637.04150390625,739.3591992187498,835.4607246093756,846.138671875,6915.282877604167,6501.83984375,6452.1865234375,6452.660883789062,6456.930126953124,6462.027978515625,6468.096582031249,6481.98046875,6497.355078125,6501.83984375,6510.337109375,6521.31640625,6552.514453125001,6584.0427734375,6872.056933593748,16748.79879882811,22685.888766601594,23345.5654296875,6654.42064525463,6244.44482421875,6191.763671875,6192.248383789062,6196.610791015625,6213.482177734375,6217.21591796875,6229.245361328125,6235.3095703125,6244.44482421875,6249.08984375,6259.9228515625,6277.1623046875,6309.82119140625,6620.860058593749,16483.94608398436,22414.61052636722,23073.5732421875,260.862232349537,255.18896484375,244.0859375,244.1454072265625,244.680634765625,246.38979492187502,248.08535156250002,250.315185546875,252.4447265625,255.18896484375,258.01132812500003,259.810546875,263.3060546875,266.51523437500003,303.5580078124997,350.759580078125,352.9130673828125,353.15234375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,14.783371497844827,14.29833984375,12.984375,12.996843749999998,13.1090625,13.51904296875,13.57275390625,13.8857421875,14.1640625,14.29833984375,14.4197265625,14.6125,14.780468749999999,15.552832031250002,15.911669921875001,27.373291015625,28.763500976562515,28.91796875,9.343430091594827,9.19482421875,8.318359375,8.3248720703125,8.383486328125,8.530468749999999,8.617968750000001,8.870361328125,9.0345703125,9.19482421875,9.250195312499999,9.357226562500001,9.4859375,9.802734375,9.958984374999998,15.00130859375,16.673568359375015,16.859375,4715.182937095905,4392.8974609375,4357.30078125,4357.321877929688,4357.511748046874,4365.7763671875,4370.80634765625,4382.9619140625,4387.59375,4392.8974609375,4396.033593749999,4402.16416015625,4408.85234375,4423.57900390625,4700.29794921875,12675.974404296872,17434.877518554735,17963.64453125,1782.336813038793,1718.1728515625,1699.919921875,1699.972802734375,1700.44873046875,1704.48154296875,1706.60283203125,1714.344970703125,1716.7388671875,1718.1728515625,1722.4513671875,1726.041015625,1741.7900390625,1761.67880859375,1771.566552734375,3177.198828124999,4841.152402343766,5026.0361328125,73.45452249461206,69.8251953125,66.7666015625,66.8313388671875,67.413974609375,68.02060546875,68.1361328125,68.708984375,69.15703125,69.8251953125,70.2755859375,70.979296875,75.053125,81.8787109375,87.752685546875,117.05414062499997,145.16293359375027,148.2861328125,681.7466493803879,675.81884765625,666.994140625,667.0489140625,667.541875,668.8548339843751,669.42529296875,671.998779296875,673.6890625,675.81884765625,678.5640625000001,681.74873046875,684.297265625,689.417578125,691.4390625,792.5639843749999,902.710695312501,914.94921875,7572.799922548491,7178.01953125,7103.267578125,7104.590211914062,7116.493916015625,7136.393798828125,7142.52294921875,7155.282958984375,7170.2341796875,7178.01953125,7190.303515625,7200.6208984375,7230.246875000001,7281.723046875,7544.4896484375,17066.02713867187,23657.30212792975,24389.666015625,7276.847723599138,6890.08349609375,6823.9931640625,6824.6653632812495,6830.71515625,6847.904150390626,6853.420019531251,6869.587890625,6880.7884765625,6890.08349609375,6893.038867187501,6902.15068359375,6915.933984375,6959.40966796875,7238.734814453125,16759.796572265623,23353.140594726625,24085.734375,295.95219894935343,289.462890625,274.837890625,274.925728515625,275.71626953125,277.692431640625,278.53095703125,283.810546875,287.71953125,289.462890625,292.60292968749997,298.01689453125,302.9041015625,307.53623046875,330.39575195312494,394.08701171875,395.825400390625,396.0185546875,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,15.235316685267858,15.162109375,13.966796875,13.9670654296875,13.969482421875,14.0400390625,14.54296875,14.872314453125,15.0859375,15.162109375,15.27734375,15.4658203125,15.6572265625,16.2353515625,16.42236328125,16.578466796875,16.5895849609375,16.5908203125,10.100167410714286,9.98779296875,8.9462890625,8.9577294921875,9.060693359375001,9.494873046875,9.52978515625,9.839111328125,9.87890625,9.98779296875,10.0830078125,10.1220703125,10.369140625,10.5517578125,11.149658203125,12.726806640625007,14.198754882812523,14.3623046875,4971.470999581473,4894.64208984375,4869.75390625,4869.782641601562,4870.041259765625,4876.015869140625,4879.62109375,4889.045654296875,4891.96875,4894.64208984375,4901.0732421875,4907.3642578125,4916.1787109375,4956.22021484375,5246.20361328125,6402.3767578125035,7020.277910156259,7088.93359375,1908.5986328125,1895.6708984375,1874.3916015625,1874.6351806640623,1876.827392578125,1879.946533203125,1884.04248046875,1888.897216796875,1891.70703125,1895.6708984375,1900.4453125,1902.48583984375,1905.421875,1918.333984375,1926.490234375,2191.134765625002,2470.326367187504,2501.34765625,76.38310895647321,75.51953125,73.8623046875,73.8641845703125,73.881103515625,74.142578125,74.32421875,74.710205078125,75.19921875,75.51953125,75.6240234375,76.00830078125,76.65234375,79.3056640625,82.10595703125,90.42749023437503,96.7092529296876,97.4072265625,762.9813406808036,760.51611328125,753.0625,753.1343115234375,753.780615234375,754.6845703125,755.13330078125,758.084716796875,759.7529296875,760.51611328125,761.1728515625,763.7509765625,765.73828125,771.1328125,772.130615234375,809.34521484375,820.6325683593752,821.88671875,8069.312046595982,7971.5322265625,7920.4853515625,7920.6961669921875,7922.593505859375,7938.5244140625,7943.06103515625,7956.181884765625,7964.873046875,7971.5322265625,7976.330078125,7988.822265625,8043.82421875,8096.98779296875,8436.65869140625,9820.622070312505,10761.402441406264,10865.93359375,7744.769566127232,7650.90625,7614.9345703125,7614.945043945312,7615.039306640625,7624.385498046875,7631.57421875,7640.148681640625,7647.3564453125,7650.90625,7658.3076171875,7666.205078125,7691.75390625,7745.0185546875,8041.548583984375,9494.310156250005,10431.604257812514,10535.748046875,324.54248046875,317.18505859375,305.3603515625,305.42013183593747,305.958154296875,306.652587890625,307.02783203125,310.523193359375,314.130859375,317.18505859375,319.837890625,322.88134765625,329.267578125,343.7939453125,373.181640625,417.11328125,417.74169921875,417.8115234375,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.9820537296705588,0.9873046875,0.833984375,0.8494062499999999,0.8691015625,0.9013671875,0.91875,0.94775390625,0.9736328125,0.9873046875,0.9990234375,1.0068359375,1.015625,1.0263671875,1.0361328125,1.06935546875,1.6658437500000147,2.82421875,0.5505295754274395,0.560546875,0.3798828125,0.40370703124999996,0.43748046875,0.484375,0.5048828125,0.533203125,0.5517578125,0.560546875,0.56640625,0.5703125,0.5751953125,0.5810546875,0.5859375,0.600625,0.8951699218750035,0.923828125,95.79997409951001,97.384765625,73.2841796875,73.902103515625,76.65759765625,80.092578125,84.1734375,93.279296875,95.6521484375,97.384765625,98.6322265625,99.50664062499999,100.4302734375,101.6111328125,104.61484374999999,109.25025390625001,156.76451367187605,160.251953125,70.33946908882402,71.83984375,52.1474609375,52.33471875,53.807421875,60.535742187500006,62.015625,69.39990234375,71.1814453125,71.83984375,72.471875,72.8734375,73.286328125,73.7087890625,74.14462890625,76.07888671874998,123.00048437500041,137.3212890625,4.136945175667223,4.171875,3.392578125,3.4075937499999998,3.4695507812499997,3.7275390625,3.8603515625,4.06787109375,4.140625,4.171875,4.197265625,4.220703125,4.251953125,4.2919921875,4.31943359375,4.4357421875,6.219839843750047,14.3642578125,9.16119145511885,9.1728515625,8.140625,8.1904296875,8.32125,8.55146484375,8.6775390625,8.96337890625,9.098828125,9.1728515625,9.244140625,9.3193359375,9.3828125,9.4515625,9.489355468749999,9.759863281249999,14.191738281250153,42.65234375,192.9481143140117,196.01171875,151.6640625,152.925736328125,157.76681640625,168.045703125,173.263671875,188.2314453125,193.8818359375,196.01171875,197.666796875,199.29257812499998,200.6896484375,202.54667968750002,204.89150390625,211.33283203124998,324.3683437500007,376.0400390625,180.9701631242181,184.1650390625,140.9921875,142.383716796875,146.83818359375002,157.101171875,161.9943359375,176.42919921875,182.07695312500002,184.1650390625,185.59609375,187.2625,188.53046875,190.214453125,191.8400390625,197.89832031249998,302.34393945312655,358.0341796875,11.977951189793577,11.7001953125,10.416015625,10.49178125,10.587871093750001,10.7314453125,11.0369140625,11.30078125,11.6134765625,11.7001953125,11.752539062499999,11.796484375,11.848046875,11.990820312499999,15.9138671875,17.822109374999997,25.98508789062577,98.6171875,0,"[0, 0, 0]"
5,2.025561665971643,2.0234375,1.7890625,1.8298750000000001,1.8719140625,1.9189453125,1.94609375,1.978515625,2.0048828125,2.0234375,2.04296875,2.0634765625,2.080078125,2.103515625,2.12216796875,2.1778125,2.4971093750000026,2.71875,1.0933509043994996,1.095703125,0.955078125,0.96132421875,0.98236328125,1.01953125,1.0478515625,1.07421875,1.0888671875,1.095703125,1.103515625,1.1109375,1.119140625,1.1318359375,1.14072265625,1.18068359375,1.493128906250024,1.6708984375,200.87139755134487,199.73046875,184.7568359375,185.23444140625,186.1715625,190.0685546875,192.69589843749998,196.29541015625,198.4123046875,199.73046875,200.901953125,202.080078125,203.4716796875,207.2708984375,212.033203125,220.44935546874999,579.7644316406657,644.48828125,144.1115480348207,145.0234375,123.8359375,124.62669921875,129.98001953125,133.86152343749998,138.10859375,142.7080078125,144.35625,145.0234375,145.4908203125,145.9619140625,146.48593749999998,147.26250000000002,147.87109375,156.7882617187499,204.98877734375128,211.5263671875,8.243073655129274,8.234375,7.572265625,7.58827734375,7.7098046875,7.916015625,8.03046875,8.1279296875,8.196484375,8.234375,8.2744140625,8.3193359375,8.3681640625,8.448828125,8.52080078125,8.87802734375,10.009177734375012,14.064453125,17.90603171914095,17.8955078125,16.671875,16.682220703125,16.846640625,17.19951171875,17.4041015625,17.658203125,17.814453125,17.8955078125,17.971484375,18.0390625,18.1146484375,18.21875,18.3283203125,18.9994140625,22.17388867187502,65.609375,407.73903790267934,406.65234375,371.8505859375,372.7429375,379.0499609375,386.92177734374997,392.3451171875,401.01513671875,404.696484375,406.65234375,408.25859375000005,410.304296875,412.97578124999995,419.1802734375,424.65751953125,459.20376953125,803.2591367187734,840.267578125,374.2509635308069,373.896484375,339.1875,342.4689609375,346.42162109375,355.40664062499997,360.0537109375,368.64501953125,371.8833984375,373.896484375,375.310546875,376.9947265625,379.1982421875,383.36308593750005,388.7083984375,413.49611328125,766.0870292969014,807.8349609375,33.48807437187239,32.33203125,30.138671875,30.192130859375002,30.4112890625,31.13134765625,31.3740234375,31.89404296875,32.227734375,32.33203125,32.4470703125,32.5580078125,32.711523437500006,33.4134765625,45.061328124999996,49.16464843749999,121.19819531250499,222.2099609375,0,"[0, 0, 0, 0, 0]"
7,2.95506103515625,2.9443359375,2.7890625,2.7970693359375,2.8163964843750002,2.849609375,2.865234375,2.90234375,2.92578125,2.9443359375,2.9609375,2.9814453125,3.001953125,3.0322265625,3.070361328125,3.186533203125,3.897025390625055,7.1982421875,1.695859375,1.69482421875,1.5634765625,1.5927734375,1.609375,1.6337890625,1.64833984375,1.6708984375,1.6865234375,1.69482421875,1.703125,1.7138671875,1.7228515625,1.7373046875,1.75,1.7959375,2.1398720703125047,2.21484375,301.7764501953125,300.06103515625,285.1826171875,285.518939453125,288.2743359375,290.90283203125,292.85751953125,296.13232421875,298.4462890625,300.06103515625,301.6947265625,303.544140625,306.3494140625,312.18291015625,316.34169921874997,339.923037109375,406.15990332031726,481.5107421875,221.32792317708333,220.677734375,199.1728515625,205.9008173828125,208.37824218749998,216.409423828125,217.870703125,219.24609375,220.2408203125,220.677734375,221.180078125,221.74990234375,222.5927734375,223.89921875000002,225.48203125,246.99846679687496,333.18148144531915,359.7451171875,12.477683919270833,12.3984375,11.97265625,11.9781220703125,12.080029296875,12.168896484375,12.2158203125,12.3017578125,12.3599609375,12.3984375,12.4462890625,12.49248046875,12.546875,12.677734375,12.8369140625,13.992578125,20.443164062500276,33.0556640625,27.4883251953125,27.296875,26.2109375,26.433345703125,26.69712890625,26.868798828125,26.95107421875,27.1181640625,27.234375,27.296875,27.38984375,27.478515625,27.610546874999997,27.843164062499998,28.13603515625,30.71890625,46.65916210937738,105.5830078125,623.5258894856771,620.0458984375,583.5634765625,591.278533203125,599.7028515625001,606.810498046875,609.6318359375,614.334716796875,617.795703125,620.0458984375,622.4330078125,626.3208984375,630.4513671875,636.36142578125,642.89736328125,713.7783105468749,881.6156494140698,1050.8037109375,567.7213028971354,564.951171875,530.32421875,538.078154296875,546.2529785156249,553.21796875,556.11123046875,560.146240234375,563.141796875,564.951171875,566.858984375,569.33359375,573.388671875,578.76845703125,584.11806640625,637.681689453125,806.7546630859515,967.9140625,55.80458658854167,53.78955078125,51.697265625,51.8982958984375,52.28119140625,52.820507812500004,53.0779296875,53.412841796875,53.627539062500006,53.78955078125,53.9955078125,54.27294921875,54.856640625000004,63.40595703125,66.96025390625,71.599404296875,129.1479794921958,261.7431640625,19,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 0]"
9,4.168853449417373,4.1484375,3.9345703125,3.9569287109375,3.991982421875,4.03115234375,4.05849609375,4.1005859375,4.12890625,4.1484375,4.164453125,4.189453125,4.2177734375,4.267578125,4.3203125,4.470595703125,7.888343750000381,10.0361328125,2.2901449947033896,2.283203125,2.1591796875,2.177734375,2.201943359375,2.2236328125,2.232421875,2.2568359375,2.2724609375,2.283203125,2.29296875,2.3056640625,2.3212890625,2.3439453125000003,2.373095703125,2.455283203125,2.9060888671875187,3.330078125,411.2551120564089,409.4091796875,388.40625,390.8847392578125,393.31240234375,398.1458984375,400.24013671874997,404.2109375,407.2083984375,409.4091796875,411.6294921875,413.6349609375,417.1580078125,421.15458984375,425.386328125,440.8953417968751,621.4865673828184,647.6318359375,296.6933717889301,294.6708984375,276.453125,278.893916015625,284.939951171875,291.63559570312503,292.519921875,293.42822265625,294.14902343750003,294.6708984375,295.2517578125,296.35439453125,298.869140625,301.57939453125,303.97739257812503,317.69880859375,502.42930175781254,516.8955078125,16.9501125529661,16.79541015625,16.271484375,16.3395361328125,16.409541015625003,16.507666015625,16.568359375,16.666748046875,16.737890625,16.79541015625,16.857226562500003,16.93193359375,17.0224609375,17.2248046875,17.562890624999998,21.40375976562501,26.09480761718767,42.8125,36.7256645590572,36.37109375,35.4443359375,35.490299804687496,35.770458984375,35.914843749999996,35.99892578125,36.14794921875,36.27890625,36.37109375,36.4759765625,36.56962890625,36.7501953125,37.158886718750004,37.84619140625,42.944638671875005,66.73377734375293,106.4482421875,846.020256223517,842.1064453125,802.8193359375,807.9947109375,818.952841796875,824.8692871093749,828.21083984375,834.296142578125,838.9375,842.1064453125,844.9740234375,848.3203125,852.4810546875001,861.61162109375,870.58349609375,917.3349511718753,1284.4265820312532,1418.4755859375,768.083259401483,765.38427734375,728.1923828125,734.191361328125,745.0484765624999,750.00859375,753.5067382812499,758.427978515625,762.7033203125,765.38427734375,767.8087890625,770.5521484375,773.61875,778.237109375,786.607275390625,824.70451171875,1163.1567119140627,1303.650390625,77.9369968220339,74.73974609375,73.251953125,73.4253525390625,73.71825195312499,73.981201171875,74.119921875,74.378662109375,74.5939453125,74.73974609375,74.962890625,75.328125,77.20292968750002,89.17373046875001,93.790771484375,99.72478515625002,179.25823535156516,308.68359375,19,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 0]"
11,5.159358751591681,5.1044921875,4.9052734375,4.9073994140625,4.945615234375,4.985205078125,5.0087890625,5.0537109375,5.0859375,5.1044921875,5.1259765625,5.150390625,5.181640625,5.2373046875,5.303857421875,5.6590234375,12.290074218750084,16.982421875,2.8608075127334467,2.8525390625,2.7041015625,2.71875,2.73880859375,2.76953125,2.7880859375,2.818359375,2.83984375,2.8525390625,2.8671875,2.8837890625,2.9013671875,2.9248046875,2.9591308593749996,3.08923828125,3.8532724609375126,4.16796875,512.0527244269949,509.8056640625,488.0361328125,488.462572265625,493.283154296875,497.88481445312505,500.01953125,503.868896484375,507.17558593750005,509.8056640625,512.06015625,515.216015625,518.804296875,524.47109375,529.87978515625,561.0459667968751,718.7080039062508,735.73046875,372.68597878422116,370.55419921875,347.1064453125,349.24125585937503,358.81132812500005,366.102099609375,367.14326171874995,368.569580078125,369.73906250000005,370.55419921875,371.448828125,372.9125,374.795703125,377.87783203125,381.59101562499995,407.47354492187503,622.6759511718751,653.08203125,21.121275301092954,20.99072265625,20.28125,20.3120341796875,20.43802734375,20.549218749999998,20.623730468749997,20.796630859375,20.9150390625,20.99072265625,21.0615234375,21.1501953125,21.26015625,21.512011718750003,21.856884765624997,25.93459960937501,30.266285156250238,32.673828125,46.17708526766766,45.90380859375,44.5625,44.594615234375,44.912490234375,45.167822265625,45.30068359375,45.56982421875,45.783984375,45.90380859375,46.0353515625,46.190234374999996,46.3677734375,46.76982421875,47.30522460937499,52.915390625,64.5823564453128,69.4384765625,1059.9846800721562,1054.3193359375,1021.37109375,1022.3383701171875,1027.52978515625,1036.1462890625,1039.6955078125002,1045.40966796875,1050.49375,1054.3193359375,1057.56328125,1062.13359375,1068.7814453125,1079.31689453125,1093.19091796875,1154.329091796875,1588.071951171878,1658.419921875,960.0572300443018,955.83544921875,925.447265625,927.122072265625,933.22412109375,940.8486328125,943.67060546875,948.34423828125,952.871484375,955.83544921875,958.998046875,962.3736328125,967.0181640625,974.93935546875,984.488818359375,1046.432373046875,1437.057252929688,1489.6923828125,99.92745002785442,95.970703125,93.7451171875,93.99141015625,94.239638671875,94.5736328125,94.746484375,95.19580078125,95.6244140625,95.970703125,96.37480468749999,97.1873046875,100.9265625,109.88896484375,123.015771484375,131.508486328125,188.9842695312523,503.62109375,2,"[0, 0, 0, 0, 0, 0, 0, 19, 0, 0, 20]"
13,6.2168026780029715,6.1591796875,5.865234375,5.888853515625,5.9362988281249995,6.009765625,6.04296875,6.096923828125,6.1357421875,6.1591796875,6.185546875,6.2119140625,6.2470703125,6.3076171875,6.372216796875,7.043544921875001,17.19240039062554,25.05078125,3.4109098113858236,3.3837890625,3.2333984375,3.2361640625000003,3.268857421875,3.2998046875,3.318359375,3.349609375,3.3701171875,3.3837890625,3.3994140625,3.4150390625,3.4345703125,3.46708984375,3.501123046875,3.825908203125001,9.336428710937605,11.150390625,620.3973556544461,617.27783203125,590.533203125,591.9764306640625,593.6589453125,598.21455078125,603.3240234375,610.0791015625,614.6580078125,617.27783203125,620.1056640625,623.3078125000001,628.659375,636.49091796875,644.5677734374999,711.5637304687502,875.4435380859393,915.74609375,447.82286416330646,444.72216796875,430.98046875,432.52187890625004,437.57296875000003,439.74794921875,440.87958984375,442.556884765625,443.7533203125,444.72216796875,445.9384765625,447.68564453125,449.90234375,453.70341796875,458.9639648437499,509.10025390625003,653.3840244140634,661.451171875,25.7338494137309,25.544921875,24.72265625,24.7670166015625,24.96439453125,25.109375,25.2236328125,25.3681640625,25.473437500000003,25.544921875,25.6376953125,25.72265625,25.875,26.1333984375,26.48984375,31.544628906250004,34.788701171875076,38.5869140625,55.94775556425085,55.58203125,54.1982421875,54.25784765625001,54.442324218749995,54.806738281250006,54.9775390625,55.2646484375,55.4470703125,55.58203125,55.723046875,55.8408203125,56.0587890625,56.556054687499994,58.254003906249984,63.85871093750001,72.37844433593754,83.57421875,1280.3327334133596,1273.14501953125,1239.22265625,1239.6853037109374,1244.3511328125,1249.566259765625,1254.51435546875,1263.623779296875,1269.11484375,1273.14501953125,1277.719140625,1282.82978515625,1289.9142578125002,1303.38466796875,1317.9203613281247,1460.1719042968757,1714.8835634765644,1734.765625,1159.529537285123,1153.36572265625,1122.486328125,1124.0605361328126,1128.3468164062501,1133.59794921875,1137.29912109375,1145.273193359375,1150.3251953125,1153.36572265625,1156.837890625,1161.1556640625,1166.8253906250002,1177.1068359375,1190.5403320312498,1330.312724609376,1573.3520839843775,1595.2080078125,120.80319612823642,116.42578125,114.1572265625,114.2672412109375,114.5857421875,114.878759765625,115.1484375,115.621337890625,116.06015624999999,116.42578125,117.0796875,118.99990234375001,129.09140625,134.43310546875,139.3755859375,146.85904296875003,195.1265800781297,255.291015625,21,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 19, 0, 0, 0, 0, 20]"
15,7.304649365980476,7.2578125,6.9482421875,6.955138671875,7.014423828125,7.078955078125,7.1103515625,7.173828125,7.2275390625,7.2578125,7.2880859375,7.32421875,7.3765625,7.466796875,7.563623046875,8.145869140625,12.647508789062634,13.658203125,3.9676814184528864,3.95068359375,3.7412109375,3.7825722656250003,3.8112988281249995,3.850439453125,3.8681640625,3.907470703125,3.93359375,3.95068359375,3.9677734375,3.986328125,4.0107421875,4.056640625,4.104638671875,4.435537109375,5.274750976562501,5.28515625,731.7610356536503,726.4404296875,702.8564453125,704.2584814453126,708.997802734375,712.2183593750001,714.21103515625,719.37890625,723.2689453125,726.4404296875,729.2333984375,733.0613281249999,737.6998046875001,746.563671875,756.045849609375,815.1047265625002,1229.4202802734583,2182.5439453125,526.7114937592848,522.548828125,501.158203125,503.4329287109375,512.024775390625,516.329736328125,517.30791015625,519.437744140625,521.326953125,522.548828125,523.7173828125,525.3840820312499,527.6541015624999,531.8929687499999,541.1461914062498,611.4483496093751,907.7091923828161,1081.65625,29.84724423678905,29.5849609375,28.6904296875,28.719416015625,28.907607421875,29.0599609375,29.15673828125,29.3544921875,29.4958984375,29.5849609375,29.6857421875,29.8076171875,29.97421875,30.3083984375,30.938232421875,36.364443359375,40.20826171875005,61.748046875,64.76444781939729,64.30517578125,62.77734375,62.7928564453125,63.042529296875,63.313281249999996,63.4939453125,63.864501953125,64.113671875,64.30517578125,64.4853515625,64.71962890625,65.0060546875,65.65625,67.00756835937499,73.624404296875,85.04514257812522,149.01953125,1508.662105229998,1496.5615234375,1463.068359375,1463.4060361328125,1468.0757812499999,1473.193359375,1477.4361328125,1486.151611328125,1492.839453125,1496.5615234375,1501.3552734375,1507.8193359375,1516.4486328125,1532.7314453125,1554.777587890625,1714.9224902343751,2452.4173056640875,3693.1025390625,1364.3565522535548,1354.7939453125,1318.294921875,1325.0837939453124,1330.6127734375,1335.342333984375,1338.3933593749998,1345.461669921875,1351.2578125,1354.7939453125,1358.280859375,1362.8015625,1368.1689453125,1380.1880859375,1403.2529296875,1559.0310546875003,2275.6651123047122,3490.53515625,144.30555297644312,138.9775390625,135.5654296875,135.916171875,136.19388671875,136.692919921875,137.00419921875,137.742919921875,138.4654296875,138.9775390625,139.6724609375,141.7595703125,151.4654296875,157.13681640624998,172.08544921875,179.12453125000002,283.2816611328216,519.3115234375,21,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0]"
17,8.384565835897709,8.30908203125,7.953125,7.9581806640625,8.011796875,8.08203125,8.1220703125,8.2021484375,8.263671875,8.30908203125,8.35546875,8.40234375,8.471484375,8.6025390625,8.75224609375,10.36240234375,15.97426757812514,16.255859375,4.710923406992785,4.6796875,4.384765625,4.38671875,4.46642578125,4.5126953125,4.546875,4.6083984375,4.65234375,4.6796875,4.70703125,4.744140625,4.787109375,4.8828125,4.982568359375,5.51005859375,6.447211914062519,6.724609375,843.6727761234614,839.10205078125,804.96484375,805.6537197265625,808.8164550781249,815.1300781250001,819.4140625,827.909912109375,834.9873046875,839.10205078125,844.1216796875,848.1369140625001,853.808984375,863.3381835937499,879.9203124999999,969.6223828125001,1174.7673320312517,1448.2890625,606.6220885505094,600.83203125,588.0498046875,588.45420703125,590.324912109375,592.390869140625,593.70615234375,596.6259765625,599.3,600.83203125,602.932421875,605.1666992187501,608.2847656250001,614.42705078125,622.8415527343749,744.0654785156262,998.8989492187554,1197.400390625,34.60730084093803,34.21923828125,32.986328125,33.0230576171875,33.176611328125,33.381689453125,33.525292968749994,33.833251953125,34.0630859375,34.21923828125,34.398046875,34.59560546875,34.926953125,35.52060546875,36.72197265624998,42.762539062500004,47.2122324218751,64.8916015625,75.62791144949067,74.9658203125,72.6689453125,72.8557197265625,73.15775390625001,73.51850585937501,73.73037109375,74.186767578125,74.6728515625,74.9658203125,75.309765625,75.65322265625001,76.162109375,77.11142578125,80.25517578125,88.145966796875,101.42242187500024,171.267578125,1741.476689337065,1729.6083984375,1671.5615234375,1672.7010712890624,1681.25765625,1690.27890625,1696.9958984374998,1711.403076171875,1722.1630859375,1729.6083984375,1737.19375,1745.8889648437498,1756.1201171875,1773.6652343750002,1800.3784667968744,2119.25982421875,2512.171278320313,3135.25390625,1573.62556620729,1562.7919921875,1513.5361328125,1514.5387900390626,1520.88498046875,1529.5362304687499,1535.77783203125,1547.259033203125,1557.06953125,1562.7919921875,1569.346875,1576.27734375,1584.6458984375,1599.5837890625,1622.50390625,1843.8181152343766,2293.242048828126,2900.2939453125,167.85112312977503,161.9365234375,157.3896484375,157.39717578124998,157.824169921875,158.410546875,158.8568359375,159.917724609375,160.9001953125,161.9365234375,163.478125,165.93779296875,179.06875000000002,187.4287109375,191.35053710937498,199.3494140625,342.91602148438716,537.1669921875,2,"[0, 0, 0, 0, 0, 0, 19, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0]"
19,9.537033201413234,9.4052734375,9.0244140625,9.030625,9.0958984375,9.181640625,9.2294921875,9.3134765625,9.3671875,9.4052734375,9.458984375,9.5234375,9.6279296875,9.8369140625,10.080078125,11.293749999999978,17.963789062500165,22.7021484375,5.310759989866345,5.26171875,4.9111328125,4.9515625,5.0046875,5.060546875,5.1064453125,5.181640625,5.2333984375,5.26171875,5.298828125,5.333984375,5.375,5.470703125,5.6181640625,6.5115234374999975,10.646113281250468,11.537109375,959.7342834205193,953.8857421875,917.4404296875,919.3794726562501,927.0902343749999,933.4130859375,936.8310546875,944.416015625,950.498046875,953.8857421875,957.7001953125,962.037109375,967.8583984375,977.7529296875,992.783203125,1089.3142578124998,1354.6848046875,1612.5859375,687.1387814280237,679.9091796875,665.44140625,666.1113671874999,668.1636718750001,670.6435546875,672.306640625,675.3984375,678.072265625,679.9091796875,681.8876953125,684.8076171875,687.83984375,694.4931640625,708.4921875,849.3374999999987,1167.4902734375,1312.265625,39.349849878122264,38.9794921875,37.5712890625,37.65931640625,37.8513671875,38.07421875,38.236328125,38.578125,38.814453125,38.9794921875,39.1552734375,39.3896484375,39.6513671875,40.173828125,41.2587890625,46.4900390625,54.349531250000084,95.361328125,85.98268463108019,85.1962890625,82.228515625,82.4402734375,82.897265625,83.42578125,83.8349609375,84.509765625,84.9091796875,85.1962890625,85.5048828125,85.84375,86.3134765625,87.3564453125,89.849609375,101.80546875,115.03144531250055,288.9208984375,1977.731826180434,1958.7216796875,1909.1748046875,1909.6807421875,1919.8400390625,1928.6279296875,1934.412109375,1943.7001953125,1952.294921875,1958.7216796875,1965.2333984375,1973.490234375,1986.5654296875,2030.8076171875,2061.78125,2340.8749999999973,2929.9826367187516,3559.5126953125,1787.053392549025,1772.71875,1727.76171875,1729.3431249999999,1737.8201171874998,1746.5634765625,1751.2744140625,1760.21484375,1767.568359375,1772.71875,1777.9599609375,1784.140625,1792.712890625,1811.6142578125,1846.267578125,2117.2101562499993,2698.2460546875022,3326.8486328125,190.67843363140886,183.8134765625,178.8720703125,179.21984375,179.841015625,180.82421875,181.3505859375,182.3447265625,183.1650390625,183.8134765625,184.689453125,185.98828125,188.48828125,195.5224609375,259.931640625,271.5978515624997,288.6385742187502,308.74609375,39,"[0, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,10.703731379177661,10.60546875,10.1513671875,10.188382812499999,10.259492187500001,10.3552734375,10.406835937499999,10.4892578125,10.560546875,10.60546875,10.6533203125,10.715039062499999,10.80078125,10.9474609375,11.148242187500001,12.871367187500029,17.812468750000008,18.3193359375,6.008392253463061,5.9482421875,5.607421875,5.620203125,5.672734375,5.7470703125,5.78671875,5.8564453125,5.910546875,5.9482421875,5.9892578125,6.0361328125,6.11484375,6.2222656249999995,6.370312500000001,7.3850781250000015,11.222601562500099,12.8896484375,1081.3486079045733,1074.3359375,1037.0625,1037.573875,1041.2879296875,1050.173828125,1054.3201171875,1063.07421875,1069.412890625,1074.3359375,1079.1669921875,1083.9689453125,1090.4927734375,1104.450390625,1126.3115234375,1227.8542187500002,1542.4500390625003,1599.0869140625,771.3862558061236,762.4052734375,747.5751953125,748.27240625,750.161640625,752.6767578125,754.133984375,757.8369140625,760.4234375000001,762.4052734375,764.67109375,767.5435546875,771.66953125,779.4205078125,799.2632812500001,966.7849609375005,1323.623328125,1449.9306640625,44.896243025780564,44.4228515625,42.869140625,42.9766796875,43.154765624999996,43.470117187499994,43.659765625,44.0439453125,44.269140625,44.4228515625,44.61796875,44.8576171875,45.14921875,45.8787109375,47.56035156250001,54.07878906250007,61.56753125000007,89.283203125,96.63356489116094,95.666015625,92.9814453125,93.22634375,93.720625,94.21796875,94.47265625,95.0263671875,95.41484375,95.666015625,95.9537109375,96.281640625,96.84746093749999,98.5912109375,102.62089843750002,112.5130859375,131.5299062500002,221.6474609375,2224.1429998419635,2205.84375,2146.14453125,2147.78565625,2155.425625,2165.3951171875,2173.2486328125,2187.58984375,2198.1328125,2205.84375,2213.34453125,2221.4724609375,2235.6263671875,2261.318359375,2310.2560546875,2616.8764062500027,3330.8228281250003,3687.494140625,2010.9767952602792,1994.78515625,1943.623046875,1945.6270703124999,1950.3346875000002,1960.084765625,1967.79296875,1978.66015625,1987.7779296875,1994.78515625,2000.8921875,2008.2142578125,2016.5455078124999,2039.6228515624998,2089.237109375,2379.564609375003,3069.3445000000006,3381.7890625,213.16620458168427,206.767578125,200.02734375,200.613640625,201.2484375,202.12480468750002,202.5572265625,204.1435546875,205.3755859375,206.767578125,208.8517578125,211.38593749999998,229.7529296875,234.89589843750002,238.2474609375,256.06699218750043,323.6381406250007,339.021484375,43,"[0, 0, 0, 0, 0, 0, 0, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0]"
23,11.71220557369403,11.5595703125,11.189453125,11.190968750000001,11.226933593750001,11.296777343750001,11.3447265625,11.42919921875,11.505859375,11.5595703125,11.6314453125,11.7271484375,11.844140625,12.03515625,12.443261718749998,14.387812499999992,19.868460937500046,23.7021484375,6.704003820511414,6.6103515625,6.2529296875,6.266568359375,6.3203125,6.3884765625,6.4248046875,6.4951171875,6.5654296875,6.6103515625,6.662109375,6.724804687499999,6.8193359375,6.9873046875,7.27392578125,8.606308593749993,9.92176562500001,12.6357421875,1215.1457058686349,1200.69921875,1154.9833984375,1156.839357421875,1163.37181640625,1172.0681640624998,1178.6048828125,1188.298828125,1195.5291015625,1200.69921875,1205.7884765625,1211.941015625,1221.2203125,1238.097265625,1291.8954101562501,1555.620527343749,1921.8721777343808,2353.43359375,863.2579882641023,845.826171875,822.8125,824.463912109375,828.922421875,833.25146484375,835.7150390625,839.6748046875,843.0275390625001,845.826171875,849.086328125,852.536328125,858.176171875,870.8796875,924.8387695312499,1321.8214453124992,1564.678000000001,1744.044921875,49.85694602584504,49.080078125,46.9892578125,47.198548828125,47.648476562499994,47.97958984375,48.1919921875,48.60400390625,48.896484375,49.080078125,49.338671875,49.6203125,50.056054687499994,51.424609375,55.141503906249994,62.36941406249997,68.37792382812509,137.8330078125,107.44381121735074,105.8818359375,102.353515625,102.58558789062499,103.29267578125,103.757421875,104.14453125,104.9423828125,105.5015625,105.8818359375,106.37578125,106.92363281249999,107.71328125,110.642578125,113.90830078124999,131.45919921874994,177.07920507812815,413.5947265625,2493.7171544049056,2452.033203125,2382.251953125,2387.70040625,2392.25193359375,2410.00732421875,2416.3298828125,2431.712890625,2444.073046875,2452.033203125,2461.7259765625,2476.125390625,2497.8115234375,2559.8986328125,2651.5448242187495,3380.992441406248,3953.511560546876,4997.263671875,2254.1206607701383,2219.6865234375,2158.36328125,2163.583048828125,2166.84673828125,2181.9197265625,2188.1318359375,2202.9111328125,2213.0517578125,2219.6865234375,2227.52890625,2238.24375,2251.5748046875,2280.7958984375,2406.4396484374997,3106.209296874998,3652.356003906251,4675.5185546875,239.59649363476734,229.763671875,223.103515625,223.90983007812503,224.47068359375,225.48818359375,226.2490234375,227.64208984375,228.9544921875,229.763671875,230.9591796875,232.83417968749998,235.6521484375,259.8080078125001,325.184765625,342.11640624999995,490.45384960938566,649.720703125,60,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_20Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.161221736566858,1.1435546875,0.95703125,0.9699394531250001,1.00025390625,1.03984375,1.0613281250000002,1.1025390625,1.1279296875,1.1435546875,1.1640625,1.1845703125,1.207421875,1.2482421875,1.3139648437499996,1.5297656249999991,2.37496484375003,4.6240234375,0.5725436128486464,0.572265625,0.3779296875,0.38646875,0.4267578125,0.5095703125,0.5263671875,0.548828125,0.56640625,0.572265625,0.5771484375,0.5830078125,0.5927734375,0.60546875,0.6299804687499999,0.8230664062499999,1.0181015625000072,1.166015625,346.4031152263638,344.1845703125,316.943359375,319.72473828125,325.20650390624996,331.86787109375,334.01640625,338.8935546875,342.1048828125,344.1845703125,345.97812500000003,348.2064453125,351.178125,354.5044921875,357.01591796875005,369.2897656249999,799.0968398438167,1942.8427734375,98.81281804373462,98.2685546875,79.837890625,80.02733203125,84.528828125,89.051953125,94.80625,96.66552734375,97.875,98.2685546875,98.7982421875,99.42421875,100.641015625,101.92421875000001,103.4533203125,118.97113281249992,182.16173828125005,518.091796875,4.9470957880434785,4.90234375,4.298828125,4.346619140625,4.5283203125,4.69814453125,4.7486328125,4.82275390625,4.8751953125,4.90234375,4.9404296875,4.9830078125,5.039453125,5.1431640625,5.26220703125,5.8464843749999975,6.897867187500058,16.484375,57.76944232593314,57.48046875,54.2705078125,54.388537109375,54.875859375000005,55.7232421875,56.25234375,56.94775390625,57.291015625,57.48046875,57.6966796875,58.0185546875,58.638671875,59.372460937499994,59.87958984375,63.677460937499944,73.35311718750067,120.732421875,522.962319428066,519.7138671875,482.2509765625,483.7486484375,486.636640625,500.52656249999995,505.55078125,513.04345703125,517.4193359375,519.7138671875,522.3501953125,525.3923828125,528.659375,533.3587890625,539.14716796875,569.3602734374997,1003.1836621094258,2625.4140625,509.66623673349056,506.55859375,471.21484375,472.029212890625,475.12732421875,488.54189453125,493.25,500.3759765625,504.53203125,506.55859375,508.9291015625,511.9845703125,515.3544921875,519.545703125,524.45498046875,551.081484375,986.6033535156773,2603.580078125,13.296082694575471,12.7197265625,11.0361328125,11.100617187500001,11.4135546875,11.862109375,12.05234375,12.41796875,12.60859375,12.7197265625,12.840625,12.988671875,13.204296875,13.951953125000001,18.6978515625,21.771757812499978,29.381330078125725,104.9599609375,0,"[0, 0, 0]"
5,2.60743409221226,2.5634765625,2.251953125,2.253123046875,2.3066015625,2.36708984375,2.4013671875,2.47509765625,2.52734375,2.5634765625,2.60546875,2.6416015625,2.715625,2.8371093750000003,2.9306640625,3.1479687499999995,7.028982421875426,10.0673828125,1.4613382245621351,1.42578125,1.1201171875,1.135123046875,1.2304296875,1.2939453125,1.3193359375,1.3671875,1.4052734375,1.42578125,1.4521484375,1.4794921875,1.541015625,1.6703125,1.7472656249999998,1.9430273437499994,2.831468750000054,3.3583984375,787.20346382402,781.9560546875,761.134765625,761.721541015625,765.6776953125001,768.80439453125,771.873828125,776.81982421875,779.959375,781.9560546875,783.860546875,786.0894531250001,788.707421875,794.389453125,802.7196289062499,842.4395898437499,1687.9499726563638,3850.6884765625,274.7537376524708,273.7626953125,234.796875,238.05426171875,250.4705078125,258.16298828125,263.2689453125,269.94921875,272.4005859375,273.7626953125,275.3341796875,277.0310546875,279.2486328125,282.8181640625,286.51435546875,311.7407617187499,362.9732363281267,1049.3623046875,11.924904054159716,11.818359375,10.6845703125,10.718884765624999,11.0408984375,11.2447265625,11.3724609375,11.56396484375,11.712890625,11.818359375,11.9216796875,12.038671875,12.199609375,12.41171875,12.658789062499999,14.53013671875,20.203789062500043,36.3759765625,126.71059216013344,126.3251953125,105.0224609375,121.885015625,123.20003906250001,124.2232421875,124.6921875,125.45068359375,126.0052734375,126.3251953125,126.6767578125,127.0638671875,127.6333984375,129.0794921875,131.13037109375,133.33849609375,139.57457812500047,201.4814453125,1247.9821775307548,1240.7802734375,1186.48046875,1193.465431640625,1202.0767968750001,1215.11455078125,1221.76328125,1231.66015625,1237.3630859375,1240.7802734375,1244.1998046874999,1248.1302734375,1254.1765625,1265.052734375,1277.1828125,1363.9662109374995,2188.235792968858,5178.7275390625,1204.6614700075584,1198.361328125,1146.162109375,1152.647958984375,1160.02970703125,1172.92685546875,1180.1462890625,1189.43017578125,1195.1353515625,1198.361328125,1201.2876953125,1204.663671875,1208.841796875,1217.1115234375,1230.6293945312498,1303.4487109374995,2140.75651171886,5127.01953125,43.32070752319641,41.7197265625,38.71484375,38.9706796875,39.561132812500006,40.15126953125,40.4958984375,41.1171875,41.4912109375,41.7197265625,41.991796875,42.32421875,42.849609375,45.650976562500006,60.84521484374999,65.79599609374999,70.8248144531251,73.21875,0,"[0, 0, 0, 0, 0]"
7,4.573829780190678,4.55615234375,3.47265625,3.719798828125,3.9251171875,4.15625,4.2400390625,4.390380859375,4.48984375,4.55615234375,4.6205078125,4.69755859375,4.7744140625,4.896191406250001,5.029541015625,5.325751953125001,7.216049804687573,7.4501953125,2.5057327529131355,2.46337890625,1.94140625,2.00837890625,2.08259765625,2.1747558593750003,2.2430664062499996,2.3388671875,2.4087890625000004,2.46337890625,2.5390625,2.61064453125,2.6845703125,2.7983398437500004,2.92001953125,3.2171386718750012,3.5674013671875056,6.36328125,1288.7466167902542,1285.68408203125,1082.89453125,1237.3031650390626,1246.437333984375,1266.447412109375,1271.70625,1278.857177734375,1283.2552734375,1285.68408203125,1288.1388671875,1291.01630859375,1294.5554687499998,1299.6408203125,1305.185595703125,1322.88017578125,2161.7145185547965,4063.7060546875,503.60460805084745,507.21875,395.7685546875,402.44579199218754,427.746455078125,463.309716796875,491.0140625,502.786376953125,505.73652343749995,507.21875,508.59062500000005,510.02529296875,511.89863281249995,514.8677734375,517.082177734375,523.681943359375,544.0613320312502,1225.6015625,19.626756157309323,19.556640625,16.8994140625,18.022085937499998,18.52900390625,18.7685546875,18.922753906249998,19.180419921875,19.39453125,19.556640625,19.680468750000003,19.81865234375,20.0140625,20.26767578125,20.578125,22.820029296875003,25.591313476562554,34.796875,201.26770143670552,200.79296875,162.7236328125,192.95218359375,196.20201171875,197.418798828125,198.00556640624998,199.376708984375,200.201171875,200.79296875,201.463671875,202.22509765625,203.172265625,205.08837890625,206.49443359375,209.4661328125,219.60213769531293,288.02734375,2095.3892660884535,2094.578125,1761.2080078125,1937.104455078125,1974.819375,2049.271630859375,2070.64208984375,2083.1806640625,2090.531640625,2094.578125,2099.2572265625,2103.48974609375,2108.3958984375,2116.4818359375004,2124.5759765625,2144.1210546875,2996.439235351673,5709.50390625,2020.3252449682204,2020.25830078125,1701.4013671875,1866.1536201171875,1901.371845703125,1975.8833984375,1998.2416015625,2010.154541015625,2016.6843749999998,2020.25830078125,2023.8115234375,2028.1033203125,2032.4601562500002,2038.00927734375,2045.287158203125,2065.304541015625,2917.742777343859,5618.9267578125,75.06402112023305,72.6298828125,59.806640625,67.94874316406249,69.622158203125,70.52304687499999,71.02626953125,71.7958984375,72.32578125,72.6298828125,72.9701171875,73.36796874999999,74.5107421875,87.14326171875,91.6421875,95.85388671875002,100.897787109375,171.640625,19,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 0]"
9,6.1625972421013575,6.091796875,5.3671875,5.4638671875,5.568144531250001,5.673632812499999,5.756640625,5.91357421875,6.0150390625,6.091796875,6.1744140624999995,6.26953125,6.3900390625,6.5443359375000005,6.68203125,7.2630859375000005,19.185742187501205,23.5810546875,3.3591000053011024,3.271484375,2.7587890625,2.817193359375,2.909296875,2.98623046875,3.0212890625,3.1103515625,3.205078125,3.271484375,3.3474609375,3.416015625,3.5107421875,3.6773437500000004,3.8212890625,4.398925781250002,13.626466796875107,15.572265625,1754.2158509594997,1750.0537109375,1685.5283203125,1692.94821875,1716.222734375,1726.92978515625,1733.347265625,1741.2236328125,1746.826171875,1750.0537109375,1752.853125,1756.4775390625,1760.7287109375,1766.1052734375,1771.2201171875,1785.490390625,2657.220832031327,5447.8740234375,704.2783302520675,706.408203125,601.5927734375,602.819927734375,616.30078125,693.0306640625,699.9845703125,703.1689453125,704.9080078125,706.408203125,708.2490234375,710.090234375,712.1330078125,715.8673828125,719.6809570312499,724.7233789062501,735.79115625,1406.9560546875,26.20910199321459,26.06640625,24.45703125,24.547994140625,24.831601562499998,25.190332031249998,25.3796875,25.6796875,25.891796874999997,26.06640625,26.23515625,26.4025390625,26.590234375,26.944921875,27.281933593749997,30.63626953125,36.72843359375011,47.3857421875,269.5895919476251,268.6416015625,259.4931640625,259.762919921875,262.29398437500004,263.708203125,264.860546875,266.5546875,267.8974609375,268.6416015625,269.386328125,270.3291015625,272.27265625,275.848828125,279.62421875,285.86466796875004,293.39763085937506,330.3173828125,2869.1717225932994,2866.2998046875,2726.3125,2729.9966640625003,2748.34345703125,2807.8365234374996,2842.628125,2854.28076171875,2862.0484375,2866.2998046875,2871.206640625,2876.16640625,2883.7376953125,2893.619921875,2902.334765625,2926.9118750000002,3781.6627949219474,7359.857421875,2763.814572399809,2762.0400390625,2626.34375,2627.557953125,2646.0994921875,2706.2526367187497,2739.4365234375,2751.00244140625,2758.0859375,2762.0400390625,2766.5021484375,2770.751171875,2775.7689453125004,2784.4857421875004,2791.5089843749997,2812.4378515625,3676.3123984375748,7243.2314453125,105.35715019349024,101.3642578125,95.7763671875,97.341576171875,98.25314453125,99.24199218749999,99.63984375,100.40625,100.962890625,101.3642578125,101.84433593749999,102.5849609375,106.869921875,121.66953125000002,126.805859375,134.56982421875,217.13278710938334,244.7802734375,1,"[0, 0, 0, 0, 0, 19, 0, 0, 0]"
11,7.100965297656913,7.033203125,6.0517578125,6.28270703125,6.4134375,6.56533203125,6.663867187499999,6.83447265625,6.962109375000001,7.033203125,7.115039062499999,7.1953125,7.31875,7.5205078125,7.664355468749999,8.12541015625,16.413166015625038,17.4033203125,4.007723872190415,3.951171875,3.41796875,3.4317734375,3.51943359375,3.61416015625,3.671484375,3.78515625,3.88203125,3.951171875,4.0193359375,4.093359375,4.205078125,4.376953125,4.5245117187499995,4.828437500000001,12.802839843750832,14.1884765625,2197.790719922869,2195.361328125,2056.9677734375,2062.088529296875,2080.10736328125,2161.7578125,2173.4388671875,2184.427734375,2191.450390625,2195.361328125,2198.6064453125,2203.1951171875,2207.2154296875,2214.89765625,2221.29970703125,2248.52783203125,3445.736687500137,7016.0009765625,895.6500419118427,894.916015625,796.37109375,799.7529453125,843.70005859375,883.44775390625,886.33125,890.34619140625,893.2609375,894.916015625,896.8625000000001,898.918359375,901.5345703124999,905.540234375,909.83203125,919.651171875,940.2401230468754,1904.220703125,33.805151346480066,33.5986328125,31.5224609375,31.683091796875,32.04189453125,32.44033203125,32.6775390625,33.12841796875,33.4015625,33.5986328125,33.771875,33.984375,34.2396484375,34.747265625,35.380078125,39.33998046875001,45.31537890625012,61.47265625,339.25287916136557,338.2197265625,329.6748046875,329.87667578125,331.78857421875,333.50566406250005,334.350390625,335.96875,337.4140625,338.2197265625,339.15859374999997,340.1822265625,342.076171875,345.88300781249995,348.94140625,354.77537109375004,362.546798828125,443.109375,3612.125925208068,3607.8076171875,3456.9140625,3467.1681015625,3487.4275976562503,3555.04599609375,3578.95078125,3592.9228515625,3602.308203125,3607.8076171875,3613.5341796875,3619.29140625,3626.9291015625004,3639.33671875,3648.3140624999996,3671.562421875,4878.727941406389,9587.9072265625,3477.607481512405,3473.677734375,3330.1171875,3338.558736328125,3358.3575390625,3418.204296875,3447.7734375,3460.8623046875,3468.7205078125,3473.677734375,3478.9037109375,3484.6849609375,3490.1568359375,3499.366015625,3508.2588867187496,3529.93255859375,4744.259429687639,9437.224609375,134.5184436956637,130.5009765625,125.8017578125,125.87909375000001,126.915703125,127.81591796875,128.296484375,129.21728515625,130.0443359375,130.5009765625,131.080078125,131.8146484375,135.037109375,155.159765625,160.173828125,164.8891015625,173.3742382812504,178.373046875,1,"[0, 0, 0, 0, 0, 0, 19, 0, 0, 0, 0]"
13,8.711661431827821,8.66796875,7.787109375,7.8039765625,7.96736328125,8.1533203125,8.2654296875,8.43408203125,8.584179687499999,8.66796875,8.752734375,8.851171875,8.9798828125,9.198046875000001,9.375,9.785859375000001,13.557955078125346,16.9072265625,5.483331345419847,5.4189453125,4.6572265625,4.67263671875,4.77767578125,4.967578125,5.0544921875,5.220703125,5.337109375000001,5.4189453125,5.5115234375,5.608984375,5.7001953125,5.881640624999999,6.069042968749999,7.065800781250002,11.779820312500021,13.89453125,2634.881824341338,2627.970703125,2570.453125,2573.346705078125,2588.143671875,2599.4561523437496,2606.2634765625003,2617.29541015625,2623.7578125,2627.970703125,2633.184375,2638.3451171875,2643.5677734375004,2651.4345703125,2658.58134765625,2672.90849609375,3771.4888925782334,7649.5517578125,1075.7179109348494,1076.642578125,1001.044921875,1007.25853515625,1013.26099609375,1059.14755859375,1066.639453125,1071.45849609375,1074.6031249999999,1076.642578125,1078.5228515625001,1080.9392578125,1083.18125,1086.9173828125001,1089.729296875,1096.14416015625,1137.893216796877,1819.4677734375,40.30800565892706,39.9697265625,37.900390625,38.01373828125,38.2911328125,38.756445312500006,39.0095703125,39.45947265625,39.7724609375,39.9697265625,40.226171875000006,40.47578125,40.8353515625,41.418359374999994,42.27353515625,48.60023437500003,57.75798242187501,68.5361328125,403.7400935644614,402.7578125,393.9384765625,393.986015625,394.751484375,396.23291015625,397.4517578125,399.93798828125,401.73046875,402.7578125,403.7595703125,405.0759765625,406.8228515625,409.8671875,413.44208984374995,428.202734375,441.36663476562546,489.3759765625,4333.056098918575,4325.564453125,4208.34375,4221.2370468750005,4236.4378515625,4279.8759765625,4294.3828125,4310.1552734375,4318.9232421875,4325.564453125,4332.0029296875,4339.3541015625,4347.9283203125,4364.1634765625,4378.13251953125,4403.70890625,5499.489732421987,10225.19921875,4168.842827276823,4161.6611328125,4051.6904296875,4057.2386953124997,4078.58765625,4117.85849609375,4134.2974609375,4149.017578125,4157.1435546875,4161.6611328125,4167.5392578125,4174.288671875,4180.825390625,4192.56328125,4207.51015625,4225.8908984375,5333.5317421876125,10031.177734375,164.21327164175148,159.083984375,153.3603515625,153.8260625,154.6442578125,155.63935546875,156.2818359375,157.46435546875,158.4515625,159.083984375,159.9919921875,162.9123046875,170.544140625,181.8767578125,192.65107421874998,200.2919921875,213.13766796875075,287.7861328125,20,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 0, 0, 0, 19, 0, 0, 0]"
15,10.017421943651142,9.94970703125,8.1142578125,8.8044755859375,9.124150390625001,9.35517578125,9.47724609375,9.683837890625,9.8482421875,9.94970703125,10.0494140625,10.16591796875,10.2994140625,10.513574218750001,10.74052734375,11.235732421874994,22.73661523437547,26.6982421875,5.97491487258348,5.92626953125,5.0615234375,5.1853466796875,5.27318359375,5.414892578125,5.49677734375,5.6796875,5.828125,5.92626953125,6.0263671875,6.1181640625,6.240234375,6.44365234375,6.6505371093750005,7.2421875,9.885896484375026,17.7626953125,3078.6546607260543,3074.64013671875,2606.2646484375,3016.5048857421875,3035.4054101562497,3050.737255859375,3055.5921875,3064.351806640625,3070.3761718749997,3074.64013671875,3078.7796875000004,3083.72822265625,3089.162109375,3096.7911132812496,3104.9349609375,3122.0099999999998,3885.317112304725,5803.7783203125,1244.050981196452,1245.8388671875,1062.990234375,1127.8453652343749,1145.480224609375,1228.9242675781252,1235.0732421875,1240.0810546875,1243.34765625,1245.8388671875,1248.623046875,1251.55625,1255.028125,1260.54716796875,1263.9841796875,1273.628251953125,1328.6184746093777,1936.9130859375,46.81702582655976,46.62109375,37.515625,43.9573857421875,44.866220703124995,45.390429687499996,45.5833984375,46.076416015625,46.4017578125,46.62109375,46.800976562500004,47.027246093749994,47.37890625,47.96435546875,48.85947265624999,51.98840820312496,64.5830283203129,69.9912109375,475.3777752224297,474.75048828125,377.3212890625,463.5256376953125,466.49072265625,468.275146484375,469.51328125,471.67138671875,473.52734375,474.75048828125,475.95234375,477.26699218749997,479.341796875,482.30449218750005,485.0810546875,490.36514648437503,499.1713291015627,538.1787109375,5055.023273595398,5051.77197265625,4262.6416015625,4889.505989257812,4917.371435546875,5005.465625,5021.8701171875,5035.40625,5045.47109375,5051.77197265625,5059.4287109375,5066.768945312499,5075.2705078125,5089.46552734375,5100.635058593751,5129.896347656249,5915.817403320352,8567.9697265625,4860.89277978773,4858.2451171875,4098.8564453125,4697.162580078125,4730.7920507812505,4816.850146484375,4831.398046875,4845.4111328125,4853.2966796875,4858.2451171875,4863.6830078125,4871.136328125,4879.009375,4891.27314453125,4901.208398437499,4928.5477734375,5671.643832031292,8365.0283203125,194.13049380766697,188.42578125,163.78515625,182.68962890625,183.461875,184.56210937499998,185.2626953125,186.3720703125,187.55546875,188.42578125,189.89042968750002,194.2677734375,205.9638671875,211.35527343750002,217.36777343749998,224.47321289062495,272.36973437500217,314.2060546875,61,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 0, 0, 0, 0, 19, 0, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 0, 0, 0]"
17,11.245749240451389,11.1728515625,9.9208984375,10.0851171875,10.319082031250002,10.537060546875,10.68642578125,10.930419921875,11.075390625,11.1728515625,11.2865234375,11.40361328125,11.5470703125,11.73115234375,11.964990234375001,12.805068359375003,20.535731445312756,27.619140625,7.0946533203125,7.04150390625,6.162109375,6.209678710937499,6.36734375,6.4939453125,6.6142578125,6.79638671875,6.9361328124999995,7.04150390625,7.1517578125,7.2544921875,7.3853515625,7.5713867187499995,7.716259765624999,8.261806640625,17.317988281250443,18.5380859375,3533.467115162037,3520.35009765625,3453.796875,3454.330689453125,3475.864052734375,3492.4884765624997,3497.9480468750003,3508.634033203125,3515.2341796875,3520.35009765625,3525.099609375,3531.80869140625,3539.5955078125,3549.82197265625,3557.616015625,3580.8051660156248,6148.6417480469845,12063.40234375,1434.100609447338,1433.18115234375,1337.9970703125,1338.6831933593749,1348.20951171875,1411.570703125,1421.9259765625,1427.81298828125,1430.9806640625002,1433.18115234375,1435.70546875,1439.3529296875,1443.3917968750002,1449.6830078125,1454.1646484375,1465.10162109375,1498.402332031251,3510.4384765625,53.76513852719908,53.5439453125,51.12890625,51.298470703125005,51.729287109375,52.184375,52.41572265625,52.946533203125,53.3095703125,53.5439453125,53.748046875,54.0005859375,54.274804687499994,54.944140625,56.03779296875,59.047246093750005,63.73298242187501,108.150390625,543.0941107855903,541.9873046875,532.0419921875,532.7899697265625,534.29775390625,536.078759765625,537.22646484375,539.063232421875,540.80078125,541.9873046875,543.412890625,544.77431640625,546.94296875,549.85615234375,552.6962402343751,560.66662109375,575.9704492187501,693.65625,5804.817931676794,5789.9033203125,5628.2197265625,5632.75407421875,5659.16765625,5746.259130859376,5757.08955078125,5771.938720703125,5782.9462890625,5789.9033203125,5797.1771484375,5806.74716796875,5818.277734375,5836.62177734375,5853.92353515625,5890.305751953125,8441.293052734485,16614.0634765625,5582.767376482928,5570.49560546875,5415.515625,5419.5433378906255,5444.57287109375,5527.48154296875,5540.68056640625,5555.06640625,5565.143359375,5570.49560546875,5576.187890625,5583.4078125,5592.2708984375,5606.195019531249,5615.517041015624,5643.074462890625,8226.036375000109,16394.08203125,222.05055519386573,215.369140625,209.048828125,209.75763574218752,210.652138671875,211.91015625,212.46826171875,213.67236328125,214.6111328125,215.369140625,216.3994140625,218.3095703125,222.00527343750002,242.52919921875,275.37080078124995,284.86603515625,291.2656943359375,301.259765625,99,"[0, 0, 0, 0, 0, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,12.913057593997362,12.8212890625,11.7666015625,11.799203125,11.987031250000001,12.2095703125,12.3193359375,12.552734375,12.7103515625,12.8212890625,12.938671875,13.091210937500001,13.2490234375,13.523828125000001,13.77265625,14.38203125,23.924164062500203,26.7197265625,7.933705406222515,7.8818359375,6.8955078125,6.932734375,7.116093750000001,7.31484375,7.415625,7.626953125,7.7845703125000005,7.8818359375,7.9859375,8.1078125,8.2505859375,8.475390625,8.6828125,9.601601562500004,10.569484375000002,10.88671875,3960.1805094615765,3954.0908203125,3814.7236328125,3839.2080234375003,3908.9430468749997,3922.7912109375,3928.834765625,3941.2216796875,3949.5501953125,3954.0908203125,3958.3537109375,3964.227734375,3969.9132812499997,3979.080859375,3985.828515625,4013.7585937500007,5294.520875000041,8713.76953125,1607.5348530604113,1606.8876953125,1534.7822265625,1535.79996875,1543.70546875,1589.801171875,1595.39296875,1601.123046875,1604.6544921875,1606.8876953125,1609.3326171875,1611.7087890625,1615.34921875,1622.3833984375,1628.3048828125002,1643.2026171875,1729.660835937502,2827.0654296875,61.91929660015391,61.5185546875,58.7314453125,58.992226562499994,59.4966796875,59.964257812499994,60.27265625,60.84765625,61.2703125,61.5185546875,61.75546875,62.0328125,62.37109375,63.136523437499996,64.570703125,73.52546875000003,85.91850781250025,94.14453125,616.7342659204595,614.232421875,604.59375,605.09859375,606.251171875,608.3798828125,609.187109375,611.322265625,612.961328125,614.232421875,615.616796875,617.7009765625,621.2017578125,629.5451171875,635.2857421875,642.3175781250001,659.7087343750003,705.6591796875,6519.801379040237,6509.3564453125,6387.1142578125,6387.787125,6408.716445312501,6466.083593750001,6476.8720703125,6492.451171875,6503.008593750001,6509.3564453125,6518.185742187499,6527.3955078125,6537.550585937501,6556.112499999999,6572.7212890625,6623.465351562501,7905.509234375042,12633.8544921875,6267.215688042821,6259.779296875,6139.7880859375,6145.351867187501,6159.767890625,6218.5130859375,6230.46796875,6244.00390625,6253.181445312501,6259.779296875,6265.33203125,6274.0177734375,6281.9142578125,6293.3431640625,6306.2380859375,6336.4873828125,7651.311781250042,12364.828125,252.58569099741644,245.2431640625,238.1123046875,238.4959453125,239.81789062500002,241.1591796875,241.8166015625,243.236328125,244.403515625,245.2431640625,246.67050781249998,250.0681640625,261.5484375,276.7849609375,294.494921875,304.585703125,312.22578124999995,313.4462890625,62,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 0, 0, 0, 0, 0, 0, 0, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 0, 0, 0, 0, 0]"
21,14.833765357025065,14.744140625,13.162109375,13.292554687500001,13.631015625,13.93046875,14.1033203125,14.40234375,14.6115234375,14.744140625,14.89453125,15.07265625,15.2482421875,15.5158203125,15.734765625000001,16.705507812500002,26.10573437500003,29.908203125,8.695192254837291,8.5966796875,7.62109375,7.669953125,7.8860546875,8.0322265625,8.13046875,8.34375,8.49609375,8.5966796875,8.703125,8.83203125,8.9658203125,9.19921875,9.494921875000001,10.511289062500019,19.103117187500004,19.41796875,4451.036743486147,4444.5859375,4384.5849609375,4393.2272109375,4403.0173828125,4417.2806640625,4422.4572265625,4432.595703125,4440.6498046875,4444.5859375,4448.339453125,4452.8701171875,4457.6431640625,4464.623828125,4470.8388671875,4506.818007812501,5879.955187500026,9262.9755859375,1791.7308861724935,1793.0361328125,1676.3203125,1686.24203125,1698.3038281249999,1771.4966796875,1779.6919921875,1785.7841796875,1790.1890624999999,1793.0361328125,1795.6251953125,1798.9091796875,1802.3560546875,1808.683203125,1813.775390625,1825.4051953125,1842.1527890625002,2869.326171875,68.80263560218778,68.43359375,65.736328125,65.8339609375,66.2577734375,66.7841796875,67.100390625,67.634765625,68.140625,68.43359375,68.7392578125,69.133984375,69.55781250000001,70.4806640625,71.7419921875,77.90273437500002,98.4607890625007,104.4638671875,691.5313865641491,690.0283203125,675.71875,676.7444921875,678.6578515625,681.551171875,683.2197265625,686.591796875,688.430078125,690.0283203125,691.659375,693.6681640625001,696.1943359375,701.723828125,707.68671875,714.3705078124999,741.9353203125002,793.572265625,7312.057388721691,7306.158203125,7122.02734375,7126.7047109375,7175.2312890625,7260.9619140625,7273.336328124999,7288.89453125,7300.5244140625,7306.158203125,7312.843945312499,7318.8728515625,7326.4560546875,7339.03125,7349.0171875,7417.712539062502,8852.62571093753,13363.2587890625,7026.63060943684,7022.3828125,6847.4365234375,6853.974890625,6890.6866015625,6980.6166015625,6992.06328125,7007.5283203125,7016.672070312499,7022.3828125,7027.140820312499,7032.340234375,7038.830664062501,7047.03984375,7053.730078125001,7110.143671875,8527.843328125025,13054.9609375,285.4267792848505,280.2255859375,267.248046875,268.1782265625,269.93062499999996,271.9138671875,272.93828125,274.7734375,277.0255859375,280.2255859375,285.18203125,290.66015625,299.10234375,306.2125,309.8927734375,319.8368359375,332.38935156250005,417.9150390625,62,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 0, 0, 0, 0, 20, 0, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 0, 61, 0, 0, 0, 0, 0]"
23,15.6539284094657,15.572265625,14.322265625,14.365398437500001,14.605234375,14.8591796875,15.0078125,15.2666015625,15.4599609375,15.572265625,15.70703125,15.8466796875,16.0087890625,16.2810546875,16.630664062500003,17.692968750000016,22.762414062500042,26.0546875,9.92803584680079,9.830078125,8.7080078125,8.7763203125,9.0125,9.2,9.3302734375,9.544921875,9.7080078125,9.830078125,9.9541015625,10.075390625,10.234375,10.47734375,10.679296875,11.868554687500021,20.927210937500014,22.4443359375,4901.520231248625,4893.0517578125,4839.2509765625,4842.903546875,4852.3384765625,4863.07109375,4870.119140625,4880.9169921875,4888.947265625,4893.0517578125,4897.226953125,4901.863671874999,4906.853906249999,4916.371484375,4924.3181640625,4946.6885546875,7255.647367187579,10607.0341796875,1981.0891136900836,1980.732421875,1916.142578125,1918.3882578125,1932.0147265625,1948.5783203125002,1960.6083984375,1972.9892578125,1977.7087890624998,1980.732421875,1983.4562500000002,1987.1666015625,1991.0724609375,1998.8611328124998,2005.0345703125001,2017.1155859375003,2033.7414140625,3347.447265625,75.57386316787598,75.1123046875,71.4638671875,71.6687890625,72.20453125,73.0244140625,73.398046875,74.2216796875,74.7646484375,75.1123046875,75.5240234375,75.96171875,76.46328125000001,77.5955078125,79.671484375,86.21230468750002,97.44265625000027,116.2626953125,737.397325232245,735.234375,721.853515625,723.1210781249999,725.2988671875,727.7359375,729.1365234375,731.8359375,733.93046875,735.234375,736.940234375,739.3009765625,742.3529296875,749.9248046875,753.9128906249999,761.4727343750001,817.0202265625019,859.751953125,8034.366325170405,8020.5009765625,7922.005859375,7923.882671875001,7941.4030078125,7967.09921875,7985.108984375,8003.0234375,8014.344921875,8020.5009765625,8027.3884765625,8036.99375,8049.5765625,8074.5072265625,8096.86953125,8147.60109375,10463.60598437508,15289.48046875,7721.162497595097,7712.36328125,7615.7939453125,7619.6672265625,7633.839960937499,7661.3009765625,7678.11328125,7695.3486328125,7706.81640625,7712.36328125,7717.9056640625,7724.3146484375,7732.1552734375,7745.1056640625,7755.262304687501,7806.392109375001,10139.01411718758,14958.330078125,313.20382757530786,304.6064453125,295.51171875,296.4171328125,298.16984375,299.5416015625,300.4150390625,302.2236328125,303.587109375,304.6064453125,306.20546875,309.092578125,313.9427734375,346.5201171875,375.73789062500003,386.9642187500001,402.61264062500015,412.99609375,62,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 59, 60, 61, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0060963541666668,1.0078125,0.806640625,0.84081640625,0.8671777343749999,0.9033203125,0.9248046875,0.9619140625,0.990234375,1.0078125,1.0244140625,1.04296875,1.0595703125,1.0830078125,1.0986328125,1.1318359375,1.2343769531250004,1.921875,0.5166022135416667,0.529296875,0.314453125,0.34569335937499995,0.365224609375,0.3876953125,0.4072265625,0.466552734375,0.50390625,0.529296875,0.548828125,0.5634765625,0.5791015625,0.59375,0.6064453125,0.6250195312499995,0.6670136718750044,4.9130859375,88.21882584635416,89.3017578125,59.28515625,59.973408203125,63.94859375,69.80107421874999,73.773828125,81.65966796875,85.9955078125,89.3017578125,92.50234375,94.8912109375,96.4015625,98.73349609375,100.40771484375,105.97197265624999,130.96305468750163,459.4091796875,63.745271484375,66.02490234375,48.1220703125,48.249986328125,48.912841796875,50.434326171875,51.57783203125,58.81591796875,60.46484375,66.02490234375,68.363671875,69.47138671875,70.6626953125,72.17333984375,73.00620117187499,74.78651367187499,89.58681250000038,126.1650390625,3.786388671875,3.8037109375,3.19140625,3.207998046875,3.2958886718750002,3.412109375,3.4873046875,3.61328125,3.7099609375,3.8037109375,3.8681640625,3.9228515625,3.9794921875,4.0517578125,4.103515625,4.2265820312499995,4.523645507812542,15.81640625,8.326526692708333,8.2939453125,7.365234375,7.391599609375,7.529248046875,7.7119140625,7.8134765625,8.0087890625,8.1865234375,8.2939453125,8.4111328125,8.51884765625,8.67890625,8.84375,8.960107421874998,9.172880859374999,10.321713867187587,43.7705078125,176.891916015625,177.70703125,132.1318359375,134.67441308593752,138.62923828125,148.200244140625,154.29462890625,162.074462890625,170.91328125,177.70703125,185.61015625,189.451171875,193.1275390625,196.76728515624998,199.24853515625,205.30101562499993,253.90944921877016,556.7763671875,165.59971126302082,166.54931640625,121.6533203125,124.26493847656249,127.922568359375,137.26005859375,143.5357421875,151.427001953125,159.8640625,166.54931640625,174.0591796875,178.03525390624998,181.3439453125,184.65078125,187.06391601562498,193.39958007812498,237.26332324220573,545.0283203125,11.292204752604167,11.00927734375,9.9716796875,10.0937412109375,10.1796875,10.2783203125,10.337890625,10.49951171875,10.745703125,11.00927734375,11.164453125,11.370703124999999,11.6181640625,11.99140625,14.788134765625,16.354658203125,19.39195019531257,26.0439453125,0,"[0, 0, 0]"
5,2.034010034594865,2.0322265625,1.84765625,1.858388671875,1.89744140625,1.935546875,1.95703125,1.9931640625,2.0166015625,2.0322265625,2.0478515625,2.0625,2.0810546875,2.107421875,2.13291015625,2.19240234375,2.358619140625045,4.544921875,1.1126156635545181,1.1142578125,0.9208984375,0.971671875,1.0078125,1.0400390625,1.059375,1.0859375,1.1044921875,1.1142578125,1.1240234375,1.1337890625,1.146484375,1.162109375,1.17578125,1.2119140625,1.286220703125018,1.388671875,197.7832806247916,197.5478515625,178.0556640625,178.440875,181.45619140624999,185.68984375000002,188.2591796875,192.38916015625,196.0771484375,197.5478515625,199.0091796875,200.5158203125,202.258984375,206.268359375,210.16220703125,218.0444140625,322.6600136718895,629.5732421875,143.62528655385128,143.98046875,122.744140625,125.604580078125,131.91919921875,135.0068359375,139.5296875,141.92578125,143.24785156250002,143.98046875,144.64453125,145.307421875,146.10390625,147.45625,148.63544921875,153.61703125,179.45452539062947,218.7783203125,8.28361048734995,8.279296875,7.6474609375,7.729408203125,7.85546875,7.9853515625,8.061328125,8.17529296875,8.244140625,8.279296875,8.314453125,8.3583984375,8.4033203125,8.4775390625,8.5419921875,8.8087890625,9.601130859375111,15.7587890625,17.580795812145716,17.53125,16.3798828125,16.520482421875002,16.77927734375,16.99306640625,17.107421875,17.30419921875,17.4443359375,17.53125,17.6103515625,17.705078125,17.830078125,17.993359375,18.14453125,18.85708984375,22.51783007812505,83.318359375,403.5422917665263,403.4091796875,365.044921875,372.66672265625,377.12189453125,384.0341796875,388.183203125,395.78515625,400.8177734375,403.4091796875,405.52109375,407.792578125,410.9544921875,416.5568359375,422.0283203125,439.60648437500004,600.4545605468815,840.0361328125,370.41959917628793,370.7265625,334.1328125,341.90783203125,346.24587890625,352.23476562499997,356.44472656249997,363.44140625,368.293359375,370.7265625,372.71875,374.7541015625,377.0,381.41660156250003,385.466796875,400.83904296875,503.661226562532,807.72265625,33.122692590238415,32.0791015625,30.064453125,30.191357421874997,30.410058593749998,30.8943359375,31.2099609375,31.6689453125,31.927734375,32.0791015625,32.2283203125,32.394140625000006,32.6205078125,33.42597656250001,44.65673828125,48.13287109375,52.413037109375985,224.4013671875,0,"[0, 0, 0, 0, 0]"
7,3.078535348187055,3.0380859375,2.828125,2.855322265625,2.8974609375,2.9384765625,2.958984375,2.9970703125,3.0224609375,3.0380859375,3.0556640625,3.0771484375,3.10546875,3.1484375,3.19482421875,3.31982421875,8.956787109375059,14.65625,1.717123829845815,1.708984375,1.5283203125,1.556494140625,1.587890625,1.63134765625,1.6533203125,1.6806640625,1.6982421875,1.708984375,1.720703125,1.7314453125,1.74609375,1.7666015625,1.7841796875,1.826171875,6.59755859375001,7.7998046875,304.355019021624,302.5927734375,284.2783203125,285.068115234375,288.19482421875,292.03564453125,293.921875,297.23046875,300.078125,302.5927734375,304.8310546875,307.08984375,309.48046875,313.6064453125,317.69287109375,328.17919921875,680.3792968750001,1689.7578125,220.4460603926635,219.5693359375,198.509765625,203.31494140625,205.85888671875,211.576171875,215.5947265625,217.6455078125,218.849609375,219.5693359375,220.51953125,221.98046875,224.017578125,225.912109375,227.67919921875,238.4248046875,322.8776367187561,453.3837890625,12.707191418163335,12.4814453125,11.7060546875,11.85205078125,12.02587890625,12.189453125,12.2724609375,12.3759765625,12.4384765625,12.4814453125,12.5263671875,12.5810546875,12.6591796875,12.814453125,13.10107421875,18.58740234375,23.777783203125075,29.318359375,27.631489127096746,27.228515625,25.8837890625,26.102343750000003,26.35205078125,26.66845703125,26.8076171875,27.02001953125,27.1552734375,27.228515625,27.314453125,27.41015625,27.556640625,27.9580078125,32.59814453125,34.0341796875,38.59008789062519,68.947265625,625.1105266223315,622.3125,579.732421875,586.9765136718751,594.9189453125,604.90673828125,609.49609375,616.17529296875,619.9560546875,622.3125,624.84375,628.068359375,632.1357421875,638.7294921875,645.91015625,673.7294921875,1007.3900390625,2330.80078125,569.9354191375804,567.9921875,529.0498046875,535.492822265625,542.4462890625,551.72021484375,556.091796875,561.93212890625,565.9794921875,567.9921875,570.27734375,572.6455078125,575.8203125,580.97265625,586.27490234375,610.25634765625,953.564013671875,2248.6796875,55.17510748475093,53.140625,50.6826171875,51.040869140625,51.44482421875,52.087890625,52.373046875,52.72412109375,52.9775390625,53.140625,53.3134765625,53.615234375,56.650390625,59.501953125,70.15185546875,75.3369140625,89.25771484375258,191.1015625,48,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 0]"
9,4.064509458882127,4.0556640625,3.8681640625,3.882802734375,3.93064453125,3.9638671875,3.984375,4.01513671875,4.0390625,4.0556640625,4.0712890625,4.08984375,4.115234375,4.150390625,4.1865234375,4.260781250000001,4.596224609375106,8.388671875,2.2248334080110035,2.22265625,2.0654296875,2.095685546875,2.1240234375,2.154296875,2.169921875,2.193359375,2.2109375,2.22265625,2.232421875,2.2451171875,2.259765625,2.2802734375,2.302734375,2.35453125,2.579337890625048,2.8759765625,404.83118819554437,403.81640625,380.251953125,383.54073828125,388.55833984375,393.31474609375,395.658203125,399.56591796875,402.17578125,403.81640625,405.478515625,407.6373046875,410.2697265625,414.5818359375,418.06962890625,430.55097656249995,520.7313300781301,556.2294921875,293.75524067918474,293.37890625,272.5048828125,275.203033203125,283.33240234375,288.97265625,290.290234375,291.70556640625,292.753125,293.37890625,293.9599609375,294.66015625,295.463671875,296.7048828125,298.61855468749997,309.37300781249996,404.78346093750224,437.4326171875,16.755027066313772,16.70703125,16.056640625,16.205931640625,16.310546875,16.40322265625,16.4658203125,16.5771484375,16.6533203125,16.70703125,16.759765625,16.822265625,16.9091796875,17.0478515625,17.1748046875,17.748359375,21.413804687500146,24.6982421875,36.39391874114288,36.3125,35.1708984375,35.377775390625004,35.56341796875,35.76357421875,35.897265625,36.095703125,36.2275390625,36.3125,36.40234375,36.50546875,36.64453125,36.851757812500004,37.0939453125,38.162421875,43.21301367187542,57.3173828125,834.8503303184394,832.1572265625,792.2001953125,803.5624140625,811.9256054687501,817.776953125,820.9087890625,826.28857421875,829.7333984375,832.1572265625,834.9853515625,838.0494140625,842.1525390625,850.5210937500001,857.66123046875,882.0794921875,1101.8242343750064,1138.5888671875,758.0247175490789,756.4599609375,718.5390625,729.522353515625,737.08810546875,743.3521484375001,746.34140625,751.087890625,754.34296875,756.4599609375,758.654296875,761.2417968750001,764.4437499999999,769.1062499999999,774.87412109375,796.25560546875,1012.4211503906304,1049.90625,76.82561276936062,74.541015625,72.3662109375,72.720634765625,73.0029296875,73.38212890625,73.64140625,74.06005859375,74.3486328125,74.541015625,74.7724609375,75.2111328125,77.9669921875,79.68359375,95.87187499999999,99.7334765625,109.39643554689528,327.6416015625,50,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49]"
11,5.059803269214456,5.0498046875,4.8056640625,4.84657421875,4.88671875,4.9287109375,4.9541015625,4.9951171875,5.02734375,5.0498046875,5.0703125,5.0927734375,5.1240234375,5.173828125,5.22138671875,5.3467578125,5.809781250000002,6.67578125,2.800408452981846,2.794921875,2.650390625,2.668892578125,2.69921875,2.7265625,2.7421875,2.767578125,2.783203125,2.794921875,2.806640625,2.8193359375,2.8357421875,2.8603515625,2.88349609375,2.95576171875,3.337144531250071,4.216796875,511.16167427945794,509.21484375,489.041015625,490.299646484375,494.29828125000006,498.7875,500.7662109375,504.5380859375,507.4654296875,509.21484375,511.237109375,513.6857421875,517.2849609375,522.7111328125,527.95625,547.0483398437499,644.2924628906273,681.1279296875,367.7696538587971,366.6669921875,346.0771484375,352.140037109375,359.91875,362.5865234375,363.51875,364.970703125,366.0330078125,366.6669921875,367.353125,368.1572265625,369.3376953125,371.5986328125,374.475390625,387.27958984375,529.7471777343779,639.3291015625,20.928548232312522,20.837890625,20.0888671875,20.169580078125,20.334355468749997,20.48076171875,20.5400390625,20.66748046875,20.763671875,20.837890625,20.916015625,21.009960937499997,21.1259765625,21.34609375,21.60712890625,22.517773437499997,25.46807421875016,39.7568359375,45.672499642114865,45.548828125,44.130859375,44.34565625,44.688925781250006,44.9130859375,45.0357421875,45.2646484375,45.443359375,45.548828125,45.6650390625,45.7982421875,45.9697265625,46.269921875,46.64228515625,48.369355468749994,54.348101562500304,92.837890625,1051.61610688571,1048.1923828125,1010.9365234375,1012.724228515625,1026.0653125000001,1032.08740234375,1035.0400390625,1040.83544921875,1045.6197265625,1048.1923828125,1051.11171875,1055.23203125,1060.7294921875,1067.99609375,1075.44755859375,1119.44302734375,1376.2646445312548,1593.2216796875,953.3925877348787,950.7705078125,913.4013671875,917.009810546875,930.27927734375,936.75634765625,939.416796875,944.1748046875,948.173046875,950.7705078125,953.1529296875,956.2435546875,960.569140625,967.67578125,973.963671875,1010.5669335937498,1261.5603613281305,1463.9443359375,98.22351915083135,95.43359375,93.27734375,93.41290234375,93.68208984374999,94.02890625,94.232421875,94.6376953125,95.0365234375,95.43359375,96.5259765625,98.87128906250001,100.2818359375,104.4373046875,112.72978515625,117.2542578125,136.72841992191567,338.5830078125,52,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 0]"
13,6.0500450160174815,6.0234375,5.7431640625,5.7644873046875,5.826171875,5.881103515625,5.9111328125,5.964111328125,6.001953125,6.0234375,6.0498046875,6.0771484375,6.1142578125,6.166015625,6.21435546875,6.412597656250002,12.055200195312544,12.4560546875,3.4846962114943993,3.4599609375,3.30078125,3.3173291015625,3.3427734375,3.373046875,3.390625,3.422119140625,3.4453125,3.4599609375,3.4755859375,3.4931640625,3.515625,3.5517578125,3.594482421875,3.723193359375,9.775322265625036,10.2001953125,617.1865284098142,615.06005859375,591.80078125,593.8399023437499,596.67265625,599.965087890625,602.8408203125,608.027099609375,612.244140625,615.06005859375,618.2060546875,621.333984375,625.396484375,632.89892578125,639.08544921875,663.5531250000008,809.7655322265631,862.55859375,446.452609536766,444.93798828125,428.1923828125,435.0985400390625,436.84101562499995,438.699951171875,439.986328125,441.91162109375,443.6357421875,444.93798828125,446.1611328125,447.46337890625,449.1533203125,452.54638671875,457.310791015625,473.58144531250014,648.6421240234444,727.240234375,25.373052510289376,25.16455078125,24.3515625,24.436416015625,24.591796875,24.728759765625,24.80908203125,24.949462890625,25.0703125,25.16455078125,25.26953125,25.38232421875,25.5634765625,25.83837890625,26.142333984375,31.34306640625001,36.86801757812593,41.056640625,55.600976429904954,55.232421875,53.7939453125,53.978222656250004,54.26640625,54.515869140625,54.658203125,54.908203125,55.09765625,55.232421875,55.361328125,55.54150390625,55.79296875,56.33740234375,57.743896484375,62.66577148437502,68.32488769531281,103.271484375,1274.8918869733325,1270.7607421875,1241.4345703125,1242.811357421875,1245.985009765625,1250.923583984375,1254.53857421875,1261.69921875,1267.1787109375,1270.7607421875,1273.9794921875,1278.98095703125,1284.33984375,1294.5751953125,1306.630615234375,1354.4319824218765,1702.9785693359463,2270.33984375,1154.1479081142863,1150.28466796875,1124.0517578125,1126.0209228515625,1129.4138671875,1133.517333984375,1136.3779296875,1142.616455078125,1147.1611328125,1150.28466796875,1153.73828125,1157.4541015625,1162.9013671875,1172.48095703125,1180.608154296875,1226.6654296875001,1542.271147460953,1726.3486328125,120.74397885904617,117.951171875,114.025390625,114.2652490234375,114.590966796875,115.052001953125,115.28173828125,115.8740234375,116.62109375,117.951171875,120.2734375,121.8115234375,125.5947265625,130.083984375,132.0576171875,138.00385742187507,165.53582031251887,543.9912109375,53,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 0, 0, 51, 52, 0]"
15,7.147577603434645,7.126953125,6.86328125,6.8727441406250005,6.921337890625,6.97265625,7.00439453125,7.0576171875,7.0986328125,7.126953125,7.1552734375,7.1875,7.2314453125,7.296875,7.365966796875,7.5556640625,8.616757812500069,11.9052734375,4.039863034192726,4.02734375,3.8427734375,3.8579443359375,3.892041015625,3.9296875,3.94921875,3.9853515625,4.0107421875,4.02734375,4.0458984375,4.0654296875,4.0888671875,4.1279296875,4.169677734375,4.31552734375,4.894165039062553,8.2666015625,716.4700590604137,714.21337890625,689.4951171875,690.9307763671875,695.825732421875,700.220947265625,702.71875,708.05126953125,711.4560546875,714.21337890625,717.037109375,720.1376953125,724.25,730.794921875,737.352783203125,765.3858886718751,884.6435693359435,1038.2607421875,519.799690080376,517.89013671875,504.2919921875,506.92756835937496,510.056591796875,512.198974609375,513.38916015625,515.4296875,516.9462890625,517.89013671875,518.994140625,520.1513671875,521.828125,525.052734375,529.654541015625,555.85390625,725.8068017578149,901.4677734375,29.60980563455288,29.5048828125,28.63671875,28.73083984375,28.82509765625,28.988525390625,29.0908203125,29.26953125,29.408203125,29.5048828125,29.6103515625,29.72705078125,29.869140625,30.10791015625,30.360107421875,31.652441406250013,35.86937988281264,59.123046875,64.91963501405482,64.69677734375,63.03515625,63.084189453125006,63.448291015625,63.763671875,63.94921875,64.267578125,64.521484375,64.69677734375,64.8642578125,65.07421875,65.345703125,65.81005859375,66.42529296875,69.98339843750003,78.41564453125004,140.11328125,1484.8976856909917,1479.50146484375,1444.84765625,1447.8079345703125,1451.6333496093748,1457.827880859375,1462.12646484375,1469.501220703125,1475.291015625,1479.50146484375,1484.11328125,1489.24755859375,1496.443359375,1507.23583984375,1520.065673828125,1593.3156250000002,1921.0833837890657,2347.8974609375,1341.9866304270247,1337.38037109375,1307.6435546875,1309.9299609375,1313.7737304687498,1319.404296875,1322.99951171875,1329.52734375,1334.2744140625,1337.38037109375,1340.87890625,1345.419921875,1350.5908203125,1360.498046875,1370.63525390625,1428.0045898437502,1742.0475488281277,2153.607421875,142.91105526396697,138.7451171875,135.046875,135.648505859375,136.118603515625,136.591796875,136.8916015625,137.47314453125,138.138671875,138.7451171875,140.30859375,144.31982421874997,147.54296875,152.83251953125,161.19775390625,168.98500976562502,211.39329589844652,504.8408203125,153,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 0, 0, 0, 0, 48, 49, 0, 50, 0, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 0, 0, 0]"
17,8.437441282634493,8.4091796875,8.03125,8.0425654296875,8.116630859375,8.2021484375,8.24443359375,8.3203125,8.3740234375,8.4091796875,8.4443359375,8.484375,8.5400390625,8.62861328125,8.716796875,9.065976562500001,10.459297851562507,16.068359375,4.663218824169304,4.6376953125,4.3798828125,4.4266044921875,4.465263671875,4.5107421875,4.537109375,4.58203125,4.6162109375,4.6376953125,4.6611328125,4.6875,4.7236328125,4.800488281250001,4.8818359375,5.111044921875001,6.168769531250039,8.9501953125,828.2387324465981,825.22412109375,793.4873046875,796.1933544921875,802.016337890625,807.366796875,810.7349609375,817.146728515625,822.2162109375,825.22412109375,828.55859375,832.9962890625001,837.4478515625001,845.487109375,853.6434570312499,888.7039062500004,1070.4323603515631,1126.685546875,599.4191558022371,596.39013671875,574.021484375,578.9995732421875,588.304990234375,590.750830078125,592.0576171875,593.964599609375,595.3869140625,596.39013671875,597.56484375,598.8908203125,600.770703125,604.56875,610.423095703125,648.4470312500002,894.0437900390716,1339.5576171875,34.53315264866825,34.439453125,33.2099609375,33.298901367187504,33.47044921875,33.70830078125,33.8404296875,34.109375,34.315625000000004,34.439453125,34.5556640625,34.68955078125,34.862109375,35.1603515625,35.510595703125,37.452841796875,41.82163281250003,61.5,74.49903682917986,74.2548828125,72.1982421875,72.335744140625,72.669228515625,73.129052734375,73.369140625,73.765625,74.063671875,74.2548828125,74.4580078125,74.6767578125,74.9740234375,75.5037109375,76.239208984375,79.98351562500005,91.14801953125009,155.234375,1715.5783966107376,1707.640625,1655.3525390625,1665.9158671875,1676.753671875,1683.53935546875,1688.0896484375,1696.007568359375,1703.0771484375,1707.640625,1712.9994140625,1719.79951171875,1727.765234375,1741.430078125,1761.144189453125,1853.7810644531255,2257.209045898466,2564.9990234375,1549.7907378334871,1543.16162109375,1497.06640625,1505.5214404296873,1515.9212499999999,1522.64072265625,1526.20234375,1533.638427734375,1539.628125,1543.16162109375,1547.4624999999999,1552.49755859375,1559.1119140625,1570.0978515625002,1586.2230468750001,1660.2917187500009,2065.400669921903,2348.41015625,165.78765877725036,161.1201171875,157.443359375,157.509515625,157.889794921875,158.50029296875002,158.86064453125002,159.592529296875,160.32441406249998,161.1201171875,162.71542968749998,165.04091796875,168.91796875,181.173046875,191.81074218749998,198.24409179687507,228.82029687500602,484.5537109375,155,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 0, 0, 0, 51, 52, 0, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 0, 0, 0]"
19,9.235595537155847,9.162109375,7.01171875,8.782508789062499,8.8837890625,8.962939453125,9.0029296875,9.072265625,9.12734375,9.162109375,9.1982421875,9.2373046875,9.2890625,9.3935546875,9.523193359375,10.81021484375001,15.379177734375046,21.716796875,5.164056525110469,5.1123046875,3.9921875,4.8882109375,4.937900390625,4.9833984375,5.01171875,5.056640625,5.0908203125,5.1123046875,5.1376953125,5.1708984375,5.212890625,5.3076171875,5.4285644531249995,5.913212890625001,11.142140625000025,11.8359375,947.041993183315,942.23828125,730.4892578125,912.3953574218749,918.362255859375,924.6455078125,927.5686523437499,933.90185546875,938.685546875,942.23828125,945.8023437500001,949.691796875,954.4679687500001,964.0232421875,974.178759765625,1033.5888671875,1260.0004443359728,2881.6845703125,679.0738921227056,674.552734375,520.833984375,650.41734765625,665.113505859375,667.389697265625,668.67509765625,671.294921875,673.325390625,674.552734375,675.9814453125,677.809375,680.35,685.68330078125,699.0862304687499,770.5795605468753,1054.436332031258,1221.8427734375,38.715242739845344,38.494140625,29.69140625,37.230782226562496,37.53169921875,37.79599609375,37.9345703125,38.185791015625,38.3798828125,38.494140625,38.6328125,38.78974609375,39.00390625,39.38955078125,39.961669921875,43.45458984375001,60.86678320312532,79.7265625,84.02770456694,83.62451171875,64.603515625,81.5872822265625,82.04945312500001,82.39389648437499,82.626953125,83.05322265625,83.388671875,83.62451171875,83.8755859375,84.166015625,84.51953125,85.171484375,86.641357421875,92.48596679687503,107.70186816406301,142.2392578125,1951.6941699683464,1940.41943359375,1513.400390625,1896.1118095703125,1905.4973046875002,1913.2970703125,1918.21806640625,1927.780029296875,1935.615234375,1940.41943359375,1946.04609375,1952.7565429687502,1962.5556640625,1979.39716796875,2007.2440429687501,2160.5835449218753,2711.749381835968,4566.3330078125,1763.2584846750722,1753.10888671875,1356.626953125,1710.5877460937502,1723.1277734374999,1730.63076171875,1734.8674804687498,1742.5234375,1748.8662109375,1753.10888671875,1758.1080078125,1763.01953125,1770.322265625,1784.32294921875,1808.869140625,1941.307861328125,2472.719952148467,4326.9365234375,188.43568529327413,184.845703125,144.7197265625,177.6500908203125,178.781494140625,179.83427734375,180.46005859375,181.623291015625,183.07851562500002,184.845703125,186.213671875,188.03593750000002,194.8115234375,200.4080078125,215.5259765625,223.31076171875003,245.57950976562802,298.685546875,8,"[0, 0, 0, 0, 0, 0, 0, 0, 49, 50, 0, 0, 51, 52, 53, 0, 0, 54, 55, 56, 0]"
21,10.336811808239634,10.2529296875,9.7880859375,9.8537890625,9.935009765625,10.03125,10.07421875,10.1513671875,10.212890625,10.2529296875,10.298828125,10.353515625,10.42578125,10.5615234375,10.74951171875,11.950244140625003,16.33145019531253,17.615234375,6.022054665539353,5.9677734375,5.6044921875,5.6374462890625,5.714306640625001,5.7841796875,5.818359375,5.8837890625,5.9345703125,5.9677734375,6.0009765625,6.044921875,6.103515625,6.2099609375,6.3193359375,6.9466796875000085,11.856870117187533,12.4140625,1069.2149168377766,1064.5859375,1019.1376953125,1024.4555859375,1032.6931640625,1039.67138671875,1044.53369140625,1053.521484375,1060.5166015625,1064.5859375,1068.958984375,1073.68896484375,1079.6884765625,1089.69482421875,1107.140625,1191.129248046876,1429.286645507818,1693.5263671875,763.9703750878426,758.13232421875,739.4169921875,742.9857568359375,745.930615234375,748.769287109375,750.56884765625,753.60986328125,756.078125,758.13232421875,760.4716796875,763.21875,766.75,773.6796875,788.507080078125,875.2076660156265,1164.2440039062506,1360.501953125,43.82540668372277,43.44287109375,41.9208984375,42.03900390625,42.364501953125,42.649658203125,42.7861328125,43.068603515625,43.2939453125,43.44287109375,43.5927734375,43.80859375,44.0703125,44.67041015625,46.40673828125,50.89780273437501,58.71820800781253,97.9453125,95.6104960223779,94.875,92.400390625,92.6058642578125,92.962255859375,93.36865234375,93.6767578125,94.2236328125,94.6552734375,94.875,95.1923828125,95.58935546875,96.14453125,97.91943359375,101.029052734375,105.49165039062501,116.59206054687505,266.8134765625,2201.093824460317,2188.61474609375,2129.31640625,2132.8593017578123,2141.025146484375,2152.775146484375,2159.4814453125,2172.401123046875,2181.4892578125,2188.61474609375,2195.3603515625,2202.423828125,2214.7333984375,2237.4287109375,2277.43017578125,2468.925878906252,3014.3045996093756,3709.2626953125,1988.9800611054989,1977.91943359375,1925.650390625,1931.144755859375,1937.84248046875,1947.114013671875,1952.91015625,1964.393310546875,1972.8544921875,1977.91943359375,1983.6240234375,1990.0888671875,1998.318359375,2015.3896484375,2056.4921875,2234.4114746093815,2747.969560546878,3442.8505859375,212.11376335481816,206.36279296875,198.765625,199.1755419921875,200.3560546875,201.572265625,202.0771484375,203.32177734375,204.6455078125,206.36279296875,209.271484375,214.60302734375,219.314453125,226.630859375,246.3037109375,255.68574218750004,317.0405029296894,351.294921875,153,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 0, 0, 148, 149, 150, 0, 0, 151, 152, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,11.655772378411092,11.5556640625,11.13671875,11.161480468750002,11.227919921875,11.3095703125,11.36123046875,11.443359375,11.5107421875,11.5556640625,11.605859375,11.66923828125,11.7482421875,11.8798828125,12.101708984375,13.811982421875005,18.093493164062508,20.66015625,6.745622317891725,6.6640625,6.3212890625,6.3504951171875,6.408583984374999,6.4697265625,6.5087890625,6.576171875,6.6279296875,6.6640625,6.7060546875,6.7646484375,6.845703125,6.99423828125,7.1640625,7.8544921875,13.682508789062524,14.4755859375,1203.074004525198,1197.44384765625,1155.04296875,1158.1600185546874,1165.711005859375,1174.4659667968751,1179.0881835937498,1187.9560546875,1193.8671875,1197.44384765625,1201.0431640625,1205.4974609375,1211.8279296875,1224.5547851562499,1250.483447265625,1324.0251953125005,1587.264007812509,1670.0625,850.5575711102553,844.42626953125,824.5625,827.6271416015625,830.118564453125,832.71767578125,834.7854492187499,839.108642578125,842.33515625,844.42626953125,846.41796875,848.7916992187501,852.7513671875,860.50810546875,879.4566406249999,985.7963085937506,1340.597195312507,1417.06640625,48.83283622634243,48.4951171875,46.509765625,46.881521484375,47.119521484375,47.457958984375004,47.6572265625,48.035888671875,48.319921875000006,48.4951171875,48.685937499999994,48.9111328125,49.251953125,49.91787109375,51.347070312499994,55.71530273437501,60.88248730468807,78.6015625,104.82710579885564,104.07763671875,101.4365234375,101.7170537109375,102.06657226562501,102.500927734375,102.7705078125,103.3369140625,103.78671875,104.07763671875,104.38554687499999,104.76650390625,105.31464843750001,107.77734375,110.527734375,117.07284179687505,131.27929101562518,178.189453125,2462.2574449136223,2446.162109375,2385.927734375,2388.202205078125,2402.58326171875,2412.3698242187497,2418.7669921875,2430.913330078125,2440.044921875,2446.162109375,2453.4076171875,2462.42822265625,2475.111328125,2500.97353515625,2559.53759765625,2765.0722363281247,3408.58225976563,3655.498046875,2225.6929123569544,2212.18896484375,2157.8232421875,2160.6246748046874,2174.0613671875,2183.8163085937504,2188.88232421875,2199.525390625,2207.437890625,2212.18896484375,2217.857421875,2224.275,2233.6998046875,2252.7623046875,2311.0350097656246,2500.086601562502,3117.4823671875083,3369.7626953125,236.56453255666813,230.12255859375,222.8515625,223.24544238281248,223.953125,225.10581054687498,225.76455078125002,227.057373046875,228.530078125,230.12255859375,233.7275390625,237.92822265625,242.23515625,251.89921875,279.324755859375,288.943046875,303.5885195312545,316.240234375,159,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 0, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 0, 0, 0, 150, 151, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 152, 153, 154, 155, 156, 157, 158, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_50Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0678090613537845,1.0556640625,0.7958984375,0.818345703125,0.85154296875,0.89453125,0.9285156250000001,0.986328125,1.0283203125,1.0556640625,1.0859375,1.1123046875,1.146484375,1.1953125,1.2551757812499997,1.49517578125,1.907820312500121,4.4521484375,0.5522605842572524,0.5634765625,0.3427734375,0.36425,0.3955078125,0.42578125,0.4443359375,0.5166015625,0.5490234375,0.5634765625,0.57421875,0.583984375,0.5960937500000001,0.611328125,0.6329101562499999,0.83599609375,0.9729628906250625,1.55859375,328.4251755793598,327.4404296875,299.326171875,301.89696875000004,304.8229296875,310.58466796875,313.4482421875,318.1103515625,322.181640625,327.4404296875,331.50117187499995,334.7427734375,337.7970703125,341.372265625,344.16806640625,356.7187890625,490.8098085937839,1984.7392578125,95.08429860734829,96.978515625,74.49609375,74.92073828125001,76.26234375,84.50820312500001,85.87871093749999,88.2001953125,91.145703125,96.978515625,98.48789062499999,100.352734375,101.61542968750001,103.1740234375,104.38330078125,115.94603515625,150.85380664062922,499.9658203125,4.827439875791931,4.853515625,3.91796875,3.9638203125,4.1103515625,4.3515625,4.4453125,4.5673828125,4.7255859375,4.853515625,4.94140625,5.0126953125,5.0869140625,5.185546875,5.2802734375,5.601777343749999,7.304755859375014,8.8896484375,57.6523782667139,57.541015625,54.333984375,54.548707031250004,54.79181640625,55.22158203125,55.57421875,56.5615234375,57.22890625,57.541015625,57.931445312499996,58.3388671875,58.8494140625,59.666210937500004,60.264355468750004,61.809726562499996,70.76267578125041,91.1318359375,500.5143420202568,499.6787109375,451.75,452.93108203125,461.90595703125,470.4169921875,473.9509765625,481.6015625,490.9560546875,499.6787109375,507.5150390625,512.7931640625,517.3998046875,523.7201171875,528.78828125,555.9239453125,693.5019667969098,2608.5869140625,487.60936197482494,486.6201171875,440.2119140625,441.07761914062496,449.64896484375004,458.26875,462.03593750000005,469.42529296875,478.36601562500005,486.6201171875,494.57968750000003,499.6822265625,504.2392578125,509.798046875,514.1005859375,540.53353515625,678.0845468750351,2588.2880859375,12.904980045431811,12.46484375,10.734375,10.793943359375,10.9580078125,11.190234375000001,11.3650390625,11.76611328125,12.204296874999999,12.46484375,12.694140625000001,12.939062499999999,13.241015625,13.936718750000004,18.282031249999996,20.6076953125,24.20519921875082,104.10546875,0,"[0, 0, 0]"
5,2.7002055712046764,2.6630859375,2.2890625,2.312109375,2.3916015625,2.46337890625,2.5078125,2.5771484375,2.6298828125,2.6630859375,2.7021484375,2.751953125,2.8232421875,2.9345703125,3.03564453125,3.25244140625,5.206640625000087,6.525390625,1.4448180966197899,1.408203125,1.056640625,1.093408203125,1.171875,1.2548828125,1.2880859375,1.34716796875,1.38671875,1.408203125,1.435546875,1.4677734375,1.544921875,1.6728515625,1.73486328125,1.9365234375,2.4160644531250677,4.791015625,772.6885371219502,768.7158203125,739.0546875,741.1846679687501,746.95849609375,752.5517578125,755.5458984375,761.39453125,766.0498046875,768.7158203125,771.2109375,774.208984375,777.19921875,782.3232421875,787.90966796875,814.62158203125,994.6682617187557,8796.896484375,262.8906815883387,263.5498046875,215.9169921875,217.136376953125,232.2802734375,243.61669921875,251.619140625,258.59521484375,261.80078125,263.5498046875,265.3251953125,266.8876953125,268.7119140625,271.796875,275.12939453125,294.4267578125,341.9405761718751,674.30859375,11.792638485894612,11.736328125,9.853515625,10.152783203124999,10.64697265625,11.0625,11.2373046875,11.4814453125,11.6298828125,11.736328125,11.8486328125,11.9775390625,12.1142578125,12.341796875,12.578125,13.7470703125,16.509863281250038,21.33984375,128.90433526241105,128.6787109375,120.1337890625,121.44951171875,122.8955078125,125.1689453125,126.40625,127.4892578125,128.255859375,128.6787109375,129.1171875,129.705078125,130.365234375,131.8798828125,133.7744140625,136.255859375,138.8693847656251,149.8798828125,1223.6667711289606,1219.63671875,1145.5634765625,1147.67607421875,1169.671875,1187.53369140625,1193.8955078125,1205.66357421875,1214.5,1219.63671875,1224.080078125,1228.7099609375,1234.2490234375,1244.3310546875,1257.9873046875,1304.2470703125,1473.3048828125081,9704.6982421875,1180.421216126419,1176.693359375,1106.451171875,1109.002001953125,1128.73486328125,1145.9111328125,1152.7041015625,1163.57958984375,1171.732421875,1176.693359375,1181.166015625,1185.591796875,1190.28125,1198.52734375,1208.8056640625,1255.5419921875,1423.6739257812587,9647.0595703125,43.24555500254151,41.806640625,37.5673828125,37.986181640625,38.982421875,40.0654296875,40.5224609375,41.115234375,41.544921875,41.806640625,42.0751953125,42.4091796875,42.94140625,44.92578125,60.65869140625,64.591796875,68.68984375000011,71.9208984375,48,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47]"
7,4.419257706603694,4.3779296875,3.689453125,3.772119140625,3.9541015625,4.0771484375,4.12890625,4.236328125,4.3193359375,4.3779296875,4.4404296875,4.5185546875,4.607421875,4.7373046875,4.8759765625,5.1630859375,7.394726562500026,10.3203125,2.4909088021009826,2.427734375,2.05078125,2.10537109375,2.1669921875,2.21484375,2.2490234375,2.3115234375,2.3720703125,2.427734375,2.490234375,2.5673828125,2.646484375,2.779296875,2.89111328125,3.21240234375,7.37333984375047,10.3759765625,1297.4432369323958,1294.9091796875,1146.9638671875,1252.70771484375,1268.3896484375,1277.45166015625,1281.884765625,1288.21240234375,1292.4111328125,1294.9091796875,1297.4658203125,1300.4482421875,1303.677734375,1307.61328125,1312.40771484375,1322.6298828125,1430.386230468775,6733.62109375,502.4803711268426,503.0966796875,433.0087890625,441.38837890625,457.93408203125,482.01708984375,495.4814453125,499.76513671875,501.9345703125,503.0966796875,504.4072265625,505.990234375,508.0732421875,510.787109375,513.15966796875,519.95849609375,537.0408203125,1634.1025390625,19.427300531069978,19.3349609375,17.47265625,17.86552734375,18.302734375,18.58740234375,18.744140625,19.0107421875,19.21875,19.3349609375,19.4677734375,19.61328125,19.78515625,20.078125,20.3505859375,22.537109375,26.276269531250154,38.8125,202.37903862038291,201.9619140625,171.0400390625,195.28603515625,197.19970703125,198.68798828125,199.3271484375,200.5576171875,201.4228515625,201.9619140625,202.5185546875,203.1552734375,204.1708984375,206.037109375,207.751953125,210.74951171875,215.42866210937507,295.1201171875,2104.3959734253217,2101.501953125,1867.02734375,2019.8123535156249,2043.6728515625,2073.75439453125,2083.1201171875,2092.11474609375,2097.91015625,2101.501953125,2105.1875,2109.01953125,2113.6103515625,2122.74609375,2131.39013671875,2151.6181640625,2257.627490234393,8800.8037109375,2028.640113719396,2026.431640625,1799.7353515625,1944.90361328125,1970.009765625,2000.607421875,2009.0986328125,2018.0146484375,2023.46484375,2026.431640625,2030.181640625,2033.392578125,2037.14453125,2042.4228515625,2048.65478515625,2069.12451171875,2183.084863281267,8709.2890625,75.75585970592596,73.216796875,67.2919921875,69.55971679687501,70.6611328125,71.42724609375,71.8212890625,72.431640625,72.927734375,73.216796875,73.57421875,74.0,75.0439453125,83.021484375,97.5498046875,102.7265625,107.43750000000006,175.0146484375,48,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 0, 0, 0, 0]"
9,5.74943718463789,5.71240234375,4.951171875,5.1097822265625,5.248505859375,5.3623046875,5.42353515625,5.544677734375,5.6416015625,5.71240234375,5.7802734375,5.85634765625,5.9599609375,6.11162109375,6.254785156250001,6.603408203125003,8.518058593750254,9.986328125,3.2702891791044775,3.2197265625,2.6884765625,2.7917333984374997,2.8676464843750002,2.9501953125,2.99609375,3.075927734375,3.150390625,3.2197265625,3.2892578125,3.36328125,3.4541015625,3.5966796875,3.7307128906250004,4.08208984375,6.227086914062509,7.3603515625,1750.7018410256953,1749.66552734375,1686.8359375,1695.87873046875,1716.8353417968751,1730.20205078125,1735.223828125,1741.9267578125,1746.7517578125,1749.66552734375,1752.6417968750002,1755.6814453125,1759.977734375,1765.40908203125,1770.2344238281248,1787.35166015625,1887.223085937519,3056.9658203125,706.5369073047405,707.07373046875,638.154296875,646.5701884765624,671.84396484375,696.691064453125,699.9029296875,703.308349609375,705.72265625,707.07373046875,708.534375,710.11416015625,711.908203125,714.30625,716.4265625,720.921611328125,740.9848144531295,1128.4404296875,26.42525056712178,26.31396484375,24.5400390625,24.75790234375,25.118564453125,25.458349609375,25.637402343749997,25.94677734375,26.1748046875,26.31396484375,26.455273437499997,26.615234375,26.828125,27.1640625,27.55078125,30.446855468750016,32.63265332031254,40.7236328125,273.3722034801136,272.89599609375,266.4921875,267.0035927734375,268.192197265625,269.34248046875,270.0619140625,271.32080078125,272.3083984375,272.89599609375,273.5521484375,274.39345703125,275.474609375,277.44111328125,279.098046875,281.60916015625,287.43774609375055,325.1044921875,2871.3590884577466,2868.46337890625,2766.388671875,2781.1847919921875,2813.2380859375,2842.92216796875,2848.904296875,2858.3447265625,2864.5828125000003,2868.46337890625,2873.497265625,2878.8346679687497,2885.39765625,2895.63388671875,2904.606640625,2924.68201171875,3035.606944335942,4670.8271484375,2766.0559287414135,2764.755859375,2664.9580078125,2676.3468076171876,2707.6882031249997,2740.591650390625,2746.62900390625,2755.5478515625,2761.2982421875,2764.755859375,2768.59375,2773.1705078125,2778.7009765625,2785.5314453125,2791.7896484375,2803.988935546875,2929.2062890625057,4561.1484375,105.30315971633311,102.08203125,98.3515625,98.867974609375,99.339208984375,100.06743164062499,100.483984375,101.15673828125,101.7107421875,102.08203125,102.489453125,103.0537109375,104.651171875,111.56337890625,136.5671875,142.75639648437505,147.72538574218817,201.5244140625,3,"[0, 0, 0, 0, 0, 0, 0, 48, 49, 50, 0]"
11,6.981299556902985,6.9345703125,6.189453125,6.2194609375,6.359833984374999,6.513037109375,6.59931640625,6.7373046875,6.8591796875,6.9345703125,7.0158203125,7.1064453125,7.2212890624999995,7.382421875,7.554541015625001,7.9375,10.393847656250363,16.884765625,4.12129714531038,4.07421875,3.3310546875,3.426447265625,3.548251953125,3.66279296875,3.72724609375,3.8671875,3.99296875,4.07421875,4.1513671875,4.25087890625,4.362890625,4.5166015625,4.661767578125,5.106796875000002,8.687841796876636,15.505859375,2212.988786094386,2211.50830078125,2076.625,2104.6316630859374,2129.7094238281247,2189.27021484375,2194.28056640625,2203.025390625,2208.19609375,2211.50830078125,2214.846484375,2218.62373046875,2222.9818359375,2228.62412109375,2234.6034179687504,2251.778857421875,2412.4258027343767,7202.9638671875,892.6476795708955,893.1884765625,812.86328125,818.099095703125,837.786982421875,878.932666015625,882.42666015625,887.841064453125,891.190234375,893.1884765625,895.27734375,897.2756835937499,899.4552734375,902.75751953125,905.296533203125,917.2379296875,970.4690000000002,1270.7421875,33.287598318775444,33.0546875,31.1015625,31.177630859375,31.540380859375,31.962890625,32.16572265625,32.578125,32.88046875,33.0546875,33.2619140625,33.49599609375,33.7935546875,34.2388671875,34.76396484375,39.73313476562507,45.91761621093855,57.7578125,342.30745950644507,341.115234375,332.873046875,333.1663369140625,335.25020507812496,336.73544921875,337.40888671875,338.957763671875,340.2458984375,341.115234375,342.14453125,343.56962890625,345.6435546875,349.27294921875,351.65190429687505,357.59929687500005,366.97764355468803,385.0166015625,3628.725655833934,3626.3994140625,3495.3310546875,3514.2495078125003,3543.5965039062503,3595.95927734375,3604.84267578125,3615.418701171875,3622.1236328124996,3626.3994140625,3631.1587890624996,3636.1609375000003,3641.292578125,3650.5487304687504,3658.17353515625,3678.534062500001,3888.5630332031296,9074.3271484375,3492.3341201927155,3490.7763671875,3366.0439453125,3381.5751601562497,3405.493603515625,3463.321728515625,3471.3363281250004,3480.646240234375,3487.12421875,3490.7763671875,3494.56875,3498.8955078125,3503.7417968749996,3510.4445312499997,3517.106689453125,3534.5758105468753,3715.2252490234446,8920.3671875,136.3915356412186,132.2294921875,126.841796875,127.5289345703125,128.1845703125,129.04638671875,129.59248046875,130.5771484375,131.4724609375,132.2294921875,134.2607421875,139.9560546875,144.13535156249998,148.55078125,151.691357421875,156.172802734375,171.9216904296883,362.947265625,51,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 0, 0, 48, 49, 0, 50, 0]"
13,8.87723863274618,8.833984375,7.923828125,8.034375,8.1692578125,8.3546875,8.4521484375,8.6181640625,8.7470703125,8.833984375,8.919921875,9.0291015625,9.1572265625,9.3521484375,9.5025390625,9.905195312499998,11.49994531250012,12.7353515625,4.8888399962860785,4.8486328125,4.1650390625,4.3017031249999995,4.379531249999999,4.4814453125,4.5443359375,4.6767578125,4.7802734375,4.8486328125,4.921875,5.0078125,5.115429687500001,5.269140625,5.420117187499999,5.732578125,6.839031250000122,7.806640625,2637.8775112080857,2637.03125,2573.2744140625,2582.2097031249996,2599.4164453125,2609.3728515625,2614.8064453125,2625.65625,2632.805078125,2637.03125,2640.8890625000004,2645.542578125,2650.5791015625,2658.0091796875,2665.1087890625,2681.5933593749996,2900.490906250016,4036.5654296875,1068.2565315285442,1068.2568359375,983.591796875,997.02740625,1010.3573046875,1054.219140625,1057.057421875,1061.7509765625,1065.4447265625,1068.2568359375,1070.9271484375,1074.0748046874999,1077.12265625,1081.403125,1084.5109375,1093.3217578125,1192.0553671875025,1455.794921875,40.408984375,40.2587890625,37.9892578125,38.246507812500006,38.69234375,39.107421875,39.3759765625,39.7705078125,40.072265625,40.2587890625,40.467187499999994,40.6884765625,40.9857421875,41.4375,41.961328124999994,45.059648437499995,51.26721875000002,52.4404296875,412.93380133170626,412.193359375,403.8662109375,404.444046875,405.36390625,406.9884765625,408.02363281249995,409.7998046875,411.2837890625,412.193359375,413.2998046875,414.6609375,416.3876953125,418.6826171875,420.5677734375,426.06890625000005,440.72035937500266,468.12890625,4338.51271421371,4336.91015625,4226.248046875,4232.596453125,4255.3959374999995,4304.450585937499,4310.94921875,4322.904296875,4331.396484375,4336.91015625,4342.118945312501,4347.5306640625,4355.412109375,4366.2798828125,4375.790625,4409.320234375,4602.043023437508,6177.5751953125,4173.242907072368,4171.0654296875,4055.021484375,4073.329765625,4091.983203125,4142.54375,4148.7458984375,4159.2880859375,4166.726953125,4171.0654296875,4175.8955078125,4181.999609375,4188.2775390625,4198.584179687499,4207.6138671875,4236.2549609375,4441.593789062509,6004.0654296875,165.26980714134126,160.9560546875,154.7919921875,155.12227343749998,155.885078125,156.94453125,157.5271484375,158.6923828125,159.7990234375,160.9560546875,166.361328125,169.00507812499998,173.31582031250002,178.5859375,180.5232421875,184.64671875,191.98739843750138,273.6728515625,54,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 0, 0, 49, 50, 51, 0, 52, 53, 0]"
15,10.161421636247878,10.123046875,8.5615234375,9.227546875000002,9.421328125,9.595703125,9.7041015625,9.8857421875,10.0298828125,10.123046875,10.21875,10.3349609375,10.458203125,10.640234375,10.8298828125,11.274960937500001,12.237015625000282,15.5703125,5.767864959146859,5.728515625,4.6240234375,4.988765625,5.1064453125,5.2447265624999995,5.3447265625,5.505859375,5.6412109375,5.728515625,5.822265625,5.920703125,6.0458984375,6.2271484375,6.414843749999999,6.7983984374999995,7.8812343750001155,9.6171875,3086.878355462118,3083.8193359375,2642.154296875,3026.5487109375003,3044.1011328125,3059.373046875,3064.9361328125,3074.423828125,3080.4310546875,3083.8193359375,3086.9751953125,3090.7494140625004,3095.0703125,3102.1208984375,3110.1787109375,3128.0421875,3536.1994218750087,10340.68359375,1246.8106669142614,1247.4267578125,1053.9599609375,1171.4968984375,1189.931640625,1234.656640625,1237.8087890625,1242.4326171875,1245.50546875,1247.4267578125,1249.1712890625,1250.9921875,1253.2556640625,1256.6734375,1260.0689453125,1271.3812109374999,1300.5519531250068,1691.3232421875,46.31386221349745,46.1650390625,40.0068359375,44.0043984375,44.441874999999996,44.930859375,45.1765625,45.6162109375,45.9552734375,46.1650390625,46.3666015625,46.6091796875,46.916210937500004,47.452734375,48.0953125,50.933125000000004,52.72585937500013,64.03515625,478.93456931769947,478.5830078125,385.0810546875,469.7486171875,471.0585546875,473.19921875,474.129296875,476.0986328125,477.56074218749995,478.5830078125,479.56484375,480.71796875,482.0845703125,484.17402343749995,485.98027343750005,489.5222265625,502.24342968750113,567.294921875,5068.594446360356,5064.994140625,4311.0498046875,4948.9183671875,4989.5037109375,5029.700585937499,5037.939648437499,5050.734375,5059.652734375,5064.994140625,5070.083203125,5076.22734375,5083.164453125,5094.865234375,5104.546484375,5139.40921875,5553.445757812538,12892.484375,4874.866740502971,4871.904296875,4134.3876953125,4764.408382812499,4797.8568749999995,4840.25078125,4847.9876953125,4858.966796875,4867.3388671875,4871.904296875,4876.13125,4881.3439453125,4887.2724609375,4896.619921875,4905.467187499999,4937.629140625,5352.163062500028,12680.8671875,193.7277058573854,189.4306640625,176.662109375,181.8645625,182.73074218750003,184.09140625,184.81406249999998,186.2763671875,187.71953125,189.4306640625,193.6935546875,196.6630859375,203.48710937500002,209.5095703125,212.8140625,217.74429687499997,226.2918984375005,239.505859375,54,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 0, 52, 0, 0, 53, 0]"
17,11.4517685680463,11.390625,10.3662109375,10.43603515625,10.60595703125,10.78369140625,10.908203125,11.130859375,11.2841796875,11.390625,11.5048828125,11.62890625,11.791015625,12.017578125,12.2578125,12.845703125,15.075439453125,18.35546875,6.918214688924938,6.884765625,6.0419921875,6.061865234375,6.1962890625,6.35498046875,6.451171875,6.64111328125,6.7900390625,6.884765625,6.978515625,7.07421875,7.203125,7.3857421875,7.576171875,8.04833984375,9.834521484375001,10.3720703125,3516.9728343673273,3511.080078125,3446.029296875,3456.9693359374996,3470.8671875,3482.15673828125,3488.185546875,3498.4755859375,3506.0693359375,3511.080078125,3515.6279296875,3521.44140625,3528.32421875,3536.779296875,3544.890625,3565.51953125,3828.172460937537,12902.6865234375,1424.980103266946,1424.568359375,1343.9384765625,1355.280419921875,1374.8544921875,1402.44677734375,1412.2802734375,1418.56103515625,1422.3486328125,1424.568359375,1426.7109375,1429.259765625,1432.3984375,1437.134765625,1442.1630859375,1453.98681640625,1499.6448242187525,3761.1015625,53.917020617765694,53.703125,51.13671875,51.359326171875,51.69775390625,52.25732421875,52.55859375,53.05029296875,53.44921875,53.703125,53.9287109375,54.2275390625,54.5986328125,55.1630859375,56.1845703125,58.9541015625,68.63798828125006,113.1748046875,542.1425332531348,541.5791015625,530.673828125,531.3826171875,533.26123046875,535.45751953125,536.5634765625,538.7900390625,540.5751953125,541.5791015625,542.7138671875,543.9736328125,545.4482421875,548.0126953125,550.3017578125,555.49609375,577.7658691406253,695.7021484375,5779.892072545817,5769.3212890625,5667.4482421875,5679.878759765626,5696.9609375,5726.94873046875,5738.4912109375,5753.388671875,5762.587890625,5769.3212890625,5776.7265625,5785.99609375,5796.7900390625,5815.12890625,5838.32177734375,5878.958984375,6489.380957031258,17725.91015625,5556.382474762145,5548.9306640625,5450.6923828125,5457.281054687501,5477.8525390625,5507.95947265625,5520.2431640625,5534.68310546875,5542.943359375,5548.9306640625,5554.92578125,5561.7177734375,5570.744140625,5582.369140625,5594.0439453125,5626.09716796875,6264.549072265634,17491.2236328125,223.5095977836724,217.7919921875,210.9560546875,211.76250000000002,212.80859375,213.91943359375,214.546875,215.83544921875,216.9755859375,217.7919921875,218.755859375,220.498046875,223.0234375,232.8212890625,283.14208984375,292.29833984375,300.13339843750003,311.859375,148,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 0, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,12.623037583885491,12.578125,10.9658203125,11.49507421875,11.675625,11.94052734375,12.051953125,12.287109375,12.463671875,12.578125,12.6974609375,12.813867187500001,12.9736328125,13.208984375,13.455957031250001,14.08419921875,17.325097656250243,18.412109375,7.8840963329298335,7.833984375,6.90234375,6.925724609375,7.08884765625,7.27080078125,7.39453125,7.591796875,7.7392578125,7.833984375,7.9326171875,8.0501953125,8.1958984375,8.3806640625,8.580957031250001,9.222558593749996,11.181191406250056,15.455078125,3952.8955230764736,3950.716796875,3420.244140625,3895.1062031250003,3905.72265625,3918.17548828125,3925.2494140625,3936.873046875,3945.4078125,3950.716796875,3955.568359375,3960.4556640625,3966.7138671875,3974.9580078125,3982.8130859374996,4004.4710546875,4629.6343632812805,6690.763671875,1614.4523664468654,1614.248046875,1394.6796875,1528.282150390625,1560.78318359375,1598.8162109375,1602.8828125,1608.2509765625,1611.955859375,1614.248046875,1616.7013671875,1619.4988281249998,1622.46015625,1627.3359375,1631.43896484375,1640.0838476562499,1734.2484570312592,2212.2041015625,60.93877620094292,60.76953125,52.88671875,57.818552734375,58.6201953125,59.236328125,59.5478515625,60.099609375,60.5126953125,60.76953125,61.03125,61.34453125,61.6798828125,62.3115234375,63.11767578125,66.3065625,69.1401074218751,76.916015625,616.2388324121857,615.9150390625,504.6826171875,603.68186328125,605.96255859375,608.4503906250001,609.880078125,612.59619140625,614.6576171875,615.9150390625,617.2042968750001,618.643359375,620.4138671875,622.9125,625.31494140625,630.99818359375,645.6832207031339,677.19140625,6519.296407126019,6516.21484375,5619.01171875,6388.98671875,6447.1942578125,6471.176660156249,6481.3546875,6497.21484375,6508.9529296875,6516.21484375,6523.837500000001,6531.4423828125,6539.677539062501,6551.45546875,6562.87109375,6596.16697265625,7282.097427734399,9938.1142578125,6265.032632053283,6263.189453125,5390.671875,6141.364296875,6195.743359375,6222.08994140625,6231.046093749999,6245.99267578125,6256.942187500001,6263.189453125,6269.049414062501,6275.566796875,6282.5583984375,6292.5103515625,6301.28203125,6334.3231835937495,7033.4022792968935,9668.3046875,254.26377507273617,250.8564453125,228.33984375,238.5411640625,240.2925390625,241.937109375,242.876171875,244.9326171875,247.1884765625,250.8564453125,255.2505859375,259.7888671875,264.8298828125,270.3580078125,273.63046875,278.5291796875,301.898175781287,671.4599609375,56,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 49, 0, 0, 0, 47, 48, 50, 51, 0, 0, 52, 53, 0, 54, 55, 0, 0]"
21,13.948597596954832,13.8701171875,12.5810546875,12.7296875,12.9716796875,13.2060546875,13.3466796875,13.5830078125,13.76171875,13.8701171875,13.98046875,14.107421875,14.267578125,14.5078125,14.7216796875,15.634765625,24.647558593750006,25.3359375,8.87156196489726,8.7880859375,7.619140625,7.82919921875,7.986328125,8.1796875,8.3115234375,8.515625,8.677734375,8.7880859375,8.890625,9.009765625,9.1630859375,9.4111328125,9.6484375,10.607421875,20.095312500000126,21.0810546875,4453.6893988916145,4445.48046875,4364.2001953125,4390.11708984375,4411.39453125,4420.8310546875,4426.23046875,4435.2333984375,4441.8603515625,4445.48046875,4449.138671875,4453.41796875,4458.587890625,4465.6572265625,4472.6728515625,4500.626953125,4987.166308593769,18429.86328125,1795.3892163781932,1794.4921875,1708.6806640625,1714.3681640625,1744.404296875,1781.5615234375,1784.4775390625,1789.091796875,1792.4365234375,1794.4921875,1796.376953125,1798.6796875,1801.095703125,1804.9306640625,1808.205078125,1819.076171875,1837.0327148437505,5271.8310546875,67.90821071767401,67.6533203125,64.7255859375,64.990234375,65.5458984375,66.09765625,66.42578125,67.009765625,67.3935546875,67.6533203125,67.9150390625,68.251953125,68.6416015625,69.3828125,70.3857421875,72.8447265625,80.36367187500002,159.0703125,690.8649614002916,690.29296875,678.04296875,679.3370117187501,681.513671875,683.97265625,685.1416015625,687.3291015625,689.1357421875,690.29296875,691.44140625,692.83203125,694.6484375,696.9951171875,698.9228515625,704.501953125,713.8886718750002,953.1435546875,7313.128250026032,7297.73828125,7152.4912109375,7171.6212890625,7234.6689453125,7264.7841796875,7272.267578125,7283.453125,7292.7587890625,7297.73828125,7303.287109375,7310.365234375,7319.6650390625,7339.5322265625,7391.265625,7429.240234375,7937.284472656251,25122.990234375,7030.671946949625,7021.0625,6878.15234375,6894.58330078125,6955.931640625,6989.44140625,6997.13671875,7008.3486328125,7016.1201171875,7021.0625,7025.55078125,7031.2109375,7038.25390625,7048.212890625,7057.05078125,7091.0322265625,7661.033007812503,24837.6376953125,282.45630307640687,274.83984375,267.595703125,268.05546875,269.3076171875,270.822265625,271.556640625,272.974609375,274.0791015625,274.83984375,275.736328125,277.052734375,279.6103515625,284.91796875,373.2861328125,386.83203125,396.2730468750003,401.1767578125,298,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,15.648787720100374,15.5634765625,13.8447265625,14.25578515625,14.53505859375,14.78876953125,14.9353515625,15.216796875,15.4220703125,15.5634765625,15.705664062499999,15.857421875,16.06328125,16.375390625,16.7375,17.776093749999998,21.054548828125053,40.5771484375,9.692519378402517,9.6396484375,8.5361328125,8.625947265625,8.78435546875,8.98427734375,9.1091796875,9.3427734375,9.529492187499999,9.6396484375,9.7578125,9.875,10.0390625,10.261914062500002,10.482421875,11.618789062499998,14.092082031250058,15.169921875,4887.0008625914425,4882.220703125,4768.73828125,4782.97017578125,4830.47576171875,4855.53564453125,4861.81328125,4871.5771484375,4878.0369140625,4882.220703125,4886.2123046875,4890.965625,4897.053125,4906.4767578125,4917.928417968749,4995.369257812499,5554.744076171883,7740.623046875,1982.8953147594846,1981.306640625,1900.255859375,1907.0885292968749,1954.9499609375,1965.6099609374999,1969.1189453125,1974.94775390625,1978.865234375,1981.306640625,1983.8351562500002,1986.97265625,1990.531640625,1996.8662109375,2004.18037109375,2033.9812109375,2123.5054726562557,2221.255859375,75.91163455097397,75.62890625,72.2626953125,72.43890234375,73.10876953125,73.8181640625,74.151953125,74.85400390625,75.333203125,75.62890625,75.953125,76.3048828125,76.7814453125,77.5974609375,78.83662109375,81.3777734375,102.98757226562977,184.40234375,753.6223730169701,752.5966796875,737.708984375,738.626390625,741.9539453125,744.76533203125,746.5183593749999,749.3359375,751.3271484375,752.5966796875,753.9107421875,755.4669921875,757.2734375,759.967578125,762.42802734375,771.5403124999999,876.4505195312544,1518.5439453125,8038.534527249383,8029.818359375,7891.0263671875,7902.69771875,7965.55548828125,7986.10732421875,7994.29140625,8010.2021484375,8022.462890625,8029.818359375,8037.0921875,8045.8376953125,8059.44375,8079.830273437499,8099.2064453125,8234.21625,8998.929158203126,11077.181640625,7724.771492017374,7717.9404296875,7574.78515625,7598.8110605468755,7660.558144531249,7679.602636718751,7687.69140625,7701.712890625,7711.71875,7717.9404296875,7723.728710937499,7731.4478515625,7739.910546875,7754.401171875001,7771.98994140625,7920.093632812499,8673.598587890632,10760.58203125,313.7630352320092,306.2568359375,294.6630859375,296.365185546875,298.4488671875,300.18359375,301.1958984375,303.05078125,304.7306640625,306.2568359375,309.1525390625,315.030078125,322.71464843750005,331.54453125,365.37265625,374.40166015625,382.44131640625017,433.568359375,60,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 0, 52, 53, 54, 55, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 57, 58, 59]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.993765549984997,0.9892578125,0.814453125,0.836908203125,0.8798828125,0.9140625,0.9296875,0.95751953125,0.9765625,0.9892578125,1.001953125,1.0166015625,1.0400390625,1.0666015624999998,1.0850585937499995,1.1181835937499995,1.228515625,2.5205078125,0.4991371321139228,0.505859375,0.3359375,0.351552734375,0.3740234375,0.3994140625,0.41796875,0.458984375,0.4892578125,0.505859375,0.51953125,0.5322265625,0.5478515625,0.5673828125,0.580078125,0.6044921875,0.6513828125000032,4.388671875,86.60316555498599,85.001953125,66.8515625,67.171634765625,68.63072265625,71.5986328125,74.7919921875,79.74609375,81.9796875,85.001953125,88.0248046875,91.60546875,94.853515625,97.89863281250001,100.05,105.80832031249996,411.8200390625007,494.6240234375,62.887030726457795,60.77734375,47.6240234375,47.792900390625,48.659921875,50.12099609375,52.194921875000006,58.75927734375,59.837890625,60.77734375,66.601171875,68.6001953125,70.0521484375,71.377734375,72.60517578125,74.69884765624998,84.23877929687569,119.5556640625,3.813540833166633,3.78125,3.1376953125,3.226546875,3.33787109375,3.4453125,3.528125,3.65234375,3.7265625,3.78125,3.875,3.9599609375,4.0302734375,4.106640625,4.1631835937499995,4.286249999999997,4.749214843750039,13.4404296875,8.243234975120023,8.1845703125,7.1962890625,7.253875000000001,7.4208007812500005,7.634765625,7.753710937499999,7.9462890625,8.095703125,8.1845703125,8.30078125,8.4287109375,8.59765625,8.7609375,8.896484375,9.174882812499998,10.270812500000261,53.7880859375,174.19753833579216,169.880859375,140.7177734375,141.89138671875003,144.98380859375,149.80234375,154.3109375,162.30029296875,166.25566406250002,169.880859375,175.57246093749998,184.474609375,189.998046875,195.1865234375,198.81728515625,207.11189453124993,510.26683984375126,596.1904296875,163.03987477182937,158.8193359375,130.2119140625,131.137470703125,133.81447265625,139.13427734375,143.4287109375,151.68798828125,155.4921875,158.8193359375,164.29941406249998,172.955078125,178.5517578125,183.18789062499997,186.91455078125,194.41093749999982,498.4610917968762,584.296875,11.157663563962792,10.908203125,9.873046875,9.912109375,9.994140625,10.118066406250001,10.2119140625,10.42041015625,10.598828125,10.908203125,11.0828125,11.212499999999999,11.4140625,11.8439453125,14.776953124999995,16.195449218749996,19.177761718750006,27.6767578125,0,"[0, 0, 0]"
5,2.069503468977474,2.0283203125,1.7529296875,1.8291015625,1.8806835937500002,1.931640625,1.9541015625,1.9912109375,2.0146484375,2.0283203125,2.0419921875,2.0556640625,2.0771484375,2.115234375,2.150390625,2.2542578125000006,7.890445312500063,13.5126953125,1.1851284305528231,1.1533203125,0.9404296875,0.9684140625000001,1.0320507812500002,1.083984375,1.1044921875,1.12890625,1.1435546875,1.1533203125,1.1630859375,1.1748046875,1.1875,1.208984375,1.2255859375,1.2607421875,6.302166015625141,118.4619140625,198.29715530782755,197.8212890625,168.044921875,173.0822734375,180.3415234375,184.393359375,187.0615234375,192.52490234375,196.08242187500002,197.8212890625,199.8076171875,201.826953125,204.189453125,207.5751953125,211.29726562499997,220.54912109375007,409.1423027343762,786.234375,143.98404301101712,144.2275390625,121.30078125,124.9615625,131.44968749999998,134.20546875,137.83027343749998,141.59765625,143.2322265625,144.2275390625,145.1099609375,146.0490234375,147.3677734375,149.6125,151.41748046875,156.08677734375007,170.6706738281256,254.8837890625,8.345408600051643,8.220703125,7.4033203125,7.671619140625,7.7578125,7.8798828125,7.9755859375,8.1103515625,8.181640625,8.220703125,8.2599609375,8.302734375,8.3583984375,8.4443359375,8.5779296875,13.772343750000005,15.801718750000123,20.025390625,18.01574257943144,17.83203125,16.54296875,16.67137890625,16.9312109375,17.19345703125,17.318359375,17.5693359375,17.7451171875,17.83203125,17.923046874999997,18.017578125,18.1396484375,18.3298828125,18.66787109375,23.6624609375,26.03623242187522,86.9306640625,405.10990160983914,404.8359375,364.7236328125,370.25245703125,376.7842578125,383.99345703125005,388.2841796875,396.47509765625,401.8625,404.8359375,407.55507812499997,410.4939453125,413.7912109375,419.1193359375,424.54697265625,438.5858789062502,650.882441406258,1005.708984375,371.89698139785804,371.8818359375,335.44921875,339.1765625,345.54052734375,352.6935546875,356.22148437500005,364.408203125,369.037109375,371.8818359375,374.5720703125,377.0626953125,379.7017578125,384.00996093749995,388.7017578125,401.0029101562501,604.4723261718856,971.96484375,33.212920211981114,31.7861328125,29.2744140625,29.825419921875,30.201621093750003,30.695410156250002,30.90625,31.3046875,31.61328125,31.7861328125,31.977734374999997,32.209375,32.680859375,37.44140625,44.1154296875,48.788476562500065,54.56081250000067,275.0595703125,0,"[0, 0, 0, 0, 0]"
7,3.112181351052471,3.080078125,2.8720703125,2.8857421875,2.9189453125,2.970703125,2.994140625,3.0341796875,3.0625,3.080078125,3.09765625,3.1171875,3.142578125,3.1927734375000005,3.244140625,3.3660546875,8.795585937500014,19.6669921875,1.6963760534243442,1.6865234375,1.4853515625,1.5380859375,1.5693359375,1.6083984375,1.6279296875,1.65625,1.6748046875,1.6865234375,1.6982421875,1.7099609375,1.7255859375,1.7464843750000005,1.7646484375,1.8123437500000001,6.519742187500235,12.8125,302.38767862930905,301.3759765625,276.3251953125,281.91954687500004,285.356796875,288.757421875,291.5431640625,295.5234375,299.1775390625,301.3759765625,303.7396484375,305.960546875,308.6134765625,312.8009765625,317.3326171875,327.9892187500001,438.4785625000093,632.380859375,218.16653280392006,218.333984375,193.91015625,198.34219140625,205.5290234375,208.8521484375,211.60214843749998,215.3349609375,217.32851562500002,218.333984375,219.317578125,220.4900390625,221.7861328125,223.8044921875,225.90859375000002,232.3580859375,251.0898632812552,340.712890625,12.489327127186293,12.4033203125,11.58984375,11.731683593749999,11.837890625,11.9775390625,12.0673828125,12.244140625,12.3466796875,12.4033203125,12.4609375,12.5224609375,12.6013671875,12.72265625,12.83984375,17.849101562500003,19.59519921875007,23.9912109375,27.098805999911022,26.896484375,25.740234375,25.8291015625,25.99640625,26.203125,26.3443359375,26.6005859375,26.7822265625,26.896484375,27.0083984375,27.133984374999997,27.279101562500003,27.5205078125,27.8732421875,32.9303515625,35.444792968750235,43.1513671875,619.7082864615111,618.59375,583.845703125,587.32448046875,591.9146875,597.8373046875,601.665625,610.591796875,615.6556640624999,618.59375,621.6412109375001,624.54921875,628.4347656250001,636.0150390625,643.8472656250001,663.799140625,812.4694960938402,979.212890625,564.9509019648033,564.4501953125,522.6005859375,534.99321484375,540.261171875,545.4912109375,549.1544921875,556.8916015625,561.790625,564.4501953125,567.2587890625,569.9634765625,572.858984375,578.37109375,583.183984375,601.6009765625,733.7587812500028,904.1875,54.75738449670785,52.833984375,50.7509765625,50.86498828125,51.177890624999996,51.5224609375,51.7423828125,52.2958984375,52.648828125,52.833984375,53.040625000000006,53.293164062500004,53.7494140625,58.29375,73.76718749999998,78.9825390625,85.71432421875024,406.9560546875,1,"[0, 0, 0, 0, 0, 0, 81]"
9,4.030741398121749,4.00390625,3.251953125,3.8085820312500003,3.85546875,3.8984375,3.92158203125,3.9599609375,3.9873046875,4.00390625,4.0205078125,4.0380859375,4.0595703125,4.09794921875,4.1376953125,4.250117187499999,10.094330078125118,10.9306640625,2.2676627291541616,2.244140625,1.7451171875,2.1044892578125003,2.15234375,2.1806640625,2.1943359375,2.216796875,2.2333984375,2.244140625,2.255859375,2.26953125,2.28515625,2.3125,2.3369140625,2.408203125,8.243345703125037,18.884765625,408.65154069440274,407.58056640625,345.3056640625,385.5958154296875,390.51816406250003,395.8328125,398.23125,402.05078125,405.2712890625,407.58056640625,409.54746093750003,411.73818359375,414.6861328125,419.4802734375,423.89453125,435.95556640625,544.6479472656454,795.03515625,293.2184932566777,292.3564453125,249.9365234375,275.114421875,282.080615234375,288.077978515625,289.11201171875,290.7392578125,291.7189453125,292.3564453125,293.111328125,294.0708984375,295.71054687500003,298.18076171875,299.92666015625,309.71564453125,382.99408789062676,414.4052734375,16.67372613107743,16.62451171875,13.873046875,15.91207421875,16.1884765625,16.3203125,16.3837890625,16.4970703125,16.578125,16.62451171875,16.6748046875,16.736328125,16.8130859375,16.95341796875,17.1083984375,17.628310546874996,22.649791992187577,25.4072265625,36.3000682694953,36.23046875,29.61328125,35.2517568359375,35.44623046875,35.664892578125,35.7705078125,35.9716796875,36.12890625,36.23046875,36.3291015625,36.43935546875,36.5771484375,36.783203125,36.992333984375,37.925537109375,44.27686914062551,55.693359375,837.6794078959709,835.20166015625,705.8720703125,801.0733955078125,812.7522753906251,821.1819824218751,823.7855468749999,828.686279296875,832.619140625,835.20166015625,837.9251953125,841.321875,845.4884765625,852.34384765625,859.4570800781249,883.454541015625,1073.64107421876,1248.01171875,761.142232478929,759.3154296875,643.7255859375,727.9768505859375,738.64927734375,746.7768066406251,749.31123046875,753.589111328125,757.0021484375,759.3154296875,761.6451171875,764.2115234375,767.7984375,773.269140625,779.1153320312501,799.87697265625,984.3697988281355,1152.4755859375,76.53717541704182,74.384765625,62.146484375,72.4734482421875,72.90326171875,73.22265625,73.4248046875,73.809814453125,74.12109375,74.384765625,74.7693359375,76.41191406249999,78.2916015625,79.98037109375,91.00888671874999,94.362236328125,115.57482421875987,307.0625,84,"[0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 0, 0, 0, 80, 81, 82, 83, 84]"
11,5.174002518143143,5.1142578125,3.9423828125,4.89742578125,4.94921875,4.996777343750001,5.0205078125,5.060546875,5.0927734375,5.1142578125,5.13671875,5.162109375,5.1962890625,5.25,5.30791015625,5.49419921875,11.429250000000028,71.955078125,2.8871252111486485,2.8623046875,2.11328125,2.684529296875,2.7431640625,2.78388671875,2.8017578125,2.830078125,2.849609375,2.8623046875,2.876953125,2.8916015625,2.9093750000000003,2.9365234375,2.962890625,3.0452734375000023,8.472488281250044,8.9189453125,513.4431214417542,512.2490234375,389.0146484375,490.99941406249997,495.62775390625,499.740234375,502.1654296875,506.6884765625,509.973046875,512.2490234375,514.426953125,517.03671875,520.3373046875,525.231640625,529.6436523437501,540.63537109375,645.8666953125045,923.2275390625,370.8275367164039,369.939453125,278.060546875,354.195806640625,358.34964843750004,364.6736328125,365.63515625,367.197265625,368.7533203125,369.939453125,371.2990234375,372.8939453125,374.3923828125,376.3876953125,378.72646484375,388.8082617187501,445.1673378906273,530.0458984375,21.1620800487988,21.015625,16.5380859375,20.19216015625,20.492871093749997,20.64814453125,20.7298828125,20.853515625,20.951171875,21.015625,21.0859375,21.1640625,21.271484375,21.45703125,21.708593750000002,26.709121093750007,28.211236328125015,32.6328125,46.019682768706204,45.7265625,34.6826171875,44.572130859374994,44.830996093749995,45.0810546875,45.2060546875,45.443359375,45.619726562500006,45.7265625,45.851953125,45.9921875,46.1748046875,46.5419921875,47.674414062500006,52.289882812500004,56.063466796875204,72.80078125,1057.6201054570195,1054.4326171875,795.998046875,1021.97962109375,1030.12947265625,1037.87822265625,1041.2220703125,1046.95703125,1051.5513671875,1054.4326171875,1057.644921875,1061.4279296875,1066.31875,1077.3078125,1088.550390625,1113.4400585937503,1296.7944511718815,1464.1728515625,959.5135487049549,958.064453125,724.435546875,926.5926640625,935.07103515625,942.3625,945.21953125,951.08056640625,955.5259765625001,958.064453125,960.6675781250001,963.512890625,967.1658203124999,972.6994140625,979.1438476562499,1005.9710742187505,1171.0574648437619,1368.9365234375,98.10655675206456,94.9345703125,71.5625,92.68905468749999,93.2075390625,93.673828125,93.8841796875,94.3046875,94.66718750000001,94.9345703125,95.3642578125,97.088671875,99.2142578125,102.0447265625,124.97089843750001,130.108984375,140.49088085937552,161.9521484375,6,"[0, 0, 0, 0, 0, 0, 0, 0, 82, 83, 84, 85, 86, 87]"
13,6.158857323065978,6.1484375,5.88671875,5.91012890625,5.956894531250001,6.01171875,6.0390625,6.087646484375,6.1240234375,6.1484375,6.171875,6.1962890625,6.228515625,6.28125,6.326171875,6.453681640625,7.344694335937516,10.7158203125,3.4282751485428964,3.4228515625,3.2080078125,3.264146484375,3.2943652343750003,3.3310546875,3.349609375,3.3828125,3.4072265625,3.4228515625,3.4375,3.455078125,3.4765625,3.50556640625,3.537109375,3.6075585937499994,4.032413085937532,7.974609375,615.0279386626528,613.701171875,584.8544921875,588.7614521484375,593.7699609375,599.075927734375,602.6180664062499,608.08935546875,611.4857421875,613.701171875,616.0482421875,618.59130859375,621.84375,626.8044921875,631.58310546875,648.0561132812498,764.5652841796957,1367.1357421875,443.7313992016231,442.8369140625,420.3212890625,430.2113173828125,435.27818359375,437.94150390625,438.962890625,440.675537109375,442.0099609375,442.8369140625,443.6826171875,444.67783203125,446.0609375,448.17080078125,451.006591796875,463.84875976562495,544.1648154297077,649.029296875,25.25378623820879,25.1943359375,24.365234375,24.442579101562497,24.591240234375,24.728662109374998,24.814453125,24.984375,25.1123046875,25.1943359375,25.2724609375,25.3662109375,25.4912109375,25.6728515625,25.889501953125,26.54896484375,30.704730468750043,43.1455078125,54.85912674233242,54.75048828125,53.1796875,53.485826171875,53.68833984375,53.9453125,54.11455078125,54.409912109375,54.6154296875,54.75048828125,54.8828125,55.044042968750006,55.255859375,55.61796875,55.931494140625,57.335791015625,61.60791503906324,118.630859375,1268.7795782748603,1265.580078125,1226.1376953125,1228.3034189453124,1237.36126953125,1245.1525390625,1249.93720703125,1256.944580078125,1262.37421875,1265.580078125,1269.1123046875,1273.14482421875,1278.8056640625,1288.95341796875,1298.219970703125,1333.9527734375,1632.8646884765794,2020.0830078125,1148.459383316426,1146.39501953125,1110.84375,1112.50721484375,1120.555361328125,1128.1884765625,1132.4294921875,1138.963134765625,1143.4955078125,1146.39501953125,1149.1800781250001,1152.2909179687501,1156.3980468749999,1163.36513671875,1170.4080566406249,1204.7316796874998,1493.5861660156406,1899.0126953125,120.32019495843434,117.0595703125,114.2822265625,114.396630859375,114.822412109375,115.337060546875,115.6279296875,116.201171875,116.6767578125,117.0595703125,117.6158203125,119.24228515624999,121.474609375,130.5818359375,142.993017578125,147.35081054687498,156.39918652344227,198.3154296875,175,"[0, 0, 0, 0, 0, 0, 0, 80, 81, 82, 83, 84, 0, 0, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 0]"
15,7.169816042600326,7.111328125,6.7529296875,6.8287421875000005,6.888671875,6.9482421875,6.9814453125,7.037109375,7.0830078125,7.111328125,7.138671875,7.1689453125,7.2119140625,7.2755859375,7.341796875,7.821757812500001,13.640214843750062,19.7939453125,3.977835671725402,3.9443359375,3.736328125,3.76553515625,3.8037109375,3.845703125,3.86796875,3.9013671875,3.927734375,3.9443359375,3.962890625,3.9833984375,4.009765625,4.05078125,4.0849609375,4.232109375,9.834402343750032,11.5302734375,719.0634487118685,717.4052734375,685.9072265625,687.7504101562499,694.19578125,700.10546875,703.88984375,709.91796875,714.562890625,717.4052734375,720.20703125,723.6714843750001,727.96328125,734.6486328125,742.0062499999999,765.1933203125001,884.2058632812638,974.8076171875,520.1931566621894,518.8828125,501.00390625,504.84176953125,509.4830078125,511.785546875,513.159375,515.6513671875,517.6916015625,518.8828125,520.21953125,521.7134765625,523.724609375,527.294921875,531.0255859375,547.7862109375,627.8943906250169,812.939453125,29.495322685373804,29.3388671875,28.46875,28.54855859375,28.66015625,28.821484375,28.91796875,29.0986328125,29.2392578125,29.3388671875,29.444140625,29.560546875,29.724609375,29.990234375,30.3173828125,34.984140625,36.879671875000156,39.4150390625,65.07145775775362,64.689453125,62.923828125,63.06888671875,63.390859375,63.69140625,63.873828124999996,64.2158203125,64.4873046875,64.689453125,64.90507812499999,65.14765625,65.5029296875,66.2064453125,67.85722656249997,71.79218750000001,77.81030859375011,99.236328125,1487.251604196374,1483.537109375,1440.85546875,1444.34653125,1452.2843359375,1459.3271484375,1464.0318359375,1472.7021484375,1479.076171875,1483.537109375,1488.0357421875,1493.50859375,1499.6390625,1510.4169921875,1521.5164062499998,1566.8593359375,1800.8123203125035,2073.31640625,1344.971037531511,1341.60546875,1305.0478515625,1307.37098828125,1314.7562109374999,1321.1185546875,1325.0498046875,1332.9130859375,1338.0714843750002,1341.60546875,1345.428515625,1349.6994140625002,1355.4390625,1364.8583984375,1374.9525390625,1416.6876953125,1605.4983398437753,1899.294921875,142.28056666486302,138.453125,134.314453125,134.5131328125,134.9235546875,135.5275390625,135.925390625,136.728515625,137.53125,138.453125,141.09550781250002,144.6564453125,149.531640625,153.4849609375,156.560546875,162.17062500000003,179.9928359375024,543.6416015625,90,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 0, 0, 0, 81, 82, 0, 83, 84, 85, 0, 0, 86, 0, 0, 87, 88, 89]"
17,8.26112711721299,8.234375,7.029296875,7.904296875,7.9921875,8.051904296875,8.091796875,8.154296875,8.2001953125,8.234375,8.2646484375,8.3037109375,8.351953125,8.42578125,8.515478515624999,8.905185546875,12.47532910156258,13.005859375,4.649784853563418,4.62109375,4.19921875,4.43343359375,4.463896484375,4.508935546875,4.533203125,4.572265625,4.6025390625,4.62109375,4.64453125,4.671875,4.7099609375,4.77412109375,4.8699707031249995,5.108310546875001,6.237624023437882,9.0361328125,826.6734129266288,824.02880859375,770.1044921875,796.305318359375,801.3771289062499,807.43896484375,810.8112304687501,816.71630859375,821.3533203124999,824.02880859375,826.8681640625,830.3529296875,834.431640625,840.91181640625,849.913427734375,886.1545019531251,1076.96949023439,1585.181640625,595.7552649543103,593.50439453125,554.9541015625,579.1331796875,584.5482031250001,587.115185546875,588.3859375,590.6572265625,592.3947265625,593.50439453125,594.66953125,596.1023437499999,598.12578125,601.925390625,608.5089355468749,636.9366406250001,867.5822470703168,1012.228515625,34.06586021933626,33.939453125,30.248046875,32.8100009765625,33.107421875,33.3466796875,33.4609375,33.6708984375,33.837109375,33.939453125,34.05859375,34.197265625,34.3822265625,34.68818359375,35.028173828125,36.796259765625,40.366224609375685,52.53515625,73.81718188436736,73.58740234375,64.169921875,71.8279873046875,72.170009765625,72.5146484375,72.72294921875,73.102294921875,73.3966796875,73.58740234375,73.779296875,74.0029296875,74.318359375,74.88447265625,75.569189453125,79.46053710937504,89.06996679687676,113.251953125,1707.5832334334855,1701.56591796875,1572.701171875,1662.9293232421874,1669.69642578125,1677.585107421875,1681.85693359375,1690.1474609375,1697.0509765625,1701.56591796875,1706.3154296875,1711.4427734375,1719.09453125,1731.7667968750002,1747.1181152343752,1829.4977832031252,2279.6581542968934,2626.388671875,1543.222631955419,1537.994140625,1430.705078125,1503.61551171875,1510.16546875,1517.146728515625,1521.1630859375,1528.208251953125,1534.297265625,1537.994140625,1542.0232421875,1546.1923828125,1552.1591796875,1562.36640625,1578.7349609374999,1656.8317480468759,2089.4836230468854,2416.1494140625,164.36060147806637,160.9814453125,141.99609375,155.84727050781248,156.63902343750001,157.370263671875,157.75224609375,158.666015625,159.6486328125,160.9814453125,163.33828125,166.79697265625,169.42812500000002,175.0771484375,181.93374023437497,190.12541015625,205.16058007812754,264.630859375,95,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 0, 0, 85, 86, 87, 88, 0, 0, 0, 89, 90, 91, 92, 0, 93, 94]"
19,9.21393289588167,9.1689453125,8.708984375,8.7328125,8.8119140625,8.9189453125,8.97265625,9.0634765625,9.1279296875,9.1689453125,9.2099609375,9.25390625,9.31640625,9.40234375,9.5087890625,9.883789062500002,15.822968750000015,18.556640625,5.406564741088378,5.375,5.0126953125,5.08763671875,5.1494140625,5.208984375,5.24609375,5.3046875,5.3486328125,5.375,5.400390625,5.4287109375,5.4638671875,5.5263671875,5.6005859375,5.878710937500001,11.474179687500001,28.0546875,948.8516275904345,947.4091796875,906.412109375,908.3100000000001,915.59375,923.37890625,928.283203125,938.0341796875,943.912109375,947.4091796875,950.7294921875,954.810546875,959.8369140625,967.6904296875,975.0693359375,1006.2804687500001,1176.4498242187526,1489.1513671875,677.3589766300622,674.7275390625,658.6044921875,661.70962890625,665.3544921875,667.5673828125,668.97265625,671.5146484375,673.4912109375,674.7275390625,676.1357421875,677.720703125,679.978515625,685.0947265625,694.015625,728.1050781250001,888.4993945312501,1074.2451171875,39.240948309955705,39.0244140625,37.7978515625,37.86142578125,38.09375,38.3408203125,38.48046875,38.716796875,38.9033203125,39.0244140625,39.1728515625,39.3408203125,39.5390625,39.9482421875,40.4599609375,45.299023437500026,49.72619140625078,73.1923828125,84.60629206160357,84.2294921875,82.23046875,82.47029296875,82.7353515625,83.0927734375,83.3056640625,83.708984375,84.01953125,84.2294921875,84.447265625,84.7158203125,85.07421875,85.7802734375,87.13671875,92.27148437500001,101.58597656250059,184.78515625,1952.9872373312592,1946.3095703125,1890.548828125,1900.25513671875,1907.6396484375,1917.4033203125,1923.380859375,1933.1328125,1941.5703125,1946.3095703125,1952.2451171875,1959.9150390625,1968.23046875,1983.7958984375,2004.294921875,2083.946484375,2415.647382812509,2895.4208984375,1764.6783422290262,1759.28125,1711.16015625,1716.84083984375,1725.8353515625,1734.125,1739.6708984375,1748.04296875,1755.193359375,1759.28125,1763.6474609375,1769.2275390625,1776.5556640625,1788.763671875,1807.0498046875,1881.2224609375007,2195.5584179687576,2664.1484375,188.30889510223318,183.203125,177.9873046875,178.27908203125,179.087109375,179.8466796875,180.306640625,181.255859375,182.1962890625,183.203125,185.1904296875,189.3203125,199.076171875,205.7841796875,208.7099609375,215.50253906250003,227.36380859375026,295.755859375,256,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 0, 81, 82, 83, 84, 85, 86, 0, 0, 0, 0, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 0, 0, 0, 0, 0]"
21,10.524071549797313,10.412109375,9.89453125,9.967775390625,10.06251953125,10.169921875,10.220703125,10.310546875,10.37109375,10.412109375,10.45703125,10.5107421875,10.5908203125,10.7294921875,10.8701171875,15.900634765624984,17.53925781250055,24.56640625,6.1150988015743,6.0166015625,5.7099609375,5.728030273437501,5.778330078125,5.8349609375,5.8671875,5.9306640625,5.9833984375,6.0166015625,6.0556640625,6.1103515625,6.1845703125,6.3095703125,6.43935546875,7.568007812499992,12.946174804687924,23.25390625,1066.9206962704077,1062.97900390625,1026.41796875,1029.3989853515625,1038.3226757812502,1045.687548828125,1048.93486328125,1055.6572265625,1059.8498046875,1062.97900390625,1066.428125,1070.85810546875,1075.905859375,1085.0951171875,1096.297021484375,1140.916318359375,1357.937744140636,1979.580078125,758.7048965650683,754.65673828125,734.15625,738.4033994140625,743.0618554687501,745.854736328125,747.4708007812501,750.506591796875,753.01484375,754.65673828125,756.6298828125,759.58466796875,763.4494140625,770.444140625,777.41845703125,825.5502343749998,1056.9265439453316,1540.33984375,43.61204633877999,43.20751953125,41.453125,41.7895673828125,42.107441406250004,42.39658203125,42.546875,42.8349609375,43.056640625,43.20751953125,43.3619140625,43.5712890625,43.8388671875,44.46162109375,47.303662109375004,50.417861328125,56.02158300781346,134.2451171875,94.98613029625722,94.12890625,91.736328125,91.95117382812501,92.3369921875,92.759912109375,93.03447265625,93.52783203125,93.904296875,94.12890625,94.4185546875,94.81025390625001,95.4361328125,98.386328125,100.677490234375,104.58582031249998,118.44844531250399,361.5830078125,2193.7080030403154,2182.2431640625,2128.50390625,2130.7983994140623,2141.6717187500003,2151.94326171875,2157.2474609375,2168.91064453125,2176.69453125,2182.2431640625,2188.2169921875,2195.1546875,2206.864453125,2243.6580078125,2274.48916015625,2359.153603515624,2840.6138330078174,4303.3291015625,1980.8629398218848,1972.244140625,1920.734375,1928.2788437499999,1938.16357421875,1947.7001953125,1952.6169921875,1961.6376953125,1967.4869140625,1972.244140625,1978.9181640625,1985.3408203125,1993.06015625,2007.59482421875,2027.345947265625,2127.653789062499,2600.187444335943,4036.9521484375,212.8450632184307,206.68603515625,200.53515625,201.090916015625,201.75390625,202.41123046874998,202.90449218749998,204.058349609375,205.3646484375,206.68603515625,208.80546875,210.07197265625,211.54316406249998,216.5130859375,283.7455078125,291.84650390625,305.3797773437501,327.150390625,497,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,11.4071325948908,11.328125,10.8623046875,10.91452734375,10.9970703125,11.076171875,11.1220703125,11.2138671875,11.283203125,11.328125,11.37890625,11.43359375,11.5048828125,11.6232421875,11.761816406249999,12.983320312499998,17.700048828125105,19.80078125,6.572205452759021,6.505859375,6.1845703125,6.218494140624999,6.26697265625,6.328125,6.3623046875,6.42578125,6.4716796875,6.505859375,6.5400390625,6.5849609375,6.6494140625,6.7716796875,6.908203125,7.7063085937499975,12.634615234375081,16.033203125,1195.5958663319002,1189.12890625,1140.380859375,1149.291654296875,1160.335703125,1167.4747070312499,1172.0634765625,1179.955078125,1185.5177734375,1189.12890625,1193.0466796875,1197.5318359375,1204.45,1217.2447265625,1238.39208984375,1309.8052539062498,1575.7028457031254,3359.6923828125,843.4322038124473,837.4658203125,815.5234375,819.7487890625,824.327890625,827.2574218750001,829.069140625,832.52490234375,835.380078125,837.4658203125,840.201953125,843.82109375,848.6701171875,856.0476562499999,868.3305664062499,945.9399414062493,1289.2163007812533,1605.537109375,48.45254388452205,48.0830078125,46.29296875,46.487744140625,46.72990234375,47.107421875,47.2919921875,47.64111328125,47.90234375,48.0830078125,48.269335937499996,48.493750000000006,48.7859375,49.4767578125,51.36425781249999,55.37078125,63.46531054687578,94.375,105.15125591006806,104.4326171875,101.6669921875,101.866884765625,102.3205859375,102.78583984375,103.1162109375,103.701171875,104.1537109375,104.4326171875,104.73906249999999,105.09687500000001,105.7388671875,108.0947265625,110.92509765624999,114.72177734375,128.69022265625108,238.267578125,2447.189126299061,2434.900390625,2363.6923828125,2371.089119140625,2385.64404296875,2397.1833007812497,2404.915625,2417.06103515625,2427.882421875,2434.900390625,2442.3,2450.471875,2461.8578125,2483.2640625,2522.991796875,2687.1940624999997,3422.22275000003,5088.9111328125,2210.6112079865875,2197.982421875,2140.6533203125,2143.8832304687503,2157.10998046875,2167.96328125,2173.9224609375,2184.0654296875,2192.4802734375,2197.982421875,2203.93515625,2211.8873046875,2222.8091796875,2242.240234375,2279.47294921875,2439.1658984374994,3134.62784765628,4806.109375,236.57791831247363,233.30078125,221.748046875,222.776525390625,223.67568359375002,224.76845703125002,225.4666015625,227.15283203125,229.6509765625,233.30078125,236.6556640625,241.7275390625,246.91738281250002,253.06328125,258.12490234374997,266.8715625,289.8361093750011,351.376953125,175,"[0, 0, 0, 0, 85, 86, 0, 87, 88, 0, 89, 90, 91, 0, 0, 0, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 0, 0, 0, 258, 259, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/connext/connext_3-23Nodes_80Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.2088261402280456,1.1962890625,0.890625,0.9355390625,0.9970703125,1.0634765625,1.08984375,1.140625,1.173828125,1.1962890625,1.216796875,1.23828125,1.267578125,1.322265625,1.416015625,1.5703125,2.763687500000003,5.0,0.5387071554935987,0.541015625,0.33203125,0.37108984375,0.41015625,0.443359375,0.466796875,0.5107421875,0.5302734375,0.541015625,0.552734375,0.5634765625,0.57421875,0.595703125,0.6181640625,0.6562695312499995,0.9238691406250084,1.1201171875,327.00574646179234,326.4130859375,295.02734375,296.8707578125,301.74564453125004,308.51025390625,312.3291015625,316.8056640625,322.11601562500005,326.4130859375,329.6263671875,332.9609375,336.7001953125,341.35234375,344.66689453125,356.73140624999996,522.4230136718764,1936.6552734375,92.6074060515228,94.2587890625,73.7958984375,74.077015625,75.2569921875,79.10830078125,84.6326171875,86.3623046875,88.3076171875,94.2587890625,95.91015624999999,97.420703125,98.62910156250001,100.9064453125,102.48486328125,114.17777343749987,139.49428710937542,530.6572265625,4.777452951527805,4.7958984375,3.8125,3.90234375,4.02341796875,4.234375,4.3552734375,4.5556640625,4.7060546875,4.7958984375,4.8671875,4.9365234375,5.0111328125,5.1205078125,5.2647460937499995,5.7509960937499995,6.985537109375038,16.892578125,57.87623891965893,57.6201171875,54.4150390625,54.687488281250005,55.179609375,56.002734374999996,56.4072265625,56.97412109375,57.353515625,57.6201171875,57.960156250000004,58.3447265625,58.861328125,59.7015625,60.373046875,61.85046874999998,66.83910546875025,101.083984375,496.79738545365325,494.623046875,444.169921875,449.19273828125,461.16767578124995,468.5375,472.26874999999995,479.283203125,488.0130859375,494.623046875,501.39570312499995,507.1455078125,514.2041015625,520.9103515625,526.02861328125,552.3161523437496,712.9314550781276,2610.8564453125,484.01437768022356,481.9609375,432.55859375,437.58076562499997,449.51197265625,456.6216796875,460.0640625,466.91259765625,475.77421875,481.9609375,488.6181640625,494.17890624999995,500.9525390625,507.4396484375,512.33212890625,537.4030468749999,699.5971347656279,2590.9443359375,12.783007773429686,12.353515625,10.7431640625,10.8964765625,11.086894531250001,11.271484375,11.4041015625,11.7529296875,12.171875,12.353515625,12.513671875,12.678320312499999,12.900390625,13.528710937499994,18.128906249999993,20.53421875,24.310763671875243,142.685546875,0,"[0, 0, 0]"
5,2.9404024780099656,2.884765625,2.3603515625,2.4765546874999997,2.5636328125000003,2.654296875,2.697265625,2.7763671875,2.841796875,2.884765625,2.9326171875,2.99609375,3.08671875,3.201171875,3.294140625,3.585859375000002,9.73822656250012,11.5888671875,1.4029078007423226,1.3681640625,0.88671875,0.98103515625,1.1290625,1.2158203125,1.261328125,1.3115234375,1.345703125,1.3681640625,1.3916015625,1.4201171874999998,1.470703125,1.59375,1.67578125,1.8642578125,4.662242187500329,8.9482421875,763.5280279594392,762.1376953125,726.39453125,729.25423828125,736.6328125,743.8712890625,747.7572265624999,754.650390625,759.2703125,762.1376953125,765.0142578125001,768.0376953125,771.8154296875,777.2572265625,784.0425781250001,818.7912109375001,884.8336210937646,1651.7978515625,268.7816553618187,269.59765625,207.5498046875,222.43818359374998,229.7522265625,247.11445312499998,253.220703125,263.189453125,267.36445312499995,269.59765625,271.636328125,273.791015625,276.5564453125,280.6748046875,285.426953125,307.1202734375,347.7311953125012,550.1669921875,12.18700526394397,12.0263671875,10.20703125,10.6228515625,10.8753125,11.2470703125,11.446874999999999,11.7373046875,11.921875,12.0263671875,12.1328125,12.2685546875,12.443359375,12.707421875000001,13.069921874999999,18.677421875,20.5341250000003,29.001953125,125.93348074124212,125.015625,118.6845703125,119.54123046875,120.5940234375,121.7103515625,122.4228515625,123.5751953125,124.44375000000001,125.015625,125.66464843749999,126.63886718750001,128.994921875,130.9193359375,132.4185546875,136.688671875,147.02025390625016,151.63671875,1218.7770847633212,1217.857421875,1141.3759765625,1152.0047382812502,1163.1799609375,1178.1365234375,1187.616015625,1204.3232421875,1213.1755859374998,1217.857421875,1222.7697265625,1227.616796875,1233.6720703125,1242.960546875,1253.7060546875,1319.3527343750002,1433.3921445312562,2427.80859375,1174.7734796051964,1174.189453125,1102.9140625,1106.38808984375,1121.6443359375,1136.274609375,1145.0994140625,1161.017578125,1169.6744140625,1174.189453125,1178.616796875,1183.3453125,1188.580859375,1197.3109375,1207.7451171875,1271.938984375,1385.0560312500038,2378.3701171875,44.00360515812487,42.2724609375,37.0361328125,38.3252265625,39.0857421875,40.060937499999994,40.7044921875,41.568359375,42.0115234375,42.2724609375,42.5701171875,42.9794921875,44.3505859375,52.1443359375,56.274609375000004,59.65656250000001,64.3857734375013,78.49609375,82,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81]"
7,4.438528200948241,4.3955078125,3.65234375,3.7588398437499997,3.9747656250000003,4.078125,4.13671875,4.2431640625,4.3330078125,4.3955078125,4.46484375,4.5361328125,4.6396484375,4.771484375,4.915234375,5.207226562500001,6.764457031250421,19.716796875,2.3428262676047384,2.2841796875,1.787109375,1.95987109375,2.02734375,2.09375,2.1279296875,2.1884765625,2.2431640625,2.2841796875,2.3388671875,2.4169921875,2.498046875,2.6103515625,2.7294921875,2.978359375,5.355523437500061,7.142578125,1270.6169449979027,1270.0068359375,1100.853515625,1197.7228789062501,1243.9392578125,1252.519921875,1256.4623046875,1263.05859375,1267.4611328125,1270.0068359375,1272.7556640624998,1275.453515625,1278.4525390625,1283.241796875,1287.8132812499998,1318.738125,1495.8524531250002,1634.60546875,497.6181237447885,498.2646484375,414.087890625,424.41228125,449.86890625,478.16035156249995,490.2298828125,494.5439453125,496.9173828125,498.2646484375,499.6490234375,501.3595703125,503.41875000000005,506.6822265625,510.275390625,525.49125,545.0206562500022,589.771484375,18.991126727107485,18.9228515625,15.599609375,17.4932734375,17.93,18.1912109375,18.34765625,18.615234375,18.7978515625,18.9228515625,19.044921875,19.169921875,19.3484375,19.61328125,19.8740234375,21.663593750000008,24.80490625000006,25.625,195.11487727526946,194.7412109375,155.8642578125,188.9776640625,190.7984765625,191.953125,192.5689453125,193.56640625,194.28945312500002,194.7412109375,195.2314453125,195.8158203125,196.53515625,198.3876953125,200.294921875,202.5729296875,205.69104296875025,208.73828125,2064.0787649195395,2063.0634765625,1777.927734375,1969.9507812499999,1998.528828125,2035.0609375000001,2043.844921875,2053.48828125,2059.485546875,2063.0634765625,2067.1296875,2071.4318359375,2076.269921875,2083.7333984375,2092.670703125,2137.8674609375003,2321.394578125001,2493.1611328125,1989.1224272136212,1988.7744140625,1715.0205078125,1888.09546484375,1925.08296875,1962.7197265625,1970.728125,1980.0966796875,1985.5062500000001,1988.7744140625,1991.9322265625,1995.8763671875,1999.9609375,2006.33984375,2013.033984375,2062.6916796875007,2248.1755507812504,2428.1123046875,74.95633770591824,72.37890625,62.9072265625,67.87897265625,69.1633984375,70.1888671875,70.6984375,71.4404296875,71.982421875,72.37890625,72.8359375,73.5107421875,79.2154296875,83.26542968750002,90.9552734375,95.01699218750002,99.9210000000001,406.2421875,82,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81]"
9,5.798744873791963,5.7568359375,4.9697265625,5.133537109375,5.24748046875,5.3802734375,5.4482421875,5.5888671875,5.689453125,5.7568359375,5.8310546875,5.91796875,6.0234375,6.166015625,6.3037109375,6.651796874999999,8.814599609375005,11.703125,3.247432127416073,3.2109375,2.72265625,2.780578125,2.84765625,2.919921875,2.9603515625,3.0458984375,3.142578125,3.2109375,3.27734375,3.3466796875,3.431640625,3.564453125,3.69365234375,3.9701562499999987,6.457533203125023,9.6630859375,1750.7653212026323,1748.330078125,1672.669921875,1689.2107675781251,1718.66125,1730.6494140625,1734.9935546875,1741.50390625,1745.8056640625,1748.330078125,1750.9609375,1753.8416015624998,1757.15625,1762.1294921875,1766.53173828125,1786.6616601562496,1957.2436562500022,10795.052734375,709.3218678471516,709.6923828125,631.0283203125,645.3089824218749,671.794765625,700.0763671875,702.80546875,706.02685546875,708.291796875,709.6923828125,711.15234375,712.6589843749999,714.42578125,717.3322265625,719.96630859375,727.0735742187499,750.4898671875002,1142.650390625,26.432327298448627,26.3056640625,24.416015625,24.818109375,25.18275390625,25.45546875,25.6240234375,25.93505859375,26.1669921875,26.3056640625,26.457421875,26.619140625,26.81953125,27.1484375,27.5771484375,30.858945312499984,33.33470703125002,43.65625,266.82828792599184,266.4462890625,257.8505859375,258.905390625,260.46232421875,262.02158203125,262.9623046875,264.515625,265.7302734375,266.4462890625,267.2251953125,268.10625,269.2123046875,271.309375,272.99150390625005,275.86357421875,282.2517500000001,341.50390625,2869.2377753846645,2866.4658203125,2740.4365234375,2770.62750390625,2807.4944921875003,2840.80498046875,2847.816796875,2857.05908203125,2863.03828125,2866.4658203125,2870.5150390625,2874.52578125,2879.5419921875,2886.9482421875,2893.52734375,2922.49748046875,3110.3646445312515,12452.744140625,2762.3939812754325,2760.1328125,2636.560546875,2664.490583984375,2701.7166210937503,2736.77568359375,2743.09765625,2751.51806640625,2756.97890625,2760.1328125,2763.1146484375004,2766.66796875,2771.3539062500004,2777.8294921875004,2783.82275390625,2810.24376953125,3003.6638261718754,12332.4462890625,106.84379410923194,103.775390625,98.6767578125,98.891119140625,99.77517578125,100.69208984375001,101.1806640625,102.0341796875,102.84921875,103.775390625,109.2451171875,111.0546875,112.17988281250001,114.78535156250001,117.22734375,120.73197265624992,124.55199023437521,144.30078125,84,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 0]"
11,7.462628300518926,7.42529296875,5.9892578125,6.551205078124999,6.765029296875,6.949853515625,7.04228515625,7.220703125,7.341796875,7.42529296875,7.5107421875,7.6064453125,7.72265625,7.890625,8.0439453125,8.391220703125,12.252739257812724,13.87109375,3.966589002721815,3.9208984375,2.8955078125,3.4194970703125,3.518935546875,3.6005859375,3.646484375,3.748291015625,3.85078125,3.9208984375,3.98828125,4.068359375,4.171875,4.330078125,4.4661621093749995,4.826220703124998,7.194635742187526,9.4755859375,2200.7998390679054,2198.74267578125,1839.7763671875,2066.13682421875,2151.304306640625,2173.256591796875,2179.5478515625,2188.59814453125,2194.841796875,2198.74267578125,2202.7697265625,2207.73486328125,2213.1726562500003,2220.93369140625,2227.527490234375,2249.0356640625,2401.2077714843826,8192.494140625,893.0607102316087,893.240234375,742.62109375,810.782982421875,860.299443359375,879.54033203125,882.4126953125001,887.445556640625,891.087109375,893.240234375,895.1013671874999,897.17685546875,899.4761718750001,902.85263671875,906.2076171875001,914.909208984375,1010.2876289062514,1572.7080078125,33.352064493666056,33.18212890625,27.234375,31.153947265625,31.720703125,32.134423828125,32.353515625,32.737548828125,33.0224609375,33.18212890625,33.3671875,33.58623046875,33.8427734375,34.283593749999994,34.730810546875,38.408974609374994,44.54587304687517,54.248046875,347.51690363311457,347.01708984375,276.74609375,337.68714453125,340.40896484375,342.05234375,342.95078125,344.763916015625,346.0861328125,347.01708984375,347.95878906250005,349.037109375,350.4955078125,352.87373046874995,354.77451171875,359.370830078125,367.27738867187503,423.0986328125,3623.144563046907,3620.25048828125,3004.361328125,3517.131646484375,3568.158095703125,3588.9119140625,3596.107421875,3608.15869140625,3615.6736328125003,3620.25048828125,3624.8685546875,3630.2666015625,3636.5113281249996,3646.55810546875,3655.58291015625,3680.3258300781254,3868.774913085957,10410.8662109375,3486.1587347295354,3484.2763671875,2898.619140625,3372.745923828125,3432.93349609375,3454.8206542968746,3462.1294921874996,3473.307373046875,3479.89921875,3484.2763671875,3488.4109375,3493.269921875,3498.895703125,3507.1486328125,3514.688525390625,3539.136640625,3711.176462890629,10254.8193359375,136.98582831737127,132.10205078125,105.7421875,126.9917099609375,128.17798828125,129.105126953125,129.63896484375,130.563720703125,131.3662109375,132.10205078125,134.30234375,140.0673828125,144.7748046875,148.64521484375,151.390380859375,155.57999023437497,161.43284179687558,3418.529296875,85,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 0, 81, 82, 83, 84, 0, 0]"
13,8.552249971365303,8.4970703125,7.6171875,7.7451171875,7.8984375,8.0380859375,8.126953125,8.291015625,8.416015625,8.4970703125,8.5810546875,8.67578125,8.8017578125,8.978515625,9.142578125,9.546875,17.29990234375017,20.138671875,5.037054690681633,4.9755859375,4.3447265625,4.3843359375,4.4961914062499995,4.5869140625,4.642578125,4.7822265625,4.90234375,4.9755859375,5.060546875,5.1513671875,5.265625,5.4345703125,5.5869140625,5.977343749999999,11.031904296875023,23.7744140625,2645.6192945364996,2643.517578125,2554.3720703125,2573.5728613281253,2608.16435546875,2621.1630859375,2626.029296875,2634.294921875,2640.1953125,2643.517578125,2647.1103515625,2650.91015625,2655.359375,2661.6083984375,2668.2548828125,2690.7382812499995,2906.311064453135,5726.9580078125,1076.5532903653786,1077.3603515625,991.5546875,1012.695673828125,1036.54169921875,1059.05029296875,1063.5283203125,1070.16259765625,1074.9658203125,1077.3603515625,1079.5947265625,1081.9921875,1084.5439453125,1088.2451171875,1091.74169921875,1102.9170898437499,1188.8834667968754,1521.650390625,41.0489388856012,40.7412109375,38.25,38.714052734375,39.09736328125,39.5498046875,39.8076171875,40.232421875,40.5439453125,40.7412109375,40.9560546875,41.2041015625,41.49609375,42.0595703125,43.052734375,50.4572265625,54.69865234375018,68.98046875,411.14054009016746,409.876953125,399.0615234375,399.55574218749996,401.403515625,403.65283203125,404.8271484375,407.02685546875,408.6650390625,409.876953125,411.396484375,413.4462890625,416.0556640625,419.1396484375,421.86181640625,427.0,433.72250976562503,535.0654296875,4354.152519932931,4351.6640625,4251.8720703125,4262.979677734375,4295.06005859375,4317.9248046875,4325.7451171875,4337.83740234375,4346.3486328125,4351.6640625,4356.7470703125,4362.541015625,4369.234375,4379.5908203125,4389.95166015625,4424.25908203125,4666.060292968751,7522.150390625,4187.951368539694,4186.4228515625,4087.19921875,4100.87265625,4130.836816406249,4153.8837890625,4161.779296875,4173.7109375,4181.21875,4186.4228515625,4191.09375,4195.5439453125,4201.3486328125,4210.2529296875,4218.77783203125,4250.71484375,4508.176455078125,7338.52734375,166.20115139323713,162.017578125,154.6337890625,155.40244140625,156.56005859375,157.556640625,158.15625,159.35302734375,160.4833984375,162.017578125,167.302734375,169.146484375,171.6220703125,180.9990234375,184.98046875,190.24990234374997,198.36662109375024,283.0087890625,87,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 0, 0, 84, 85, 86, 0]"
15,10.330360348268865,10.29248046875,9.169921875,9.386636718750001,9.547294921875,9.7451171875,9.8466796875,10.046875,10.19140625,10.29248046875,10.396484375,10.50390625,10.6337890625,10.8291015625,11.028173828124999,11.42591796875,13.817903320312736,16.5302734375,5.833558878649346,5.78271484375,4.9990234375,5.06833203125,5.193222656250001,5.329248046875,5.4169921875,5.5712890625,5.6962890625,5.78271484375,5.8701171875,5.97470703125,6.1009765625,6.29560546875,6.458984375,6.926591796874995,10.08648437500004,11.306640625,3110.751673577809,3109.09423828125,2980.078125,3021.2605126953126,3075.49220703125,3086.736328125,3092.25029296875,3100.001708984375,3105.5330078125,3109.09423828125,3112.63359375,3116.2783203125,3120.934375,3127.79599609375,3134.57861328125,3156.17619140625,3334.376343750001,5899.2763671875,1255.9033927724495,1255.5263671875,1154.572265625,1193.29549609375,1220.8360937500001,1243.4546875,1246.6296875,1250.978515625,1253.7455078125001,1255.5263671875,1257.22890625,1259.27626953125,1261.7970703125,1266.10087890625,1270.0998046875,1281.330205078125,1343.1038525390654,1957.8984375,47.187716350587586,47.0419921875,44.447265625,44.818031250000004,45.286982421874995,45.758935546875,46.007421875000006,46.472412109375,46.82421875,47.0419921875,47.2603515625,47.5205078125,47.80078125,48.3578125,48.874267578125,52.0783984375,53.74416113281263,71.7685546875,486.207083948145,485.67041015625,475.31640625,476.9114853515625,478.75949218750003,480.592724609375,481.693359375,483.441162109375,484.83046874999997,485.67041015625,486.631640625,487.86201171875,489.37578125,491.4130859375,493.03056640625,496.561103515625,509.5041035156267,553.767578125,5111.911037708816,5109.06005859375,4947.6240234375,5019.065674804688,5059.738046875,5077.607031250001,5084.43125,5095.735595703125,5103.586328125,5109.06005859375,5114.487109375,5120.329980468749,5127.3861328125,5138.15947265625,5147.92626953125,5183.294853515625,5394.503023437503,8703.9228515625,4916.213785875909,4913.283203125,4750.0244140625,4822.7777431640625,4865.8257421875005,4886.0955078125,4892.3623046875,4902.49365234375,4909.1935546875,4913.283203125,4917.6474609375,4922.648339843749,4929.3861328125,4938.89462890625,4947.995947265625,4982.774296875,5185.934127929703,8501.041015625,195.69725183290737,190.90673828125,182.4765625,183.772580078125,185.042978515625,186.16494140625,186.90742187499998,188.209716796875,189.382421875,190.90673828125,196.483203125,202.55869140625,205.49296875,209.10966796875,211.2029296875,215.30015625,219.78723046875035,261.2744140625,255,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 0, 80, 81, 0, 82, 83, 84, 85, 0, 0, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 0, 0, 0]"
17,11.216417432317135,11.1142578125,8.0166015625,10.016193359375,10.309638671875,10.527685546874999,10.6396484375,10.85546875,11.0166015625,11.1142578125,11.2216796875,11.3408203125,11.476171875,11.691015624999999,11.953076171874999,13.125791015625005,22.790832031250062,24.607421875,6.907327044175326,6.82421875,5.6982421875,6.0101064453125,6.142646484375,6.3056640625,6.40234375,6.583984375,6.72265625,6.82421875,6.923828125,7.0380859375,7.1783203125,7.3779296875,7.5625,8.342041015625007,17.366047851562634,18.59375,3515.855427363488,3513.16796875,2945.3017578125,3429.229448242187,3475.76453125,3491.0060546875,3496.4001953125003,3504.29052734375,3509.8365234375,3513.16796875,3516.3751953125,3520.71328125,3525.58671875,3533.6849609375,3541.428759765625,3572.3130371093753,3758.875807617251,6666.87109375,1442.4862017767548,1441.20947265625,1215.7470703125,1379.8489921875,1403.4941015625002,1421.938818359375,1425.7740234375,1431.939208984375,1437.1654296875,1441.20947265625,1446.098828125,1450.4814453125,1454.88203125,1460.2251953125,1465.143798828125,1477.51486328125,1571.4014521484412,1969.7431640625,54.94226939753973,54.341796875,45.298828125,51.73933203125,52.411201171875,52.9291015625,53.208984375,53.705078125,54.099609375,54.341796875,54.6046875,54.9130859375,55.3703125,56.57744140625,60.63779296874996,65.37697265625,72.475047851563,81.0791015625,545.6597240793093,544.3544921875,433.5908203125,530.1393759765625,532.815068359375,535.12568359375,536.54072265625,539.389404296875,542.2556640625,544.3544921875,546.550390625,548.86220703125,552.0634765625,557.1900390625,561.704736328125,568.235029296875,579.086442382816,659.41796875,5803.181334603581,5799.595703125,4838.2685546875,5708.627454101563,5744.24322265625,5764.23447265625,5771.89267578125,5784.55908203125,5793.8330078125,5799.595703125,5805.3818359375,5811.8681640625,5820.127148437499,5832.20283203125,5844.7078125,5891.127763671877,6197.652321289108,8773.435546875,5577.067367093585,5574.10400390625,4658.0732421875,5491.622572265625,5521.560234375,5540.664013671874,5547.7427734375,5559.6767578125,5568.8236328125,5574.10400390625,5579.191601562499,5584.81064453125,5591.89296875,5603.36630859375,5614.921044921875,5656.4660546875,5972.317018554738,8547.0419921875,226.11396750999643,225.46044921875,180.1953125,210.7317431640625,212.20460937500002,213.77021484375,214.64199218750002,216.754150390625,221.40234375,225.46044921875,228.7244140625,232.5783203125,235.713671875,238.85312499999998,242.08920898437498,249.781201171875,261.60245410156307,323.953125,91,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 0, 82, 83, 84, 0, 0, 85, 0, 0, 86, 87, 88, 89, 90, 0, 0]"
19,12.77243246687054,12.7177734375,11.6435546875,11.7231640625,11.949296875,12.15234375,12.254296875,12.4658203125,12.6220703125,12.7177734375,12.824609375,12.939453125,13.080078125,13.2994140625,13.509179687500001,14.1279296875,17.9716093750001,23.6689453125,7.9065102175713555,7.8564453125,6.9130859375,6.9761875,7.1075390625,7.290234375,7.4013671875,7.6015625,7.753515625,7.8564453125,7.95703125,8.078125,8.223828125,8.437109375,8.6423828125,9.2011328125,11.315273437500018,13.583984375,3958.0429735282873,3955.4326171875,3895.7255859375,3903.7911562500003,3914.809921875,3926.299609375,3932.505859375,3943.1796875,3950.7224609375,3955.4326171875,3960.2146484375,3965.153125,3971.3412109375,3981.0197265624997,3990.2996093750003,4031.5665234375,4265.159390625042,5755.0576171875,1612.6494150579765,1610.7841796875,1571.2666015625,1576.1136953125,1590.6576171875,1597.18984375,1599.9656249999998,1604.7744140625,1608.4158203125,1610.7841796875,1613.4857421875,1616.7552734375,1620.848828125,1627.2583984375,1631.837890625,1646.6158203124999,1735.0976250000067,1870.2216796875,60.07880809601172,59.865234375,57.0556640625,57.3978671875,57.800390625,58.3890625,58.681640625,59.1953125,59.6025390625,59.865234375,60.1361328125,60.427734375,60.7833984375,61.5302734375,62.539257812500004,65.55453125,72.09598437500011,85.77734375,606.2161281138507,605.5146484375,593.708984375,594.6918046875,597.4749609375,599.438671875,600.641796875,602.8037109375,604.491796875,605.5146484375,606.7435546875,608.0982421875,609.833984375,612.3669921875,614.5974609375,619.1628515625,657.1457968750013,729.2841796875,6512.338485123599,6506.5048828125,6421.8388671875,6446.0187734374995,6458.8410546875,6471.776953125,6479.04375,6491.3779296875,6500.796679687501,6506.5048828125,6513.13515625,6520.617578124999,6530.4998046875,6545.7025390625,6559.341015625,6629.4610546875,6933.764101562512,8629.6650390625,6257.666267480568,6253.4453125,6179.8544921875,6196.252953125,6210.483984375,6222.4970703125,6229.2796875,6240.60546875,6248.440234375,6253.4453125,6258.189257812501,6263.880078125,6271.45546875,6283.0685546875,6294.9568359375,6367.4101171875,6685.564976562512,8367.2548828125,254.67221764303008,248.048828125,238.8125,240.05951562500002,241.27390624999998,242.93828125,243.796875,245.38671875,246.712109375,248.048828125,251.793359375,256.1748046875,263.979296875,278.9205078125,286.33046875,292.7071484375,298.8260703125001,424.4384765625,91,"[0, 0, 1, 0, 0, 0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 0, 0, 0, 0, 0, 0, 87, 88, 89, 0, 90, 91]"
21,14.226516546541992,14.1533203125,12.7490234375,13.00106640625,13.2876171875,13.5244140625,13.6474609375,13.875,14.044921875,14.1533203125,14.2705078125,14.3955078125,14.570703125,14.8173828125,15.048925781249999,15.924023437499999,21.86605078125078,36.9892578125,8.929319048058662,8.861328125,7.716796875,7.8171015624999995,8.0246875,8.234375,8.369921875,8.5908203125,8.755859375,8.861328125,8.970703125,9.1044921875,9.265625,9.4845703125,9.69638671875,10.514531249999997,16.820462890625528,20.6318359375,4396.109356453761,4392.689453125,4258.3310546875,4273.017544921875,4356.75642578125,4368.3548828125,4373.941796875,4382.86083984375,4389.007421875,4392.689453125,4396.4830078125,4400.7728515625,4405.97578125,4414.455664062501,4422.573828125,4449.012109375,4780.797320312531,10361.8818359375,1805.8333542150242,1806.6484375,1727.9140625,1745.784908203125,1766.7993359375,1780.5027343749998,1785.8927734375,1795.39990234375,1802.6751953125,1806.6484375,1809.96796875,1813.1330078125,1816.8841796875,1821.9615234375,1827.205078125,1843.33638671875,1917.1974746093751,3285.92578125,68.36245717879564,67.8359375,64.5751953125,64.912783203125,65.5107421875,66.119140625,66.4951171875,67.1162109375,67.5517578125,67.8359375,68.12578125,68.49375,69.025390625,70.2111328125,72.94248046874999,78.78501953125,82.94646093750083,120.1123046875,691.0849914357591,689.1005859375,671.77734375,675.7149765624999,677.8744140625,680.241015625,681.66875,684.734375,687.168359375,689.1005859375,691.225,693.9837890625,698.505859375,704.229296875,707.9250976562499,713.7213671874999,721.0905039062501,846.2314453125,7267.938466259034,7260.8759765625,7163.056640625,7177.356734375,7205.406875000001,7221.882031249999,7231.2203125,7244.87744140625,7254.880078125,7260.8759765625,7267.3931640625,7274.8626953125,7286.607617187499,7305.2375,7320.75703125,7374.695039062499,7737.629109375021,14943.1591796875,6984.545994877941,6980.3837890625,6886.3203125,6895.880203125,6927.78017578125,6945.0158203125,6953.906640624999,6966.87255859375,6975.420703125,6980.3837890625,6985.509375,6990.757421875,6997.340234375,7008.4587890625,7020.18154296875,7072.7023046875,7444.660468750006,14637.787109375,283.39247138109306,275.265625,265.3203125,266.97423046874997,268.71828125,270.15859375,271.1109375,272.6279296875,274.03046875,275.265625,277.6341796875,282.4328125,292.3623046875,314.0240234375,327.21201171875,337.1574609375,350.2843085937511,422.7802734375,260,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 82, 85, 0, 80, 81, 0, 0, 83, 84, 86, 87, 88, 0, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 0, 0, 0, 0, 0, 0, 0]"
23,15.881258287484167,15.7958984375,14.49609375,14.572671875000001,14.8184375,15.0888671875,15.2310546875,15.482421875,15.677734375,15.7958984375,15.9296875,16.0986328125,16.28125,16.567187500000003,16.841015624999997,17.6107421875,22.036796875000014,32.091796875,9.614325431773802,9.5595703125,8.4248046875,8.51396875,8.735703125,8.920703125,9.037109375,9.2666015625,9.4482421875,9.5595703125,9.6724609375,9.801953125,9.9626953125,10.220507812500001,10.430859374999999,11.160039062500013,13.486875000000051,16.4814453125,4873.110654818451,4869.25,4733.2646484375,4761.169671875,4828.2622265625,4840.720312500001,4847.4982421875,4858.0283203125,4864.7646484375,4869.25,4873.601171875,4878.4591796875,4884.2525390625,4892.54609375,4901.7125,4934.1000390624995,5378.5493593750025,9979.7421875,1965.5766437668224,1964.46875,1908.509765625,1916.993,1932.9330859375,1949.87734375,1953.4474609375,1958.6826171875,1962.27578125,1964.46875,1966.8230468749998,1969.4171875,1972.33203125,1977.3490234375,1982.738671875,2004.7164062500005,2057.8202109375,3216.0732421875,74.10544834052406,73.86328125,70.6650390625,71.07059375,71.6084765625,72.1748046875,72.5185546875,73.1455078125,73.5888671875,73.86328125,74.171484375,74.529296875,74.9861328125,75.767578125,76.8453125,79.42179687500001,82.14035937500016,111.5615234375,750.4035920265331,749.7978515625,734.92578125,736.5678671875,739.003359375,741.8732421875001,743.6099609375,746.3037109375,748.42421875,749.7978515625,751.326171875,752.89765625,754.9298828125,757.5380859375,759.9595703125,765.8189453125001,787.6080546875002,898.9990234375,8000.8794917339565,7993.4228515625,7912.37109375,7917.373406250001,7939.7240234375,7953.4681640625,7961.258203125,7975.6083984375,7986.5015625,7993.4228515625,8000.6048828125,8009.0888671875,8020.357812499999,8038.116015625,8054.479296875001,8115.4991796875,8565.401421875002,14521.1357421875,7688.691922671588,7682.994140625,7610.37109375,7613.2423203125,7635.087734375,7649.040234374999,7656.269726562499,7668.5283203125,7677.5162109375,7682.994140625,7688.533984375001,7694.553125,7702.06640625,7714.6078125,7727.456249999999,7791.955820312501,8249.437000000004,14205.2802734375,312.1875690623681,304.015625,295.2470703125,295.940359375,297.137890625,298.8873046875,299.6609375,301.45703125,302.888671875,304.015625,305.70234375,309.1318359375,330.156640625,341.2380859375,345.57109375,361.9875,372.9020234375,381.494140625,262,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 0, 0, 0, 0, 0, 0, 252, 253, 254, 255, 256, 257, 258, 0, 0, 0, 259, 260, 261, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.9311540530192532,0.9150390625,0.7568359375,0.7802714843749999,0.806640625,0.8291015625,0.8427734375,0.8701171875,0.89453125,0.9150390625,0.9462890625,0.9736328125,1.0009765625,1.033203125,1.064453125,1.1269726562499995,1.2695332031250004,2.0234375,0.11526188609559927,0.1142578125,0.091796875,0.0966796875,0.0986328125,0.1015625,0.1025390625,0.1083984375,0.1123046875,0.1142578125,0.1171875,0.119140625,0.123046875,0.126953125,0.1298828125,0.1376953125,0.1865234375,0.2109375,71.90331770789923,72.9345703125,55.826171875,55.94628125,56.397441406249996,57.690234375,59.473046875,65.04638671875,68.71132812500001,72.9345703125,74.1017578125,77.4369140625,80.836328125,83.5958984375,85.1302734375,89.198359375,98.47940429687537,404.955078125,48.90528727444158,49.515625,37.0693359375,37.32806640625,38.849492187500005,39.4814453125,39.968359375,41.865234375,44.8666015625,49.515625,50.3642578125,51.6701171875,57.8646484375,58.6630859375,59.741503906249996,61.528476562499996,67.20418750000022,100.2177734375,3.50155543502042,3.4765625,2.9794921875,3.0693242187500003,3.1240234375,3.1844726562499996,3.224609375,3.3203125,3.4208984375,3.4765625,3.5439453125,3.63671875,3.72265625,3.7912109375,3.8466796875,3.971718749999999,4.263708984375008,10.8310546875,0.6465778150525088,0.6513671875,0.51953125,0.5351542968749999,0.55369140625,0.57421875,0.5849609375,0.611328125,0.638671875,0.6513671875,0.6611328125,0.6689453125,0.6806640625,0.697265625,0.7120117187499995,0.7695898437499986,0.9648496093750012,1.1474609375,136.91170712696908,132.8330078125,109.951171875,110.261654296875,111.53681640625,114.08769531249999,118.9470703125,125.97802734375,130.4291015625,132.8330078125,136.1044921875,145.7412109375,154.8751953125,158.6818359375,161.79707031249998,167.77087890625,190.36850390625048,484.8212890625,126.00315417152859,122.19921875,98.927734375,99.726515625,100.9682421875,103.32236328125,108.2220703125,115.22412109375,119.6599609375,122.19921875,125.26347656249999,134.756640625,143.8669921875,147.551171875,149.8578125,155.89865234374997,169.73815039062816,472.6611328125,10.90855295544049,10.54296875,9.9990234375,10.0595625,10.1396484375,10.216796875,10.2685546875,10.3623046875,10.458203125,10.54296875,10.643359375,10.7939453125,10.962890625,11.4287109375,14.3662109375,15.775585937499995,20.009613281250367,22.494140625,0,"[0, 0, 0]"
5,2.002597763689782,1.9990234375,1.6298828125,1.73241796875,1.7841796875,1.8359375,1.87109375,1.9326171875,1.974609375,1.9990234375,2.0224609375,2.0517578125,2.0888671875,2.134765625,2.169921875,2.2421875,2.358402343750001,8.87890625,0.22136241456909486,0.2197265625,0.1806640625,0.185544921875,0.193359375,0.2021484375,0.2060546875,0.212890625,0.216796875,0.2197265625,0.22265625,0.2265625,0.23046875,0.23828125,0.244140625,0.26466796874999954,0.2910195312500008,0.3271484375,162.76001582946117,161.4921875,141.884765625,143.72362890625,145.91050781250001,149.98271484375002,151.9462890625,156.07470703125,159.3939453125,161.4921875,164.4998046875,168.0759765625,171.2099609375,174.302734375,176.32529296874998,181.17316406249998,259.4787324218753,266.8388671875,114.18221054420529,117.1123046875,86.1943359375,90.38173828125,92.52304687499999,100.29111328125,102.809375,109.30810546875,112.0044921875,117.1123046875,118.2556640625,119.33710937500001,120.613671875,122.3353515625,123.25341796875,126.44433593749997,136.1166289062503,191.6142578125,7.476652521514002,7.51953125,6.4140625,6.528269531249999,6.74703125,6.97744140625,7.0849609375,7.2822265625,7.42578125,7.51953125,7.589648437499999,7.650390625,7.7119140625,7.787109375,7.8564453125,7.9990234375,8.63881835937503,18.5390625,1.3821239086722787,1.3662109375,1.21484375,1.228515625,1.25681640625,1.287109375,1.302734375,1.33056640625,1.3515625,1.3662109375,1.3837890625,1.4033203125,1.427734375,1.4658203125,1.5224609375,1.682656249999999,2.029341796875009,6.3291015625,320.0964483663944,318.984375,278.6435546875,283.14281640625,288.6796875,294.521875,300.0109375,307.66845703125,313.918359375,318.984375,324.33515624999995,329.83359375,335.5498046875,340.759375,344.79521484375,357.9402734374999,431.24016992187603,573.9814453125,288.0249629821116,286.7958984375,249.4853515625,253.833619140625,259.21814453125,264.266796875,269.3025390625,276.67529296875,281.861328125,286.7958984375,291.67324218749997,297.7353515625,302.9021484375,307.58710937499995,310.92451171874995,318.52728515625,385.05884960937584,415.169921875,32.071485384282795,31.1005859375,28.466796875,28.744138671875,29.09859375,29.633496093749997,29.985156250000003,30.427734375,30.8509765625,31.1005859375,31.378710937499996,31.671875,32.0517578125,32.641796875,43.23701171874999,46.283359374999996,56.26823242187613,264.30078125,0,"[0, 0, 0, 0, 0]"
7,3.162049439209473,3.162109375,2.396484375,2.8700830078125,2.9384765625,3.005859375,3.0390625,3.0966796875,3.138671875,3.162109375,3.1865234375,3.2109375,3.2373046875,3.279296875,3.318603515625,3.4053710937500004,3.557705078125018,4.8671875,0.32427721996956305,0.3212890625,0.2763671875,0.2919921875,0.2978515625,0.3056640625,0.30859375,0.3134765625,0.318359375,0.3212890625,0.32421875,0.3291015625,0.3349609375,0.34375,0.353515625,0.37890625,0.405278320312501,0.486328125,257.89183983984117,257.73095703125,199.982421875,241.723544921875,244.80908203125,247.30078125,249.208984375,253.0498046875,256.1474609375,257.73095703125,259.0810546875,260.49658203125,262.1796875,264.03369140625,265.505615234375,273.032373046875,620.1987451171941,692.9521484375,180.27525756103026,181.4208984375,132.35546875,162.94300292968748,165.292529296875,171.130615234375,173.17822265625,178.689697265625,180.4287109375,181.4208984375,182.2138671875,183.0791015625,183.76953125,184.51123046875,185.174072265625,187.76391601562503,197.813256835945,255.74609375,11.713182974847815,11.72412109375,8.6015625,10.9949267578125,11.154248046875,11.33740234375,11.43359375,11.5791015625,11.671875,11.72412109375,11.7724609375,11.8212890625,11.8759765625,11.9501953125,12.013671875,12.201562500000001,16.265708007812517,19.8154296875,2.191734268157939,2.1748046875,1.9140625,1.958916015625,2.0233886718750003,2.078125,2.095703125,2.130859375,2.158203125,2.1748046875,2.193359375,2.21484375,2.2451171875,2.2919921875,2.353759765625,2.577197265625,3.0178857421875627,7.095703125,509.1993236376334,508.4404296875,385.4951171875,477.817265625,482.941845703125,489.681884765625,493.77490234375,501.039306640625,506.0732421875,508.4404296875,511.236328125,514.17724609375,517.1943359375,521.619140625,527.05517578125,539.3670410156251,883.4217626953224,948.828125,455.5583413030562,455.6611328125,345.5712890625,427.87374511718747,432.41152343749997,438.04638671875,441.6044921875,448.650390625,453.4443359375,455.6611328125,457.85546875,460.498046875,462.9658203125,465.8271484375,467.97119140625,477.36987304687506,823.0718457031306,895.861328125,53.64098233457722,52.232421875,39.923828125,49.612202148437504,50.0576171875,50.658203125,50.94091796875,51.46240234375,51.9091796875,52.232421875,52.5478515625,52.83251953125,53.2158203125,56.65869140625,68.1689453125,71.82021484375,80.8717871093813,478.6240234375,3,"[0, 0, 0, 0, 0, 0, 1, 2, 0]"
9,4.154215440502002,4.142578125,3.283203125,3.85349609375,3.9306640625,3.9921875,4.02734375,4.080078125,4.119140625,4.142578125,4.1640625,4.1904296875,4.2197265625,4.271484375,4.3154296875,4.43359375,5.21113281250004,36.7861328125,0.43637392376167444,0.43359375,0.3369140625,0.39549804687499995,0.4033203125,0.41015625,0.4150390625,0.4228515625,0.4296875,0.43359375,0.4375,0.4423828125,0.44921875,0.4619140625,0.474609375,0.5009765625,0.5703125,0.6162109375,345.971841253544,346.29931640625,261.8740234375,323.3054296875,327.17783203125003,335.012939453125,338.5068359375,342.5927734375,345.0810546875,346.29931640625,347.396484375,348.6357421875,349.9736328125,351.82958984375,353.77099609375,362.0856933593751,459.51914062500225,484.6845703125,242.64337927759132,243.39453125,184.4990234375,223.429072265625,230.3140625,234.18017578125,235.6171875,241.53515625,242.8251953125,243.39453125,243.994140625,244.6064453125,245.212890625,246.12060546875,247.27685546875,251.377099609375,331.22089355468773,398.478515625,15.580130568816712,15.5732421875,11.7978515625,14.878896484375,15.09072265625,15.238037109375,15.32421875,15.44921875,15.53125,15.5732421875,15.615234375,15.66455078125,15.7197265625,15.8046875,15.8916015625,16.186865234375,19.75498535156272,26.3427734375,2.9766613614805704,2.9443359375,2.541015625,2.7792822265625,2.8125,2.845703125,2.8642578125,2.8984375,2.92578125,2.9443359375,2.96484375,2.9912109375,3.0283203125,3.1015625,3.1943359375,3.481347656250003,4.4633496093750935,14.974609375,686.8566306574174,685.96728515625,520.3828125,652.967568359375,659.97373046875,668.46337890625,672.47021484375,679.549560546875,683.9033203125,685.96728515625,688.1962890625,690.49658203125,693.541015625,699.10400390625,708.015625,725.294970703125,874.1016943359608,1197.95703125,611.7626018256963,612.2001953125,464.44140625,580.9168798828125,587.9344238281251,595.89599609375,599.578125,606.06298828125,610.310546875,612.2001953125,613.9697265625,615.87158203125,617.9990234375,620.96728515625,623.820068359375,636.908544921875,776.2841308593805,911.1572265625,75.09402883172115,73.03076171875,55.94140625,70.30544921875,71.08071289062501,71.6025390625,71.8798828125,72.4052734375,72.7841796875,73.03076171875,73.3251953125,73.76806640625,75.927734375,78.02197265625,93.161376953125,97.68305664062501,106.82808105468928,551.9052734375,2,"[0, 0, 0, 0, 0, 0, 1, 2, 0]"
11,5.220739125052127,5.19921875,4.4013671875,4.915974609375,4.9921875,5.0546875,5.087890625,5.138671875,5.1767578125,5.19921875,5.2255859375,5.2548828125,5.2880859375,5.33984375,5.384765625,5.5068359375,10.202371093750013,15.666015625,0.6195771867180984,0.6103515625,0.5458984375,0.556640625,0.5673828125,0.578125,0.583984375,0.5947265625,0.6044921875,0.6103515625,0.6162109375,0.625,0.6357421875,0.654296875,0.6750976562500002,0.7197851562500004,0.8301250000000024,6.615234375,439.54331995412844,438.8896484375,360.4013671875,420.766203125,425.53867187500003,430.39365234375003,432.7255859375,435.91748046875,437.80527343750003,438.8896484375,440.003125,441.23671874999997,443.028515625,445.4912109375,447.41259765625,456.8042773437501,553.0605957031285,1322.5341796875,307.0073399382298,306.525390625,273.2392578125,290.74895703125,295.34638671875,298.96328125,302.5943359375,304.744140625,305.89609375000003,306.525390625,307.2171875,308.057421875,309.62421875,312.1435546875,313.7380859375,317.90236328125,406.83826171875256,838.1015625,19.695410074801917,19.6650390625,17.1865234375,19.047810546875,19.229374999999997,19.34443359375,19.412109375,19.5361328125,19.6171875,19.6650390625,19.7138671875,19.7705078125,19.8330078125,19.93125,20.02958984375,20.41515625,25.707005859375098,44.9609375,3.7343373709862386,3.7021484375,3.4501953125,3.485287109375,3.5302734375,3.56806640625,3.591796875,3.638671875,3.67578125,3.7021484375,3.72890625,3.76171875,3.810546875,3.8994140625,4.015625,4.334101562500001,4.877935546875,7.7587890625,872.4735257897206,870.9873046875,745.48046875,841.920220703125,848.3776171875,855.6390625,859.937890625,865.38330078125,868.7587890625,870.9873046875,873.1763671875001,875.8607421875,879.063671875,883.9761718750001,889.04541015625,905.4624218750002,1141.8675449218756,2173.46875,775.8207236499165,775.02734375,659.7939453125,747.82826953125,755.30849609375,761.70908203125,765.3189453125001,770.65087890625,773.46484375,775.02734375,776.6587890625,778.5486328125,780.8697265625001,784.1173828125,787.44375,802.36453125,996.0909941406397,2005.4423828125,96.65280213980401,94.021484375,85.6865234375,91.6697109375,92.06732421875,92.52412109375,92.7845703125,93.2705078125,93.69062500000001,94.021484375,94.509765625,96.55839843749999,101.6490234375,104.2416015625,106.35908203125001,109.9960546875,118.31744531250301,466.9423828125,4,"[0, 0, 0, 0, 0, 1, 0, 0, 2, 3, 0, 0]"
13,6.12826585443434,6.1181640625,5.7451171875,5.857414062499999,5.918867187499999,5.970703125,6.001953125,6.0546875,6.0927734375,6.1181640625,6.142578125,6.1689453125,6.205078125,6.2568359375,6.310546875,6.4248046875,6.7537343750000725,12.51953125,0.7288276752565493,0.724609375,0.6650390625,0.669921875,0.6806640625,0.69140625,0.6982421875,0.708984375,0.71875,0.724609375,0.73046875,0.7373046875,0.7470703125,0.7626953125,0.77734375,0.8106249999999999,0.8673437500000141,5.04296875,527.0996831915882,526.7978515625,514.1357421875,514.7518515625,516.855234375,519.56328125,521.068359375,523.89453125,525.7669921875,526.7978515625,527.8058593750001,528.851953125,530.0828125,531.9462890625,533.9412109375,543.010390625,618.9308281250035,1183.9013671875,368.51650411808566,368.591796875,351.216796875,355.4858203125,358.2176171875,363.321484375,365.37265625000003,367.2421875,368.155078125,368.591796875,369.04511718749995,369.52070312499995,370.128515625,371.1630859375,372.7009765625,376.953203125,404.3060156250062,527.9248046875,23.689520260616554,23.6611328125,22.611328125,22.9541015625,23.171875,23.3228515625,23.39453125,23.521484375,23.6064453125,23.6611328125,23.712890625,23.7763671875,23.853515625,23.984375,24.112109375,24.465898437499998,28.466335937500045,29.728515625,4.558319667215919,4.5185546875,4.244140625,4.2695234375,4.316328125,4.3603515625,4.3859375,4.439453125,4.486328125,4.5185546875,4.5556640625,4.59765625,4.658203125,4.77421875,4.8896484375,5.20515625,5.663570312500044,9.4033203125,1049.395467237819,1047.736328125,1020.2822265625,1022.214578125,1026.1375390625,1033.3380859375,1037.23515625,1042.8583984375,1045.94296875,1047.736328125,1049.605859375,1051.9087890625,1055.534765625,1062.016796875,1069.0669921875,1082.4974218749999,1280.8752890625124,1776.6015625,930.7211207671971,930.6337890625,907.130859375,907.9070624999999,911.603125,917.84296875,921.842578125,926.44140625,929.2123046875,930.6337890625,931.9439453125,933.3539062500001,935.1011718750001,937.8578124999999,941.0091796875,953.4988281249999,1058.1378515625656,1636.0439453125,118.67434647062197,115.61328125,112.50390625,112.90703125,113.3969921875,113.9943359375,114.2958984375,114.8759765625,115.2998046875,115.61328125,116.3029296875,119.16835937500001,122.401953125,124.9689453125,135.6533203125,140.45953125,156.61482031250887,462.5546875,6,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 3, 0, 4, 5, 0]"
15,7.422062649989566,7.3916015625,5.7197265625,7.0691962890625,7.160048828125,7.228515625,7.26171875,7.3203125,7.365234375,7.3916015625,7.421875,7.4560546875,7.4990234375,7.576171875,7.661669921875,7.844833984375,12.683293945312526,15.3837890625,0.8595460207116027,0.853515625,0.7685546875,0.7783095703125,0.7919921875,0.8056640625,0.8134765625,0.8310546875,0.8447265625,0.853515625,0.8623046875,0.873046875,0.8876953125,0.912109375,0.9365234375,0.9951171875,1.0615341796875004,1.119140625,615.6382197868844,614.150390625,479.099609375,597.7222568359375,602.222822265625,606.181884765625,608.1227539062501,610.876953125,612.9546875,614.150390625,615.3591796875,616.55107421875,618.0537109375,620.51044921875,623.721240234375,636.29724609375,773.016839843814,3448.759765625,431.6474131690839,430.982421875,360.345703125,419.7539755859375,421.940361328125,427.47705078125,428.28105468750005,429.51416015625,430.44843749999995,430.982421875,431.5404296875,432.1548828125,432.9908203125,434.72490234375005,437.05078125,443.96115234375,547.3950576171986,1226.19140625,27.515802215932805,27.4619140625,22.8681640625,26.854202148437498,26.98763671875,27.125,27.193359375,27.314453125,27.404296875,27.4619140625,27.51953125,27.58203125,27.6689453125,27.814453125,28.0068359375,28.74606445312499,33.29913964843752,45.564453125,5.289612081333472,5.2294921875,4.9013671875,4.95308203125,5.006728515624999,5.0517578125,5.0791015625,5.138916015625,5.1904296875,5.2294921875,5.2724609375,5.326171875,5.4033203125,5.552734375,5.7548828125,6.190644531249999,6.646484375,10.3203125,1228.7140463598184,1224.8408203125,988.3955078125,1197.366005859375,1204.48125,1211.49755859375,1214.0670898437502,1219.12451171875,1222.7080078125,1224.8408203125,1227.2763671875,1230.49130859375,1235.4896484375,1243.3609375,1250.522216796875,1276.158623046875,1593.708586914104,4201.6337890625,1088.3726559239358,1086.3232421875,874.0283203125,1063.1394951171876,1067.475068359375,1075.13212890625,1077.6884765625,1081.49951171875,1084.5072265625,1086.3232421875,1087.90078125,1089.55498046875,1091.7103515625,1096.263671875,1102.38916015625,1123.118291015625,1439.3410888672304,4030.79296875,140.34139043588272,136.66748046875,114.3671875,133.7617177734375,134.3555859375,134.863720703125,135.142578125,135.668212890625,136.2109375,136.66748046875,137.81953125,141.26787109375,144.77578125,149.7671875,157.2560546875,161.911728515625,176.458373046875,481.0419921875,9,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 3, 4, 0, 0, 5, 6, 0, 7, 8, 0]"
17,8.351893513249665,8.31640625,6.7939453125,7.9538232421875,8.058447265625,8.1396484375,8.177734375,8.241455078125,8.287109375,8.31640625,8.345703125,8.37890625,8.4228515625,8.498046875,8.574951171875,8.808740234375,9.188466796875021,128.2978515625,0.9367316055170397,0.927734375,0.833984375,0.8486181640625,0.861328125,0.8779296875,0.88671875,0.904296875,0.9189453125,0.927734375,0.9384765625,0.9501953125,0.9677734375,0.994140625,1.0234375,1.087890625,1.1708984375,5.138671875,702.1343112770945,701.0859375,564.2353515625,687.0960498046875,691.222021484375,693.902587890625,695.603515625,698.108642578125,699.955078125,701.0859375,702.2431640625,703.51123046875,705.2421875,708.0849609375,711.368408203125,725.241162109375,831.7437255859393,1069.705078125,493.22005251837624,492.53271484375,395.9052734375,480.7133935546875,482.552294921875,488.386962890625,489.60546875,491.162109375,492.0107421875,492.53271484375,493.1044921875,493.7939453125,494.794921875,496.80712890625,499.404052734375,508.6490234375,630.4481298828234,732.0673828125,31.647429940694956,31.568359375,26.2763671875,30.818139648437498,31.02412109375,31.193603515625,31.27880859375,31.412109375,31.5087890625,31.568359375,31.6298828125,31.701171875,31.80859375,32.00927734375,32.277099609375,33.024707031249996,37.42465820312506,87.908203125,6.223200488640161,6.1494140625,5.74609375,5.8259228515625,5.8759765625,5.943359375,5.97900390625,6.046875,6.107421875,6.1494140625,6.197265625,6.2578125,6.3525390625,6.55029296875,6.78662109375,7.326611328124999,8.068671875000028,11.5146484375,1403.9664515053353,1400.9736328125,1146.9052734375,1372.3344189453123,1380.6126953125001,1386.952392578125,1390.20263671875,1395.221923828125,1398.66015625,1400.9736328125,1403.265625,1406.36181640625,1410.5625,1418.75244140625,1426.490234375,1451.9480468749998,1737.129663085938,1873.7392578125,1242.5136193435726,1240.66015625,1008.1962890625,1216.7790966796877,1223.126708984375,1229.4580078125,1232.427734375,1236.39794921875,1239.0751953125,1240.66015625,1242.25,1244.224609375,1246.9208984375,1251.984375,1258.869140625,1279.25771484375,1515.0128564453241,1676.2900390625,161.45283216176287,160.19091796875,138.708984375,153.9360986328125,154.698828125,155.292724609375,155.7373046875,156.705322265625,159.3369140625,160.19091796875,160.89453125,162.07177734375,164.1611328125,167.18798828125,177.035400390625,182.23876953125,261.9610986328179,548.146484375,12,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 12]"
19,9.242409208726611,9.2099609375,7.3603515625,8.829072265625,8.9326171875,9.00390625,9.04736328125,9.119140625,9.17578125,9.2099609375,9.2490234375,9.291015625,9.34375,9.423828125,9.4990234375,9.751562499999999,15.648198242187537,17.7314453125,1.0853599805796859,1.07421875,0.896484375,0.9726416015625,0.9921875,1.009765625,1.021484375,1.04296875,1.0615234375,1.07421875,1.08984375,1.1064453125,1.1279296875,1.1650390625,1.197265625,1.267578125,1.3379931640625022,1.435546875,789.9913244836911,788.82568359375,627.708984375,774.6571142578125,776.732568359375,779.06103515625,781.01806640625,784.860107421875,787.3623046875,788.82568359375,790.302734375,792.09423828125,794.4931640625,798.36865234375,803.22021484375,817.1087402343749,900.2924414062509,1204.61328125,556.2076950710511,554.912109375,494.751953125,543.834111328125,547.59169921875,550.5087890625,551.45849609375,553.007080078125,554.12890625,554.912109375,555.9482421875,557.26171875,559.0771484375,561.92138671875,564.992919921875,574.427099609375,623.4272509765647,829.740234375,35.69697180791639,35.5234375,30.4248046875,34.7596923828125,34.94794921875,35.104736328125,35.1865234375,35.3349609375,35.4501953125,35.5234375,35.609375,35.69921875,35.8203125,36.08984375,36.47802734375,41.430175781249986,45.89146972656333,59.53515625,6.850836359056548,6.744140625,6.29296875,6.37689453125,6.434423828125,6.4921875,6.53515625,6.623046875,6.6923828125,6.744140625,6.8076171875,6.8955078125,7.0283203125,7.255859375,7.528076171875,7.988867187499999,12.548598632812581,20.0869140625,1582.8447647375126,1580.12841796875,1337.5859375,1550.4458984375,1556.14677734375,1562.47509765625,1566.037109375,1572.159423828125,1577.03515625,1580.12841796875,1583.2783203125,1587.17236328125,1592.0029296875,1600.1201171875,1609.3095703125,1639.4337890625,1835.1454687500254,2072.4169921875,1399.0745969110214,1396.8369140625,1173.451171875,1374.72404296875,1378.846435546875,1383.549072265625,1386.47607421875,1391.225830078125,1394.5126953125,1396.8369140625,1398.9404296875,1401.75341796875,1405.287109375,1412.39794921875,1420.219482421875,1443.44716796875,1603.024770507817,1866.708984375,183.770167826491,183.45849609375,164.03125,175.0233447265625,175.61479492187502,176.26513671875,176.6611328125,177.583984375,179.080078125,183.45849609375,185.7333984375,187.64013671875,189.697265625,192.10302734375,194.041748046875,199.02827148437498,242.6021191406288,605.1494140625,13,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 4, 5, 0, 0, 6, 7, 8, 0, 9, 0, 10, 11, 12, 0, 0]"
21,10.548062190425933,10.5,10.0703125,10.128828125,10.197656250000001,10.2724609375,10.31640625,10.3955078125,10.4599609375,10.5,10.541015625,10.5908203125,10.654296875,10.7666015625,10.884765625,11.20625,17.358144531250037,23.5166015625,1.1376799644185756,1.1240234375,1.0078125,1.01953125,1.033203125,1.0537109375,1.0654296875,1.08984375,1.1103515625,1.1240234375,1.138671875,1.1572265625,1.1806640625,1.21875,1.248046875,1.3232421875,1.5454492187500115,7.3896484375,878.6029108452809,876.1845703125,814.904296875,860.643125,866.480078125,869.3125,870.53515625,872.85546875,874.8515625,876.1845703125,877.568359375,879.345703125,881.580078125,885.9765625,892.5390625,909.7251953125,1155.9344531250345,1404.6826171875,619.2825144206654,617.5830078125,579.8251953125,608.121953125,611.9548828125,613.5615234375,614.294921875,615.6435546875,616.755859375,617.5830078125,618.6962890625,620.103515625,621.9267578125,624.73046875,628.611328125,639.563671875,788.3313867187546,893.728515625,39.56636951257106,39.384765625,38.5126953125,38.682109374999996,38.837890625,38.9775390625,39.060546875,39.203125,39.3125,39.384765625,39.4638671875,39.5615234375,39.6943359375,39.96484375,40.544921875,44.64199218749999,48.45121093750004,69.3076171875,7.76884581121468,7.677734375,7.1806640625,7.2127734375,7.276171875,7.357421875,7.412109375,7.525390625,7.6181640625,7.677734375,7.7529296875,7.83984375,7.96875,8.2158203125,8.4814453125,9.096679687499996,12.148710937500027,16.6748046875,1762.2044674672923,1756.77734375,1654.79296875,1729.6749609375,1737.8533203124998,1742.6650390625,1744.8916015625,1750.013671875,1754.0380859375,1756.77734375,1760.0634765625,1764.1328125,1770.4619140625,1781.0302734375,1792.0791015625,1834.716796875,2251.257890625008,2567.267578125,1556.9063827445766,1553.0751953125,1453.0771484375,1532.87275390625,1538.6927734375,1542.4619140625,1544.6083984375,1548.3017578125,1551.2841796875,1553.0751953125,1554.982421875,1557.333984375,1561.0224609375,1568.181640625,1580.3447265625,1610.4083984374997,2012.0817773437625,2337.728515625,205.29808472271569,202.7548828125,194.8603515625,195.42443359375,196.3384765625,197.21484375,197.80859375,199.98046875,201.9736328125,202.7548828125,203.892578125,205.68359375,208.5712890625,216.90234375,224.4873046875,230.63437499999998,249.97207031252077,506.2666015625,17,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 0, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 0, 0]"
23,11.533907458455268,11.48388671875,10.9970703125,11.0534443359375,11.1484375,11.2353515625,11.28125,11.373046875,11.441015625,11.48388671875,11.52734375,11.5791015625,11.6474609375,11.7548828125,11.890673828125,12.359990234375001,17.688938476562633,24.0126953125,1.2796409581417225,1.26953125,1.134765625,1.1464638671874998,1.1669921875,1.1923828125,1.20703125,1.2353515625,1.255859375,1.26953125,1.28515625,1.30078125,1.3212890625,1.3544921875,1.384765625,1.4482421875,1.5300966796875244,7.4951171875,967.4725017636915,963.38818359375,949.7431640625,950.6487373046875,953.0675488281249,955.5400390625,957.1015625,959.68701171875,961.8892578124999,963.38818359375,965.059375,967.03828125,969.7578125,975.85224609375,985.096337890625,1039.214228515625,1229.304294921885,3909.416015625,682.6874439864653,680.3798828125,663.4091796875,668.7884492187501,673.2923046875001,675.0468261718751,676.03515625,677.8232421875,679.2765625,680.3798828125,681.7607421875,683.37587890625,685.4564453125,689.12890625,695.257080078125,713.212421875,941.1274746093821,1041.6611328125,43.73927871551003,43.50341796875,42.517578125,42.6015009765625,42.80078125,42.964794921875004,43.0703125,43.268310546875,43.4166015625,43.50341796875,43.603515625,43.72265625,43.88984375,44.26865234375,45.019628906250006,49.119960937500004,52.80287109375021,248.9716796875,8.698849354619565,8.5771484375,7.9931640625,8.0556435546875,8.143349609375,8.21875,8.2705078125,8.3876953125,8.49609375,8.5771484375,8.6640625,8.771484375,8.927734375,9.20712890625,9.625,10.484365234375002,14.69370800781251,22.458984375,1942.8068643525294,1936.30615234375,1902.615234375,1907.412626953125,1911.9746679687498,1917.47802734375,1920.93515625,1927.329345703125,1932.8857421875,1936.30615234375,1939.8486328125,1944.3771484375002,1949.6669921875,1962.1070312499999,1981.6823242187502,2068.826064453125,2464.061325195318,5261.580078125,1715.4116222368834,1709.3408203125,1685.6103515625,1687.544916015625,1692.2630078125,1696.072021484375,1698.52470703125,1703.2470703125,1706.8353515625,1709.3408203125,1711.9740234375,1714.83837890625,1719.2978515625,1729.2523437500001,1747.7909667968752,1830.08251953125,2106.6913750000517,5026.2509765625,227.3952421156459,226.734375,215.689453125,216.19888281250002,217.20873046875,218.048681640625,218.63916015625,220.49560546875,223.76953125,226.734375,229.13593749999998,231.48310546875,233.776953125,236.89091796875,239.63701171875,246.2791796875,278.07411230468904,748.56640625,19,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 7, 8, 0, 0, 9, 10, 11, 0, 12, 13, 14, 15, 0, 16, 0, 17, 18, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0977277137335388,1.091796875,0.861328125,0.884765625,0.9228515625,0.9638671875,0.9890625000000001,1.0341796875,1.068359375,1.091796875,1.11328125,1.1337890625,1.15625,1.193359375,1.2354492187499995,1.442421874999999,1.8686386718750967,5.7822265625,0.11154170226287714,0.111328125,0.087890625,0.0908203125,0.0927734375,0.095703125,0.09765625,0.1044921875,0.1083984375,0.111328125,0.1142578125,0.1171875,0.119140625,0.125,0.12890625,0.1396484375,0.1689453125,0.185546875,755.1163126797175,755.064453125,690.7958984375,722.5921640624999,727.50095703125,734.0982421875,739.0267578124999,746.08837890625,751.714453125,755.064453125,758.072265625,761.3009765625,764.635546875,770.2970703125,774.5930664062499,787.0391406250001,873.7325957031275,1556.4638671875,77.71112519404275,77.908203125,64.4912109375,64.825029296875,65.57224609375,66.4052734375,67.1068359375,70.109375,76.878125,77.908203125,78.8095703125,82.719140625,85.24296875,86.7140625,88.08818359374999,91.474609375,120.1494160156256,517.291015625,4.457879535912236,4.4931640625,3.611328125,3.699212890625,3.7841796875,3.9052734375,3.982421875,4.18359375,4.4140625,4.4931640625,4.568359375,4.658203125,4.7503906250000005,4.8447265625,4.919921875,5.157421874999995,6.0493066406250975,13.8828125,0.8107645219515752,0.818359375,0.6220703125,0.63671875,0.6611328125,0.69921875,0.724609375,0.767578125,0.798828125,0.818359375,0.833984375,0.8486328125,0.861328125,0.87890625,0.89453125,0.9638867187499995,1.1601816406250052,1.26171875,851.4204224467098,850.5673828125,793.87890625,806.993392578125,813.04259765625,821.48212890625,827.8289062499999,838.22314453125,845.203125,850.5673828125,855.5572265625,859.7037109375001,865.7162109374999,875.484375,881.47080078125,898.8714453124996,991.9433906250064,2109.5009765625,839.3053513476204,838.6123046875,782.2958984375,795.202806640625,801.50240234375,809.72412109375,816.3783203125,826.6015625,833.2498046874999,838.6123046875,843.443359375,847.5919921875,853.3560546875001,862.6599609375,868.45751953125,886.270703125,978.9324726562506,2092.81640625,12.115071099089432,11.615234375,10.6943359375,10.75097265625,10.9091796875,11.04384765625,11.1201171875,11.31884765625,11.4931640625,11.615234375,11.76171875,11.9541015625,12.189843750000001,12.823632812500001,17.23984374999999,18.98693359374996,23.27842578125002,28.623046875,0,"[0, 0, 0]"
5,2.4839124434707403,2.462890625,2.005859375,2.071259765625,2.178681640625,2.2587890625,2.3017578125,2.375244140625,2.4287109375,2.462890625,2.4951171875,2.5361328125,2.591796875,2.69072265625,2.7774902343749996,2.9619140625,3.8695302734375794,7.2841796875,0.24918771752042349,0.2470703125,0.205078125,0.2119140625,0.2216796875,0.2275390625,0.23046875,0.2373046875,0.2431640625,0.2470703125,0.2509765625,0.2548828125,0.2607421875,0.26953125,0.2783203125,0.2978515625,0.3281484375000048,0.5966796875,1601.88908444742,1598.8544921875,1296.8759765625,1564.2436367187502,1570.827490234375,1578.13994140625,1582.271875,1589.476318359375,1595.0775390625,1598.8544921875,1602.8740234375,1607.40625,1613.7287109375,1623.50087890625,1633.2210937500001,1659.458935546875,1738.2817832031305,3078.982421875,194.8464571198212,193.21240234375,161.12109375,162.75639941406249,166.95999023437503,176.33759765624998,179.36591796875,187.7021484375,190.675390625,193.21240234375,197.4873046875,201.04287109375,204.0876953125,207.92978515625,211.58095703125002,229.33145507812497,293.7090859375074,1105.2080078125,10.318409196294597,10.28271484375,8.6650390625,8.8671083984375,9.257724609375,9.570996093749999,9.7421875,9.9931640625,10.1708984375,10.28271484375,10.39453125,10.515625,10.6611328125,10.8662109375,11.0693359375,12.012812499999999,15.3535185546875,35.537109375,1.769543298286929,1.7578125,1.408203125,1.460931640625,1.52734375,1.597509765625,1.6337890625,1.6904296875,1.7333984375,1.7578125,1.7841796875,1.8125,1.84765625,1.90234375,1.9640136718749996,2.1592382812499995,2.54516796875005,6.98828125,1851.649622953745,1847.5693359375,1545.0869140625,1783.1961708984377,1798.37125,1811.2095703125,1818.1379882812498,1831.9833984375,1841.3529296875,1847.5693359375,1854.505078125,1861.93017578125,1871.5126953125,1884.91572265625,1899.65546875,1947.718466796875,2107.878975585959,4277.330078125,1811.5565942228138,1807.6025390625,1509.1962890625,1746.4160419921875,1760.8602734375002,1773.1075683593751,1780.0685546875,1792.783203125,1801.6820312500001,1807.6025390625,1814.205078125,1821.26552734375,1830.2515624999999,1843.2028320312502,1857.4713378906251,1902.2324023437498,2056.849533203145,4229.033203125,40.093028730931145,38.751953125,34.560546875,35.0898349609375,35.77619140625,36.49287109375,36.95966796875,37.74951171875,38.345703125,38.751953125,39.169140625,39.6376953125,40.341796875,46.114453125,51.589355468749986,58.64764648437498,63.65078515625028,74.560546875,1,"[0, 0, 2654, 0, 0]"
7,4.10063536099048,4.072265625,3.111328125,3.526353515625,3.64341796875,3.77734375,3.8443359375,3.9443359375,4.0234375,4.072265625,4.1216796875,4.1845703125,4.26953125,4.3994140625,4.5,4.736171875000002,6.1589414062500545,7.2412109375,0.37898927493945217,0.3779296875,0.2998046875,0.329060546875,0.33984375,0.349609375,0.35546875,0.365234375,0.373046875,0.3779296875,0.3828125,0.3876953125,0.39453125,0.404296875,0.4130859375,0.4306640625,0.4599609375,0.466796875,2500.6136319447346,2499.267578125,1924.84375,2444.50071875,2465.646484375,2475.42236328125,2480.51171875,2489.5263671875,2495.634765625,2499.267578125,2503.1212890625,2507.2595703125,2512.3158203125,2520.859375,2528.89716796875,2549.7047265625,2650.927753906255,4450.791015625,380.51465969235426,382.4658203125,273.380859375,337.97864648437496,350.7928125,363.15087890625,365.507421875,372.88671875,380.611328125,382.4658203125,384.089453125,385.77421875000005,387.823046875,390.7978515625,393.757421875,411.4404296875,437.39023242187733,1666.4091796875,17.243902478808252,17.181640625,13.732421875,15.773771484375,16.117753906249998,16.42509765625,16.580078125,16.8603515625,17.0556640625,17.181640625,17.3046875,17.44140625,17.611328125,17.8705078125,18.13779296875,19.866171875000006,23.27515234375005,30.6611328125,3.0345316871450643,3.0029296875,2.359375,2.632798828125,2.7233593750000002,2.7998046875,2.841796875,2.9169921875,2.9716796875,3.0029296875,3.037109375,3.080078125,3.1513671875,3.27734375,3.3702148437499995,3.6183007812500003,4.516724609375009,6.57421875,2977.7364308867127,2977.46484375,2311.30078125,2894.488048828125,2922.0918359375,2938.38330078125,2946.208984375,2961.01513671875,2971.497265625,2977.46484375,2983.27578125,2988.3626953125004,2995.12734375,3006.0087890625,3017.1111328125003,3049.389375,3149.437791015627,6236.5791015625,2905.886350438972,2905.6201171875,2254.5625,2827.1154062500004,2853.128828125,2869.3634765625,2876.4685546875,2890.267578125,2900.2669921875,2905.6201171875,2911.263671875,2916.2103515625,2922.4072265625,2931.8138671875,2941.54189453125,2973.1041015625005,3072.9346718750085,6156.482421875,71.85008044774094,69.7578125,55.90625,65.45557617187501,66.54578125,67.405859375,67.8837890625,68.779296875,69.402734375,69.7578125,70.1060546875,70.5001953125,71.1392578125,77.97890625000005,89.5634765625,101.95736328125001,108.0880761718761,137.126953125,1,"[0, 0, 0, 0, 3199, 0, 0]"
9,5.724535327424914,5.6923828125,4.5556640625,5.0283437499999994,5.2372265625,5.3677734375,5.4404296875,5.5517578125,5.6337890625,5.6923828125,5.7548828125,5.826171875,5.912109375,6.046875,6.148828125,6.3955859375,7.837609375000005,9.5517578125,0.5975541541010175,0.5810546875,0.494140625,0.5244140625,0.533203125,0.544921875,0.55078125,0.5634765625,0.57421875,0.5810546875,0.5888671875,0.5986328125,0.6103515625,0.634765625,0.7533203124999996,0.8876953125,1.0166562500000111,1.8984375,3402.1857161266003,3400.82421875,2660.22265625,3305.62706640625,3363.769921875,3374.148828125,3379.8533203125,3389.37890625,3396.6041015625,3400.82421875,3405.5265625,3410.505859375,3416.5181640624996,3425.3248046875,3433.2470703125,3455.2946484374997,3606.389507812502,5286.0322265625,585.3108017140571,584.568359375,493.7998046875,531.87066015625,550.5183593749999,562.8947265625,571.828515625,579.0068359375,582.4150390625,584.568359375,586.68671875,589.252734375,592.7091796875001,599.52890625,610.011328125,624.3232421875,665.5600039062514,827.7109375,24.221606120753325,23.9912109375,19.595703125,22.286125,22.837734375,23.189453125,23.3576171875,23.650390625,23.8623046875,23.9912109375,24.122265624999997,24.283203125,24.48359375,24.780859375,25.222265625,29.667617187499985,57.74585156250022,68.2822265625,4.2936871076440175,4.2314453125,3.7177734375,3.8075390624999996,3.919921875,4.001953125,4.044921875,4.12109375,4.18359375,4.2314453125,4.2873046875,4.3603515625,4.4501953125,4.577734375,4.70546875,5.100390624999999,11.018847656250514,16.865234375,4124.430862484357,4123.5517578125,3291.5322265625,4030.42045703125,4068.961171875,4088.52734375,4097.1416015625,4109.94921875,4118.4861328125,4123.5517578125,4128.9150390625,4134.4892578125,4141.7724609375,4151.6041015625,4161.5630859375,4187.6869921874995,4376.135378906251,6070.2109375,4022.3339005505804,4021.896484375,3200.9384765625,3929.3087031249997,3967.9523046875,3987.8166015624997,3995.925,4008.8994140625,4017.1330078125,4021.896484375,4026.57109375,4031.8646484375004,4038.446875,4047.896484375,4057.02109375,4084.287578125,4268.261746093751,5958.072265625,102.09696193377647,98.7255859375,80.412109375,93.96455859375,95.64351562499999,96.56328124999999,97.064453125,97.8193359375,98.3427734375,98.7255859375,99.181640625,99.9583984375,105.81054687500001,117.22636718749999,119.2998046875,123.5389453125,141.46683984375045,259.666015625,5,"[0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 4]"
11,6.9267059769341515,6.8544921875,6.201171875,6.251875,6.3768554687500005,6.51708984375,6.5869140625,6.70751953125,6.7978515625,6.8544921875,6.9169921875,6.98828125,7.0771484375,7.23046875,7.3583984375,7.758691406250003,15.711845703125851,70.0146484375,0.6367257592117342,0.62109375,0.5498046875,0.558583984375,0.5693359375,0.58203125,0.58984375,0.603515625,0.6142578125,0.62109375,0.6279296875,0.6357421875,0.646484375,0.6630859375,0.68115234375,0.8530273437500018,1.0197070312500038,31.0146484375,4334.3200631024665,4330.24609375,4176.818359375,4280.6195703125,4291.42841796875,4301.7216796875,4308.0478515625,4318.15234375,4325.486328125,4330.24609375,4335.4501953125,4341.59765625,4349.7041015625,4362.833984375,4375.060546875,4403.00908203125,4603.976679687502,6223.8857421875,756.7535597015315,756.03125,645.888671875,685.8262402343751,708.4099609375,734.166015625,745.8623046875,751.26953125,754.1298828125,756.03125,758.0048828125,760.0400390625,763.21875,769.4306640625,782.3798828125,800.0630859375001,843.4632519531255,1719.83984375,30.690538737794192,30.4580078125,28.6259765625,28.9362109375,29.2771484375,29.5908203125,29.7744140625,30.0791015625,30.3232421875,30.4580078125,30.6064453125,30.77734375,30.9892578125,31.3486328125,31.80859375,36.22177734375001,62.51980468750007,124.751953125,5.490056536627859,5.431640625,4.865234375,4.951025390625,5.07314453125,5.1552734375,5.2041015625,5.29443359375,5.373046875,5.431640625,5.49609375,5.57421875,5.65625,5.7939453125,5.9306640625,6.225878906250001,12.203154296875192,33.5185546875,5265.834967783707,5263.083984375,5048.6494140625,5179.351201171875,5198.9060546875,5221.3486328125,5231.1416015625,5247.3369140625,5256.6962890625,5263.083984375,5269.2392578125,5276.1884765625,5285.98828125,5300.7685546875,5313.60009765625,5345.97783203125,5551.012050781256,7991.203125,5134.817649814566,5131.8779296875,4922.3076171875,5044.548408203125,5071.04931640625,5092.54541015625,5102.443359375,5117.51513671875,5126.380859375,5131.8779296875,5137.9658203125,5144.4091796875,5153.32421875,5167.119140625,5180.6162109375,5213.097460937501,5423.71311523438,7860.4951171875,131.0173179691412,126.7412109375,121.1611328125,121.901298828125,122.98623046875,123.8896484375,124.4033203125,125.33837890625,126.1328125,126.7412109375,128.0400390625,134.091796875,139.2822265625,142.017578125,146.81103515625,154.9033203125,174.68669921875056,196.6494140625,6,"[0, 0, 0, 3, 0, 1600, 0, 1, 0, 1608, 0, 12]"
13,8.649765409689744,8.5478515625,7.67578125,7.846119140625,8.015625,8.15625,8.228125,8.3662109375,8.4765625,8.5478515625,8.623046875,8.7041015625,8.8076171875,8.970117187500001,9.11982421875,9.562460937500004,19.80951367187687,130.0576171875,0.7209109320193753,0.7177734375,0.6416015625,0.6484375,0.6630859375,0.677734375,0.685546875,0.7001953125,0.7109375,0.7177734375,0.724609375,0.732421875,0.7412109375,0.7548828125,0.7685546875,0.7939453125,0.825277343750006,8.59375,5133.74737142063,5129.0546875,5015.765625,5070.162939453126,5083.542695312501,5095.71630859375,5102.860546875,5114.09619140625,5122.7736328125,5129.0546875,5135.765234375,5143.1494140625,5152.4,5166.5298828125,5181.8853515625,5222.1125,5560.625013671881,6606.763671875,921.6129928647487,919.662109375,821.8447265625,867.2534609375,887.2918359375001,906.37353515625,910.47578125,914.689453125,917.7201171875,919.662109375,921.646484375,924.2904296875,928.0451171875001,934.93671875,948.379296875,966.98458984375,993.7044804687538,1849.0498046875,37.205071274219144,36.8671875,34.6708984375,35.180582031250005,35.53208984375,35.8720703125,36.0791015625,36.4228515625,36.693359375,36.8671875,37.03125,37.216015625,37.4841796875,37.890625,38.54853515625,44.2353515625,84.69083398437813,104.494140625,6.509583589965759,6.4326171875,5.8828125,5.965697265625,6.058457031250001,6.14453125,6.1943359375,6.29296875,6.3740234375,6.4326171875,6.501953125,6.5791015625,6.6787109375,6.8193359375,6.9765625,7.445585937500001,14.63582617187515,37.1650390625,6269.648879701593,6265.7119140625,6151.908203125,6179.808744140625,6207.056015624999,6226.719140625,6235.02578125,6249.142578125,6259.411328125,6265.7119140625,6272.88671875,6280.7486328125,6289.858203125001,6304.195703125,6320.00205078125,6361.321484375,6636.055765625045,8682.8837890625,6108.445695491273,6104.724609375,5996.291015625,6023.989708984374,6049.24974609375,6067.25400390625,6075.0966796875,6088.2705078125,6097.9333984375,6104.724609375,6111.474414062501,6119.1583984375,6127.98203125,6142.32109375,6157.9451171875,6198.5578515625,6468.312046875056,8525.572265625,161.20318421032027,160.234375,149.5595703125,150.148333984375,151.42984375,152.43115234375,152.9771484375,154.08349609375,155.508984375,160.234375,162.1875,164.29609374999998,167.8619140625,172.33828125,175.36572265625,193.5953710937502,216.69829296875324,245.392578125,9,"[0, 0, 0, 3, 8, 9, 17, 0, 1, 2, 4, 6, 0, 0, 19, 0]"
15,9.662095666569185,9.623046875,7.4140625,8.5835546875,9.0830078125,9.22265625,9.30595703125,9.4404296875,9.551953125,9.623046875,9.69140625,9.771484375,9.880859375,10.03125,10.173535156249999,10.64453125,13.924874023437546,17.146484375,0.9505750686727106,0.931640625,0.748046875,0.8300615234375,0.857421875,0.8759765625,0.8876953125,0.9072265625,0.9208984375,0.931640625,0.94140625,0.953125,0.96875,0.998046875,1.0428222656249995,1.278486328125,1.6180898437501234,32.6328125,6024.8149198644305,6021.9765625,4475.7509765625,5410.860309570312,5969.868408203125,5986.492529296875,5993.54580078125,6006.72216796875,6016.2298828125,6021.9765625,6028.575,6035.890234375,6045.473828125,6060.95546875,6075.906884765624,6117.15638671875,6248.817058593766,7533.4794921875,1072.3429066051137,1069.8134765625,873.6796875,958.3517939453125,1036.0580859375,1057.0014160156252,1060.54130859375,1064.863037109375,1067.9962890625,1069.8134765625,1071.81953125,1074.29228515625,1077.9318359375002,1087.3603515625,1104.17568359375,1123.8419140625,1159.4999677734427,2523.5478515625,43.29788860790232,43.1083984375,34.1591796875,36.452107421875006,41.664375,42.0552734375,42.26689453125,42.65625,42.9240234375,43.1083984375,43.287109375,43.484375,43.7357421875,44.150390625,44.666943359375,47.9398046875,76.87914746093763,103.47265625,7.693667977888954,7.63671875,6.353515625,6.9701162109374994,7.145341796875,7.26884765625,7.3310546875,7.451904296875,7.5625,7.63671875,7.7119140625,7.8056640625,7.91796875,8.0947265625,8.2626953125,8.630546875,10.720330078125109,40.5615234375,7346.820109647863,7343.765625,5562.2998046875,6510.501827148437,7276.14826171875,7299.672705078125,7308.981054687501,7325.070556640625,7336.024609374999,7343.765625,7351.47734375,7360.61142578125,7371.7025390625,7388.853125,7407.345361328125,7461.553828125,7608.431677734388,10307.7119140625,7158.762053790577,7156.177734375,5418.802734375,6361.995626953125,7092.63705078125,7114.9865234375,7123.75439453125,7138.519775390625,7149.076953125,7156.177734375,7163.468359375,7171.8185546875,7182.0248046875,7198.4658203125,7213.577587890624,7264.1503125,7409.506943359387,10144.8828125,188.0580558572861,183.10107421875,143.4970703125,160.1115322265625,178.16076171875,179.405712890625,180.07548828125,181.238037109375,182.24921875,183.10107421875,185.6380859375,188.79296875,190.5927734375,194.75878906249997,229.55458984374997,235.9163671875,256.363960937507,393.33203125,9,"[0, 0, 5, 7, 16, 2413, 1, 5616, 0, 2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.393462171052631,11.287109375,9.603515625,10.443312500000001,10.646015625,10.81171875,10.90234375,11.0673828125,11.2001953125,11.287109375,11.380859375,11.4765625,11.6046875,11.798828125,11.9794921875,12.7530859375,30.493562500000305,46.5771484375,1.2030791496971596,1.1728515625,0.986328125,1.0390625,1.0634765625,1.0947265625,1.1123046875,1.1396484375,1.16015625,1.1728515625,1.1865234375,1.203125,1.2275390625,1.326171875,1.4365234375,1.5510937499999997,1.9072500000000332,33.1943359375,6890.571809406329,6885.3466796875,5919.44921875,6786.565578125,6814.5837890625,6832.994140625,6843.384765625,6861.2548828125,6876.08515625,6885.3466796875,6894.760546875,6905.43671875,6918.31640625,6937.7748046875,6958.487109375,7037.1913671875,7364.902015625014,10342.451171875,1231.779672978018,1228.9228515625,1038.947265625,1181.4632031249998,1195.407265625,1213.720703125,1219.15390625,1223.6640625,1226.85859375,1228.9228515625,1230.9291015625,1233.460546875,1237.4154296875,1245.8576171875,1265.6099609375,1292.9824609375,1356.253992187501,2522.1298828125,49.93158498459691,49.4287109375,40.7412109375,47.238140625,47.836757812500004,48.2912109375,48.5072265625,48.9169921875,49.251953125,49.4287109375,49.6298828125,49.8515625,50.1552734375,50.7505859375,52.176953125000004,60.12023437499998,96.89694531250296,133.4658203125,9.151506043755221,9.046875,7.818359375,8.3709375,8.528984375,8.638671875,8.7119140625,8.849609375,8.9697265625,9.046875,9.129296875,9.2236328125,9.35,9.5416015625,9.7390625,10.350195312499999,25.768132812501282,51.5048828125,8413.299323993579,8407.9326171875,7318.1455078125,8305.999671875,8330.046484375,8350.5619140625,8361.974218750001,8382.81640625,8398.841796875,8407.9326171875,8417.702734375,8428.89453125,8442.5337890625,8464.040234375,8483.59765625,8571.5625390625,8930.136835937501,11960.7861328125,8194.031114733449,8189.1015625,7120.0283203125,8083.798476562501,8112.3326953125,8133.369921875001,8143.8685546875,8163.8828125,8179.377148437499,8189.1015625,8198.4296875,8209.096875,8222.4494140625,8242.8673828125,8263.25703125,8349.4048828125,8668.39193750002,11732.0107421875,219.26820926012948,216.80859375,171.314453125,205.251140625,206.81449218749998,208.2240234375,208.923046875,210.396484375,212.4599609375,216.80859375,218.8849609375,221.5046875,224.9705078125,233.004296875,249.251953125,263.56843749999996,291.67340625000065,310.6435546875,12,"[0, 0, 8, 0, 0, 1, 4, 7, 808, 2, 3, 9, 10, 0, 0, 4000, 0, 0, 0, 809, 0, 0]"
19,12.535727085342586,12.4375,11.169921875,11.57736328125,11.7373046875,11.924853515625,12.033300781249999,12.218994140625,12.3564453125,12.4375,12.529296875,12.6279296875,12.7509765625,12.947167968750001,13.1240234375,14.092343750000001,21.725033203126834,84.875,1.2082084648083697,1.1923828125,1.017578125,1.0751953125,1.1083984375,1.1337890625,1.1474609375,1.16796875,1.1826171875,1.1923828125,1.2021484375,1.212890625,1.2265625,1.255859375,1.3974121093749998,1.5263671875,1.7794873046875033,6.474609375,7728.314197600428,7722.04296875,7540.2490234375,7634.615720703125,7655.036591796876,7671.915234374999,7681.6400390625,7699.26953125,7713.082226562499,7722.04296875,7731.4490234375,7742.12119140625,7756.033984375001,7777.453320312499,7796.929296875001,7869.927861328125,8192.97936425784,9379.3349609375,1379.6266347020714,1375.90283203125,1312.267578125,1324.860763671875,1340.3672363281248,1362.1431640625,1366.354296875,1370.91455078125,1374.1064453125,1375.90283203125,1378.2302734374998,1381.17041015625,1385.1513671875,1397.9389648437502,1416.26533203125,1443.2823632812501,1519.4409306640725,2356.7998046875,56.21796933967209,55.92138671875,53.525390625,53.8240634765625,54.288681640625,54.6923828125,54.931640625,55.3671875,55.711328124999994,55.92138671875,56.15234375,56.41376953125,56.706835937499996,57.22744140625,58.04658203125,61.833935546875004,101.39866503906293,121.591796875,10.106297239286313,10.033203125,9.20703125,9.284166015625,9.457626953125,9.595703125,9.6748046875,9.828125,9.9521484375,10.033203125,10.12109375,10.2216796875,10.3515625,10.551660156250001,10.708984375,11.16775390625,16.49481640625028,51.2353515625,9435.341942655044,9429.26416015625,9285.76171875,9321.631462890624,9352.75669921875,9373.277685546875,9383.903515625,9404.501953125,9419.221484375,9429.26416015625,9439.2560546875,9450.23212890625,9464.5720703125,9486.865917968751,9510.024755859376,9587.822255859375,9961.76861523439,12071.2041015625,9188.009034431609,9181.59912109375,9007.9580078125,9082.190806640625,9107.473417968751,9127.236572265625,9138.35400390625,9157.614013671875,9172.4759765625,9181.59912109375,9191.4052734375,9202.20908203125,9215.996875,9238.819238281249,9259.45380859375,9337.025029296878,9708.617912109383,11829.9150390625,247.33290822343594,245.888671875,230.802734375,232.5038134765625,234.13498046875,235.63486328125,236.5478515625,238.972900390625,244.3744140625,245.888671875,247.41074218749998,250.32783203125,253.981640625,260.7814453125,266.1474609375,274.79895507812506,312.7670537109429,383.07421875,32,"[0, 0, 2, 3, 15, 2399, 7, 13, 4, 5614, 0, 8, 12, 1, 22, 6, 4808, 0, 798, 898, 2400, 3200, 3199, 4270, 11, 23, 9, 16, 17, 18, 19, 20, 21, 1621, 0, 2398, 0, 0]"
21,14.294141869863301,14.2021484375,12.0498046875,13.2117236328125,13.466513671875001,13.6572265625,13.7646484375,13.9501953125,14.1064453125,14.2021484375,14.302734375,14.4189453125,14.5556640625,14.76845703125,14.965771484375,15.626425781250004,23.90705175781625,93.3779296875,1.4998512715951022,1.4501953125,1.162109375,1.3251572265625,1.3521582031250001,1.37890625,1.392578125,1.41796875,1.4375,1.4501953125,1.4638671875,1.48046875,1.505859375,1.599609375,1.7138183593749998,1.8212890625,2.6977744140625255,62.3486328125,8682.416849192019,8670.27978515625,6642.5078125,8563.226622070311,8592.536806640626,8615.069287109374,8625.996484375,8647.423095703125,8661.51015625,8670.27978515625,8680.067578125,8690.83203125,8705.8705078125,8731.71572265625,8765.428466796875,9005.946064453125,9616.479275390637,12427.7255859375,1546.9059399307594,1541.44091796875,1263.57421875,1492.6950273437499,1509.335224609375,1525.83740234375,1529.49599609375,1535.049560546875,1538.879296875,1541.44091796875,1544.1775390624998,1548.03759765625,1554.2546875,1574.72509765625,1589.8204101562499,1625.04892578125,1721.402079101582,3291.9365234375,62.33149120864433,61.9208984375,50.4296875,59.5152138671875,60.103183593749996,60.57421875,60.8525390625,61.32421875,61.7029296875,61.9208984375,62.1552734375,62.45478515625,62.823046875,63.50458984375,64.73125,70.44956054687502,113.63028515625255,143.869140625,11.577402487892066,11.4853515625,9.5009765625,10.64474609375,10.8369140625,10.9921875,11.07626953125,11.2568359375,11.3955078125,11.4853515625,11.580078125,11.682324218749999,11.8193359375,12.017480468750001,12.212890625,12.728632812500003,25.326257812501694,76.4296875,10596.559585709494,10584.53369140625,8187.6904296875,10454.800096679688,10490.53388671875,10520.019238281251,10533.943359375,10559.1044921875,10574.5693359375,10584.53369140625,10594.712109375,10605.98349609375,10621.73515625,10651.9103515625,10687.481787109375,10943.67611328125,11541.893809570316,14410.4296875,10319.025675960773,10306.82177734375,7979.224609375,10184.605014648438,10218.196503906249,10245.496435546875,10258.0875,10282.6015625,10297.2361328125,10306.82177734375,10317.6646484375,10328.31064453125,10344.3775390625,10373.665625,10406.723779296875,10653.892148437502,11253.686105468762,14101.521484375,277.53390974872104,275.40673828125,208.4658203125,260.4480458984375,262.420263671875,264.15439453125003,265.2169921875,267.44921875,272.7533203125,275.40673828125,278.3775390625,281.60751953125,285.7490234375,292.7119140625,299.14775390625,315.5239355468752,388.42835937500183,485.560546875,30,"[0, 0, 3, 5, 9, 3600, 5500, 5534, 0, 2, 13, 3199, 4002, 4, 10, 0, 11, 17, 1007, 19, 810, 819, 1620, 2420, 4810, 4819, 23, 2310, 0, 22, 3216, 4004, 0, 0, 109, 0, 5498, 5811]"
23,15.545121292197583,15.8583984375,11.1826171875,11.502076171875,11.818613281249998,12.196582031250001,12.640625,15.421875,15.71953125,15.8583984375,15.9962890625,16.1474609375,16.3228515625,16.5771484375,16.8181640625,17.509765625,38.19970507812849,162.98828125,1.4196070737837168,1.431640625,0.9931640625,1.0019941406250001,1.0302734375,1.06640625,1.098828125,1.3876953125,1.4169921875,1.431640625,1.4462890625,1.4609375,1.4775390625,1.5126953125,1.6083984375,1.7512890624999997,1.9271035156250331,52.595703125,9217.599005144124,9541.001953125,7023.302734375,7216.8909921875,7237.8579687500005,7267.45283203125,7301.78125,9502.2744140625,9529.373828125,9541.001953125,9553.065625,9567.5212890625,9587.54375,9624.433984375,9681.313769531249,10074.163125,10551.725410156267,11207.8955078125,1663.1072812810276,1705.8798828125,1354.419921875,1365.264015625,1373.4669921875002,1379.312890625,1386.7384765625002,1695.11865234375,1702.412109375,1705.8798828125,1709.2632812499999,1713.2421875,1718.5755859375,1736.9625,1757.5300781249998,1787.76326171875,1947.915353515635,2992.2705078125,66.96128769211278,68.5341796875,51.361328125,51.609078125,52.55478515625,53.42685546875,54.34453125,67.54248046875,68.20683593749999,68.5341796875,68.8408203125,69.1845703125,69.612890625,70.3486328125,71.40888671875,77.609375,135.50780078125172,189.7744140625,12.548348651073557,12.7060546875,9.296875,9.44524609375,9.666015625,9.93564453125,10.30078125,12.32861328125,12.5771484375,12.7060546875,12.8310546875,12.9658203125,13.1259765625,13.365234375,13.57412109375,14.468671874999998,53.258638671875175,103.1845703125,11279.890442389438,11666.48828125,8754.5361328125,8918.807578125,8941.097109375,8973.80830078125,9010.747851562499,11630.28564453125,11655.32734375,11666.48828125,11679.210546875001,11694.4146484375,11716.2380859375,11754.2021484375,11813.36328125,12207.860761718748,12753.743345703131,13687.1328125,10977.180651134318,11354.625,8520.1123046875,8676.018109375,8695.64310546875,8726.6498046875,8762.1439453125,11315.77197265625,11342.177343750001,11354.625,11366.72265625,11381.51328125,11402.8693359375,11440.60546875,11498.0859375,11896.11673828125,12437.434382812506,13430.623046875,302.70979125511957,307.0654296875,232.0947265625,233.68310937500002,235.69175781250001,243.2392578125,256.24609375,297.65283203125,303.6224609375,307.0654296875,310.6341796875,315.0115234375,319.6240234375,326.794140625,333.31083984375,361.22365234375,399.27629882812624,747.5302734375,47,"[0, 0, 8, 4400, 3, 13, 26, 7, 10, 11, 14, 2011, 5049, 5655, 0, 4, 24, 122, 815, 15, 799, 2, 9, 1463, 5, 3211, 5598, 0, 6, 232, 1614, 2409, 4895, 1607, 4014, 5609, 5611, 1603, 1605, 2403, 2405, 0, 1597, 23, 800, 816, 5480, 3207, 4007, 5607, 0, 25, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.1639797404661016,1.1015625,1.0302734375,1.031123046875,1.0387695312499998,1.0494140625,1.0681640625,1.07763671875,1.0978515625,1.1015625,1.1125,1.1251953125,1.1728515625,1.3386718750000002,1.5077148437499999,1.8864257812500012,2.2865917968750056,2.3310546875,0.14080707097457626,0.1376953125,0.1083984375,0.1083984375,0.1083984375,0.11123046874999999,0.1146484375,0.123046875,0.133203125,0.1376953125,0.14531249999999998,0.1509765625,0.1572265625,0.16484375000000004,0.18183593749999993,0.2000390625,0.20105859375000001,0.201171875,89.97681077860169,87.12109375,77.607421875,77.76301367187499,79.16333984375,82.35,83.80234375,85.6328125,86.4087890625,87.12109375,87.716796875,88.42890625,89.91425781250001,94.49042968750001,119.11855468749997,132.18464843750002,140.0217851562501,140.892578125,46.84803694385593,42.1953125,39.384765625,39.461626953125,40.15337890625,40.750390625,40.98125,41.63232421875,41.9466796875,42.1953125,42.574999999999996,43.10390625,50.57968750000002,62.148242187499996,64.19980468749999,89.84345703125004,102.29958007812517,103.68359375,4.137546345338983,3.865234375,3.7373046875,3.7373046874999996,3.7373046875,3.74462890625,3.7548828125,3.80126953125,3.8271484375,3.865234375,3.889453125,4.0044921875,4.0853515625,4.5638671875,4.760742187499999,8.635683593750013,12.360541015625051,12.7744140625,0.8281912076271186,0.7626953125,0.7197265625,0.7199531249999999,0.7219921874999999,0.7284179687500001,0.7310546874999999,0.74365234375,0.7529296875,0.7626953125,0.7806640624999999,0.8255859375,0.8734375000000003,1.0470703125,1.1878906249999996,1.2598046875,1.265921875,1.2666015625,157.12243445444915,148.4755859375,134.1748046875,134.6399375,138.82613281250002,143.19736328125,143.68984375,145.78076171875,147.3591796875,148.4755859375,150.217578125,156.11562499999997,163.32089843749998,180.84746093750002,216.87998046875,225.46482421875004,233.8091777343751,234.736328125,143.09537208686442,135.9912109375,122.712890625,123.144265625,127.026640625,131.2875,132.1765625,133.3720703125,134.9119140625,135.9912109375,136.7642578125,138.7923828125,148.1533203125,164.76621093750003,194.0859375,206.53849609375004,216.50492382812513,217.6123046875,14.027062367584746,12.2412109375,11.4326171875,11.434316406249998,11.449609375,11.544140624999999,11.619140625,11.9677734375,12.1033203125,12.2412109375,12.841796875,15.159765624999999,16.359375000000004,18.614062500000003,20.209082031249984,23.608125,23.84567578125,23.8720703125,0,"[0, 0, 0]"
5,2.181061308262712,2.1103515625,1.984375,1.9846015625,1.986640625,1.990234375,2.023828125,2.06103515625,2.0923828125,2.1103515625,2.126171875,2.1775390624999997,2.2052734375000003,2.2599609375000003,2.5701171875,3.4321289062500018,3.9546386718750073,4.0126953125,0.2710540254237288,0.271484375,0.2177734375,0.218169921875,0.22173828125,0.23876953125,0.248046875,0.2578125,0.26640625,0.271484375,0.2771484375,0.28125,0.2861328125,0.2927734375,0.30976562499999993,0.31373046875,0.315259765625,0.3154296875,179.69378972457628,176.0224609375,166.0185546875,166.1331953125,167.16496093749998,169.04638671875,170.7427734375,173.7529296875,175.21015625,176.0224609375,176.9669921875,178.665625,179.9978515625,183.85390625000002,225.5076171875,231.15072265625003,234.32503320312503,234.677734375,98.79621292372882,97.4775390625,83.1611328125,83.174216796875,83.29197265625,83.802734375,85.4185546875,92.1181640625,93.578515625,97.4775390625,100.7625,101.24980468749999,101.887890625,111.94511718750002,121.41386718749996,146.84539062500005,155.2075859375001,156.13671875,8.479674258474576,8.111328125,7.7587890625,7.759638671875,7.767285156249999,7.84130859375,7.8896484375,7.96728515625,8.078906250000001,8.111328125,8.155859375,8.25234375,8.3150390625,8.612109375000001,9.550097656249998,15.854277343750024,23.0210722656251,23.8173828125,1.7870597192796611,1.705078125,1.58203125,1.582654296875,1.58826171875,1.6142578125,1.6312499999999999,1.6572265625,1.69375,1.705078125,1.7359375000000001,1.768359375,1.8818359375,2.0175781250000004,2.3258789062499994,2.5496289062500006,2.7132636718750023,2.7314453125,331.30051641949154,322.0927734375,295.466796875,295.480390625,295.602734375,301.1435546875,306.06093749999997,312.501953125,319.544140625,322.0927734375,323.8408203125,327.6462890625,341.97265625,371.9755859375,391.4162109374999,464.56953124999995,469.16251953125004,469.6728515625,291.20885195974574,286.822265625,263.21484375,263.241408203125,263.48048828125,265.95830078125,270.44589843750003,278.32763671875,283.0033203125,286.822265625,289.2462890625,291.25703124999995,294.3525390625,327.2318359375,334.8331054687499,376.3720507812501,416.80615039062553,421.298828125,40.091664459745765,34.6396484375,32.0283203125,32.041291015625,32.15802734375,32.53359375,32.8,33.22412109375,34.0849609375,34.6396484375,35.444140625,36.9875,39.973828125000004,49.092968750000004,52.88173828124985,121.45314453125002,129.8800800781251,130.81640625,0,"[0, 0, 0, 0, 0]"
7,3.309684244791667,3.2314453125,3.0126953125,3.0132138671874995,3.017880859375,3.0326660156250003,3.0595703125,3.16748046875,3.19609375,3.2314453125,3.268359375,3.29462890625,3.3697265625000004,3.5092773437500004,3.785107421875,4.665351562499996,5.262726562500011,5.3291015625,0.482470703125,0.48095703125,0.40625,0.4073447265625,0.417197265625,0.43344726562499997,0.44287109375,0.45947265625,0.4775390625,0.48095703125,0.488671875,0.49833984375,0.5060546874999999,0.5181640625,0.52470703125,0.56419921875,0.5714589843750001,0.572265625,283.4882486979167,274.4453125,264.7060546875,264.7193642578125,264.83915039062504,265.92333984375,266.9861328125,270.260498046875,273.68984375,274.4453125,276.5033203125,277.751171875,280.9384765625,303.01240234375,344.7906249999999,403.50298828125,404.522466796875,404.6357421875,195.37978515625,190.4951171875,167.5732421875,167.660013671875,168.44095703125,173.812255859375,175.39482421875,185.8271484375,188.053515625,190.4951171875,194.924609375,196.42207031249998,199.00625000000002,207.2630859375,233.72221679687496,298.0246289062498,329.5226777343755,333.0224609375,12.775992838541667,12.25537109375,11.5908203125,11.5952568359375,11.635185546875,11.767041015625,11.8978515625,12.0087890625,12.163476562500001,12.25537109375,12.3435546875,12.58662109375,12.7083984375,13.021386718750001,15.029785156249998,22.17894531249994,31.131273437500163,32.1259765625,2.771923828125,2.70458984375,2.4736328125,2.4748427734375,2.485732421875,2.507568359375,2.54404296875,2.59375,2.639453125,2.70458984375,2.7703125,2.8048828125,2.9294921875,3.08076171875,3.344970703125,3.653046875,3.700753906250001,3.7060546875,565.1927408854167,544.82568359375,506.57421875,506.81073730468745,508.93940429687495,514.151953125,519.27451171875,534.33154296875,539.86875,544.82568359375,550.6310546875,557.673046875,569.1998046875001,632.8470703125,734.7297363281249,795.3082910156248,828.9671572265631,832.70703125,498.20810546875,485.69189453125,452.9482421875,453.005744140625,453.52326171874995,457.08154296875,463.90390625,477.156005859375,482.3271484375,485.69189453125,488.9462890625,491.44111328125,503.14707031250003,517.6265625000001,629.1685546874999,706.9497363281247,754.2071806640633,759.4580078125,66.98463541666666,57.98974609375,53.6259765625,53.634849609374996,53.71470703125,54.419873046875,54.707324218749996,55.4921875,56.580859375,57.98974609375,59.478125000000006,61.35732421875,64.2099609375,82.07666015625,93.32753906249988,198.46731445312452,273.1563017578139,281.455078125,0,"[0, 0, 0, 0, 0, 0, 0]"
9,4.500537109375,4.453125,4.1845703125,4.1880849609375,4.219716796875,4.274072265625,4.2978515625,4.3779296875,4.4263671875,4.453125,4.4833984375,4.54541015625,4.5765625000000005,4.6986328125,4.8182128906249995,5.3630566406249995,5.413356445312501,5.4189453125,0.5800618489583333,0.5771484375,0.4814453125,0.48184863281249996,0.485478515625,0.51259765625,0.538671875,0.547607421875,0.5662109375,0.5771484375,0.58203125,0.5927734375,0.6103515625,0.6306640625000001,0.6897949218749999,0.7279101562499999,0.7372441406250001,0.73828125,392.80908203125,361.9462890625,354.4814453125,354.51601562499997,354.8271484375,355.193505859375,356.6046875,358.51611328125,360.773046875,361.9462890625,365.953515625,371.44501953124995,383.827734375,473.40410156250005,558.7645019531249,718.2320605468749,726.6549443359377,727.5908203125,250.67841796875,235.55126953125,227.6923828125,227.6931318359375,227.69987304687498,228.183154296875,229.0361328125,230.788330078125,232.99257812500002,235.55126953125,238.8482421875,244.15966796875,251.5255859375,271.7361328125,352.10888671875,417.2599023437495,496.8341933593764,505.67578125,17.501399739583334,16.56787109375,16.037109375,16.0401630859375,16.067646484375,16.150927734375,16.19599609375,16.361572265625,16.508984375,16.56787109375,16.738671875,17.012109375,17.368359375,18.24892578125,21.715185546875,31.018242187499958,37.93991015625012,38.708984375,3.7900390625,3.75927734375,3.3271484375,3.3291650390624996,3.347314453125,3.387646484375,3.4111328125,3.52978515625,3.6517578124999996,3.75927734375,3.830078125,3.8622070312499996,3.9181640625,4.0857421875,4.454345703124999,5.213740234375,5.2173701171875,5.2177734375,755.63857421875,705.13916015625,681.720703125,681.8030380859375,682.544052734375,685.0506347656251,688.6519531250001,694.09521484375,698.791015625,705.13916015625,720.629296875,729.74775390625,772.8615234375,957.2642578125,984.4748535156248,1136.3964355468747,1158.6916943359379,1161.1689453125,669.8595377604166,622.8564453125,606.369140625,606.4517636718749,607.19537109375,608.9235351562501,611.3537109375,614.16015625,620.1427734375,622.8564453125,634.6277343749999,641.94208984375,670.662890625,848.08076171875,878.1804687499997,1039.8498144531247,1077.9018759765631,1082.1298828125,85.77903645833334,80.20703125,75.3466796875,75.346794921875,75.34783203125,75.4072265625,75.60537109375,76.7255859375,78.95390625,80.20703125,80.88457031249999,82.32353515625,85.27695312499999,108.99189453125001,118.10859374999995,154.84634765624992,169.89791601562527,171.5703125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,5.614794921875,5.5224609375,5.19921875,5.20290625,5.23609375,5.271435546875001,5.2989257812499995,5.411865234375,5.4830078125,5.5224609375,5.5501953125,5.60107421875,5.69140625,5.9618164062500005,6.260742187499999,7.257460937499997,7.82994531250001,7.8935546875,0.705615234375,0.705078125,0.6259765625,0.6268408203124999,0.6346191406249999,0.65234375,0.65888671875,0.678466796875,0.694921875,0.705078125,0.71484375,0.72587890625,0.734375,0.7501953125,0.7755859374999999,0.7926171875,0.79469140625,0.794921875,467.7838541666667,455.4404296875,444.2314453125,444.34691015625,445.38609375,447.07968750000003,448.2587890625,452.593505859375,454.32734374999995,455.4404296875,457.995703125,459.88525390625,464.0400390625,496.33300781250006,579.740185546875,598.156513671875,606.3221943359376,607.2294921875,319.31931966145834,303.326171875,282.408203125,282.45544921875,282.8806640625,286.399169921875,290.963671875,298.9609375,301.6123046875,303.326171875,305.06874999999997,313.02822265625,320.5263671875,347.5298828125001,445.745703125,498.87999999999977,538.3067500000006,542.6875,21.584114583333335,20.7119140625,19.9365234375,19.93813671875,19.95265625,20.110498046875,20.15986328125,20.392333984375,20.5736328125,20.7119140625,20.844140625,21.1158203125,21.4310546875,22.609375000000004,25.674169921875,35.380332031249935,45.70268164062519,46.849609375,4.770296223958334,4.63916015625,4.2041015625,4.2043896484375,4.206982421875001,4.281591796875,4.32265625,4.519287109375,4.5791015625,4.63916015625,4.6947265625,4.8341796875,4.9556640625,5.489453125,5.606835937499999,6.350791015624999,6.444649414062502,6.455078125,935.0268229166667,895.97900390625,857.5771484375,857.6287158203124,858.092822265625,866.519189453125,870.41943359375,883.08154296875,890.2283203125,895.97900390625,901.9779296874999,917.7127929687499,933.484375,1083.3050781250001,1202.816162109375,1264.636513671875,1279.3214638671877,1280.953125,819.7779947916666,790.16162109375,761.6552734375,761.6742294921875,761.844833984375,769.99091796875,772.25673828125,782.342041015625,787.7546875,790.16162109375,795.9220703125,799.7392578125,812.5070312500001,876.9920898437501,1066.565869140625,1129.0994335937498,1144.6052558593753,1146.328125,115.248828125,101.5478515625,95.8408203125,95.8456025390625,95.888642578125,97.317919921875,97.91591796875,99.32373046875,100.6279296875,101.5478515625,103.442578125,105.45292968749999,117.6140625,140.4908203125,145.966357421875,327.48416015624946,412.4534941406265,421.89453125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,6.640185546875,6.5283203125,6.2880859375,6.288834960937499,6.295576171875,6.33193359375,6.3552734375,6.437744140625,6.4955078125,6.5283203125,6.571093749999999,6.6395507812500005,6.6851562499999995,6.791796875,7.3900390625,8.53806640625,8.734080078125004,8.755859375,0.8745768229166667,0.869140625,0.806640625,0.8072744140625,0.812978515625,0.82314453125,0.83037109375,0.856201171875,0.8628906249999999,0.869140625,0.8744140625,0.8824218749999999,0.8943359375000001,0.91513671875,0.9410644531249999,0.9921777343749999,1.0124013671875003,1.0146484375,561.378857421875,548.6318359375,538.4765625,538.4945390624999,538.656328125,541.760009765625,542.86875,544.773681640625,547.1322265624999,548.6318359375,551.5082031249999,555.7294921875,558.6955078125,568.1283203125,678.3838378906249,731.9708691406249,741.7388837890627,742.82421875,404.64231770833334,381.04052734375,370.876953125,370.97357714843747,371.843193359375,374.15908203124997,375.16416015625003,377.441162109375,379.8080078125,381.04052734375,385.8306640625,389.58330078125005,394.0361328125,411.80585937500007,617.324951171875,721.4321484374993,820.1504414062517,831.119140625,26.155924479166668,25.06689453125,24.03515625,24.0409755859375,24.093349609375,24.23095703125,24.3287109375,24.580322265625,24.739453125,25.06689453125,25.225,25.40693359375,25.782421875,26.75380859375,31.903466796874998,46.422656249999896,62.383769531250294,64.1572265625,5.547591145833334,5.3828125,4.97265625,4.9750185546875,4.9962792968750005,5.050244140625,5.1373046875,5.251220703125,5.3345703125,5.3828125,5.4583984375,5.53369140625,5.662109375,6.06484375,6.77802734375,7.613291015624999,7.748633789062502,7.763671875,1139.4698893229167,1096.361328125,1069.1982421875,1069.50960546875,1072.3118749999999,1076.5009765625,1077.9600585937499,1082.9921875,1089.462109375,1096.361328125,1106.7767578125,1125.38203125,1144.0826171874999,1168.7635742187501,1549.224169921875,1645.7921191406244,1743.6397587890642,1754.51171875,1005.239453125,969.18310546875,950.7529296875,950.8889638671875,952.113271484375,954.7841796875,955.88173828125,961.151123046875,964.643359375,969.18310546875,973.1769531250001,979.20712890625,995.216015625,1017.32763671875,1388.86279296875,1482.2319238281243,1579.195946289064,1589.9697265625,134.23043619791667,125.60205078125,118.4453125,118.47354492187499,118.72763671874999,119.249609375,119.78046875,121.62744140625,123.17207031250001,125.60205078125,127.771484375,130.5033203125,137.1845703125,166.05380859375003,182.157470703125,211.09554687499997,214.73787500000006,215.142578125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,7.837776692708333,7.7294921875,7.291015625,7.294011718749999,7.3209765625,7.3763183593749995,7.4629882812499995,7.576904296875,7.648242187499999,7.7294921875,7.76640625,7.815234374999999,7.935351562499999,8.21416015625,8.93427734375,9.886582031249993,10.89568945312502,11.0078125,0.9485188802083333,0.9384765625,0.8740234375,0.87471484375,0.8809375,0.8866699218749999,0.8986328125,0.914794921875,0.9275390625000001,0.9384765625,0.9455078125,0.96015625,0.9869140625,1.00810546875,1.04833984375,1.0916210937500002,1.092658203125,1.0927734375,687.1572916666667,673.83349609375,640.8935546875,640.9726630859375,641.6846386718751,659.918359375,664.35751953125,669.062255859375,672.2884765625,673.83349609375,676.5806640625,684.043359375,693.1193359375,698.14833984375,806.626220703125,854.5793652343748,875.1385029296879,877.4228515625,466.3159505208333,441.935546875,426.931640625,426.9487529296875,427.102763671875,427.89560546875003,429.08818359375005,431.705078125,434.3775390625,441.935546875,453.44375,462.47421875,470.7671875,486.5692382812501,610.103271484375,780.0217285156237,975.426098632816,997.1376953125,30.753824869791668,29.1240234375,28.1611328125,28.161363281249997,28.1634375,28.22041015625,28.299707031249998,28.627197265625,28.896875,29.1240234375,29.44453125,30.2369140625,30.932226562500002,32.58505859375,35.247265625,56.487783203124835,82.30610253906298,85.1748046875,6.714453125,6.5615234375,5.94140625,5.9482050781249995,6.00939453125,6.147509765625,6.199609375,6.308837890625,6.472265625,6.5615234375,6.657421875,6.77685546875,6.9291015625,7.5077148437500005,8.050976562499999,8.420615234375,8.4366904296875,8.4384765625,1365.0570638020833,1318.349609375,1277.2783203125,1277.43987890625,1278.8939062499999,1281.97919921875,1285.77587890625,1294.234619140625,1301.5515625,1318.349609375,1330.256640625,1353.4896484375,1366.6328125,1462.458984375,1687.090185546875,1912.3440917968735,2147.9934912109416,2174.1767578125,1199.7278157552084,1155.447265625,1135.701171875,1135.7562539062499,1136.2519921875,1138.2791503906249,1139.77412109375,1145.550537109375,1151.5978515625002,1155.447265625,1176.48359375,1184.88232421875,1202.6669921875,1227.97431640625,1489.432763671875,1697.7925878906235,1951.998985351567,1980.244140625,165.329248046875,150.716796875,141.203125,141.22519238281248,141.423798828125,142.03408203125,142.36054687499998,145.92041015625,148.60585937500002,150.716796875,152.4453125,158.3306640625,164.06171875,207.89511718750003,222.05605468749997,351.57210937499906,494.5500820312526,510.4365234375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,9.231070963541667,9.0400390625,8.5654296875,8.56658203125,8.576953125,8.61298828125,8.7423828125,8.8837890625,8.962109375,9.0400390625,9.1283203125,9.253125,9.4978515625,9.75693359375,10.02763671875,11.920576171874988,13.62506542968753,13.814453125,1.133154296875,1.12451171875,1.0537109375,1.053826171875,1.05486328125,1.0614746093749998,1.07255859375,1.089599609375,1.108984375,1.12451171875,1.132421875,1.14931640625,1.1701171875,1.2243164062499998,1.2521484375,1.2812207031249998,1.2900361328125,1.291015625,798.6362467447917,740.4150390625,720.3603515625,720.3756201171874,720.513037109375,721.0752929687501,725.8848632812501,730.310546875,734.1208984375,740.4150390625,746.7880859375,764.1441406250001,793.9470703124999,940.0392578125001,1070.5111816406245,1420.1172949218742,1548.6001083984397,1562.8759765625,527.370703125,495.017578125,473.1904296875,473.26452539062495,473.93138671875,478.96113281249995,479.94384765625,484.471435546875,490.33710937499995,495.017578125,510.1349609375,522.52080078125,540.853125,560.8869140625,748.07080078125,896.4231445312489,1063.568876953128,1082.140625,36.54920247395833,34.4580078125,32.8935546875,32.90415625,32.9995703125,33.1169921875,33.303515625,33.76123046875,34.2685546875,34.4580078125,34.9087890625,36.13974609375,37.3021484375,40.120703125000006,41.337646484375,67.85615234374983,95.1684277343755,98.203125,7.977994791666666,7.79443359375,7.08984375,7.0905927734375,7.097333984375,7.281494140625,7.3115234375,7.505126953125,7.711328125,7.79443359375,8.015625,8.14873046875,8.3666015625,8.752246093750001,9.166162109375,10.225634765625,10.280083007812502,10.2861328125,1574.0961263020833,1483.08642578125,1415.9326171875,1416.17391796875,1418.345625,1420.7022949218751,1425.7442382812499,1439.606201171875,1455.6466796875,1483.08642578125,1515.3064453125,1546.29833984375,1592.9378906250001,1958.7408203125,2056.9727539062496,2316.6128710937496,2357.2354082031256,2361.7490234375,1380.8983723958333,1287.90771484375,1245.138671875,1245.5160068359376,1248.9120214843751,1252.4299804687498,1257.50791015625,1265.903564453125,1278.5525390624998,1287.90771484375,1312.68828125,1346.4947265625,1397.515234375,1747.4697265625,1812.1744140624996,2127.330576171875,2141.8558115234378,2143.4697265625,193.19775390625,173.7265625,163.5869140625,163.59820703124998,163.69984375,164.23320312500002,164.84658203125,168.785400390625,171.2130859375,173.7265625,177.264453125,189.1611328125,204.70625,245.3447265625,271.2549316406249,397.82775390624977,435.82847851562565,440.05078125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,10.316588320974576,10.1982421875,9.6806640625,9.681400390625,9.68802734375,9.8453125,9.8619140625,9.9658203125,10.0916015625,10.1982421875,10.3236328125,10.446484375,10.5138671875,10.8677734375,11.3779296875,11.9684375,12.531218750000008,12.59375,1.3164393538135593,1.322265625,1.173828125,1.1764902343749999,1.20044921875,1.2281250000000001,1.2408203125,1.27392578125,1.30234375,1.322265625,1.3291015625,1.3458984374999998,1.36171875,1.396875,1.4173828125,1.43158203125,1.435150390625,1.435546875,861.805068193856,838.2177734375,815.7080078125,815.804466796875,816.67259765625,820.4281249999999,823.2181640625,829.7119140625,833.2865234375,838.2177734375,845.66484375,854.5439453125,868.9927734375001,897.0103515625002,1048.39052734375,1079.86541015625,1080.466423828125,1080.533203125,625.1702860169491,581.1142578125,555.794921875,555.857396484375,556.41966796875,558.31279296875,560.119140625,567.35546875,576.2638671875,581.1142578125,594.7435546875,608.9388671874999,641.414453125,697.6984375000002,911.2782226562499,1076.3358398437506,1258.4980371093775,1278.73828125,40.87175582627118,38.8564453125,36.5732421875,36.600599609374996,36.84681640625,37.31494140625,37.6287109375,38.16748046875,38.7,38.8564453125,39.5599609375,40.0607421875,41.775390625,44.17421875,46.96103515625,68.74945312500009,93.26000390625035,95.9833984375,9.132696636652541,9.013671875,7.8310546875,7.837171874999999,7.8922265625,8.051953124999999,8.23828125,8.49267578125,8.856640625,9.013671875,9.295117187499999,9.39453125,9.64609375,10.2072265625,10.495703125,11.565488281250001,12.148150390625009,12.212890625,1768.7996391684321,1693.7802734375,1616.044921875,1616.2915917968749,1618.51162109375,1623.7185546875,1633.55,1650.59619140625,1671.0875,1693.7802734375,1710.5291015625,1789.4109375,1810.6320312500002,2030.5033203125004,2271.6502929687495,2475.4655664062507,2661.7578847656278,2682.45703125,1548.612834348517,1484.70703125,1430.376953125,1430.682529296875,1433.43271484375,1437.8260742187501,1440.10078125,1459.8408203125,1470.932421875,1484.70703125,1499.8074218749998,1511.5792968750002,1573.819921875,1661.0101562500004,2037.8335937499996,2228.8497851562506,2415.1584160156276,2435.859375,220.18680481991527,196.21875,184.65234375,184.656138671875,184.69029296875,185.88330078125,187.53261718750002,192.03466796875,195.0443359375,196.21875,202.1849609375,212.4173828125,218.64511718750003,307.21152343750003,339.74169921874994,436.50945312500033,539.8154960937514,551.2939453125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,11.321454581567796,11.0625,10.6083984375,10.608794921874999,10.61236328125,10.652539062499999,10.6849609375,10.837890625,10.954296874999999,11.0625,11.1455078125,11.355664062499999,11.606640625,11.9787109375,13.144921874999998,14.505488281250004,16.014904296875024,16.1826171875,1.5055945444915255,1.474609375,1.3896484375,1.38998828125,1.393046875,1.4017578125,1.4123046875,1.44482421875,1.45703125,1.474609375,1.5115234375,1.5390625,1.5767578125,1.60390625,1.6849609375,1.78833984375,1.8153574218750004,1.818359375,979.8337857521186,941.5234375,917.140625,917.260759765625,918.3419726562499,919.6062499999999,921.712890625,928.89697265625,937.0330078125,941.5234375,952.9000000000001,973.0974609374999,1016.7798828125,1094.7765625000002,1203.2895507812498,1257.9651171875003,1320.275808593751,1327.19921875,718.9139300847457,651.8251953125,631.12109375,631.14771484375,631.3873046875,633.4807617187499,635.887890625,641.755859375,646.385546875,651.8251953125,660.84765625,688.3544921875,745.7390625,867.2255859375002,1088.49267578125,1287.9775976562505,1483.2652402343776,1504.9638671875,45.91368180614407,43.4716796875,41.17578125,41.185976562499995,41.277734374999994,41.41669921875,41.745312500000004,42.326171875,43.270898437499994,43.4716796875,43.993359375,44.8576171875,47.090234375,50.26953125,53.47275390625,81.5141210937501,114.75746679687546,118.451171875,10.090538930084746,9.8134765625,8.9921875,8.997171875,9.04203125,9.170214843750001,9.259375,9.49267578125,9.7068359375,9.8134765625,9.9861328125,10.177734375,10.720703125,11.228125,12.081152343749999,12.579648437500001,12.869195312500004,12.9013671875,2011.7635394597457,1895.1220703125,1825.2041015625,1825.2862304687499,1826.025390625,1827.7933593750001,1836.9154296875,1851.19384765625,1871.3951171875,1895.1220703125,1930.7998046875,2015.7853515625,2070.8556640625,2235.4763671875003,2647.4984374999995,3098.6709960937515,3508.3212011718806,3553.837890625,1767.5789856991526,1661.1044921875,1614.19921875,1614.2085078125,1614.292109375,1616.42265625,1624.475390625,1633.26708984375,1649.266796875,1661.1044921875,1685.7544921875,1767.3195312499997,1835.8111328125,1942.3386718750003,2350.4318359374997,2655.829218750001,2841.121886718752,2861.7099609375,244.18455376059322,221.8056640625,209.150390625,209.161775390625,209.26423828125002,210.83242187500002,211.1845703125,216.3193359375,219.8876953125,221.8056640625,227.588671875,239.3365234375,253.58886718750006,300.82480468750003,322.52666015625,481.49447265625065,671.0645839843777,692.1279296875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,15.649827860169491,12.2587890625,9.2412109375,9.381396484375,10.64306640625,11.79462890625,11.8359375,11.953125,12.0990234375,12.2587890625,12.4609375,12.6416015625,13.005468749999999,13.244140625,15.354199218749997,93.1217578125003,186.9716484375013,197.3994140625,1.4802370233050848,1.4541015625,1.1884765625,1.1984453125,1.2881640625,1.369921875,1.378515625,1.40576171875,1.431640625,1.4541015625,1.4982421875,1.5187499999999998,1.5369140625000002,1.5685546875,1.6440429687499996,1.9075585937500001,1.972298828125001,1.9794921875,1107.6568789724577,1045.2470703125,812.21875,823.39587109375,923.9899609375,1011.4617187499999,1016.4150390625,1028.7978515625,1040.1240234375,1045.2470703125,1060.5072265625,1104.4083984375,1149.89140625,1390.6822265625,1413.8727539062497,1513.2621679687504,1585.604537109376,1593.642578125,782.082709878178,703.6796875,597.6875,602.568619140625,646.49869140625,683.38857421875,685.92265625,692.66552734375,699.8072265625,703.6796875,713.1257812499999,796.0816406249999,844.959765625,975.3300781250003,1183.09658203125,1269.4299414062502,1299.1253183593753,1302.4248046875,49.508987685381356,47.998046875,37.880859375,38.306287109375,42.13513671875,45.683203125,45.934765625,46.6005859375,47.478515625,47.998046875,49.137304687500006,50.704492187499994,52.7048828125,54.344921875,57.14765625,63.17771484375002,68.76933398437508,69.390625,10.67531779661017,10.4501953125,8.595703125,8.634275390625,8.98142578125,9.338769531250001,9.6822265625,9.95263671875,10.1095703125,10.4501953125,10.5546875,10.937890625000001,11.669726562500001,12.143945312500001,12.542578125,13.3894921875,13.517953125000002,13.5322265625,2239.2373708951272,2083.818359375,1656.44921875,1675.645802734375,1848.41505859375,2002.2137695312501,2007.93984375,2033.1337890625,2056.6978515625,2083.818359375,2208.0523437499996,2296.9185546874996,2372.8404296875,2754.704296875,2950.01806640625,3295.6439648437504,3412.5082441406266,3425.4931640625,1967.0539592161017,1819.5146484375,1466.8125,1483.5122519531249,1633.81001953125,1765.3015625,1771.880859375,1792.626953125,1813.2451171875,1819.5146484375,1844.7744140625,2024.1734375,2102.7748046875,2496.8660156250003,2554.711035156249,2772.9761718750005,2876.5248632812513,2888.0302734375,272.1834116790254,247.513671875,189.63671875,192.121373046875,214.48326171875,233.97314453125,234.884375,239.9013671875,245.12265625,247.513671875,250.7603515625,264.04902343749995,273.541796875,314.7484375,409.3337890624998,616.6896093750004,723.9177890625015,735.83203125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_1Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.3224476959745763,1.2236328125,1.0908203125,1.09093359375,1.091953125,1.1009765625,1.1076171875,1.15771484375,1.1841796875,1.2236328125,1.2458984375,1.2791015625,1.3548828125,1.5437500000000002,1.8004882812499998,2.8784570312500035,4.044291015625016,4.173828125,0.13814221398305085,0.13671875,0.11328125,0.11328124999999999,0.11328125,0.11513671875,0.11972656250000001,0.1279296875,0.133203125,0.13671875,0.1404296875,0.1466796875,0.1494140625,0.1556640625,0.15869140624999997,0.169296875,0.17337500000000006,0.173828125,813.0254568326271,791.1494140625,745.984375,746.6166542968749,752.30716796875,774.09580078125,777.4705078125,784.2783203125,787.3923828125,791.1494140625,794.520703125,799.5298828125001,811.2955078125001,841.479296875,875.9969726562499,1252.8069921875008,1455.4683945312527,1477.986328125,84.97043829449153,74.1845703125,70.2451171875,70.276099609375,70.55494140625001,71.0380859375,71.5361328125,71.958984375,72.5369140625,74.1845703125,76.8625,79.975,81.196875,91.0482421875,98.69248046874999,269.7680859375007,482.08852734375296,505.6796875,5.467061705508475,5.189453125,4.8330078125,4.8357265625,4.8601953125,4.9828125000000005,5.0150390625,5.07568359375,5.131054687500001,5.189453125,5.2666015625,5.3349609375,5.46875,5.658789062500001,6.36669921875,10.305507812500014,14.894417968750064,15.404296875,1.096878310381356,1.048828125,0.9365234375,0.9369765624999999,0.9410546875000001,0.9650390625,0.9767578125,1.00732421875,1.0275390624999998,1.048828125,1.0716796875,1.1083984375,1.15703125,1.328515625,1.41611328125,1.4708984375,1.47599609375,1.4765625,922.0994604078389,889.279296875,838.2822265625,839.57873046875,851.247265625,869.4111328125,873.841015625,879.76220703125,885.4900390625,889.279296875,891.1525390625001,902.376953125,918.9080078125,957.359765625,999.5920898437499,1535.4973828125014,1974.2506171875061,2023.0009765625,906.0204250529661,873.939453125,824.921875,826.110138671875,836.8045117187501,855.72861328125,859.5408203125,865.58642578125,870.2060546875,873.939453125,876.025390625,886.6041015625,903.2306640625001,939.6359375000001,976.5337890625,1520.1571875000013,1956.2300742187563,2004.6826171875,16.079035354872882,14.419921875,12.75,12.760421874999999,12.854218750000001,13.1779296875,13.3626953125,13.7783203125,14.0740234375,14.419921875,15.2126953125,17.309765624999997,18.7365234375,20.764648437500004,22.63203125,22.89626953125,23.079275390625003,23.099609375,0,"[0, 0, 0]"
5,2.7795617055084745,2.7236328125,2.4443359375,2.4502265625,2.5032421874999997,2.5623046875,2.6023437499999997,2.67333984375,2.705078125,2.7236328125,2.7755859375,2.814453125,2.857421875,2.899609375,2.9976562499999995,3.7964453125000026,4.6212460937500115,4.712890625,0.3108448093220339,0.3115234375,0.2705078125,0.27090429687499995,0.27447265625,0.2828125,0.2916015625,0.29833984375,0.306640625,0.3115234375,0.31523437499999996,0.321484375,0.3275390625,0.33203125,0.33320312499999993,0.34029296875000004,0.3469199218750001,0.34765625,1693.141833289195,1656.0283203125,1570.453125,1571.0859140624998,1576.781015625,1628.81396484375,1637.6474609375,1643.75732421875,1652.4220703125,1656.0283203125,1660.6460937499999,1664.37734375,1670.6037109375,1720.1173828125,1786.692871093749,2454.090683593752,3045.0533066406333,3110.7158203125,218.0338652012712,199.20703125,184.69140625,184.76356640625,185.41300781249998,188.51093749999998,189.2001953125,193.91650390625,197.09765625,199.20703125,202.23964843750002,205.748828125,209.81894531250003,227.3248046875,240.08808593749998,598.4466992187514,1033.812541015631,1082.1865234375,11.825576006355933,11.3134765625,10.5009765625,10.502279296874999,10.51400390625,10.70673828125,10.8099609375,11.06396484375,11.1919921875,11.3134765625,11.4130859375,11.76328125,11.9232421875,12.2515625,12.912402343749998,22.607714843750017,28.22278320312508,28.8466796875,2.2108381885593222,2.16796875,1.8837890625,1.887357421875,1.91947265625,1.9724609375,1.9966796875,2.06298828125,2.120703125,2.16796875,2.2076171875,2.2353515625,2.4230468750000003,2.5001953125,2.678125,2.75609375,2.76730859375,2.7685546875,1974.5560282044491,1918.7080078125,1853.8779296875,1854.5394355468748,1860.49298828125,1874.99453125,1889.317578125,1901.751953125,1910.240234375,1918.7080078125,1923.8966796875002,1929.6554687500002,1938.9251953125,2002.628125,2103.2233398437493,3122.2405859375035,4168.869957031265,4285.162109375,1928.302519200212,1872.591796875,1801.1044921875,1802.315298828125,1813.21255859375,1833.85791015625,1846.1759765625002,1854.4873046875,1867.4076171875,1872.591796875,1877.7419921875,1883.446875,1889.8201171875,1952.7619140625002,2051.340429687499,3068.1471484375033,4113.423601562515,4229.5654296875,46.25350900423729,43.5947265625,39.982421875,40.00904296875,40.248632812500006,41.2056640625,41.365624999999994,41.93310546875,42.8234375,43.5947265625,45.033203125,46.316796874999994,50.7072265625,53.52324218750001,61.45908203124999,67.05470703125002,72.01523632812507,72.56640625,0,"[0, 0, 0, 0, 0]"
7,4.19921875,4.0458984375,3.8466796875,3.84883203125,3.868203125,3.90263671875,3.9220703125,3.96533203125,3.98828125,4.0458984375,4.1187499999999995,4.2066406249999995,4.265820312500001,4.453515625,4.5591796874999995,6.768769531250003,7.860177734375015,7.9814453125,0.4179025423728814,0.421875,0.365234375,0.365744140625,0.37033203125,0.37587890625,0.37890625,0.3896484375,0.4150390625,0.421875,0.42578125,0.4310546875,0.4408203125,0.45253906250000003,0.47373046874999997,0.47681640625,0.478345703125,0.478515625,2591.454416048729,2532.779296875,2429.8212890625,2431.1004042968752,2442.61244140625,2491.11005859375,2508.8341796875,2519.24951171875,2525.7169921875,2532.779296875,2539.2462890625,2546.3443359375,2553.9857421875,2579.4849609375,2663.7414062499965,3844.9761132812523,4550.918412109385,4629.3564453125,388.82668498411016,363.3994140625,346.310546875,346.33920703125,346.5971484375,348.46982421875003,350.9365234375,355.7958984375,361.270703125,363.3994140625,366.63417968749997,370.171875,377.232421875,399.4951171875,406.87431640625,924.7244531250021,1550.3353359375087,1619.84765625,18.85934189618644,18.072265625,17.29296875,17.293365234375,17.296933593749998,17.36171875,17.5400390625,17.80908203125,18.004296874999998,18.072265625,18.160546875,18.3609375,18.723828125,19.107031250000002,20.06708984374999,36.25533203125003,43.8319785156251,44.673828125,3.49609375,3.4287109375,3.208984375,3.209267578125,3.21181640625,3.21943359375,3.225,3.32421875,3.391015625,3.4287109375,3.465234375,3.564453125,3.6773437500000004,3.7802734375,3.9778320312499997,4.378417968750001,4.620556640625003,4.6474609375,3083.3129137976694,3001.34375,2896.3447265625,2897.582041015625,2908.71787109375,2957.45712890625,2964.957421875,2977.67431640625,2992.5699218749996,3001.34375,3006.369140625,3015.505078125,3037.469921875,3083.0095703125,3163.4127929687465,4853.414140625005,6234.1010820312695,6387.5107421875,3007.2536579713983,2923.443359375,2825.7958984375,2826.7742519531253,2835.57943359375,2887.2044921875,2894.61796875,2903.861328125,2913.5998046875,2923.443359375,2930.06953125,2939.51640625,2960.6818359375,3008.3707031249996,3086.6981445312467,4777.741542968754,6154.046029296894,6306.96875,76.05925582627118,73.091796875,68.900390625,68.950177734375,69.39826171875,70.0302734375,70.299609375,71.53857421875,72.154296875,73.091796875,74.90507812499999,76.4884765625,77.3474609375,82.1421875,101.52685546874996,107.69265625,107.96487109374999,107.9951171875,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.677380792025862,5.68701171875,5.1728515625,5.1781396484375,5.225732421875,5.34033203125,5.41435546875,5.503173828125,5.5853515625,5.68701171875,5.7380859375,5.811328125,5.884765625,5.98125,6.016650390625,6.11072265625,6.1938847656250005,6.203125,0.6315160290948276,0.625,0.54296875,0.54363671875,0.5496484375,0.569873046875,0.57705078125,0.609619140625,0.61796875,0.625,0.6281249999999999,0.63466796875,0.650390625,0.67412109375,0.6805664062500001,0.91373046875,0.9447910156250003,0.9482421875,3482.374259159483,3407.51318359375,3247.1005859375,3249.753869140625,3273.63341796875,3345.592333984375,3385.73876953125,3395.8701171875,3404.4255859375003,3407.51318359375,3413.4716796875,3417.93505859375,3428.5490234375,3467.815234375,3598.5534179687493,5109.037734374999,6113.56988671876,6225.1845703125,542.2078057650862,510.92236328125,485.4658203125,485.57609082031246,486.56852539062504,491.111328125,492.87939453125,498.96923828125,506.6849609375,510.92236328125,519.0968750000001,523.73427734375,530.7208984375,535.75595703125,537.850830078125,1269.4138183593745,2102.7507568359456,2195.34375,25.06782058189655,24.10400390625,22.7685546875,22.7778505859375,22.861513671875002,23.247314453125,23.49033203125,23.751220703125,23.9390625,24.10400390625,24.2287109375,24.37392578125,24.5818359375,24.824511718750003,25.436132812499995,51.897119140624994,54.47965332031252,54.7666015625,4.960954337284483,4.83642578125,4.421875,4.424491210937499,4.448037109375,4.5138183593750005,4.56337890625,4.68505859375,4.7798828125,4.83642578125,4.8853515624999995,5.02822265625,5.1068359375,5.271777343750001,5.516943359375,7.4715332031249995,8.57117675781251,8.693359375,4166.265911233836,4060.8349609375,3909.8623046875,3911.088750976562,3922.126767578125,3998.045458984375,4020.70439453125,4033.04345703125,4044.3673828125,4060.8349609375,4076.6597656249996,4084.13125,4095.1328125,4158.2623046875,4271.476269531249,6501.9908691406235,8384.087172851581,8593.208984375,4060.9197366648705,3950.3310546875,3805.291015625,3806.8935283203123,3821.316142578125,3887.09677734375,3919.0584960937504,3930.775146484375,3942.2820312500003,3950.3310546875,3971.4310546875004,3977.26435546875,3988.8171875,4046.8748046875,4165.426708984374,6397.549794921873,8273.453026367206,8481.88671875,105.34617456896552,101.99609375,97.6005859375,97.61962304687499,97.79095703125,98.42436523437499,99.09560546875001,100.21533203125,101.2064453125,101.99609375,103.8267578125,106.37392578125,109.6947265625,113.39423828125001,118.71572265624997,135.884765625,137.23740234375,137.3876953125,1,"[0, 0, 10, 0, 0, 0, 0, 0, 0]"
11,6.957825741525424,6.958984375,6.1083984375,6.124994140625,6.2743554687500005,6.521484375,6.541796874999999,6.740234375,6.866406250000001,6.958984375,6.994140625,7.064453125,7.16796875,7.2701171875,7.48046875,8.228593750000002,9.08194140625001,9.1767578125,0.7339446504237288,0.73046875,0.6552734375,0.65561328125,0.658671875,0.67197265625,0.6890625,0.71337890625,0.72265625,0.73046875,0.737890625,0.7462890625,0.7634765625000001,0.7900390625,0.7986328125,0.81896484375,0.8245722656250001,0.8251953125,4354.8668730137715,4274.255859375,4045.2919921875,4048.8038242187495,4080.4103125,4221.75224609375,4248.313671875,4258.73876953125,4267.9318359375,4274.255859375,4276.2302734375,4280.397265625,4290.07109375,4332.13359375,4428.017089843745,6263.315703125004,7514.042996093768,7653.0126953125,711.1589314088983,672.9306640625,646.6083984375,646.867359375,649.1980078125,656.00986328125,660.9494140625,665.17041015625,670.5238281249999,672.9306640625,676.7976562499999,681.4353515625,684.9462890625,698.67265625,703.44638671875,1586.6217578125033,2663.376238281265,2783.015625,31.682865466101696,30.9990234375,29.5322265625,29.533019531249998,29.54015625,29.8912109375,30.084570312500002,30.57080078125,30.841015625,30.9990234375,31.086328125,31.2060546875,31.691015625,32.104296875,32.61337890624999,48.829550781250056,66.32113867187525,68.2646484375,6.198457362288136,6.0986328125,5.5625,5.565841796875,5.595917968749999,5.804003906249999,5.8447265625,5.93701171875,6.0470703125,6.0986328125,6.2318359375,6.338671874999999,6.519140625,6.6369140625,6.755566406249999,7.101835937500001,7.246609375000002,7.2626953125,5246.319402145127,5121.6279296875,4886.7255859375,4892.169486328125,4941.16458984375,5062.934375,5086.331640625,5108.0849609375,5115.6396484375,5121.6279296875,5134.175390625,5145.392773437499,5159.8189453125,5202.161328125,5302.063183593746,8017.1711328125075,10395.570335937533,10659.8369140625,5111.598897643008,4986.8798828125,4760.5439453125,4765.698185546875,4812.08634765625,4936.559765625,4957.63828125,4977.63623046875,4982.43671875,4986.8798828125,4994.1052734375,5005.9671875,5017.376367187499,5063.0935546875,5161.757421874996,7884.378242187508,10257.590070312532,10521.2802734375,134.72050450211864,130.83984375,123.841796875,123.91928125,124.616640625,125.88603515625,126.57890625,128.29736328125,129.5576171875,130.83984375,132.0779296875,133.0720703125,136.19902343750002,141.0263671875,177.75078125,182.57927734375,184.22531054687502,184.408203125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,8.495878575211865,8.3896484375,7.9111328125,7.912435546875,7.92416015625,7.9793945312500005,8.0763671875,8.2294921875,8.32578125,8.3896484375,8.4689453125,8.52890625,8.685546875,8.810937500000001,9.001562499999999,10.801191406250005,12.815275390625029,13.0390625,0.8037936970338984,0.8017578125,0.73046875,0.731318359375,0.73896484375,0.75146484375,0.75390625,0.779296875,0.792578125,0.8017578125,0.8095703125,0.82109375,0.829296875,0.851171875,0.8590820312499999,0.8854101562500001,0.8971347656250002,0.8984375,5223.557186837924,5148.7060546875,4863.6552734375,4864.419185546874,4871.29439453125,5096.99833984375,5113.1275390625,5128.95068359375,5142.0626953125,5148.7060546875,5156.37890625,5162.2025390625,5171.4845703125,5211.1716796875,5288.129882812498,7149.407187500006,8955.806539062525,9156.517578125,886.339165121822,841.5009765625,823.9541015625,823.969791015625,824.11099609375,828.86630859375,830.5029296875,834.408203125,839.1447265625,841.5009765625,842.710546875,847.765625,857.1128906250001,869.2375,872.11162109375,1906.4738476562543,3185.1143769531427,3327.185546875,37.6697563559322,36.78125,35.662109375,35.666697265625,35.707988281249996,35.7830078125,35.9142578125,36.30224609375,36.6283203125,36.78125,36.8716796875,37.056835937500004,37.298828125,37.80703125,38.25947265625,59.89353515625008,86.13066210937536,89.0458984375,7.27444716631356,7.2490234375,6.7333984375,6.735154296874999,6.75095703125,6.8794921874999995,6.9384765625,7.04248046875,7.1626953124999995,7.2490234375,7.2939453125,7.3486328125,7.446484375000001,7.738476562500001,7.938183593749999,8.18734375,8.2138515625,8.216796875,6329.928115068856,6205.1298828125,5915.5947265625,5917.75896484375,5937.237109375001,6142.0822265625,6157.8828125,6189.09130859375,6198.1283203125,6205.1298828125,6221.950585937499,6233.828906250001,6250.0560546875,6279.8833984375,6351.261914062497,9264.29367187501,12410.473312500044,12760.048828125,6164.1402277542375,6039.732421875,5756.060546875,5757.9240234375,5774.6953125,5981.69482421875,6001.42421875,6023.50537109375,6033.205078125,6039.732421875,6050.6013671875,6067.345898437499,6079.3103515625,6118.8650390625,6184.678417968747,9105.57570312501,12245.913429687544,12594.83984375,165.78788731461864,159.9658203125,153.197265625,153.22405664062498,153.46517578125,154.0009765625,155.821875,156.97509765625,158.510546875,159.9658203125,160.97539062500002,162.2353515625,165.10292968750002,169.11601562500002,220.28623046874995,235.84349609375002,244.3805410156251,245.3291015625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,9.744123787715518,9.73095703125,8.9931640625,9.000010742187499,9.061630859375,9.23544921875,9.30185546875,9.47216796875,9.6646484375,9.73095703125,9.7787109375,9.8494140625,9.999609375,10.221484375,10.400146484375,10.652666015625,10.7182939453125,10.7255859375,1.0464709051724137,1.0400390625,0.9541015625,0.9544912109374999,0.957998046875,0.970703125,0.99775390625,1.019775390625,1.029296875,1.0400390625,1.0482421874999999,1.0576171875,1.06875,1.09296875,1.120263671875,1.2233593749999998,1.325558593750001,1.3369140625,6130.986580684267,6008.4189453125,5643.2021484375,5651.267147460937,5723.852138671875,5936.048095703125,5954.899511718751,5979.240966796875,5992.362695312499,6008.4189453125,6019.1119140625,6027.34560546875,6037.779296875,6231.709277343751,6472.266113281248,8659.504384765623,10367.10454003908,10556.837890625,1017.3255657327586,962.23828125,933.5478515625,933.7164580078125,935.233916015625,948.568701171875,952.4468750000001,955.814208984375,960.1400390625,962.23828125,968.0056640625,975.2904296875,984.091015625,994.44794921875,1017.544384765625,2223.3996679687493,3645.6631113281387,3803.6923828125,44.20319234913793,43.162109375,41.5556640625,41.56212109375,41.620234374999995,41.824951171875,42.07880859375,42.67236328125,43.0546875,43.162109375,43.532421875,43.6912109375,43.9521484375,44.39423828125,45.09638671875,69.483916015625,84.14800097656264,85.77734375,8.802818561422415,8.8017578125,8.236328125,8.2366064453125,8.239111328125,8.31181640625,8.358203125,8.571533203125,8.6908203125,8.8017578125,8.8853515625,9.01328125,9.0939453125,9.22333984375,9.299658203124999,9.55681640625,9.670037109375,9.6826171875,7403.958933863147,7225.32275390625,6843.2734375,6855.998854492187,6970.527607421875,7118.279736328125,7163.72998046875,7190.98876953125,7215.320703125,7225.32275390625,7239.351367187501,7262.51083984375,7288.3013671875,7459.8701171875,7699.817382812499,11137.205869140624,14310.224590820344,14662.7822265625,7212.108752020474,7037.208984375,6661.328125,6673.076693359375,6778.81380859375,6936.536962890625,6969.91064453125,7002.40771484375,7021.567773437499,7037.208984375,7047.980859374999,7064.42255859375,7088.8857421875,7276.078710937501,7510.7274414062485,10948.994121093749,14114.607908203156,14466.3427734375,191.8501818426724,188.40234375,178.5146484375,178.603265625,179.4008203125,181.17729492187502,181.7525390625,183.88916015625,187.2828125,188.40234375,189.10097656250002,189.365234375,195.27968750000002,200.76591796875,209.79370117187494,258.636572265625,260.53777832031255,260.7490234375,1,"[0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.311192399364407,10.935546875,10.4501953125,10.450931640624999,10.45755859375,10.48251953125,10.5658203125,10.75390625,10.854882812500001,10.935546875,11.030078125,11.1994140625,11.3056640625,11.42890625,11.64658203125,19.570722656250034,29.07836132812513,30.134765625,1.2738181938559323,1.251953125,1.126953125,1.127462890625,1.13205078125,1.145703125,1.1693359375,1.1962890625,1.2310546875,1.251953125,1.2701171875,1.2857421875,1.30703125,1.411328125,1.564453125,1.7073046875000002,1.7501250000000006,1.7548828125,7007.205326403601,6886.203125,6439.2744140625,6445.176876953125,6498.29904296875,6813.417773437501,6851.08046875,6866.47314453125,6878.896875,6886.203125,6892.4130859375,6901.3666015625,6908.966796875,6928.445703125,7154.465429687493,9931.938203125006,11811.503195312527,12020.34375,1225.0390790519068,1175.8212890625,1142.318359375,1142.6224062499998,1145.358828125,1149.6896484375,1153.69609375,1162.810546875,1169.7970703125,1175.8212890625,1179.1376953125,1183.9443359375,1190.3101562499999,1196.200390625,1205.27890625,2443.320371093755,3963.310455078146,4132.1982421875,51.323424258474574,50.658203125,48.7060546875,48.713248046875,48.77798828125,49.0953125,49.504296875,50.01025390625,50.450390625000004,50.658203125,50.8791015625,51.125,51.52109375,52.56171875,54.53837890624996,64.76505859375,65.581193359375,65.671875,10.035338320974576,10.0078125,9.4267578125,9.427154296875,9.43072265625,9.484375,9.5697265625,9.75390625,9.9130859375,10.0078125,10.037109375,10.10390625,10.38203125,10.55234375,10.69033203125,11.26474609375,11.318271484375,11.32421875,8529.180465439618,8346.4951171875,7904.2958984375,7911.216193359374,7973.49884765625,8283.0998046875,8308.812109375,8333.939453125,8342.4765625,8346.4951171875,8359.2021484375,8373.16796875,8382.46796875,8434.34140625,8651.018652343744,12636.940957031262,16078.591458984423,16460.9970703125,8306.188178628177,8129.669921875,7689.9609375,7696.420857421875,7754.56013671875,8071.5275390625,8094.178125,8114.29052734375,8123.382421875,8129.669921875,8135.5400390625,8146.59765625,8157.2142578125,8180.515429687501,8424.717675781243,12421.121523437512,15858.436468750047,16240.3603515625,222.99228681144066,217.1513671875,209.7880859375,209.83169921875,210.22421874999998,211.21533203125,211.479296875,212.38232421875,214.72734375000002,217.1513671875,218.6806640625,221.58242187500002,223.8,230.9767578125,291.3572265625,302.71134765625004,307.4526777343751,307.9794921875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,12.58592094809322,12.521484375,11.884765625,11.88521875,11.889296875,11.988574218750001,12.1041015625,12.29345703125,12.4720703125,12.521484375,12.6244140625,12.7068359375,12.8658203125,13.046679687500001,13.319238281249998,14.017734375000002,14.399039062500005,14.44140625,1.3177966101694916,1.3212890625,1.220703125,1.220986328125,1.22353515625,1.2453125,1.256640625,1.28564453125,1.3033203125,1.3212890625,1.3337890625,1.3396484375,1.3562500000000002,1.3687500000000001,1.3913085937499998,1.41904296875,1.421591796875,1.421875,7878.041760460805,7745.5048828125,7077.4541015625,7087.687703125,7179.7901171875,7667.154296875,7689.4037109375,7708.26708984375,7725.9080078125,7745.5048828125,7755.0283203125,7760.292773437499,7787.1796875,7849.8173828125,8053.575878906243,11134.003964843756,13278.584380859405,13516.87109375,1346.3206104343221,1284.99609375,1258.1904296875,1258.246787109375,1258.75400390625,1265.77998046875,1270.1884765625,1275.689453125,1281.172265625,1284.99609375,1288.7425781250001,1290.3755859375,1300.5392578125,1308.8646484375001,1323.4296875,2787.1008203125057,4577.663792968775,4776.615234375,57.22429488877118,56.333984375,54.3134765625,54.33420703125,54.52078125,55.04228515625,55.38203125,55.826171875,56.103515625,56.333984375,56.6326171875,56.9529296875,57.5369140625,58.413476562499994,58.978320312499996,74.52199218750006,93.20796093750026,95.2841796875,11.490234375,11.494140625,10.6064453125,10.61630078125,10.705,10.849804687499999,10.894335937500001,11.166015625,11.2798828125,11.494140625,11.591406249999999,11.727148437499999,11.911328125,11.987890625,12.204199218749999,12.747675781249999,12.880724609375001,12.8955078125,9557.774745100636,9371.23828125,8688.46484375,8701.852875,8822.34515625,9263.60478515625,9280.004296875,9310.4658203125,9337.533984375,9371.23828125,9376.61171875,9401.181640625,9433.3203125,9481.511328125,9679.028320312493,14234.653886718763,18228.51411914068,18672.2763671875,9306.980617717161,9107.8974609375,8442.8916015625,8456.368841796875,8577.66400390625,9026.6380859375,9043.5599609375,9065.9775390625,9078.7349609375,9107.8974609375,9122.5158203125,9145.068359375,9165.0423828125,9231.950390625,9433.078124999993,13988.336542968762,17973.817248046933,18416.6484375,250.79412738347457,244.666015625,234.0615234375,234.1231484375,234.67777343749998,235.9671875,236.82050781249998,239.10595703125,242.4162109375,244.666015625,246.353515625,249.43203125,251.8822265625,257.93320312500003,327.0421875,343.48583984375,349.5647949218751,350.240234375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,13.287887314618644,13.193359375,12.568359375,12.568699218749998,12.5717578125,12.684765625,12.7802734375,12.93505859375,13.094140625,13.193359375,13.2935546875,13.355859375000001,13.4396484375,13.922265625000001,14.0236328125,15.600664062500005,17.550007812500027,17.7666015625,1.545120497881356,1.5087890625,1.3896484375,1.3910644531249998,1.40380859375,1.4228515625,1.4279296875,1.4677734375,1.4904296875,1.5087890625,1.53125,1.566796875,1.6431640625000001,1.6990234375000002,1.807421875,1.8697851562500003,1.9324863281250009,1.939453125,8733.787936970339,8559.431640625,7914.4873046875,7926.8612421875,8038.2266796875,8483.2412109375,8518.0787109375,8540.87744140625,8551.1392578125,8559.431640625,8572.7275390625,8592.2705078125,8602.115625,8715.2173828125,8940.93505859374,12528.639472656258,14769.070099609407,15018.0068359375,1518.6740929555085,1448.37109375,1414.732421875,1414.8962832031248,1416.37103515625,1421.4771484374999,1426.311328125,1435.8115234375,1441.4056640625,1448.37109375,1455.19140625,1461.0964843749998,1470.54453125,1481.4402343749998,1488.832421875,3154.349238281257,5202.083361328154,5429.609375,64.73821504237289,63.166015625,61.498046875,61.50065234375,61.5241015625,61.720703125,62.09375,62.48876953125,62.9884765625,63.166015625,63.5267578125,63.727343749999996,64.2501953125,66.251953125,68.19169921874999,96.8852148437501,129.44037695312545,133.0576171875,12.508507680084746,12.44921875,11.69140625,11.69990234375,11.7763671875,11.89248046875,12.0193359375,12.1884765625,12.3017578125,12.44921875,12.5841796875,12.6564453125,12.7935546875,13.0859375,13.354199218749997,13.838789062499998,13.87753125,13.8818359375,10633.040154925848,10371.8330078125,9729.8671875,9745.385925781251,9885.054570312499,10290.1021484375,10315.650390625,10344.50244140625,10357.253515625001,10371.8330078125,10397.305078125,10442.4482421875,10485.650000000001,10577.13203125,10866.36630859374,16051.534902343763,20410.972533203185,20895.3544921875,10344.541760460805,10092.099609375,9460.49609375,9474.729033203124,9602.82548828125,10007.114648437499,10047.6181640625,10072.43505859375,10083.213671874999,10092.099609375,10102.7818359375,10138.5732421875,10168.3232421875,10278.918164062501,10527.16240234374,15771.013359375014,20129.81735156256,20614.12890625,288.4983944650424,277.0771484375,264.02734375,264.106923828125,264.82314453125,265.72451171875,267.08828125,269.7939453125,274.0791015625,277.0771484375,279.8939453125,282.55,283.153515625,293.97460937500006,387.47626953125,496.54324218750014,546.5430937500007,552.0986328125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,15.117271686422415,15.0458984375,14.2275390625,14.2322705078125,14.274853515625,14.467578125,14.60712890625,14.80419921875,14.9599609375,15.0458984375,15.143749999999999,15.209082031249999,15.33984375,15.743261718749999,15.980371093750001,16.8014453125,17.390593750000004,17.4560546875,1.4249225484913792,1.41552734375,1.333984375,1.334095703125,1.3350976562499999,1.3493164062499998,1.3630859375,1.37744140625,1.4007812499999999,1.41552734375,1.4376953125,1.4587890625,1.4697265625,1.50498046875,1.5372558593749999,1.547177734375,1.5556943359375,1.556640625,9649.763318292025,9473.11328125,8815.6884765625,8837.73523046875,9036.156015625,9362.984326171874,9414.58564453125,9455.68212890625,9466.2330078125,9473.11328125,9478.9427734375,9485.117773437501,9503.629296875,9752.819042968751,10148.198876953124,13338.095117187499,16188.842128906277,16505.591796875,1655.9818830818965,1574.3671875,1540.98046875,1541.4363574218748,1545.53935546875,1555.9508789062502,1558.19619140625,1565.205078125,1570.2703125,1574.3671875,1578.2701171875,1586.69921875,1597.0349609375,1621.6302734375001,1650.499853515625,3506.709414062499,5505.760199218769,5727.876953125,70.66823814655173,69.77978515625,67.39453125,67.42659375,67.71515625,68.169580078125,68.3173828125,68.6318359375,69.3013671875,69.77978515625,70.08125,70.50478515625,71.117578125,72.2701171875,75.49741210937499,89.65379882812499,98.39233300781258,99.36328125,13.377660290948276,13.1787109375,12.44140625,12.443298828125,12.460332031250001,12.583203124999999,12.70595703125,12.98876953125,13.0591796875,13.1787109375,13.233593749999999,13.37666015625,13.5095703125,13.800195312500001,14.148583984375,18.276513671874994,22.837905273437542,23.3447265625,11715.898690059268,11447.4404296875,10804.9052734375,10830.565348632812,11061.506025390625,11378.482861328124,11409.20078125,11431.201904296875,11442.516796875,11447.4404296875,11460.248046875,11466.56923828125,11516.3537109375,11817.891796875,12165.504443359374,17168.884785156246,22128.108888671923,22679.1337890625,11406.333294046337,11143.77490234375,10504.421875,10530.19795410156,10762.182666015626,11073.195605468749,11095.066796875,11130.7822265625,11137.2826171875,11143.77490234375,11149.691015625001,11161.56171875,11191.341796875,11424.28857421875,11865.04228515625,16856.833154296874,21815.351381835986,22366.2978515625,309.56539601293105,300.744140625,290.3505859375,290.35420410156246,290.386767578125,291.978466796875,292.54033203125,295.120361328125,298.5419921875,300.744140625,302.6140625,305.89091796875,311.4646484375,319.19697265625,413.456396484375,425.464130859375,432.3720966796876,433.1396484375,1,"[0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0086668903773979,1.0078125,0.8330078125,0.835154296875,0.8583984375,0.90400390625,0.939453125,0.9736328125,0.994140625,1.0078125,1.0205078125,1.03515625,1.0498046875,1.0732421875,1.0927734375,1.1494140625,1.8111308593750262,2.26953125,0.11584849353628024,0.115234375,0.0927734375,0.092966796875,0.0966796875,0.10546875,0.107421875,0.109375,0.1123046875,0.115234375,0.1181640625,0.1201171875,0.1220703125,0.1259765625,0.1298828125,0.14066406249999996,0.15900585937500145,0.1689453125,85.02138989522518,85.74609375,70.11328125,70.26398046874999,75.01458984375,77.0685546875,78.6896484375,82.16064453125,84.67226562500001,85.74609375,86.7373046875,87.534375,88.4244140625,89.2802734375,90.21357421875,93.7978515625,115.44756835937508,134.3994140625,58.77629306974562,60.2431640625,39.490234375,39.72117578125,41.2708984375,48.547460937500006,51.3412109375,58.6220703125,59.8078125,60.2431640625,60.68515625,61.348046874999994,61.8083984375,62.2103515625,62.622363281249996,63.89304687499999,83.71848242187528,98.107421875,3.8890717850813177,3.9052734375,3.3857421875,3.401947265625,3.4606445312500003,3.599609375,3.6832031250000004,3.8125,3.875,3.9052734375,3.9326171875,3.9609375,3.9955078125,4.0400390625,4.0693359375,4.280605468749998,5.061765625000003,5.158203125,0.7629404712260217,0.7626953125,0.6298828125,0.644724609375,0.6659960937499999,0.69140625,0.7099609375,0.7353515625,0.751953125,0.7626953125,0.771484375,0.7822265625,0.791015625,0.8056640625,0.8282226562499999,0.9415039062499999,1.0596484375000053,1.0986328125,161.59312692217472,163.6591796875,129.1181640625,130.43826562499999,135.67533203125,143.68427734375,148.7064453125,157.06005859375,161.6583984375,163.6591796875,165.3306640625,166.6251953125,168.075390625,169.5380859375,171.12763671875,177.713828125,224.65071679687557,261.5419921875,149.57421060519184,151.880859375,117.884765625,119.5252734375,124.53501953125,131.976171875,137.404296875,145.43359375,149.933984375,151.880859375,153.15742187499998,154.5810546875,155.8517578125,157.0732421875,158.26015625000002,162.81478515624997,207.1178183593755,240.31640625,12.018916316982903,11.7900390625,10.5087890625,10.54213671875,10.612109375000001,10.9169921875,11.198828125,11.37451171875,11.6962890625,11.7900390625,11.8642578125,11.9267578125,12.0185546875,12.266406250000001,15.888769531249999,17.148125,21.175505859375036,21.982421875,0,"[0, 0, 0]"
5,2.0158416518974147,2.01953125,1.7099609375,1.758353515625,1.82029296875,1.8788085937499999,1.9130859375,1.96923828125,2.0,2.01953125,2.0322265625,2.050390625,2.0732421875,2.1005859375,2.12607421875,2.2248828124999998,2.757496093750018,3.6767578125,0.2247234023144287,0.2216796875,0.1865234375,0.1904296875,0.20115234375,0.205078125,0.20703125,0.21484375,0.21875,0.2216796875,0.2255859375,0.2294921875,0.2353515625,0.2451171875,0.2529296875,0.28126953125,0.3119394531250017,0.3291015625,174.83895922383235,175.470703125,148.65625,153.655376953125,157.978828125,166.6541015625,169.17519531250002,172.93994140625,174.62050781250002,175.470703125,176.139453125,176.8279296875,177.6169921875,178.60488281250002,179.60039062500002,185.03617187499998,237.30300390625104,244.3212890625,121.04805273926189,121.98828125,101.4736328125,101.67899023437501,105.52978515625,112.14511718749999,115.2654296875,120.46142578125,121.43671875,121.98828125,122.35703125,122.630859375,122.941796875,123.57656250000001,124.0326171875,127.15828125,173.7137480468756,181.8349609375,7.737527040763136,7.7255859375,7.0703125,7.1345234374999995,7.25380859375,7.44189453125,7.5408203125,7.6298828125,7.6962890625,7.7255859375,7.75859375,7.7919921875,7.837695312500001,7.8939453125,7.9611328125,8.206152343749999,11.901775390625211,15.2158203125,1.435560721173895,1.4248046875,1.2529296875,1.271087890625,1.31052734375,1.3494140625000002,1.3662109375,1.3994140625,1.416015625,1.4248046875,1.43359375,1.443359375,1.4599609375,1.505078125,1.5461914062499997,1.781328125,2.2639335937500045,2.28515625,340.45925071022725,340.931640625,301.5869140625,302.225478515625,313.7733203125,322.53740234375005,328.39511718750003,336.255859375,339.67324218749997,340.931640625,342.12890625,343.32792968750005,344.6203125,347.6203125,355.15664062499997,374.67714843749997,479.6827304687503,556.951171875,307.3006647792431,308.8818359375,271.6796875,272.12605859375,283.0790625,291.27265625,296.6259765625,304.45263671875,307.59628906250003,308.8818359375,309.8197265625,310.7974609375,311.95566406250003,313.3994140625,314.7171875,325.76048828124993,422.1084472656268,434.251953125,33.15858593098415,31.9072265625,29.392578125,29.696830078125,30.16375,30.80693359375,31.061328125000003,31.4892578125,31.798828125,31.9072265625,32.0224609375,32.1796875,32.3642578125,33.315234375,44.416894531249994,49.28796874999999,120.54561718750881,236.3447265625,0,"[0, 0, 0, 0, 0]"
7,3.031969403712059,3.01953125,2.7685546875,2.8085566406250004,2.8429492187500003,2.8916015625,2.9208984375,2.9716796875,3.0,3.01953125,3.0361328125,3.05859375,3.090234375,3.1539062500000004,3.22470703125,3.330078125,3.6479609375000024,5.09375,0.3748245552194422,0.3701171875,0.330078125,0.33538671875,0.34001953125,0.345703125,0.3505859375,0.3583984375,0.3662109375,0.3701171875,0.37480468749999996,0.380859375,0.3896484375,0.404296875,0.4189453125,0.4569531249999996,0.4991484375000006,0.6748046875,265.65412143021945,265.5,248.330078125,250.94484765624998,254.87041015625,257.85019531250003,259.80351562500005,262.6591796875,264.58730468749997,265.5,266.48125,267.4556640625,268.596875,269.973828125,272.56923828125,286.05919921875,324.23848437500004,330.0556640625,182.97066547246718,183.79296875,157.7236328125,162.98092578125,164.35466796875,174.11308593750002,176.8025390625,182.05859375,183.249609375,183.79296875,184.198046875,184.693359375,185.22304687500002,185.9662109375,187.1162109375,193.84666015624998,243.0684492187507,399.68359375,11.64961674528302,11.609375,10.978515625,11.003369140625,11.09232421875,11.28408203125,11.381250000000001,11.50390625,11.5673828125,11.609375,11.6484375,11.689453125,11.742578125,11.833203125,11.96083984375,12.589492187500001,17.645171875000255,34.7353515625,2.2075391586341264,2.1728515625,1.982421875,1.98815625,2.03,2.07900390625,2.0966796875,2.126953125,2.154296875,2.1728515625,2.1943359375,2.2232421875,2.255859375,2.3546875,2.46787109375,2.7802734375,3.1117773437500045,3.564453125,520.3263224851313,519.4814453125,479.7041015625,487.816138671875,492.46939453125003,499.97265625,506.8162109375,514.11279296875,517.7556640625,519.4814453125,521.1472656249999,522.8080078124999,524.821484375,533.47421875,543.41904296875,565.5884570312498,652.5660917968759,849.1962890625,465.88873676553527,466.4638671875,427.703125,435.91993359375005,440.67521484375,448.22783203125,454.53046875,461.48046875,464.9125,466.4638671875,467.805078125,469.3681640625,470.9033203125,473.30546875,477.37138671875,493.57412109374997,587.9272265625007,773.62109375,54.43758571959598,52.6533203125,49.9853515625,50.056806640625005,50.38181640625,51.210546875,51.5708984375,52.14501953125,52.4875,52.6533203125,52.8279296875,53.015625,53.36015625,55.343359375,73.65,78.2934375,121.95295898438016,150.44140625,0,"[0, 0, 0, 0, 0, 0, 0]"
9,4.281007261331009,4.2626953125,3.9423828125,3.98076953125,4.04216796875,4.09951171875,4.1357421875,4.19287109375,4.236328125,4.2626953125,4.2861328125,4.318359375,4.3671875,4.446484375000001,4.546484375,4.7169335937499985,4.965945312500001,5.9990234375,0.49015987105209186,0.484375,0.427734375,0.431640625,0.43669921875,0.4462890625,0.453125,0.46484375,0.4765625,0.484375,0.4931640625,0.50390625,0.5166015625,0.537109375,0.552734375,0.5914453124999999,0.6123046875,0.6181640625,355.27155166888843,354.7958984375,343.541015625,343.70683984375,346.33109375,349.34140625000003,350.5037109375,352.681640625,353.8439453125,354.7958984375,355.5296875,356.4654296875,357.4544921875,359.5552734375,362.0,373.86787109374995,416.30525976562643,431.1806640625,246.22261619411404,246.173828125,224.4287109375,225.11985546875002,226.96052734375002,238.84072265625,243.05,245.06103515625,245.7513671875,246.173828125,246.6318359375,247.1072265625,247.733203125,248.8671875,250.18769531249998,258.09042968749986,331.5584179687569,570.1220703125,15.69778234592904,15.619140625,15.125,15.147085937500002,15.196171875000001,15.3259765625,15.3939453125,15.5,15.567578125,15.619140625,15.6619140625,15.7177734375,15.8005859375,15.9591796875,16.147265624999996,16.831171875,21.873429687500277,45.9296875,3.0463959316037736,2.9873046875,2.7880859375,2.806052734375,2.83611328125,2.8680664062499996,2.8884765625,2.923828125,2.9580078125,2.9873046875,3.025390625,3.0703125,3.1318359375,3.2541015625,3.4321289062499996,3.8228124999999995,4.324044921875033,4.84765625,701.5426042414376,698.353515625,665.427734375,667.835064453125,672.2460351562501,684.9162109375,689.409765625,694.56396484375,696.919140625,698.353515625,699.7126953125,701.4000000000001,704.251953125,714.2599609375001,730.6484375,752.8169531249998,1035.4565390625326,1162.078125,625.0095132729184,624.421875,592.759765625,594.13651953125,599.46994140625,612.23486328125,616.6091796875,621.17333984375,623.2478515625,624.421875,625.5013671875,626.6833984375,628.41171875,631.4794921875,636.2185546875,656.9934570312499,768.3424042968816,1058.6708984375,76.53309096851928,73.662109375,71.3271484375,71.4238671875,71.770546875,72.25615234374999,72.5400390625,73.10107421875,73.4369140625,73.662109375,73.885546875,74.191015625,74.7771484375,76.70527343750001,103.76201171875,109.94224609374999,187.54245898437725,421.779296875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,5.275380826714047,5.26025390625,4.9638671875,5.0191015624999995,5.0663085937500005,5.112060546875,5.140625,5.1943359375,5.232421875,5.26025390625,5.287109375,5.31494140625,5.3603515625,5.4267578125,5.48486328125,5.6318359375,6.022485351562512,6.32421875,0.6283665277487458,0.6259765625,0.5341796875,0.538466796875,0.552685546875,0.5673828125,0.576171875,0.5966796875,0.615234375,0.6259765625,0.63671875,0.6484375,0.6640625,0.68359375,0.701171875,0.7384277343749999,0.7724609375,0.7939453125,443.5746384432483,442.73388671875,428.2490234375,430.8829345703125,434.72465820312505,437.423583984375,438.52490234375,440.53076171875,441.794921875,442.73388671875,443.603515625,444.50537109375,445.853515625,447.76806640625,450.059814453125,475.297705078125,529.135971679688,546.2568359375,308.6978094298704,308.63720703125,278.8310546875,279.08713867187504,286.5447265625,302.006591796875,306.47998046875,307.625732421875,308.283203125,308.63720703125,309.0869140625,309.5224609375,310.2080078125,311.17138671875,312.7509765625,323.25468749999993,421.03961425781335,448.3173828125,19.778401964882942,19.708984375,19.2294921875,19.2626953125,19.332958984374997,19.4384765625,19.498046875,19.594482421875,19.6630859375,19.708984375,19.7626953125,19.8232421875,19.9140625,20.0263671875,20.2158203125,21.06435546875,24.76420410156255,31.4296875,3.847475798233696,3.8076171875,3.572265625,3.5724560546874997,3.6063964843750003,3.652099609375,3.6767578125,3.731201171875,3.7734375,3.8076171875,3.8427734375,3.88330078125,3.9404296875,4.06298828125,4.183349609375,4.6367675781249975,4.967275390625002,4.9990234375,879.67927597199,875.82470703125,829.9169921875,833.53462890625,846.9921386718751,866.218994140625,869.0458984375,872.3583984375,874.3232421875,875.82470703125,877.5732421875,880.06982421875,882.779296875,894.59814453125,907.763427734375,948.537109375,1099.3561328125002,1163.66015625,781.8020729906982,780.60107421875,736.55859375,739.57677734375,752.51357421875,771.91552734375,774.7822265625,777.7314453125,779.552734375,780.60107421875,781.87890625,783.28857421875,785.216796875,788.13671875,792.118896484375,827.7638671875,982.3619628906263,988.8095703125,97.8772029812918,94.53466796875,92.6796875,92.7139306640625,93.049169921875,93.434814453125,93.638671875,93.98193359375,94.2939453125,94.53466796875,94.8408203125,95.28515625,96.3115234375,103.86376953125,124.9619140625,130.426611328125,192.95436035156644,365.40625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0]"
13,6.34726823351419,6.298828125,6.0283203125,6.0462685546875,6.1003515625,6.1474609375,6.180371093750001,6.231689453125,6.2712890625,6.298828125,6.3251953125,6.3583007812500005,6.408203125,6.5001953125,6.576318359375,6.905390625,12.88676953125003,18.576171875,0.7011629082324707,0.6953125,0.6220703125,0.6251923828125,0.63080078125,0.6474609375,0.65693359375,0.6728515625,0.6863281250000001,0.6953125,0.7041015625,0.71572265625,0.7294921875,0.75322265625,0.7727539062499997,0.836943359375,0.9522509765625038,1.0185546875,533.3451903889295,531.6162109375,520.2080078125,520.625390625,522.534892578125,524.5453125,525.85927734375,528.219970703125,530.3357421875,531.6162109375,532.9296875,534.5412109375,536.8267578125001,540.5796875,545.4512207031249,557.313701171875,706.2300166015632,763.3486328125,371.859176100793,369.78125,355.3623046875,356.4761044921875,358.38142578124996,362.16455078125,365.3490234375,367.20654296875,368.8486328125,369.78125,370.726171875,372.1611328125,374.49003906250005,377.427734375,379.593994140625,393.48598632812485,650.0659013671941,715.330078125,23.812211433117696,23.642578125,23.0849609375,23.0882607421875,23.180400390625,23.273291015625,23.345410156249997,23.4765625,23.5828125,23.642578125,23.7150390625,23.78603515625,23.8779296875,24.091406250000002,24.331201171874998,30.0984765625,37.34061914062509,43.962890625,4.675559526293823,4.6044921875,4.2744140625,4.319513671875,4.362275390624999,4.419482421875,4.45185546875,4.5185546875,4.5693359375,4.6044921875,4.64453125,4.700976562499999,4.783203125,4.923828125,5.086669921874999,5.716992187499999,7.849848632812545,10.7958984375,1060.500808639399,1053.95263671875,1029.439453125,1029.97038671875,1033.95734375,1038.4865234375,1041.76044921875,1047.484130859375,1051.090234375,1053.95263671875,1056.99140625,1061.3846679687501,1067.1642578125,1081.2095703125,1094.190576171875,1134.0026171874997,1535.184000000007,1636.72265625,940.7405685908807,936.86962890625,915.6962890625,916.4994306640624,918.83580078125,923.7051269531249,926.780078125,931.255615234375,935.117578125,936.86962890625,939.57734375,942.310546875,945.8845703125,951.581640625,958.55625,986.90111328125,1377.140833984381,1476.619140625,119.76024004851837,115.0830078125,112.8515625,112.9615,113.151904296875,113.5216796875,113.78125,114.294677734375,114.744921875,115.0830078125,115.5673828125,116.89912109375,120.3853515625,129.15146484374998,150.00019531249998,159.01378906249997,247.3721152343805,457.4873046875,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,7.403331724749583,7.3505859375,7.025390625,7.0370654296875,7.110234374999999,7.1748046875,7.207421875,7.2685546875,7.3193359375,7.3505859375,7.388671875,7.4306640625,7.4912109375,7.5810546875,7.670068359375,8.125556640624996,14.138841796875028,14.5185546875,0.8259142842237062,0.8232421875,0.7314453125,0.7333984375,0.7470703125,0.764501953125,0.77734375,0.796875,0.8123046875,0.8232421875,0.833984375,0.8447265625,0.859375,0.8759765625,0.89453125,0.933623046875,0.9752158203125008,1.0283203125,622.97726516851,620.6328125,609.4755859375,610.2728515625,611.57607421875,613.637255859375,614.912890625,617.40966796875,619.152734375,620.6328125,622.2572265625,624.365625,627.016796875,631.0755859375,634.898095703125,674.996923828125,747.721521484375,796.416015625,435.95635629695323,433.81494140625,418.779296875,419.93312499999996,422.55958984374996,429.199951171875,430.08837890625,431.6884765625,433.0828125,433.81494140625,434.8591796875,436.69570312499997,438.76640625,441.27314453125,444.89995117187505,460.59673828124994,603.682402343752,792.3759765625,27.994910136686144,27.81298828125,27.0849609375,27.1019931640625,27.2294921875,27.357958984375,27.445019531249997,27.609619140625,27.737109375,27.81298828125,27.8837890625,27.9873046875,28.1080078125,28.361621093750003,28.915576171874996,34.30970703125,36.93008203125007,45.765625,5.576526469897746,5.4755859375,5.0595703125,5.079841796875,5.138671875,5.2109375,5.259765625,5.34716796875,5.42578125,5.4755859375,5.5390625,5.62294921875,5.7330078125,5.916015625,6.161865234375,6.734716796874999,12.571277343750044,13.0322265625,1242.4360441230176,1235.4140625,1206.3876953125,1207.1704453125,1215.221630859375,1220.090283203125,1223.46826171875,1228.072509765625,1232.3171875,1235.4140625,1238.3041015625,1243.325390625,1253.6251953125,1266.65224609375,1276.415087890625,1343.8803906249993,1699.1661777343934,1779.7568359375,1100.7343040810204,1097.044921875,1070.685546875,1071.546462890625,1079.87435546875,1084.713427734375,1087.937109375,1091.883056640625,1095.0115234375,1097.044921875,1099.4761718749999,1101.8173828125,1105.5814453125,1112.12099609375,1121.03203125,1197.3971777343752,1400.1954218750025,1602.951171875,141.70174004199708,136.39794921875,133.8466796875,133.8878291015625,134.12002929687497,134.564306640625,134.89130859375,135.48583984375,135.9828125,136.39794921875,136.973046875,137.9556640625,141.93222656249998,163.951953125,168.689892578125,177.5464453125,231.52838281250257,608.873046875,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,8.568855406746032,8.5126953125,8.0009765625,8.057691406250001,8.1531640625,8.2900390625,8.34375,8.4228515625,8.4765625,8.5126953125,8.55078125,8.6044921875,8.681640625,8.771875,8.8822265625,9.329687499999999,13.692988281250077,27.2294921875,0.9909971869778613,0.9873046875,0.87109375,0.8740234375,0.8994140625,0.9255859375000001,0.9390625,0.962890625,0.9779296875,0.9873046875,0.998046875,1.0087890625,1.0224609375,1.0439453125,1.059765625,1.1076562499999998,1.2440078125000014,1.3818359375,709.6711407424812,707.142578125,694.7333984375,694.8609609375001,698.1778125,699.97734375,701.6033203125,703.873046875,705.79609375,707.142578125,708.5787109375001,710.455078125,712.73984375,716.9830078125001,721.2607421875,779.680546875,881.5005195312513,898.29296875,496.3276322316207,493.5869140625,479.98046875,481.4286640625,489.48562499999997,490.428515625,491.013671875,492.0830078125,493.0001953125,493.5869140625,494.3119140625,495.3099609375,497.3298828125,500.8609375,506.00761718750005,533.3866015625,706.2047421875009,937.7529296875,31.776731868734334,31.587890625,30.8466796875,30.9001796875,31.051679687500002,31.1841796875,31.2662109375,31.4052734375,31.5166015625,31.587890625,31.6744140625,31.771484375,31.90234375,32.2474609375,32.6857421875,36.255820312499985,42.73479687500041,50.96875,6.259528215068922,6.1884765625,5.73828125,5.742953125,5.77046875,5.85546875,5.916015625,6.037109375,6.130859375,6.1884765625,6.2646484375,6.344921875,6.482226562499999,6.672265625,6.8548828125000005,7.323164062499999,8.311964843750022,9.947265625,1416.8067050764932,1407.033203125,1376.986328125,1382.74966796875,1389.9638671875,1393.77734375,1396.5904296875,1400.80859375,1404.18828125,1407.033203125,1411.351171875,1417.037890625,1425.6421874999999,1444.0892578125,1457.378125,1561.3615624999998,1901.2358593750052,2034.802734375,1253.594885651629,1247.87109375,1221.3447265625,1226.38223828125,1234.5281640625,1237.7419921875,1239.9681640625,1243.3486328125,1246.05625,1247.87109375,1250.4310546875,1253.40859375,1257.9498046875,1266.1416015625,1275.2763671875,1389.6405468749997,1621.8748281250025,1822.7978515625,163.21181942486425,157.6962890625,154.7333984375,154.76499218749998,154.9322265625,155.5736328125,155.9822265625,156.67578125,157.2728515625,157.6962890625,158.3849609375,159.9740234375,162.65156249999998,180.38359375,197.366796875,207.3290625,271.07807031250417,620.1953125,2,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]"
19,9.600145841899671,9.56689453125,9.203125,9.208291015625,9.272900390625,9.330810546875,9.373046875,9.462646484375,9.525390625,9.56689453125,9.6142578125,9.662109375,9.7373046875,9.849609375,9.9375,10.188037109375,11.922636718750056,12.1025390625,1.146187230160362,1.14111328125,1.0029296875,1.0201611328125,1.0302734375,1.05859375,1.0771484375,1.1044921875,1.1279296875,1.14111328125,1.154296875,1.17333984375,1.1953125,1.2236328125,1.2470703125,1.297705078125,1.4549755859375038,1.46875,797.1572980378803,792.84619140625,779.005859375,779.4301806640625,783.076220703125,785.2724609375,786.6865234375,789.533203125,791.623046875,792.84619140625,794.3193359375,796.0595703125,798.669921875,804.13525390625,811.585205078125,888.9161621093747,1182.8298681640667,1437.84375,560.4651007401316,557.20703125,526.2841796875,528.1595751953125,533.96826171875,553.098388671875,554.1611328125,555.529296875,556.5712890625,557.20703125,558.08203125,559.2783203125,561.09375,565.60888671875,574.281005859375,646.7513183593735,805.4305517578135,810.3037109375,35.831779078433385,35.56787109375,34.8916015625,34.902353515625,35.008935546875,35.131591796875,35.216796875,35.3603515625,35.484375,35.56787109375,35.6611328125,35.79443359375,35.9755859375,36.3662109375,37.0263671875,40.77446289062496,45.48709472656263,108.6025390625,7.243315847296464,7.15380859375,6.5595703125,6.5706787109375,6.647509765625,6.75390625,6.81103515625,6.95166015625,7.080078125,7.15380859375,7.25390625,7.380859375,7.5283203125,7.78955078125,8.01806640625,8.460205078125,9.646166992187514,9.90234375,1596.6415485582854,1585.10791015625,1536.9365234375,1541.004970703125,1553.5434082031252,1567.9326171875,1571.5732421875,1576.78271484375,1581.4072265625,1585.10791015625,1590.1220703125,1596.19677734375,1606.35546875,1621.9365234375,1637.493896484375,1849.7893554687469,2099.0725878906283,2481.166015625,1411.4438267758019,1403.56982421875,1361.0732421875,1364.215556640625,1372.306884765625,1390.868896484375,1393.923828125,1398.10791015625,1401.55078125,1403.56982421875,1405.935546875,1409.3671875,1413.7861328125,1424.62890625,1441.9912109375,1601.21875,1909.006459960943,2280.9677734375,185.19772178248354,178.90576171875,175.0634765625,175.37373535156252,175.787451171875,176.378173828125,176.80224609375,177.45849609375,178.2646484375,178.90576171875,179.8310546875,182.15478515625,195.0419921875,203.23779296875,214.718505859375,228.5110839843748,320.5070312500022,330.9482421875,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2]"
21,10.657584742495889,10.61083984375,10.166015625,10.201684570312501,10.272607421875,10.343994140625,10.3916015625,10.4833984375,10.560546875,10.61083984375,10.650390625,10.70458984375,10.7763671875,10.87353515625,10.9873046875,11.35107421875,17.620737304687566,18.015625,1.2029507285670231,1.1943359375,1.0458984375,1.0648730468749998,1.089306640625,1.120849609375,1.13623046875,1.1640625,1.181640625,1.1943359375,1.2060546875,1.2177734375,1.234375,1.2587890625,1.2861328125,1.358251953125,1.671342773437505,7.2587890625,890.6367765727796,886.90625,873.216796875,873.622705078125,876.737109375,878.781982421875,879.96240234375,882.818359375,885.3447265625,886.90625,888.9248046875,891.3603515625,894.28125,899.43310546875,907.57763671875,941.1536621093749,1159.836977539063,1174.599609375,625.0049318012439,621.1904296875,606.3388671875,606.9120556640626,609.4102050781249,616.099609375,617.14013671875,618.808349609375,620.2138671875,621.1904296875,622.3037109375,623.9091796875,626.2568359375,631.73046875,637.944580078125,668.1854492187499,1046.3756640625022,1145.1953125,39.85298718904194,39.552734375,38.45703125,38.6389013671875,38.840283203125,38.99072265625,39.103515625,39.2978515625,39.4462890625,39.552734375,39.669921875,39.82763671875,40.060546875,40.5263671875,41.213623046875,46.32158203124997,55.932705078125295,64.4521484375,8.070989508377878,7.97265625,7.341796875,7.3669140625,7.437939453125001,7.545166015625,7.62158203125,7.7587890625,7.88671875,7.97265625,8.0634765625,8.1611328125,8.3056640625,8.6181640625,8.91552734375,9.636962890625,12.441723632812534,14.498046875,1782.5813847592003,1771.76171875,1736.5908203125,1740.04056640625,1746.8350097656248,1752.521240234375,1755.80029296875,1762.129150390625,1767.537109375,1771.76171875,1776.0419921875,1783.3486328125,1794.0263671875,1810.1025390625,1828.7646484375,1948.402685546872,2524.046098632813,2556.0009765625,1575.4262205425061,1567.9912109375,1539.6591796875,1542.197041015625,1549.5306152343749,1553.661865234375,1557.12841796875,1561.818115234375,1565.2666015625,1567.9912109375,1570.9541015625,1574.44580078125,1579.3935546875,1589.02734375,1604.5078125,1682.5242675781249,2256.5075634765626,2302.60546875,207.1551642166941,200.17431640625,195.201171875,195.33378417968748,195.840673828125,196.741455078125,197.2548828125,198.230712890625,199.1201171875,200.17431640625,202.16015625,205.88720703125,215.173828125,228.61376953125,237.95263671875,251.06469726562491,355.92210937500465,703.880859375,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0]"
23,11.672663638466283,11.599609375,11.0693359375,11.0935498046875,11.210253906250001,11.322021484375,11.37744140625,11.4697265625,11.546875,11.599609375,11.654296875,11.72021484375,11.810546875,11.9482421875,12.09130859375,12.785595703124997,18.971074218750054,19.7041015625,1.352735017475329,1.3447265625,1.1982421875,1.1992919921875,1.224755859375,1.2509765625,1.2724609375,1.306640625,1.3291015625,1.3447265625,1.3603515625,1.3759765625,1.3994140625,1.44287109375,1.4775390625,1.5674804687499995,1.7880664062500022,1.8154296875,981.2918339779502,976.3662109375,959.1748046875,961.8748828124999,963.5887695312499,967.362060546875,968.81298828125,971.702392578125,974.6767578125,976.3662109375,978.5009765625,980.90185546875,984.40234375,994.21142578125,1005.566162109375,1111.9376953124993,1182.035258789063,1187.1708984375,689.9445029810855,684.34130859375,651.294921875,654.7224853515625,664.75927734375,677.333984375,679.3115234375,681.603515625,683.2412109375,684.34130859375,686.029296875,687.89111328125,690.658203125,698.9853515625,712.205810546875,816.4731445312487,1071.4732275390652,1303.98046875,44.30316804584704,43.87158203125,42.8115234375,42.857607421875,43.054296875,43.23193359375,43.3681640625,43.5888671875,43.771484375,43.87158203125,43.9892578125,44.166015625,44.44921875,45.04150390625,46.276123046875,51.83686523437499,71.57227539062593,120.5498046875,8.939994410464639,8.7861328125,8.08203125,8.1110546875,8.21904296875,8.341552734375,8.40966796875,8.57421875,8.697265625,8.7861328125,8.88671875,9.0283203125,9.236328125,9.560546875,9.944091796875,11.048583984374993,15.785922851562516,15.880859375,1968.6213443153783,1953.92626953125,1912.32421875,1912.986044921875,1921.5320312499998,1932.02099609375,1935.939453125,1943.27734375,1949.033203125,1953.92626953125,1959.9404296875,1968.00048828125,1981.333984375,2004.36962890625,2034.860595703125,2252.5480957031245,2569.8893310546914,2883.40625,1737.504898071289,1726.55859375,1682.7431640625,1693.2441796875,1698.40625,1710.185791015625,1714.0537109375,1719.67919921875,1724.025390625,1726.55859375,1729.7578125,1734.18359375,1740.4609375,1757.9228515625,1789.8359375,1969.0249511718744,2261.6571923828155,2589.1611328125,231.11644624408922,223.45947265625,217.0263671875,217.40890625000003,218.37646484375,219.212158203125,219.7548828125,220.862060546875,222.037109375,223.45947265625,226.9658203125,231.07568359375,241.80859375,251.47119140625,264.35302734375,277.6421874999999,346.31454101562514,705.341796875,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_20Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0958033061405337,1.091796875,0.93359375,0.936513671875,0.970703125,1.00478515625,1.0222656250000002,1.05224609375,1.0791015625,1.091796875,1.1044921875,1.115234375,1.13125,1.154296875,1.1806640625,1.3390039062499999,2.0711445312500034,2.3916015625,0.11978406484570475,0.1181640625,0.0986328125,0.099609375,0.10349609375,0.1083984375,0.1103515625,0.11328125,0.1162109375,0.1181640625,0.1201171875,0.123046875,0.1259765625,0.130859375,0.1358398437499999,0.14943359374999998,0.1769902343750025,0.181640625,769.9828388891785,768.6552734375,680.849609375,727.202958984375,738.86693359375,745.9918945312501,750.549609375,758.63330078125,765.2404296875,768.6552734375,771.973828125,775.4654296875,779.64921875,785.128125,791.56884765625,814.5734960937499,1067.814980468751,1530.6142578125,86.51248354748749,86.9326171875,65.6796875,65.92649609375,67.69449218749999,76.25888671875,77.6001953125,83.27197265625,85.99355468750001,86.9326171875,88.0890625,89.0435546875,90.2544921875,91.24589843749999,92.44521484375,103.84531249999999,174.9322773437573,539.3681640625,4.769438399186822,4.751953125,4.0498046875,4.195099609375,4.2978320312500005,4.42666015625,4.518359375,4.6298828125,4.70703125,4.751953125,4.7919921875,4.8326171875,4.8876953125,4.96875,5.04697265625,5.4374609374999965,10.775917968750102,14.1455078125,0.8965821126980817,0.892578125,0.6826171875,0.7056484375000001,0.74314453125,0.7948242187500001,0.8287109374999999,0.86279296875,0.8828125,0.892578125,0.904296875,0.9140625,0.9296875,0.95703125,0.9922851562499999,1.1585742187499997,1.3375234375000016,1.404296875,876.1867352025125,874.298828125,824.203125,826.40610546875,834.15732421875,844.72890625,851.313671875,863.64599609375,869.99140625,874.298828125,879.058203125,882.7640624999999,886.7345703125001,893.9087890625,901.6966796875,949.8087109375,1186.0438398437525,2105.1640625,863.3769303195371,861.712890625,812.326171875,815.005453125,822.500703125,833.05654296875,839.4431640624999,850.44921875,857.416015625,861.712890625,865.978515625,869.6841796875001,873.8419921875,881.08203125,888.5671875,935.3169335937498,1172.8988945312522,2087.94140625,12.809804882975396,12.294921875,10.7890625,11.027720703125,11.0926953125,11.31142578125,11.518359375000001,11.88427734375,12.1416015625,12.294921875,12.4431640625,12.632421875,12.8662109375,13.493945312500001,18.730175781249997,20.963124999999998,26.664328125000495,31.2685546875,0,"[0, 0, 0]"
5,2.5850236525229358,2.5458984375,2.048828125,2.114982421875,2.2264453125,2.3388671875,2.38671875,2.46533203125,2.5158203125,2.5458984375,2.580078125,2.619140625,2.674609375,2.78046875,2.8763671874999996,3.2125585937499994,8.90190625000005,9.1123046875,0.23983853732276897,0.23828125,0.1630859375,0.208201171875,0.212890625,0.2197265625,0.224609375,0.23046875,0.2353515625,0.23828125,0.2421875,0.24609375,0.25,0.255859375,0.2626953125,0.2783203125,0.2974746093750009,0.3369140625,1622.257183720809,1619.7421875,1278.052734375,1543.557001953125,1590.18111328125,1600.18095703125,1605.2740234375,1612.3466796875,1616.9337890625,1619.7421875,1622.837109375,1625.90625,1629.2908203125,1635.01953125,1639.39931640625,1669.2715624999998,2038.4971113281263,3100.099609375,201.88555159898874,202.7919921875,146.3701171875,153.63755859375,166.5295703125,179.7578125,188.6919921875,197.42578125,200.928515625,202.7919921875,204.3447265625,205.694921875,207.6099609375,210.428515625,213.8939453125,232.45169921874995,307.07805859375037,1058.955078125,10.70237567764804,10.609375,8.505859375,9.090033203125,9.652187499999998,10.0021484375,10.14609375,10.3681640625,10.51875,10.609375,10.6833984375,10.7978515625,10.940625,11.1271484375,11.3408203125,14.764902343749986,18.450109375000007,24.15625,1.9048393192243536,1.865234375,1.4423828125,1.5378828125000001,1.6269140625,1.7275390625,1.7568359375,1.8125,1.8427734375,1.865234375,1.8876953125,1.908203125,1.9345703125,1.9943359375,2.1047851562499997,2.3083007812499994,8.63664062500006,16.3427734375,1880.6785708467994,1879.0185546875,1504.8662109375,1793.0221816406251,1812.78833984375,1840.4549804687501,1848.9037109375,1864.72509765625,1873.8519531250001,1879.0185546875,1883.0951171875,1888.087890625,1893.619140625,1900.9416015625,1912.0988281249997,1966.7475390625,2341.895742187506,4228.458984375,1839.5748125065159,1838.2294921875,1471.5322265625,1756.7270195312499,1775.136796875,1801.77490234375,1810.0763671875,1824.9931640625,1833.4087890625,1838.2294921875,1841.8458984375,1846.5869140625,1851.7482421875002,1857.701171875,1863.94228515625,1914.4394921875,2297.8346816406306,4182.1650390625,41.10375834028357,39.3583984375,33.333984375,35.279916015625,36.13369140625,37.25986328125,37.7630859375,38.595703125,39.0533203125,39.3583984375,39.647851562499994,40.0296875,40.712890625,45.851953125,57.57050781249999,64.551328125,71.13704687500032,146.2587890625,0,"[0, 0, 0, 0, 0]"
7,4.17493989131568,4.1376953125,3.62109375,3.6607265625,3.749921875,3.8729492187499996,3.9208984375,4.009765625,4.0880859375,4.1376953125,4.1892578125,4.2505859375,4.3333984375,4.4443359375,4.5412109375,4.820605468749999,8.100615234375002,8.6826171875,0.3768855230921601,0.375,0.328125,0.33241796874999996,0.33787109375,0.345703125,0.3525390625,0.3623046875,0.3701171875,0.375,0.37890625,0.384765625,0.3916015625,0.4013671875,0.4141601562499999,0.44533203125,0.4833984375,0.8056640625,2526.078708982746,2524.09765625,2381.375,2455.19144921875,2484.3928515625,2497.93046875,2503.198046875,2513.7158203125,2520.3548828125,2524.09765625,2527.5373046874997,2530.9779296875004,2535.4333984375,2542.0966796875,2548.3859375,2563.96033203125,3196.508572265652,4613.208984375,389.5666839879587,389.2333984375,347.6826171875,348.65834765625,355.341875,369.848828125,375.6630859375,384.43603515625,387.366015625,389.2333984375,390.84296875,392.68203125,394.73652343749995,398.001953125,401.0673828125,417.21388671875,454.25714453125033,1737.255859375,17.7455537492181,17.6708984375,16.490234375,16.517306640625,16.75716796875,17.0259765625,17.1462890625,17.39599609375,17.5734375,17.6708984375,17.77421875,17.89609375,18.047265625,18.301171875,18.5439453125,19.610195312499993,22.274330078125086,45.8408203125,3.1345799233736447,3.0927734375,2.7685546875,2.775951171875,2.81248046875,2.90322265625,2.9421875,3.0068359375,3.0636718750000003,3.0927734375,3.126953125,3.175,3.258203125,3.4142578125,3.5003906249999996,3.74908203125,4.0831640625000105,4.4453125,3013.1377409234256,3008.978515625,2879.1826171875,2946.68208984375,2958.14125,2974.3566406249997,2982.1904296875,2993.84619140625,3004.3283203125,3008.978515625,3013.7171875,3019.2630859375,3025.337890625,3035.5814453125004,3045.3730468749995,3078.4034765624997,3716.2472578125235,6492.0869140625,2941.0773520577045,2937.6728515625,2807.5146484375,2877.3963925781254,2889.1575195312503,2904.169921875,2911.77578125,2922.7744140625,2932.94453125,2937.6728515625,2941.8677734375,2946.9755859375,2952.1839843750004,2960.2775390625,2967.50947265625,3007.12619140625,3644.502525390649,6409.0908203125,72.06038886572144,69.8681640625,66.53125,66.90396484375,67.42666015625001,68.10234375,68.5068359375,69.1142578125,69.59140625,69.8681640625,70.1638671875,70.50703125,71.066796875,73.851171875,98.20751953125,103.7377734375,109.70748632812513,118.4208984375,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.725359511832777,5.67578125,5.0166015625,5.106619140625,5.18544921875,5.32021484375,5.388671875,5.50830078125,5.6044921875,5.67578125,5.7568359375,5.8388671875,5.932421875,6.075390625000001,6.198828125,6.68955078125,9.126591796875108,15.947265625,0.5917985039616347,0.5859375,0.52734375,0.529296875,0.53708984375,0.5498046875,0.556640625,0.5703125,0.5791015625,0.5859375,0.591796875,0.59765625,0.60546875,0.6201171875,0.6357421875,0.8477539062499999,0.9603867187500024,1.0732421875,3430.4882030598415,3427.0576171875,3298.716796875,3315.334455078125,3391.7250390625004,3403.5892578125004,3409.2197265625,3417.38037109375,3423.678125,3427.0576171875,3430.478125,3433.74140625,3438.2486328125,3446.13671875,3453.3802734375004,3467.9410546875,4277.492322265661,5893.98828125,589.8538739965596,591.6171875,487.7958984375,491.250775390625,500.55146484375,563.9818359375,581.2671875,587.86669921875,590.311328125,591.6171875,593.1193359375,594.66484375,596.96171875,600.2984375,603.2322265625,611.7762109375,738.9669394531284,2151.0869140625,24.698657572716847,24.44140625,22.8310546875,23.037330078125002,23.39033203125,23.6296875,23.805273437500002,24.10205078125,24.321484375,24.44140625,24.605664062499997,24.779492187499997,25.04140625,25.3900390625,25.7921875,33.1365625,42.91060156250112,54.962890625,4.393127085070892,4.3212890625,3.8623046875,3.9024980468750003,3.98921875,4.0692382812500005,4.11328125,4.1962890625,4.2724609375,4.3212890625,4.3953125,4.4732421875,4.55859375,4.690625,4.849609375,5.235624999999999,12.59991210937607,15.0830078125,4157.697337299312,4154.2919921875,4010.0087890625,4018.031501953125,4030.3610351562497,4112.4931640625,4130.208593750001,4142.470703125,4150.0255859375,4154.2919921875,4158.251953125,4162.7455078125,4170.1640625,4183.399609375,4194.0478515625,4224.1551171875,5009.673916015656,8216.3251953125,4055.7510197299835,4053.5205078125,3913.19140625,3920.853748046875,3933.645078125,4012.53447265625,4029.5443359375,4042.00048828125,4049.181640625,4053.5205078125,4057.7044921875004,4061.2822265625,4066.6708984375,4077.2958984375,4085.21630859375,4111.905703125,4912.420240234406,8114.873046875,101.94631756932861,98.4404296875,95.0322265625,95.13601171875,95.58103515625,96.47529296875,96.8205078125,97.58203125,98.12109375,98.4404296875,98.8017578125,99.255078125,100.51152343750002,106.727734375,138.16572265625,144.42255859374998,155.946734375001,225.2841796875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,6.885562036988731,6.8427734375,6.0068359375,6.2174345703125,6.379560546875,6.480322265625,6.5576171875,6.6923828125,6.7890625,6.8427734375,6.9013671875,6.98037109375,7.078125,7.224609375,7.33720703125,7.673164062499999,10.845339843750029,11.3876953125,0.6380450164336394,0.634765625,0.5556640625,0.559748046875,0.5771191406249999,0.591796875,0.6015625,0.6171875,0.6279296875,0.634765625,0.6416015625,0.650390625,0.6611328125,0.677734375,0.6923828125,0.738310546875,0.7818857421875018,0.8466796875,4284.096850871244,4281.052734375,4066.9638671875,4227.824180664063,4240.988193359375,4253.824414062499,4261.277734375,4271.03369140625,4277.369140625,4281.052734375,4284.6279296875,4288.4671875,4294.0498046875,4301.371484375,4309.181396484375,4362.653701171876,4623.560215820313,6277.78515625,753.517027891538,756.193359375,688.0078125,689.8849052734375,693.178583984375,710.5810546875,735.87138671875,751.89892578125,754.727734375,756.193359375,757.873046875,759.6366210937499,761.6771484375,764.785546875,767.381689453125,772.3590624999999,791.8198564453129,1850.7265625,30.535685289284224,30.427734375,28.580078125,28.723251953125,29.075966796875,29.4720703125,29.6826171875,30.036376953125,30.276171875,30.427734375,30.5814453125,30.74794921875,30.9625,31.3453125,31.73984375,33.620302734374995,36.6733388671875,57.0400390625,5.630407775980801,5.58447265625,5.0791015625,5.1109287109374995,5.163974609375,5.2392578125,5.302734375,5.421875,5.51171875,5.58447265625,5.6630859375,5.732421875,5.8369140625,6.0005859375,6.147363281249999,6.594306640625,7.363795898437512,7.6220703125,5211.828852938491,5210.76953125,5009.166015625,5101.697653320312,5120.08380859375,5152.67900390625,5175.041796875,5196.29052734375,5205.7666015625,5210.76953125,5215.484960937501,5221.428613281249,5228.812695312499,5239.11591796875,5249.246435546875,5287.802548828125,5574.157700195312,8341.5869140625,5081.30357888147,5081.4970703125,4882.2919921875,4977.198684570312,4993.670927734375,5022.111669921875,5046.54462890625,5067.27001953125,5076.455078125,5081.4970703125,5085.23125,5089.390625,5096.31015625,5105.08076171875,5113.244677734375,5151.6091796875,5445.01973828125,8200.3408203125,130.52527405702213,126.59228515625,122.4462890625,122.76328906250001,123.60640625,124.37187499999999,124.92294921874999,125.688720703125,126.2251953125,126.59228515625,127.0509765625,127.79384765625,130.619140625,150.8392578125,155.93979492187498,160.59791015624998,172.67821191406287,178.02734375,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,8.353725936456595,8.2900390625,7.56640625,7.640181640624999,7.746806640625,7.8974609375,7.982421875,8.12890625,8.2263671875,8.2900390625,8.3623046875,8.44140625,8.5478515625,8.69951171875,8.86748046875,9.3545703125,14.554300781250115,20.9541015625,0.8279415888459933,0.8212890625,0.71875,0.7402197265625,0.753876953125,0.7724609375,0.78388671875,0.8017578125,0.8134765625,0.8212890625,0.8291015625,0.83779296875,0.845703125,0.861328125,0.8740234375,0.90630859375,0.9871708984375023,7.7578125,5180.321518122652,5177.640625,4967.6201171875,5122.889059570312,5138.651943359375,5150.087890625,5155.24951171875,5165.42236328125,5173.24453125,5177.640625,5181.5962890625,5185.780078125,5191.230859375,5200.759960937499,5209.020703124999,5228.301845703125,5964.347782226631,6897.4033203125,908.6555155402233,910.7646484375,837.392578125,838.552017578125,845.695224609375,875.953515625,898.485546875,905.780029296875,908.6257812499999,910.7646484375,912.8708984375,914.98974609375,917.5099609375,920.3228515625,922.803564453125,928.362412109375,940.7738154296877,1580.892578125,37.111317527911105,36.8916015625,35.1591796875,35.251361328125,35.516435546875,35.835595703125,36.0693359375,36.43310546875,36.7078125,36.8916015625,37.0283203125,37.21669921875,37.4501953125,37.87333984375,38.810791015625,44.724931640625,50.451052734375004,58.6220703125,6.834825620826377,6.73388671875,6.0751953125,6.134826171875,6.267460937499999,6.36298828125,6.427734375,6.56494140625,6.658984374999999,6.73388671875,6.8109375,6.87890625,6.98203125,7.173828125,7.37236328125,8.065585937499995,17.017114257812626,18.16796875,6301.966370545962,6298.244140625,6085.73046875,6190.818008789063,6217.928564453125,6258.065478515625,6268.9228515625,6283.7763671875,6292.816015625001,6298.244140625,6303.610546875,6310.23193359375,6318.2158203125,6332.001074218751,6343.265478515625,6377.067294921875,7096.738091796944,8726.875,6142.104844336915,6139.9892578125,5932.0849609375,6039.884268554688,6066.114843750001,6100.682421875001,6112.7734375,6126.3466796875,6135.1390625,6139.9892578125,6144.924023437499,6150.29541015625,6156.4912109375,6166.96455078125,6174.808740234375,6190.220878906251,6940.341874023507,8554.73046875,159.86152620904633,154.9111328125,149.4873046875,150.148025390625,151.23897460937502,152.01030273437502,152.64287109375,153.744384765625,154.39453125,154.9111328125,155.6267578125,156.9333984375,160.5607421875,169.73115234375,202.79140625,211.622958984375,225.4488525390627,302.484375,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,9.808479341004183,9.7646484375,8.0888671875,9.025607421875,9.18966796875,9.35546875,9.4416015625,9.578125,9.693359375,9.7646484375,9.8466796875,9.9365234375,10.027539062499999,10.1876953125,10.32958984375,10.686425781249996,14.254728515625027,14.99609375,0.949134577667364,0.9423828125,0.7587890625,0.850775390625,0.865234375,0.8876953125,0.8994140625,0.9189453125,0.933203125,0.9423828125,0.951171875,0.9609375,0.97578125,0.9951171875,1.01689453125,1.2194531249999994,1.3034199218750007,1.3115234375,5999.946854569822,5996.6708984375,5737.408203125,5915.919017578125,5962.98291015625,5972.41513671875,5977.259765625,5986.25341796875,5992.419921875,5996.6708984375,5999.9626953125,6005.215625,6010.4373046875,6018.659375,6027.687792968751,6093.0134765625,6647.579058593763,6754.33984375,1059.8311069887552,1062.484375,962.3056640625,963.62753515625,972.0318359375,1033.8158203125,1052.5771484375,1057.8515625,1060.751171875,1062.484375,1063.8318359375,1065.5880859375,1067.69296875,1071.073828125,1073.61533203125,1078.85853515625,1260.030847656256,1698.875,42.72981498430963,42.5654296875,40.67578125,41.019705078125,41.184277343750004,41.504296875,41.7169921875,42.103515625,42.372265625,42.5654296875,42.743359375,42.931445312499996,43.2275390625,43.635546875,44.376171875,47.44699218749998,53.08871289062503,54.587890625,8.08914748953975,8.0341796875,6.7998046875,7.444130859375,7.525078125,7.63642578125,7.7107421875,7.84912109375,7.947460937500001,8.0341796875,8.1146484375,8.2146484375,8.3126953125,8.511132812500001,8.675390625,9.1438671875,11.784792968750022,16.603515625,7310.252170502092,7307.388671875,7063.044921875,7162.19062109375,7198.439355468749,7270.8806640625,7282.5298828125,7295.09326171875,7301.898632812499,7307.388671875,7312.2052734375,7318.61484375,7325.9705078125,7339.23671875,7350.126757812501,7428.58830078125,8052.6568300781255,8179.9638671875,7121.354537951098,7119.6923828125,6878.966796875,6981.50740234375,7010.8037890625,7085.40771484375,7096.61015625,7107.8369140625,7115.73828125,7119.6923828125,7123.9951171875,7129.0017578125,7134.589453125,7143.833203125,7151.7818359375,7212.761152343749,7869.125568359375,8024.8017578125,188.89763255099373,183.4951171875,155.162109375,178.12599609375,179.50414062500002,180.375390625,180.89296875,182.017578125,182.8572265625,183.4951171875,184.93671875,189.38535156249998,193.4177734375,207.42734375000003,215.658203125,223.4219140625,271.94425195312664,305.2060546875,4,"[0, 0, 514, 159, 39, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.153227228783445,11.09814453125,10.3837890625,10.399985351562501,10.50283203125,10.657958984375,10.73095703125,10.896728515625,11.0380859375,11.09814453125,11.1796875,11.2705078125,11.3828125,11.5625,11.751708984375,12.269335937499985,15.133559570312542,21.193359375,1.122034385451505,1.109375,1.0048828125,1.0132666015625,1.029296875,1.052734375,1.0634765625,1.083984375,1.099609375,1.109375,1.12109375,1.1328125,1.1494140625,1.17724609375,1.228515625,1.425830078125,1.5867333984375052,1.99609375,6895.726949532295,6887.529296875,6509.587890625,6834.360991210937,6844.670458984375,6858.841064453125,6864.84375,6876.422607421875,6883.4267578125,6887.529296875,6892.3115234375,6897.18408203125,6902.630859375,6912.34619140625,6924.382568359375,7085.838574218749,8179.65907226566,10360.974609375,1227.3211437212583,1226.03369140625,1163.248046875,1171.527109375,1186.199267578125,1207.40966796875,1216.1552734375,1221.300537109375,1224.3671875,1226.03369140625,1228.0361328125,1229.9921875,1232.6748046875,1235.96826171875,1239.62890625,1252.415673828125,1378.6567138671894,3280.83984375,49.81881907791597,49.4912109375,47.3857421875,47.429829101562504,47.91357421875,48.382568359375,48.5771484375,49.028564453125,49.275390625,49.4912109375,49.6904296875,49.91943359375,50.205078125,50.77490234375,52.048095703125,56.77514648437499,69.31182617187507,86.857421875,9.04031341450669,8.955078125,8.169921875,8.353515625,8.448876953125,8.54833984375,8.6279296875,8.7685546875,8.8779296875,8.955078125,9.033203125,9.13330078125,9.2734375,9.46484375,9.661376953125,10.328271484374998,15.868144531250003,17.8623046875,8410.97180788174,8399.716796875,8019.392578125,8311.395673828125,8342.35732421875,8364.364013671875,8371.16455078125,8385.14501953125,8394.5693359375,8399.716796875,8405.77734375,8412.67333984375,8421.0576171875,8437.298828125,8455.727783203125,8599.44150390625,9725.811508789098,13980.619140625,8194.18248736021,8185.41357421875,7809.28515625,8097.699077148437,8131.516796875,8149.85546875,8159.044921875,8171.160888671875,8180.25,8185.41357421875,8189.6640625,8195.78271484375,8202.6640625,8212.0126953125,8224.669189453125,8378.473242187498,9502.796713867221,13753.7685546875,216.7893205215301,210.56005859375,204.8916015625,205.3120947265625,206.449365234375,207.43505859375,207.97314453125,208.969970703125,209.8017578125,210.56005859375,211.4853515625,213.22802734375,216.8154296875,246.5712890625,257.895751953125,268.614111328125,273.83532714843756,275.7607421875,2,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1047]"
19,12.32139947785804,12.25830078125,11.5224609375,11.5335458984375,11.63212890625,11.772705078125,11.86875,12.052734375,12.177734375,12.25830078125,12.3408203125,12.438574218749999,12.5611328125,12.791015625,12.94921875,13.587929687499996,19.396732421875125,20.46484375,1.3311937290619766,1.3095703125,1.166015625,1.1816064453125,1.216728515625,1.2392578125,1.255859375,1.279296875,1.2998046875,1.3095703125,1.3212890625,1.333984375,1.3525390625,1.3837890625,1.545263671875,1.6689453125,1.9045341796875355,8.5126953125,7758.804631883375,7750.9462890625,7503.955078125,7697.004380859375,7708.63892578125,7720.860644531251,7727.5287109375,7738.0107421875,7745.721484375001,7750.9462890625,7755.9955078125,7762.44794921875,7769.6328125,7781.956640625001,7794.722705078125,7918.600908203124,8375.505214843764,11120.80859375,1378.1933659181323,1380.134765625,1277.6611328125,1280.4480263671876,1294.506376953125,1343.162646484375,1364.2783203125,1374.444091796875,1378.3382812500001,1380.134765625,1381.978125,1384.237109375,1386.7923828125,1390.062890625,1392.770654296875,1401.6157421874998,1561.3898798828216,2831.5703125,56.18698799989531,55.90625,53.654296875,53.7293232421875,54.244775390625,54.67509765625,54.90556640625,55.344970703125,55.684179687500006,55.90625,56.1265625,56.36572265625,56.6908203125,57.355664062500004,58.177294921874996,64.10019531249999,71.52188964843877,91.1494140625,10.251473840556951,10.18896484375,9.388671875,9.4579736328125,9.5375390625,9.7056640625,9.796875,9.967041015625,10.098046875000001,10.18896484375,10.2966796875,10.38876953125,10.53125,10.73779296875,10.901562499999999,11.333564453124998,16.32800390625073,19.140625,9463.494380267222,9455.73779296875,9207.8662109375,9319.666670898438,9347.59029296875,9408.179345703125,9424.0794921875,9440.200927734375,9449.5935546875,9455.73779296875,9462.048828125,9469.662402343749,9479.975390625,9494.90703125,9510.939306640625,9645.308251953124,10083.912157226592,14319.4912109375,9217.08905284888,9210.23291015625,8970.73828125,9073.420150390626,9102.66140625,9162.501318359375,9180.25703125,9195.2822265625,9204.48984375,9210.23291015625,9216.6947265625,9223.64462890625,9230.769921875,9245.4859375,9259.44013671875,9389.405566406249,9842.308518554717,14070.2119140625,246.4053274183417,240.67236328125,232.953125,233.1842119140625,234.200654296875,235.36201171874998,235.966796875,237.307861328125,238.774609375,240.67236328125,244.9609375,253.02705078125,256.9970703125,262.4197265625,271.85654296875,277.7853515625,285.55872070312535,306.9697265625,5,"[0, 0, 0, 1, 0, 0, 0, 0, 0, 4, 800, 0, 2, 0, 0, 0, 0, 0, 0]"
21,14.143605354341004,14.076171875,12.4169921875,13.113263671875,13.33138671875,13.5126953125,13.6408203125,13.8310546875,13.975390625,14.076171875,14.1810546875,14.283984375,14.4201171875,14.6201171875,14.8599609375,15.462402343749995,23.13514843750002,23.5986328125,1.3585863951359833,1.345703125,1.1826171875,1.201375,1.24603515625,1.27509765625,1.2904296875,1.318359375,1.3349609375,1.345703125,1.3583984375,1.37109375,1.3857421875,1.4189453125,1.4735351562499999,1.6800390624999997,1.7757558593750011,2.05859375,8590.501063186453,8581.3837890625,7328.740234375,8209.66976171875,8532.05716796875,8546.2029296875,8553.9927734375,8567.13037109375,8575.9365234375,8581.3837890625,8586.760546875,8592.3845703125,8599.732421875,8611.5560546875,8628.22890625,8787.86193359375,9567.687210937507,13224.5615234375,1527.5891899843095,1527.5625,1383.8681640625,1480.3810195312499,1489.666875,1501.1309570312499,1510.5326171875,1521.18212890625,1525.3564453125,1527.5625,1529.7328125,1531.6546875,1534.0640625,1537.603125,1541.7371093749998,1548.9176953125,1695.7772890625017,3490.724609375,61.64585512552301,61.423828125,54.158203125,59.12977734375001,59.6515234375,60.12373046875,60.379296874999994,60.85693359375,61.205664062500006,61.423828125,61.6435546875,61.927734375,62.26796875,62.84511718750001,63.83173828125,67.36404296875,71.53110546875001,85.9423828125,11.580520234048118,11.50390625,10.4375,10.498744140625,10.865625,11.00654296875,11.1150390625,11.287109375,11.4220703125,11.50390625,11.595703125,11.695898437499999,11.825585937500001,12.0390625,12.25703125,12.832343749999996,20.648447265625034,27.5615234375,10481.689218586558,10469.2890625,9042.6044921875,10084.643330078125,10409.911738281251,10425.11298828125,10435.240234375,10451.4345703125,10461.96953125,10469.2890625,10475.3171875,10484.809374999999,10495.9052734375,10515.850390625,10542.249414062499,10688.73275390625,11497.52957812501,17105.0078125,10206.818820279812,10196.369140625,8790.9375,9812.983685546875,10134.88513671875,10153.7255859375,10165.0541015625,10180.03076171875,10191.024609375,10196.369140625,10202.2478515625,10208.4505859375,10217.665625,10228.868359375,10246.009765625,10412.778320312498,11218.921523437508,16830.095703125,274.87039830674684,267.412109375,251.6669921875,260.4759765625,262.1240625,263.41591796875,264.10859375,265.44189453125,266.52167968749995,267.412109375,269.1294921875,271.5509765625,278.6751953125,311.47753906250006,317.3341796875,325.0020312499999,345.4240078125004,358.4736328125,2,"[0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,15.58924814518666,15.51318359375,11.8251953125,14.5915654296875,14.7938671875,15.000537109375,15.06845703125,15.26953125,15.4248046875,15.51318359375,15.6109375,15.71357421875,15.861328125,16.09755859375,16.337548828125,17.067441406249998,23.743710937500545,25.533203125,1.5944783255557886,1.57177734375,1.2119140625,1.4448515625,1.471416015625,1.4985839843750002,1.513671875,1.5419921875,1.5615234375,1.57177734375,1.585546875,1.599609375,1.62109375,1.65615234375,1.815869140625,1.9261328124999997,2.403365234375018,6.31640625,9429.451684734166,9419.8779296875,7307.1494140625,8883.550243164062,9364.79615234375,9382.779638671876,9391.57900390625,9404.542236328125,9414.2984375,9419.8779296875,9425.484765625,9431.6033203125,9440.5111328125,9451.901269531249,9460.43837890625,9650.923515624996,11263.683305664235,15156.646484375,1694.272045570732,1695.40869140625,1390.3955078125,1550.7571240234374,1574.356220703125,1661.738134765625,1680.87080078125,1689.433837890625,1693.187109375,1695.40869140625,1697.5005859375,1700.00009765625,1702.8939453125,1706.76298828125,1711.193603515625,1729.515117187499,1928.037465820323,4980.4580078125,68.37966161126258,68.03466796875,54.69921875,65.2908603515625,66.084560546875,66.666845703125,66.93876953125,67.407958984375,67.785546875,68.03466796875,68.2779296875,68.56640625,68.93359375,69.67958984375001,71.73984375,76.55845703124999,80.3163525390625,103.9609375,12.936688109532298,12.849609375,10.7255859375,11.988017578125,12.17427734375,12.32421875,12.41015625,12.57568359375,12.750390625,12.849609375,12.9384765625,13.070703125,13.2146484375,13.428515625000001,13.654638671875,14.235771484374999,20.466680664063155,53.2880859375,11525.72604882157,11514.44775390625,9013.6787109375,10969.054061523437,11356.123447265625,11457.918115234375,11474.1140625,11495.311767578125,11506.54765625,11514.44775390625,11522.96953125,11530.30068359375,11540.482031250001,11560.55673828125,11587.275048828124,11815.188310546873,13394.332637695494,20590.9892578125,11222.223806496435,11212.9111328125,8776.0068359375,10678.50951953125,11061.0103515625,11155.610107421875,11176.06318359375,11195.37353515625,11206.5853515625,11212.9111328125,11220.772851562499,11227.559765625,11235.135546875,11247.85400390625,11259.172216796876,11512.80158203125,13097.831033203303,20274.1884765625,303.5022423251363,296.10791015625,237.671875,288.26093554687503,289.581669921875,291.094677734375,291.825,293.221435546875,294.5041015625,296.10791015625,298.92167968750005,302.3271484375,306.8748046875,314.601171875,371.96875,383.14263671874994,391.0704003906254,399.259765625,6,"[0, 0, 0, 0, 159, 639, 959, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 960, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.9677688786887296,0.9638671875,0.7587890625,0.77831640625,0.80859375,0.84375,0.8662109375,0.8994140625,0.935546875,0.9638671875,0.9939453125,1.017578125,1.0419921875,1.0771484375,1.1005859375,1.13478515625,1.5029726562500088,2.1650390625,0.10807183123541181,0.1083984375,0.0859375,0.08691210937499999,0.08984375,0.0927734375,0.0947265625,0.1005859375,0.10546875,0.1083984375,0.1103515625,0.1123046875,0.1162109375,0.1201171875,0.125,0.138671875,0.1503945312500008,0.1591796875,75.86322784678227,76.2578125,56.66796875,57.0896796875,57.909140625,58.902734375,60.4349609375,66.81591796875,72.900390625,76.2578125,81.1908203125,83.73671875,86.1322265625,88.9142578125,90.21142578125,92.20154296875,111.55685546875004,281.853515625,52.46130741497166,51.677734375,37.724609375,38.6705625,40.079082031249996,40.913867187499996,41.7267578125,44.9931640625,50.55,51.677734375,57.68671875,58.973046874999994,60.0681640625,61.3193359375,62.14462890625,62.99724609375,80.79294921875021,102.125,3.638108536178726,3.6455078125,3.1494140625,3.175779296875,3.24021484375,3.30849609375,3.3486328125,3.458984375,3.5771484375,3.6455078125,3.7119140625,3.7662109375,3.8265625,3.908203125,3.958984375,4.04990234375,4.635833984375019,11.224609375,0.6771726643256085,0.6728515625,0.5625,0.5742148437500001,0.59861328125,0.6201171875,0.6318359375,0.650390625,0.6640625,0.6728515625,0.681640625,0.6923828125,0.7060546875,0.7267578125000003,0.7421875,0.81640625,0.9639589843750187,1.1552734375,145.00151385097115,145.2138671875,112.7646484375,113.355294921875,114.19896484375,116.234765625,119.609375,130.15966796875,138.20625,145.2138671875,151.3203125,159.0359375,163.5078125,167.8173828125,170.09951171875,174.1990625,221.19870117187529,363.6259765625,133.7156571721824,134.2216796875,102.310546875,102.63557031250001,103.63646484375,105.61308593749999,108.3921875,119.21484375,127.3615234375,134.2216796875,139.7462890625,147.6109375,151.810546875,155.85078124999998,157.82548828125,160.57771484375,203.84033789062548,351.646484375,11.285856678788763,10.8974609375,10.1826171875,10.233386718750001,10.307597656250001,10.419921875,10.4958984375,10.63427734375,10.7666015625,10.8974609375,11.0048828125,11.126953125,11.6599609375,11.935937500000001,14.89697265625,16.345234375,18.67939843750034,21.4365234375,0,"[0, 0, 0]"
5,2.018042146861454,1.9912109375,1.712890625,1.727529296875,1.77732421875,1.8271484375,1.857421875,1.921875,1.9640625,1.9912109375,2.015625,2.0419921875,2.0693359375,2.111328125,2.14560546875,2.273515625,7.962492187500317,8.91796875,0.22403040596865623,0.21875,0.189453125,0.193357421875,0.1982421875,0.205078125,0.20703125,0.2119140625,0.216796875,0.21875,0.22265625,0.2255859375,0.2314453125,0.2412109375,0.251953125,0.283203125,0.33792382812500676,5.1630859375,172.3034797406427,173.4970703125,145.5849609375,146.627837890625,149.8408203125,156.1818359375,159.7240234375,166.30322265625,170.9423828125,173.4970703125,175.5392578125,177.403125,179.7009765625,182.54707031249998,184.91640625,190.713515625,228.1067421875106,290.326171875,118.14221048943398,119.6884765625,93.16015625,97.75251171875,100.51642578124999,103.4919921875,108.4548828125,112.90478515625,118.14667968750001,119.6884765625,120.9919921875,122.191015625,123.59218750000001,126.2822265625,128.16279296875,130.986171875,161.33888085937662,232.357421875,7.680233906093698,7.6162109375,6.748046875,6.833873046875,6.9266796875,7.095703125,7.2177734375,7.42431640625,7.544921875,7.6162109375,7.685546875,7.7421875,7.80859375,7.9037109375,8.0107421875,12.83615234375,14.931921875000057,18.693359375,1.4958505048557853,1.47265625,1.248046875,1.2763535156249999,1.30951171875,1.3525390625,1.37890625,1.4228515625,1.4521484375,1.47265625,1.4951171875,1.5205078125,1.5498046875,1.5958984375000003,1.6416015625,1.86046875,6.3674843750000605,8.1376953125,334.57577851471325,337.1904296875,289.2275390625,295.207203125,301.94873046875,307.2328125,310.67578125,322.82568359375,332.535546875,337.1904296875,340.9751953125,343.990234375,347.355859375,351.383203125,355.3525390625,367.713984375,457.38074218752143,549.146484375,301.86384719385626,304.7939453125,259.15625,265.67468554687497,269.9727734375,276.5259765625,279.790625,290.5263671875,300.1287109375,304.7939453125,308.3896484375,311.1275390625,314.241015625,317.5732421875,320.21806640625005,328.37705078125,419.19328320312735,472.76171875,32.711931320856955,31.423828125,28.6259765625,29.064451171875,29.371992187500002,29.829980468749998,30.0849609375,30.67724609375,31.136914062499997,31.423828125,31.7283203125,31.9869140625,32.5890625,36.8294921875,43.5556640625,48.18466796875,58.238632812509024,233.6943359375,0,"[0, 0, 0, 0, 0]"
7,3.119383299804036,3.11376953125,2.7744140625,2.8066259765625,2.8564160156250002,2.92578125,2.9658203125,3.035400390625,3.0859375,3.11376953125,3.1435546875,3.173828125,3.2080078125,3.2705078125,3.338037109375,3.465937500000001,4.038200195312506,4.5205078125,0.33478047865243493,0.330078125,0.2900390625,0.296875,0.3056640625,0.31137695312499997,0.314453125,0.3203125,0.326171875,0.330078125,0.333984375,0.33984375,0.3466796875,0.361328125,0.376953125,0.4111621093750002,0.46299902343750565,0.5166015625,260.5204749129628,259.572265625,241.134765625,242.21902929687502,245.335498046875,249.695947265625,251.74267578125,254.9140625,257.89023437500003,259.572265625,261.0181640625,262.35537109375,263.8544921875,265.7611328125,267.722021484375,275.68626953125016,368.18812207031266,2802.2255859375,179.8411535424658,181.40283203125,152.5498046875,152.91381640625002,164.23556640625,170.910986328125,172.1060546875,175.108642578125,179.975,181.40283203125,182.37441406250002,183.12861328125,183.8703125,184.8982421875,185.8609375,190.31669921875005,236.68283886718987,483.46875,11.648224141615243,11.6357421875,10.9951171875,10.9999912109375,11.1181640625,11.269384765625,11.3369140625,11.482666015625,11.5830078125,11.6357421875,11.685546875,11.7333984375,11.7900390625,11.873046875,11.9755859375,12.438505859374999,17.69000683593768,28.388671875,2.209778198486491,2.1875,2.0,2.017548828125,2.0458984375,2.076171875,2.095703125,2.137939453125,2.1689453125,2.1875,2.2060546875,2.2275390625,2.2587890625,2.32421875,2.433740234375,2.7393457031250006,3.0909404296875063,3.4287109375,511.15828325654604,511.01806640625,471.7578125,477.19287597656245,482.344609375,489.122802734375,492.4759765625,499.52197265625,507.1125,511.01806640625,513.6916015625,516.1693359375,518.9369140625,524.0079101562501,530.934033203125,551.390302734375,665.5919951172278,3099.1669921875,457.6737945739868,458.0419921875,419.6376953125,425.2576357421875,431.479384765625,438.3439453125,441.3095703125,447.30078125,454.2318359375,458.0419921875,460.5587890625,462.92714843749997,464.9693359375,467.99814453125,471.423583984375,484.66630859375005,581.7804140625424,3041.10546875,53.4844886825592,52.04443359375,49.2490234375,49.4179306640625,49.760361328125,50.356982421875,50.695019531250004,51.322265625,51.7458984375,52.04443359375,52.3107421875,52.64150390625,53.2076171875,56.341015625,68.400537109375,71.83500000000002,85.0476718750008,167.7841796875,1,"[0, 0, 0, 0, 0, 0, 0]"
9,4.078513445602232,4.0703125,3.765625,3.7990078125,3.86275390625,3.92119140625,3.953125,4.005859375,4.044921875,4.0703125,4.09375,4.1201171875,4.1513671875,4.2177734375,4.273828125,4.40828125,4.598228515625001,4.818359375,0.4334133086847719,0.4287109375,0.38671875,0.38876171875,0.39791015625000004,0.4052734375,0.4091796875,0.4169921875,0.423828125,0.4287109375,0.43359375,0.4404296875,0.4482421875,0.4638671875,0.4775390625,0.52005859375,0.5682246093750005,0.6318359375,350.1734483328889,350.1640625,334.419921875,335.875056640625,338.60126953125,341.953125,343.6755859375,346.91162109375,349.02265625,350.1640625,351.336328125,352.431640625,353.58359375,355.4654296875,357.66416015625,365.283125,411.22257617187734,458.28125,243.9373785306244,244.640625,217.890625,226.57155859375,232.91474609375,235.04775390625002,237.014453125,242.24658203125,243.9990234375,244.640625,245.166796875,245.740234375,246.4525390625,247.6560546875,249.09541015625,256.42005859375,301.2512500000034,339.1513671875,15.718185279578273,15.7060546875,15.0703125,15.105873046875,15.22212890625,15.37822265625,15.460546875000002,15.58203125,15.6611328125,15.7060546875,15.748046875,15.7919921875,15.8455078125,15.9294921875,16.029296875,16.50638671875,20.743386718750013,22.216796875,3.0196145799146703,2.9853515625,2.78515625,2.7903535156249997,2.8289453125,2.8642578125,2.8882812500000004,2.931640625,2.96484375,2.9853515625,3.0123046875,3.0400390625,3.08203125,3.160546875,3.2822265625,3.57865234375,4.056986328125017,9.5166015625,692.699241184977,691.89453125,658.029296875,661.897712890625,668.88908203125,674.09619140625,677.6107421875,685.89013671875,689.854296875,691.89453125,693.9193359375,696.0783203125001,699.49453125,706.93828125,713.05869140625,732.6107617187499,843.1499179687528,935.90625,617.3605534772933,617.89453125,585.62109375,589.8686953125,596.97578125,601.82578125,604.8585937500001,611.90966796875,616.0337890625,617.89453125,619.6224609375,621.2818359375,623.1119140625,626.07421875,630.12666015625,646.451953125,750.7925058593822,789.3974609375,75.33868770768379,73.1162109375,70.517578125,70.76866796875001,71.14796874999999,71.62773437499999,71.9171875,72.45166015625,72.8828125,73.1162109375,73.3365234375,73.65546875,74.4236328125,85.84921875,89.83896484374999,94.04740234375,154.95376367188075,297.3759765625,2,"[0, 0, 0, 0, 0, 0, 0, 0, 1]"
11,5.182738076618285,5.166015625,4.853515625,4.92753515625,4.978515625,5.0251953125,5.0556640625,5.10546875,5.142578125,5.166015625,5.189453125,5.2177734375,5.255859375,5.3310546875,5.3888671875,5.5137109375,6.024757812500031,9.693359375,0.5821931957999666,0.57421875,0.5107421875,0.52146875,0.53125,0.5400390625,0.5458984375,0.5576171875,0.5673828125,0.57421875,0.5810546875,0.58984375,0.6025390625,0.6240234375,0.6435546875,0.6884765625,0.7705703125000936,4.9609375,438.46659517590507,437.9892578125,423.947265625,425.07228515624996,428.351484375,431.6974609375,433.2671875,435.4765625,437.08046875,437.9892578125,438.996875,440.08046875,441.44921875,443.199609375,444.996484375,455.71578125,522.8038203125044,599.1875,306.644637150171,306.7412109375,288.8291015625,294.36417578124997,296.5417578125,298.500390625,302.84765625,305.4423828125,306.28652343749997,306.7412109375,307.20429687499995,307.7013671875,308.319140625,309.566796875,310.99609375,317.573046875,398.14830468750256,479.8515625,19.82030305044628,19.78515625,19.1064453125,19.19530078125,19.32796875,19.4634765625,19.533203125,19.654296875,19.734375,19.78515625,19.8349609375,19.8818359375,19.955859375000003,20.074609375,20.221679687499996,20.6683203125,24.763722656250533,35.7451171875,3.7943278565023357,3.755859375,3.5078125,3.53902734375,3.5771484375,3.6240234375,3.6484375,3.697265625,3.732421875,3.755859375,3.783203125,3.8154296875,3.8642578125,3.969140625,4.106640625,4.413828124999999,5.085359375000037,8.7763671875,871.7431549387929,869.345703125,840.2197265625,844.0428359375,850.5517968749999,855.030078125,859.4380859375001,864.7890625,867.7443359375001,869.345703125,871.3693359375001,873.9669921875,877.917578125,885.2119140625,892.8167968749999,911.8205859375,1092.5102343750027,1231.9541015625,774.490794505443,774.166015625,746.828125,751.61028125,757.305078125,761.0552734375,764.9083984375,770.2822265625,772.79140625,774.166015625,775.39765625,776.8109374999999,778.748828125,781.7144531250001,784.9798828124999,801.1506640625,953.4237890625009,988.560546875,97.25236043335002,94.3125,91.9970703125,92.05071875,92.419296875,92.9009765625,93.2212890625,93.7060546875,94.046875,94.3125,94.651953125,95.2919921875,101.325,104.137109375,114.92949218749999,119.54660156249999,149.72775390626708,440.3251953125,2,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]"
13,6.404950089702937,6.3583984375,6.0244140625,6.0877880859375,6.1259765625,6.185546875,6.21923828125,6.281005859375,6.3291015625,6.3583984375,6.3896484375,6.423828125,6.4697265625,6.55078125,6.6279296875,6.840185546875001,12.842343750000033,14.30859375,0.7040210515061749,0.6943359375,0.61328125,0.6220703125,0.6357421875,0.650390625,0.658203125,0.6728515625,0.685546875,0.6943359375,0.7021484375,0.7109375,0.724609375,0.744140625,0.759765625,0.798828125,0.9123876953130177,7.6259765625,531.6687024756968,530.822265625,498.2490234375,515.5898388671875,519.0984375,523.50146484375,525.42041015625,527.867919921875,529.58984375,530.822265625,531.9296875,533.4091796875,535.0703125,537.86767578125,541.112548828125,553.2924804687501,642.2852148437512,712.2822265625,372.1240837392565,370.83251953125,353.9404296875,357.227529296875,359.244775390625,365.72509765625,367.12744140625,368.82421875,369.9140625,370.83251953125,372.03515625,374.26806640625,376.146484375,377.853515625,379.6904296875,388.278271484375,494.93460937500004,598.1767578125,23.860608741342624,23.64453125,22.806640625,22.9119677734375,23.09951171875,23.2744140625,23.36572265625,23.497802734375,23.591796875,23.64453125,23.7119140625,23.77880859375,23.89453125,24.1279296875,24.532958984375,30.435742187499997,32.34754394531267,41.41015625,4.715565741300901,4.615234375,4.28125,4.332016601562501,4.369091796875,4.4111328125,4.4443359375,4.5126953125,4.5732421875,4.615234375,4.662109375,4.7294921875,4.8232421875,5.00048828125,5.194580078125,5.717968750000001,11.82541015625009,24.9853515625,1058.820921384763,1056.2412109375,1021.9228515625,1024.3933349609374,1030.812060546875,1042.00927734375,1045.84619140625,1050.421142578125,1054.06640625,1056.2412109375,1058.865234375,1062.29052734375,1066.4873046875,1072.0244140625,1079.0732421875,1109.96220703125,1266.5104541015667,1340.3642578125,939.477931838806,938.53076171875,909.3828125,911.3745068359375,915.8218750000001,925.97021484375,929.48974609375,933.875244140625,936.7275390625,938.53076171875,940.1572265625,941.869140625,943.775390625,948.19091796875,954.177001953125,975.4231933593751,1143.428540039065,1205.60546875,119.34298954595711,115.4345703125,111.9345703125,112.18755859375,112.766259765625,113.4931640625,113.80224609375,114.337646484375,114.8740234375,115.4345703125,117.4833984375,121.86083984375,126.447265625,128.76513671875,131.88818359375,137.27006835937505,193.95104003906644,288.60546875,3,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0]"
15,7.392533113101202,7.326171875,6.9296875,7.004841796875,7.067177734375,7.129541015625,7.16796875,7.23828125,7.2890625,7.326171875,7.36328125,7.40537109375,7.466796875,7.552441406250001,7.632177734375,8.1662890625,13.954307617187588,14.4736328125,0.8236205483884436,0.8154296875,0.7412109375,0.7431640625,0.75390625,0.7682128906250001,0.7763671875,0.79296875,0.806640625,0.8154296875,0.8251953125,0.8369140625,0.8525390625,0.8759765625,0.892578125,0.9386132812500003,1.0271875000000605,6.6767578125,621.4221212607507,619.94580078125,599.0908203125,603.36145703125,608.708916015625,611.4818359375,613.02080078125,615.910400390625,618.384375,619.94580078125,621.5884765625,623.1296875,624.8099609375,627.7169921875,631.666015625,656.7439550781255,846.6220175781579,1283.43359375,434.0694429223029,432.71728515625,401.91796875,405.028384765625,418.3751953125,426.80083007812505,428.8095703125,430.5380859375,431.73203125,432.71728515625,433.87558593750003,435.405078125,437.45332031249995,440.35234375,444.189501953125,457.40089843750013,557.3755751953207,645.994140625,27.90773669735304,27.6484375,26.896484375,26.9697197265625,27.09654296875,27.266259765625,27.3388671875,27.475830078125,27.5810546875,27.6484375,27.7294921875,27.824316406250002,27.9775390625,28.31416015625,28.88193359375,34.463330078125026,36.838293945313545,53.7451171875,5.488480215639613,5.3837890625,4.9599609375,4.970703125,5.043740234375,5.11455078125,5.15625,5.241455078125,5.322265625,5.3837890625,5.453125,5.5302734375,5.634765625,5.828808593750001,6.177441406249999,6.84212890625001,11.911434570312593,14.0517578125,1238.4711431326193,1233.3935546875,1183.0224609375,1191.4912216796874,1213.783447265625,1220.49990234375,1223.15966796875,1227.207763671875,1230.7724609375,1233.3935546875,1236.5466796875,1240.4876953125001,1246.5431640625002,1255.7951171875,1264.63369140625,1317.42203125,1584.6350732422245,2148.1396484375,1097.1039347575359,1093.87158203125,1048.5361328125,1054.4344560546876,1076.9742578125,1083.096875,1085.1916015625,1089.3369140625,1092.13828125,1093.87158203125,1095.799609375,1098.4639648437499,1101.6744140625,1107.2086914062502,1117.741259765625,1159.703876953125,1378.251456054708,1972.5224609375,141.3672083750835,137.54150390625,133.740234375,133.980693359375,134.30018554687499,134.613916015625,134.82646484375002,135.4443359375,136.326171875,137.54150390625,139.994921875,141.71494140625,145.0173828125,154.83144531250002,158.935107421875,166.2362792968751,253.8038769531297,482.6474609375,5,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 2, 0, 3, 4]"
17,8.344689347897503,8.3232421875,6.123046875,7.9836083984375,8.0732421875,8.133935546875,8.16796875,8.2412109375,8.2900390625,8.3232421875,8.3564453125,8.39453125,8.4462890625,8.5205078125,8.600292968749999,8.8088671875,10.737380859375083,13.2060546875,0.9271238630297306,0.921875,0.6923828125,0.83984375,0.857421875,0.873046875,0.8818359375,0.900390625,0.9130859375,0.921875,0.931640625,0.9423828125,0.9560546875,0.9794921875,0.9990234375,1.0405957031250002,1.0917548828125003,1.1904296875,704.1883992459551,702.560546875,525.3427734375,690.7990966796875,694.215068359375,696.05791015625,697.17275390625,699.39404296875,701.3494140625,702.560546875,703.7369140625,705.0712890625,706.7625,710.13212890625,714.86357421875,734.1207128906251,852.4912919921894,1532.544921875,493.80725017452363,492.84814453125,365.853515625,472.914962890625,482.243720703125,488.670654296875,489.58037109375,491.233154296875,492.22675781249995,492.84814453125,493.4705078125,494.2802734375,495.42167968750005,497.54072265625,500.143359375,514.5109570312502,682.3395742187517,761.2197265625,31.677819391117772,31.5830078125,23.2568359375,30.9351474609375,31.099609375,31.235498046875,31.3013671875,31.4228515625,31.5224609375,31.5830078125,31.650390625,31.7265625,31.82421875,32.03125,32.3662109375,33.315,37.15623144531258,71.9541015625,6.220429148529895,6.1435546875,4.7841796875,5.823578125,5.86984375,5.927880859375,5.960253906249999,6.0302734375,6.096875,6.1435546875,6.201171875,6.2677734375,6.3650390625,6.55078125,6.7724609375,7.302851562500003,8.065315429687539,23.291015625,1406.565860863584,1402.0009765625,1042.05859375,1367.892435546875,1382.689755859375,1388.1089843749999,1390.600390625,1395.43310546875,1399.431640625,1402.0009765625,1404.8623046875,1408.744140625,1414.2625,1423.89921875,1433.6566406250001,1486.0635937500008,1785.3526396484478,2249.5478515625,1245.1657111710538,1242.40380859375,926.2705078125,1210.4326943359374,1227.5058203125,1232.2576171875,1234.06611328125,1237.5078125,1240.482421875,1242.40380859375,1244.3484375,1246.31591796875,1249.0328125,1254.8729492187501,1262.722265625,1301.1201660156253,1568.040485351583,2087.9169921875,161.4001496925304,157.4287109375,115.7880859375,153.57473242187498,154.066142578125,154.704150390625,155.08681640625002,155.80029296875,156.471875,157.4287109375,159.7353515625,162.45791015625,165.3451171875,174.62060546875,178.219775390625,185.216552734375,252.9545449218757,600.6640625,5,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 0, 4, 0]"
19,9.287433505175814,9.251953125,8.7763671875,8.893603515625,8.9775390625,9.0400390625,9.078125,9.15380859375,9.212890625,9.251953125,9.2958984375,9.345117187500001,9.412109375,9.5271484375,9.607324218750001,9.8437109375,13.309625000001226,14.15234375,1.0625564820900428,1.0556640625,0.9521484375,0.9570722656249999,0.9691601562500001,0.9921875,1.0029296875,1.0263671875,1.044921875,1.0556640625,1.068359375,1.08203125,1.099609375,1.130859375,1.1552734375,1.2236328125,1.2978515625,1.3916015625,791.1109853814081,789.2939453125,747.9873046875,778.25378125,780.2692578125,782.8351562500001,784.262109375,786.5234375,788.1912109375,789.2939453125,790.5679687500001,791.933984375,794.1033203125,798.6388671875001,803.6710937500001,821.35865234375,926.8327558593787,979.86328125,556.0419267196229,554.6572265625,532.9853515625,535.5460078125,544.45607421875,550.4154296875,551.498046875,552.9521484375,553.9998046875,554.6572265625,555.4033203125,556.4015625,557.6955078125,560.270703125,563.9050781249999,582.481953125,758.5778281250286,828.1943359375,35.352909726215906,35.2421875,34.369140625,34.473189453125,34.57267578125,34.7376953125,34.858593750000004,35.0400390625,35.1708984375,35.2421875,35.3232421875,35.42421875,35.5478515625,35.81640625,36.227343749999996,37.86669921874999,42.18027148437504,44.240234375,6.976427071352284,6.87890625,6.4970703125,6.557986328125001,6.6044921875,6.6591796875,6.6916015625,6.76611328125,6.830859374999999,6.87890625,6.9365234375,7.0189453125,7.144140625,7.381640625,7.6365234375,8.15451171875,9.021632812500023,12.3466796875,1583.3716194185427,1578.0703125,1538.4443359375,1547.720546875,1557.88515625,1563.31689453125,1565.837890625,1570.97705078125,1575.2492187500002,1578.0703125,1581.4552734375002,1586.12578125,1592.884765625,1603.2263671875,1613.93759765625,1665.5997460937497,1985.9405761719113,2086.4208984375,1399.832238885865,1396.384765625,1362.412109375,1369.23569140625,1381.13568359375,1386.0669921874999,1388.397265625,1391.69970703125,1394.458984375,1396.384765625,1398.2607421875,1400.6857421875002,1404.4513671875,1412.1154296875002,1420.92275390625,1462.8334375,1685.1087558594193,1871.65234375,183.53938053267746,179.310546875,174.22265625,174.7212421875,175.40337890625,175.86445312499998,176.22773437499998,177.013671875,177.9619140625,179.310546875,182.14921875000002,185.2439453125,188.0078125,196.85605468750003,203.68427734375,211.45947265625,232.60669921875365,654.3359375,6,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 0, 4, 5, 0, 0]"
21,10.313087830569017,10.2607421875,9.9052734375,9.9111328125,9.978427734375,10.046875,10.0908203125,10.1640625,10.22265625,10.2607421875,10.30078125,10.35322265625,10.4140625,10.529199218750001,10.640625,10.905361328125,11.890287109376562,62.9873046875,1.2239249326328543,1.2099609375,1.095703125,1.1122607421875,1.130859375,1.1494140625,1.162109375,1.18359375,1.19921875,1.2099609375,1.2236328125,1.240234375,1.2615234375000002,1.2998046875,1.3369140625,1.4034082031250001,1.5294023437500055,5.947265625,878.7995360675343,876.076171875,864.0771484375,865.9657597656251,867.523623046875,869.532958984375,870.73876953125,873.036865234375,874.82421875,876.076171875,877.3609375000001,879.05302734375,881.4515625,886.8873046875,895.131103515625,919.1314843750001,1074.5773085937624,1563.6875,619.7299233502882,617.44775390625,595.8203125,597.75062890625,609.2756738281249,613.1025390625,613.89287109375,615.25244140625,616.573046875,617.44775390625,618.26640625,619.34609375,620.8865234374999,624.02109375,630.0240722656249,655.3368066406251,872.7630322265748,1363.0419921875,39.658634614179476,39.4482421875,38.69140625,38.70594921875,38.808330078125,38.986865234375,39.0849609375,39.244140625,39.367578125,39.4482421875,39.5396484375,39.6435546875,39.800390625,40.0908203125,40.5837890625,42.320576171875004,47.69219531250198,247.3125,7.64667009159843,7.5458984375,7.0771484375,7.150302734375,7.213779296875,7.259765625,7.3017578125,7.40234375,7.4892578125,7.5458984375,7.6181640625,7.705078125,7.8328125,8.091796875,8.422363281249998,9.000087890625,10.087969726562505,13.1455078125,1763.094886820584,1756.541015625,1718.822265625,1724.6037548828124,1735.886904296875,1739.50009765625,1742.0923828125,1747.839599609375,1752.8703125000002,1756.541015625,1760.3960937499999,1764.77880859375,1770.8871093750001,1783.6722656250001,1798.965087890625,1871.4394824218753,2277.5090234375243,2506.037109375,1557.3717768868023,1552.03466796875,1521.3271484375,1525.174720703125,1537.3075390625,1541.096875,1542.84599609375,1546.684326171875,1549.8427734375,1552.03466796875,1554.3230468749998,1557.10751953125,1561.2919921875,1570.30615234375,1584.282177734375,1648.58677734375,1997.6009150390819,2303.4130859375,205.72310993378176,201.70751953125,195.9853515625,196.23970703125,196.6226953125,197.07236328125,197.47675781249998,198.490234375,199.83535156250002,201.70751953125,204.44921875,209.5955078125,211.95449218750002,217.79580078125002,226.00087890625,232.58433593750001,308.58162402343993,741.828125,7,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 0, 0, 4, 0, 0, 5, 6, 0, 0, 0]"
23,11.617895829050164,11.5791015625,11.0673828125,11.119140625,11.2275390625,11.3212890625,11.375,11.46484375,11.53125,11.5791015625,11.6240234375,11.6787109375,11.7490234375,11.876953125,12.021582031249999,12.476210937500003,13.749934570312512,16.0263671875,1.3253074244449012,1.31640625,1.14453125,1.17691015625,1.197265625,1.22265625,1.2421875,1.2763671875,1.2998046875,1.31640625,1.3359375,1.3544921875,1.37890625,1.4111328125,1.4423828125,1.5141015625000005,1.6817412109375054,5.18359375,973.8130126953125,966.3984375,950.556640625,951.9186962890625,955.382041015625,958.2071289062501,959.6701171875,962.654052734375,964.8205078125,966.3984375,967.9255859375,970.17138671875,973.4173828124999,981.74208984375,991.1572265624999,1117.0631250000004,1896.444068359436,4467.884765625,686.336192241468,682.6162109375,652.68359375,655.5338623046875,671.644287109375,677.227294921875,678.3455078124999,680.1787109375,681.663671875,682.6162109375,683.7369140625,684.85380859375,686.896484375,692.18681640625,701.0873046874999,764.7040039062504,1011.7971279296951,1098.1171875,44.11287038702714,43.7666015625,42.7255859375,42.7880859375,42.992734375,43.188427734375004,43.28603515625,43.4931640625,43.6486328125,43.7666015625,43.8818359375,44.02861328125,44.228710937500004,44.74033203125,45.543212890625,50.94162109375,58.086745117187526,278.1376953125,8.76261982164885,8.66943359375,7.9873046875,8.0322646484375,8.131240234375,8.236279296875,8.3154296875,8.459716796875,8.5869140625,8.66943359375,8.7578125,8.86943359375,9.0353515625,9.2998046875,9.656347656249999,10.365478515625004,11.645782226562527,14.3876953125,1954.8417146381578,1942.1357421875,1891.634765625,1902.8834746093748,1914.2118066406251,1922.3933593749998,1925.94765625,1932.544677734375,1938.4390625,1942.1357421875,1945.9853515625,1951.1380859375,1958.8724609375001,1974.1244140625,1999.9755859375,2294.553212890626,2985.3087714843914,5487.6015625,1725.9678983989515,1714.09765625,1669.0712890625,1681.5030439453126,1694.2315625,1700.71328125,1703.5513671874999,1708.0078125,1711.7044921875,1714.09765625,1717.1392578125,1720.6583984375002,1726.061328125,1740.3681640625,1760.924365234375,2029.8994726562514,2733.691603515658,5253.18359375,228.8738162392064,227.6025390625,217.1279296875,217.348369140625,218.06640625,219.08388671875002,219.63359375000002,221.240478515625,224.760546875,227.6025390625,229.46953125,231.57968749999998,234.209765625,240.59062500000002,244.95991210937498,257.18311523437507,335.5770517578126,672.369140625,9,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 3, 0, 4, 5, 0, 0, 6, 7, 0, 8]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_50Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0776297177184062,1.0751953125,0.8212890625,0.841787109375,0.88865234375,0.9267578125,0.96171875,1.015625,1.0546875,1.0751953125,1.0947265625,1.1142578125,1.1396484375,1.1767578125,1.22265625,1.383828125,1.9678144531250084,4.2587890625,0.11551311374624874,0.11328125,0.0859375,0.08984179687499999,0.09375,0.0966796875,0.1005859375,0.107421875,0.111328125,0.11328125,0.1171875,0.119140625,0.12109375,0.126953125,0.130859375,0.14259765624999998,0.16702343750000637,4.337890625,758.6895042488121,758.2685546875,636.740234375,722.62134375,728.2006250000001,735.2134765625,739.8296875000001,748.4716796875,754.7873046875,758.2685546875,761.58671875,765.209765625,769.7248046875,775.7017578125001,779.79140625,796.52728515625,932.4272050781458,1542.6796875,83.27074356816856,85.38671875,66.787109375,67.387185546875,68.269453125,69.9359375,70.95078125,78.19091796875,80.839453125,85.38671875,86.48398437499999,88.18828125,89.2134765625,91.05703125,92.27626953125001,102.34115234375,147.0006289062515,539.8671875,4.603826601054518,4.640625,3.8720703125,3.915953125,3.9852734375,4.10146484375,4.1775390625,4.4111328125,4.5517578125,4.640625,4.697265625,4.7515625,4.8119140625,4.9017578125000005,4.9893554687499995,5.350859375000001,6.807240234375719,15.345703125,0.8496653832527509,0.84765625,0.623046875,0.6640566406249999,0.69236328125,0.7421875,0.7626953125,0.8056640625,0.8349609375,0.84765625,0.8603515625,0.8740234375,0.8916015625,0.9306640625,0.9599609375,1.1095703124999998,1.3564882812500088,1.392578125,860.8495761608036,860.3447265625,735.453125,810.4604160156249,816.91138671875,826.8115234375,833.5916015625,845.89794921875,854.5736328125,860.3447265625,865.495703125,870.96796875,876.3619140625,884.6154296875001,890.40380859375,922.0246484375,1064.2608398437635,2119.7978515625,848.6068826327526,848.15625,721.2119140625,799.3573339843749,805.46849609375,815.45810546875,822.0269531250001,833.994140625,842.5236328125,848.15625,853.391015625,858.74921875,863.8009765625,872.0908203125,877.5015625,907.87875,1040.9397949218928,2103.45703125,12.242693528051017,11.7705078125,10.6162109375,10.698210937499999,10.8408203125,11.01953125,11.125,11.365234375,11.6298828125,11.7705078125,11.8984375,12.052929687499999,12.31640625,12.904101562500001,17.48642578125,19.838242187499997,23.894255859375342,26.896484375,0,"[0, 0, 0]"
5,2.4490748218156053,2.4267578125,1.908203125,2.074197265625,2.12986328125,2.2197265625,2.263671875,2.341796875,2.3935546875,2.4267578125,2.4599609375,2.5,2.5576171875,2.6535156250000003,2.74423828125,2.97755859375,4.125544921875111,4.81640625,0.22529547609619874,0.2177734375,0.1904296875,0.19238085937500002,0.1953125,0.2001953125,0.203125,0.2099609375,0.21484375,0.2177734375,0.2216796875,0.2265625,0.236328125,0.25390625,0.263671875,0.28810546875,0.6527792968750887,2.208984375,1605.44450298537,1603.798828125,1495.5556640625,1563.215126953125,1573.831015625,1582.45361328125,1586.327734375,1594.5205078125,1600.2265625,1603.798828125,1607.5650390625,1611.302734375,1616.141796875,1622.8310546875,1628.95625,1654.30314453125,1836.5425195312666,2902.005859375,196.67614530364287,198.7666015625,161.962890625,167.3776953125,170.84941406250002,175.42490234374998,179.3916015625,188.4501953125,196.0734375,198.7666015625,200.8544921875,202.833984375,204.9578125,208.02265625,210.47929687500002,224.82134765625,288.7080019531256,1016.4521484375,10.497356540721908,10.4921875,9.1962890625,9.2363203125,9.47552734375,9.74365234375,9.923632812500001,10.20703125,10.3916015625,10.4921875,10.58671875,10.6904296875,10.809960937500001,10.989453125,11.1953125,11.880214843749998,13.361068359375544,22.337890625,1.8683581376083696,1.8583984375,1.5009765625,1.5234375,1.5693164062499998,1.6455078125,1.701171875,1.783203125,1.83203125,1.8583984375,1.88671875,1.9169921875,1.951171875,2.0166015625,2.13193359375,2.336015625,2.93999414062511,4.66796875,1856.9530302418514,1857.294921875,1746.15234375,1794.651240234375,1803.4646484375,1813.91533203125,1821.477734375,1836.34716796875,1850.1484375,1857.294921875,1863.7298828125,1868.8990234375,1876.1517578125,1886.033203125,1893.83251953125,1944.1166992187498,2096.0344003906503,3997.5859375,1817.160733265255,1817.65625,1708.8720703125,1759.356046875,1766.3135546875,1776.1814453125,1783.4107421875,1797.35791015625,1810.5427734374998,1817.65625,1823.4958984375,1828.701171875,1835.121484375,1844.5587890625,1852.4931640625,1901.68625,2056.0210351562737,3945.884765625,39.79229697659637,38.5712890625,33.7861328125,34.627878906250004,35.337558593749996,36.311328124999996,36.7302734375,37.5439453125,38.212890625,38.5712890625,38.8513671875,39.1998046875,39.681640625,41.68828125,56.56884765625,61.2710546875,64.03167187500028,68.404296875,0,"[0, 0, 0, 0, 0]"
7,4.227207897424141,4.1875,3.611328125,3.645501953125,3.77728515625,3.8994140625,3.9580078125,4.0615234375,4.1357421875,4.1875,4.25,4.3130859375,4.398828125,4.541015625,4.655859375,4.91228515625,5.9365800781250115,11.37109375,0.3950063432602534,0.39453125,0.314453125,0.341794921875,0.35544921874999996,0.3662109375,0.3720703125,0.3818359375,0.3896484375,0.39453125,0.3984375,0.404296875,0.41015625,0.41796875,0.4267578125,0.44435546875,0.46585351562500676,0.490234375,2506.817797989955,2505.59375,2395.0654296875,2450.8984921875003,2470.8049609375003,2481.0212890625003,2486.1892578125,2495.46484375,2501.9525390625,2505.59375,2509.3908203125,2513.553515625,2518.165234375,2524.9775390625,2530.65341796875,2549.43017578125,2698.182806640916,3640.306640625,382.5941345682936,384.8271484375,294.96484375,301.185287109375,342.3368359375,362.49306640625,366.55390625,377.35107421875,382.96796874999995,384.8271484375,386.6791015625,388.550390625,390.5853515625,393.68789062499997,396.99482421875,407.158515625,459.98145507812643,1352.12109375,17.475181831443816,17.4091796875,15.7216796875,15.8699609375,16.342734375,16.6611328125,16.8232421875,17.1083984375,17.2880859375,17.4091796875,17.5361328125,17.6568359375,17.820703125,18.075390625,18.342968749999997,20.134492187499998,23.45809765625002,34.384765625,3.0610467160928643,3.013671875,2.63671875,2.678693359375,2.7626757812499996,2.8349609375,2.877734375,2.9375,2.9853515625,3.013671875,3.0458984375,3.0966796875,3.18359375,3.314453125,3.42578125,3.72857421875,4.545171875000051,5.3134765625,2985.490982671307,2985.0439453125,2869.283203125,2883.1405390625,2909.8235546875,2943.259375,2952.8802734375004,2967.9404296875,2979.4832031250003,2985.0439453125,2990.5302734375,2996.4964843750004,3003.5048828125,3013.8820312499997,3023.9119140625,3049.247109375,3226.607835937784,5102.16796875,2914.5703753464695,2914.521484375,2802.9072265625,2815.5301484375,2842.5253125000004,2874.4444335937496,2883.7197265625,2898.24560546875,2909.27578125,2914.521484375,2919.8146484375,2925.5375000000004,2931.83515625,2940.212109375,2948.044921875,2974.2927148437498,3130.510191406545,5041.6943359375,70.92060732483745,68.7783203125,60.4736328125,65.09534570312499,66.16,66.88466796875,67.4185546875,68.0537109375,68.5001953125,68.7783203125,69.0623046875,69.4248046875,69.8935546875,72.6435546875,97.01630859375,103.00666015625,108.77086523437507,112.1181640625,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.4956121486069405,5.4140625,4.8828125,4.934562499999999,5.015625,5.1267578125,5.18359375,5.2890625,5.3671875,5.4140625,5.4765625,5.5412109375,5.6306640625,5.7470703125,5.86953125,6.258867187499999,18.898437500000178,23.4677734375,0.5746635307182182,0.5478515625,0.4599609375,0.49996484375,0.5087890625,0.5185546875,0.5234375,0.5341796875,0.5419921875,0.5478515625,0.5537109375,0.5607421874999998,0.5712890625,0.6039062500000001,0.7958984375,0.8692578124999999,1.153468750000365,10.29296875,3450.2114881808893,3448.6005859375,3318.0068359375,3394.192984375,3408.60546875,3421.1921875,3427.7927734375,3437.0703125,3444.0689453125,3448.6005859375,3453.0501953125,3458.0470703125,3463.5466796875,3471.5589843750004,3478.72890625,3497.7949609375,3680.4654414063652,4394.71484375,583.498892121288,586.4814453125,462.2119140625,463.72847265625,503.1285546875,562.058984375,567.74375,581.91796875,584.86015625,586.4814453125,587.9705078125,589.4373046875,591.387890625,594.33125,596.672265625,604.9462109374999,618.1364140625042,1127.2412109375,24.26292568610277,24.083984375,22.3427734375,22.53992578125,22.936054687499997,23.2322265625,23.4328125,23.7412109375,23.9486328125,24.083984375,24.2369140625,24.4044921875,24.6123046875,24.9021484375,25.268749999999997,29.433359374999995,40.72205468750021,42.2978515625,4.205029573844678,4.138671875,3.6689453125,3.71970703125,3.8318749999999997,3.9177734375,3.964453125,4.037109375,4.0947265625,4.138671875,4.1978515625,4.267578125,4.357421875,4.4841796875,4.6146484375,4.871171875,11.856390625000172,20.056640625,4171.261451881569,4170.22265625,3995.248046875,4010.0993046874996,4074.1486328125,4131.1783203125,4140.015234375,4155.1748046875,4164.8236328125,4170.22265625,4176.7982421875,4183.37421875,4190.938867187499,4200.917187499999,4211.2787109375,4239.73125,4433.298207031357,5665.8818359375,4068.24861124145,4067.7802734375,3895.1142578125,3912.7751562500002,3975.3223046875,4030.6365234375003,4038.6671875,4053.0390625,4062.379296875,4067.7802734375,4073.10546875,4079.78515625,4086.5650390625,4096.1875,4104.7392578125,4126.7494921874995,4328.307273437609,5567.439453125,103.01284064011928,99.5732421875,93.4443359375,94.87419921875,96.0516796875,97.13261718749999,97.5669921875,98.4423828125,99.1208984375,99.5732421875,100.1021484375,100.8740234375,104.652734375,115.11796875,127.01054687499999,135.96609375,152.22324218750023,160.841796875,2,"[0, 0, 0, 2399, 0, 0, 0, 0, 0]"
11,7.017245865505008,6.974609375,6.24609375,6.3611992187499995,6.5048828125,6.6220703125,6.7025390625,6.8154296875,6.9087890625,6.974609375,7.041015625,7.123828125,7.22265625,7.3638671875,7.482714843749999,7.819511718749999,9.50236914062502,24.9736328125,0.5668483931552588,0.564453125,0.501953125,0.5029296875,0.513671875,0.5283203125,0.53515625,0.548828125,0.55859375,0.564453125,0.5703125,0.578125,0.5869140625,0.6005859375,0.6096679687499997,0.63482421875,0.6924121093750015,1.20703125,4302.285935543614,4300.6884765625,4242.798828125,4252.41690234375,4262.29650390625,4272.71630859375,4278.21484375,4287.79443359375,4295.470703125,4300.6884765625,4304.9044921875,4310.0328125,4316.2119140625,4324.33046875,4330.9126953125,4352.961640625,4806.941736328177,5613.5791015625,754.4764956568239,755.900390625,660.3212890625,670.3572148437501,694.62638671875,735.66591796875,747.48125,752.34375,754.4427734375,755.900390625,757.4091796875,759.0347656250001,760.6814453125,762.944140625,764.97001953125,771.3503320312501,780.1825156250032,1195.755859375,30.511026515546746,30.39453125,28.8837890625,28.959873046875,29.27716796875,29.56513671875,29.7451171875,30.04443359375,30.2525390625,30.39453125,30.5462890625,30.7138671875,30.9177734375,31.25546875,31.641992187499998,34.1059765625,35.993410156250164,44.103515625,5.4920384886268785,5.4375,4.953125,4.99882421875,5.0722070312500005,5.16279296875,5.2158203125,5.30810546875,5.3837890625,5.4375,5.5029296875,5.577929687499999,5.6748046875,5.8212890625,5.980273437499998,6.30240234375,7.244462890625017,11.7900390625,5231.827008229862,5230.19921875,5089.8935546875,5111.181900390625,5161.06435546875,5193.2490234375,5202.6455078125,5215.85205078125,5224.8998046875,5230.19921875,5235.6349609375,5241.9205078125,5248.63984375,5259.82890625,5270.23779296875,5296.40943359375,5715.464623046922,7000.0654296875,5100.349590463272,5099.4453125,4962.150390625,4973.129548828126,5031.185742187499,5063.63232421875,5073.4677734375,5085.69921875,5094.10859375,5099.4453125,5104.2427734375,5110.10859375,5116.6220703125,5125.240234375,5133.996777343749,5155.833593750001,5560.12605273443,6867.4794921875,131.47741776659015,127.6123046875,121.859375,122.97928710937501,123.76953125,124.68203125000001,125.2666015625,126.2216796875,126.99863281249999,127.6123046875,129.0939453125,133.7939453125,135.3646484375,138.5052734375,156.56367187499998,162.4107421875,168.69393554687525,174.21484375,4,"[0, 0, 399, 0, 0, 0, 0, 0, 1, 2, 0]"
13,8.502821652009525,8.392578125,7.4296875,7.691318359375,7.855380859375,7.976123046874999,8.06064453125,8.20703125,8.318359375,8.392578125,8.46484375,8.548828125,8.6611328125,8.8251953125,8.98232421875,9.917431640625,22.730557617190204,42.6005859375,0.8407364299590575,0.8193359375,0.7041015625,0.7235449218750001,0.75390625,0.7724609375,0.7822265625,0.7978515625,0.8115234375,0.8193359375,0.826171875,0.8359375,0.849609375,0.8827148437500001,1.0374511718749995,1.1495019531250001,1.3683046875000073,8.720703125,5155.042042778137,5153.263671875,4045.06640625,5088.190009765625,5115.54572265625,5125.58388671875,5131.216992187499,5141.189208984375,5148.709375,5153.263671875,5158.168359375,5163.61689453125,5170.0287109375,5179.34423828125,5187.114697265624,5212.7594921875,5509.488207031292,6573.458984375,914.1061241435494,914.52734375,766.263671875,825.9296845703125,847.612294921875,892.376123046875,904.54609375,910.23193359375,912.7474609374999,914.52734375,916.4869140625,918.421875,921.1072265625,926.67958984375,931.281982421875,946.657841796875,965.5550771484392,1650.58984375,37.081257050050134,36.75146484375,30.12890625,35.045568359375004,35.407412109375,35.716455078124994,35.93759765625,36.321044921875,36.592578125,36.75146484375,36.9244140625,37.12958984375,37.37890625,37.73212890625,38.65976562499999,46.64140625,57.47272167968776,67.9306640625,6.6712626900902405,6.5615234375,5.6748046875,6.0179658203125,6.1513671875,6.2431640625,6.3017578125,6.412109375,6.5048828125,6.5615234375,6.6298828125,6.7109375,6.819140625,6.97646484375,7.118603515625,7.625781250000003,22.538615234375385,50.1103515625,6284.181622999875,6282.69482421875,4994.8642578125,6140.803427734375,6202.0403027343755,6245.682324218749,6254.5376953125,6268.511474609375,6277.3080078125,6282.69482421875,6288.4232421875,6295.142578125,6303.587109375,6315.15224609375,6325.53701171875,6356.1895703125,6605.754873046915,8462.7099609375,6122.244244743796,6120.767578125,4855.318359375,5988.6199609375,6044.39455078125,6083.926562500001,6093.3193359375,6106.716552734375,6115.574609375,6120.767578125,6126.91484375,6133.72021484375,6140.9814453125,6152.013964843751,6162.368701171875,6192.233154296875,6449.377882812538,8293.7626953125,161.93737825607872,159.0390625,139.5458984375,151.0276171875,152.005859375,152.84677734375,153.383203125,154.41748046875,155.60488281250002,159.0390625,163.1087890625,167.31015625,169.76328124999998,173.96201171875,177.03291015625,187.14068359375,203.4983330078141,211.7099609375,6,"[0, 0, 0, 0, 3, 8, 0, 0, 0, 5, 2, 0, 10, 0]"
15,9.62407725607465,9.5888671875,7.251953125,8.799441406249999,9.029228515625,9.1650390625,9.2509765625,9.3974609375,9.513867187499999,9.5888671875,9.6619140625,9.75009765625,9.8486328125,10.00751953125,10.146826171875,10.674580078125002,13.507937500000153,15.3359375,1.1142656406563127,1.08984375,0.859375,0.9803935546875,1.0126953125,1.0322265625,1.0439453125,1.064453125,1.0791015625,1.08984375,1.1015625,1.1142578125,1.130859375,1.1784179687500003,1.359375,1.4669335937500003,1.7852177734375045,2.5166015625,6007.046185143725,6005.5634765625,4654.35546875,5830.669497070313,5953.4656640625,5968.998876953125,5976.352441406249,5990.12158203125,5999.589453125,6005.5634765625,6011.4392578125,6018.029296875,6026.3939453125,6037.6693359375,6049.01298828125,6095.824638671875,6484.236684570459,7038.158203125,1062.9813409370825,1064.1015625,872.740234375,976.9019384765625,1003.46763671875,1046.45947265625,1056.13603515625,1059.963623046875,1062.532421875,1064.1015625,1065.6662109375,1067.14873046875,1068.8673828125,1071.426171875,1073.785888671875,1079.761015625,1111.9197167969119,2305.021484375,42.49377074461423,42.34716796875,34.220703125,40.386609375,40.946923828125,41.308251953125,41.53447265625,41.897705078125,42.16640625,42.34716796875,42.537890625,42.74609375,42.992578125,43.423828125,43.965087890625,46.47259765625001,52.16747070312958,72.345703125,7.817132311497996,7.7783203125,6.5498046875,7.196275390625,7.303642578124999,7.412744140625,7.4755859375,7.5986328125,7.703125,7.7783203125,7.8447265625,7.9385742187499995,8.044921875,8.208984375,8.36953125,8.691816406250002,9.525445312500004,9.8896484375,7320.1130258564,7318.73486328125,5726.4775390625,7139.335463867188,7243.712900390626,7272.887011718751,7284.1435546875,7300.949951171875,7312.4203125,7318.73486328125,7325.6228515625,7333.077539062499,7342.238671875,7356.755078124999,7369.808496093749,7405.351494140625,7732.969899414251,9586.3876953125,7131.076772033651,7130.810546875,5580.3857421875,6955.0390400390625,7060.767060546876,7086.971142578124,7096.92822265625,7112.929443359375,7124.042187499999,7130.810546875,7136.8439453125,7143.53037109375,7152.0390625,7164.61572265625,7175.253955078126,7207.95025390625,7557.330523437686,9426.482421875,189.03625382274967,183.82080078125,146.091796875,177.60217675781252,179.405205078125,180.43544921875,180.9767578125,182.0966796875,183.03515625,183.82080078125,186.584765625,191.84531249999998,197.667578125,203.07421875,210.650439453125,217.43471679687502,225.43544042968975,267.7626953125,5,"[0, 0, 0, 2, 3, 0, 1, 0, 0, 0, 8, 0, 0, 0, 0, 0]"
17,11.20095380764563,11.1015625,10.1787109375,10.36563671875,10.493613281250001,10.6412109375,10.7427734375,10.896484375,11.0224609375,11.1015625,11.1845703125,11.271484375,11.3955078125,11.578515625,11.75361328125,13.087539062499978,23.14792187500003,28.259765625,1.216804067626381,1.1865234375,1.072265625,1.088853515625,1.109375,1.130859375,1.1416015625,1.162109375,1.1767578125,1.1865234375,1.197265625,1.2099609375,1.23046875,1.31875,1.4459960937499998,1.5389062499999993,1.795031250000001,13.43359375,6846.950946615019,6842.43359375,6764.6240234375,6776.76087109375,6793.09294921875,6806.473437500001,6814.8482421875,6827.3720703125,6836.8794921875,6842.43359375,6848.94765625,6855.782421875,6865.518945312499,6881.443164062501,6894.20029296875,6930.320703125,7043.017878906262,9122.6181640625,1215.39074171671,1214.82421875,1118.53125,1121.8956816406248,1152.0745898437501,1199.0423828125,1204.7794921875,1209.6025390625,1212.9638671875,1214.82421875,1216.828125,1219.495703125,1223.2671874999999,1228.6052734375,1233.68203125,1246.9942773437501,1279.565410156254,2754.6376953125,49.98771205170321,49.5361328125,47.2861328125,47.36222265625,47.862734375,48.318359375,48.6177734375,49.05224609375,49.33671875,49.5361328125,49.740234375,49.976171875,50.291015625,50.836328125,52.55390625,61.11169921875,82.51994726562518,87.75390625,9.085479787412119,8.9912109375,8.25,8.37811328125,8.486757812499999,8.59375,8.662109375,8.80126953125,8.9125,8.9912109375,9.0654296875,9.15625,9.2763671875,9.465234375,9.63349609375,10.22181640625,25.772666015625,47.2548828125,8351.36579114967,8347.3232421875,8201.6416015625,8226.5101328125,8273.68330078125,8302.46640625,8312.207617187501,8328.556640625,8340.8775390625,8347.3232421875,8355.2689453125,8363.178515624999,8373.6447265625,8388.323046875,8403.1275390625,8449.57107421875,8663.30798828125,12213.0966796875,8133.832638046117,8130.515625,7992.974609375,8002.058400390625,8057.2773046875,8087.86513671875,8096.9677734375,8112.9609375,8124.12421875,8130.515625,8137.411914062501,8144.7123046875,8154.455859375,8168.974804687499,8182.9740234375,8225.017734375,8428.258298828126,11992.537109375,217.5331531035529,212.8818359375,204.240234375,204.3912734375,205.69158203125,206.99560546875,207.7625,209.25,210.6248046875,212.8818359375,216.6169921875,221.01679687499998,226.8056640625,233.862109375,240.771484375,248.5490625,274.95150000000007,362.462890625,11,"[0, 0, 0, 2801, 0, 0, 3, 5, 4, 1, 2, 0, 9, 0, 0, 695, 0, 0, 10, 815, 2663]"
19,12.549969896669174,12.45703125,10.748046875,11.605937500000001,11.826171875,12.00244140625,12.083984375,12.25244140625,12.3798828125,12.45703125,12.53515625,12.6376953125,12.765625,12.966796875,13.142578125,13.841796874999996,23.650029296875182,41.2080078125,1.377784068350886,1.353515625,1.15234375,1.205029296875,1.23798828125,1.2705078125,1.2880859375,1.31640625,1.3388671875,1.353515625,1.3681640625,1.38671875,1.4150390625,1.4970703125,1.619140625,1.7306640624999998,1.9599609375000426,4.4892578125,7722.522697323742,7715.9072265625,7509.310546875,7641.14837890625,7663.04921875,7677.958984375,7686.162109375,7699.21142578125,7709.61328125,7715.9072265625,7723.017578125,7730.5888671875,7740.28125,7755.083984375,7768.79736328125,7947.4068359375,8290.593544921916,8761.3974609375,1372.1957934349925,1371.55078125,1264.419921875,1267.899365234375,1292.5509765625,1352.8740234375,1359.9853515625,1365.64306640625,1369.447265625,1371.55078125,1374.486328125,1377.171875,1380.9326171875,1387.767578125,1396.6640625,1413.9182617187498,1574.1854199218758,2983.15625,55.963300709419926,55.4462890625,53.1943359375,53.357265625,53.80068359375,54.18798828125,54.458984375,54.88916015625,55.2275390625,55.4462890625,55.6728515625,55.93359375,56.2763671875,57.0625,58.96240234375,67.1078125,88.70835937500063,106.1826171875,10.527504061664159,10.40625,9.6328125,9.653232421875,9.78115234375,9.921875,10.0029296875,10.1728515625,10.318359375,10.40625,10.5,10.6201171875,10.763671875,10.9990234375,11.2392578125,11.8962890625,22.773603515626732,48.71484375,9421.752310642865,9415.49609375,9222.5390625,9276.738261718749,9333.51396484375,9366.669921875,9376.224609375,9393.88330078125,9406.9521484375,9415.49609375,9423.546875,9432.056640625,9443.6611328125,9461.3271484375,9479.85302734375,9687.9384765625,10001.197578125038,12051.2998046875,9175.137049494839,9169.0859375,8989.9873046875,9024.809755859374,9088.131640625,9121.91259765625,9133.3671875,9149.89404296875,9161.42578125,9169.0859375,9176.8388671875,9185.2138671875,9194.9658203125,9210.021484375,9224.099609375,9439.62900390625,9748.10216796879,11851.16796875,246.61526114802743,241.0263671875,200.1318359375,231.025380859375,233.25380859375,234.72509765625,235.46875,236.95361328125,238.623046875,241.0263671875,244.9453125,248.23828125,252.3623046875,267.365234375,279.505859375,298.96669921875,309.5306152343753,413.54296875,7,"[0, 0, 5, 0, 3, 4, 0, 0, 1, 2, 0, 0, 0, 0, 1705, 0, 0, 0, 0, 0, 0]"
21,13.5938284912927,13.537109375,11.64453125,12.6645703125,12.88203125,13.04052734375,13.1298828125,13.311767578125,13.443359375,13.537109375,13.6337890625,13.7431640625,13.87109375,14.05908203125,14.255615234375,14.769970703125002,18.64542968750017,32.7158203125,1.5140002302411253,1.4892578125,1.314453125,1.3759033203125,1.396484375,1.419921875,1.43212890625,1.4560546875,1.4755859375,1.4892578125,1.5029296875,1.51953125,1.54296875,1.62939453125,1.7529296875,1.8489257812500002,2.0460009765625022,3.41796875,8576.650242145637,8569.5458984375,8372.2880859375,8510.74822265625,8522.35205078125,8534.0771484375,8541.52685546875,8554.61962890625,8564.142578125,8569.5458984375,8576.5751953125,8583.94482421875,8593.8876953125,8609.1923828125,8624.711181640625,8720.21279296875,9331.410361328311,10197.865234375,1539.1949838177118,1535.5107421875,1460.8779296875,1467.8741455078125,1500.8498046875,1521.308837890625,1524.1884765625,1529.1845703125,1532.9931640625,1535.5107421875,1538.50390625,1541.79443359375,1546.7568359375,1559.90966796875,1569.8212890625,1592.6158203125,1685.8101562500046,3430.1865234375,62.025659784724546,61.53564453125,59.3076171875,59.515268554687495,59.809765625,60.28125,60.55615234375,61.001953125,61.3349609375,61.53564453125,61.7880859375,62.052734375,62.373046875,63.02685546875,64.36376953125,71.74516601562502,102.94145507812553,125.9951171875,11.348260632953785,11.2587890625,10.3642578125,10.543212890625,10.67421875,10.80078125,10.87841796875,11.041015625,11.1708984375,11.2587890625,11.3564453125,11.4619140625,11.6015625,11.81787109375,12.045654296875,12.685009765625002,21.390932617187506,26.8857421875,10479.583300192566,10470.18994140625,10290.53125,10370.749047851563,10405.33037109375,10422.578369140625,10433.63818359375,10448.167236328125,10461.724609375,10470.18994140625,10479.3095703125,10489.08837890625,10502.623046875,10527.12353515625,10553.65966796875,10676.262158203128,11231.677109375198,13941.927734375,10204.326975102562,10196.85791015625,10022.9833984375,10100.53693359375,10135.795751953126,10153.19091796875,10163.310546875,10177.988037109375,10188.6015625,10196.85791015625,10204.615234375,10212.88671875,10224.099609375,10242.86962890625,10260.023681640625,10406.767578125,10959.583525390824,13722.51953125,275.2563250900034,268.12060546875,219.408203125,261.424130859375,262.6560546875,263.898193359375,264.52001953125,265.830322265625,267.064453125,268.12060546875,270.2275390625,274.17333984375,280.3837890625,288.01513671875,317.014404296875,345.85610351562497,354.9656787109382,360.728515625,12,"[0, 0, 0, 0, 2, 3, 6, 5, 0, 1, 4, 0, 0, 0, 0, 0, 0, 0, 2000, 2678, 2821, 2846, 0, 0, 2716, 0, 0, 0]"
23,15.514215028513922,15.4677734375,12.0546875,14.48869140625,14.7017578125,14.9267578125,15.021484375,15.220703125,15.3798828125,15.4677734375,15.5654296875,15.662109375,15.7919921875,16.0,16.18359375,16.874218749999994,20.43500000000069,24.0087890625,1.6506471323591076,1.61328125,1.2802734375,1.4589453124999998,1.514453125,1.5390625,1.552734375,1.58203125,1.6015625,1.61328125,1.6279296875,1.64453125,1.671875,1.8125,1.9033203125,2.0425781249999977,2.390292968750483,15.326171875,9475.546381641017,9464.71484375,7714.88671875,9388.19041015625,9410.366015625,9423.32421875,9430.974609375,9445.8134765625,9457.5771484375,9464.71484375,9473.23046875,9483.515625,9498.33984375,9521.4150390625,9540.353515625,9787.508593749999,10213.998300781284,11056.7607421875,1689.3805373485197,1687.2568359375,1417.72265625,1607.5131445312502,1624.44453125,1667.26171875,1674.0390625,1680.61328125,1684.6318359375,1687.2568359375,1689.8955078125,1693.0576171875,1698.3251953125,1710.955078125,1718.244140625,1733.693359375,1903.689238281254,3337.8916015625,68.31591911533462,67.9453125,55.005859375,65.36330078124999,66.0400390625,66.578125,66.8505859375,67.337890625,67.708984375,67.9453125,68.1865234375,68.451171875,68.7939453125,69.5068359375,70.5751953125,74.44687499999998,106.9901953125022,217.080078125,12.776721318349548,12.716796875,11.087890625,11.7129296875,12.0263671875,12.1845703125,12.2705078125,12.474609375,12.6181640625,12.716796875,12.8203125,12.9453125,13.0966796875,13.3037109375,13.509765625,14.030859375,15.916972656250831,23.3212890625,11567.095686417624,11559.7939453125,9491.1044921875,11419.922031249998,11462.262890625001,11500.1416015625,11514.8388671875,11536.3212890625,11550.6259765625,11559.7939453125,11568.1923828125,11577.6533203125,11591.3388671875,11611.283203125,11633.541015625,11906.384765624998,12301.437343750047,14755.259765625,11263.184421584096,11255.7109375,9244.193359375,11119.3398046875,11161.654492187501,11198.8203125,11212.6962890625,11232.8359375,11247.3310546875,11255.7109375,11264.3408203125,11273.6572265625,11284.958984375,11305.33984375,11326.22265625,11597.872656249996,11982.469257812556,14508.9814453125,303.911264833529,300.876953125,238.1865234375,286.54849609375,289.2119140625,290.783203125,291.7470703125,293.8564453125,298.033203125,300.876953125,303.029296875,305.697265625,315.0390625,322.7568359375,328.3369140625,341.9705078125,353.97441406250033,575.9287109375,16,"[0, 0, 4, 5, 8, 3, 2, 6, 0, 0, 0, 0, 1, 0, 0, 1608, 1611, 2011, 0, 0, 2407, 1211, 2006, 13, 2004, 2803, 0, 0]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,0.9779321098594719,0.96875,0.8134765625,0.833984375,0.85447265625,0.8798828125,0.8955078125,0.9267578125,0.951171875,0.96875,0.9873046875,1.0087890625,1.0322265625,1.0732421875,1.107421875,1.1650390625,1.266689453125018,2.1474609375,0.13591761321014204,0.134765625,0.09765625,0.099609375,0.111328125,0.12109375,0.123046875,0.1298828125,0.1328125,0.134765625,0.1376953125,0.140625,0.1435546875,0.1484375,0.1533203125,0.166015625,0.18359375,0.23046875,73.56022786588568,73.2373046875,55.6865234375,56.11521484375,57.37087890625,59.07529296875,61.3173828125,66.95263671875,69.7375,73.2373046875,76.8712890625,79.43828125,82.1529296875,84.93007812500001,87.34824218749998,89.89673828125,98.15745703125401,171.455078125,50.090908806761355,49.9150390625,37.96484375,38.569328125,39.058339843750005,39.566308593749994,40.00703125,42.69189453125,49.365234375,49.9150390625,50.585156250000004,53.637109375,58.0326171875,59.3158203125,60.382128906249996,61.467890624999995,71.36388476562553,94.4306640625,3.5562950480721143,3.564453125,2.912109375,2.980466796875,3.0712890625,3.1474609375,3.1923828125,3.36572265625,3.52265625,3.564453125,3.611328125,3.6962890625,3.7841796875,3.8623046875,3.91015625,4.0000195312499995,4.451195312500005,10.7587890625,0.6405740132401481,0.6376953125,0.5,0.5087871093749999,0.53515625,0.5595703125,0.5732421875,0.6025390625,0.6259765625,0.6376953125,0.6494140625,0.6630859375,0.6806640625,0.701171875,0.7158203125,0.7568554687499995,0.9521953125000095,12.2919921875,139.76158884120574,138.6708984375,108.7880859375,110.312458984375,112.0062890625,115.94150390624999,119.55390625,126.9267578125,134.468359375,138.6708984375,143.0419921875,148.5232421875,156.5189453125,161.1669921875,165.15761718749997,169.60949218750002,202.43794921875167,253.7001953125,128.96185545702892,127.7333984375,98.880859375,100.28201953125,101.849140625,105.3494140625,109.381640625,116.2236328125,123.9427734375,127.7333984375,132.5626953125,137.5955078125,145.52285156250002,149.6205078125,153.37080078125,156.89162109375,187.43381835937626,240.7392578125,10.799733384176836,10.357421875,9.8017578125,9.86617578125,9.92673828125,10.017578125,10.0751953125,10.1708984375,10.2666015625,10.357421875,10.5537109375,10.798437499999999,10.9720703125,11.5919921875,14.186621093749999,15.65431640625,18.79268750000014,20.5146484375,0,"[0, 0, 0]"
5,1.9361223807261452,1.935546875,1.62109375,1.6777265625,1.7362890625,1.78515625,1.81640625,1.87109375,1.9111328125,1.935546875,1.9599609375,1.984375,2.0126953125,2.0498046875,2.0830078125,2.1611328125,2.324449218750047,3.7841796875,0.26901747537007403,0.267578125,0.22265625,0.228515625,0.23828125,0.2490234375,0.25390625,0.259765625,0.2646484375,0.267578125,0.2705078125,0.2734375,0.2783203125,0.28515625,0.294921875,0.32421875,0.3574296875000016,0.3720703125,164.96350832666533,164.5634765625,141.6142578125,145.13062499999998,146.60537109375,150.82998046875,153.45000000000002,160.24169921875,163.038671875,164.5634765625,166.95820312499998,170.03378906249998,172.080859375,174.173828125,175.67861328125,179.9785351562499,258.46814453125046,281.529296875,115.41893886589818,117.431640625,89.7626953125,92.08655664062499,99.44615234375,104.47880859374999,108.3173828125,110.3681640625,112.9904296875,117.431640625,118.7392578125,119.9125,120.9037109375,122.2580078125,122.89667968750001,125.00791015624999,137.67756250000156,176.1533203125,7.5709343040483095,7.587890625,6.5146484375,6.6493671875,6.9413671875,7.1357421875,7.2439453125,7.3935546875,7.509765625,7.587890625,7.65625,7.7216796875,7.78515625,7.8642578125,7.9317382812499995,8.07423828125,8.64034179687534,14.3798828125,1.4522668205516103,1.4482421875,1.107421875,1.26852734375,1.32029296875,1.357421875,1.376953125,1.4111328125,1.43359375,1.4482421875,1.462890625,1.4794921875,1.498046875,1.525390625,1.5537109375,1.646523437499999,1.885781250000008,2.126953125,323.6221599788708,322.845703125,272.23828125,287.44507421875005,294.77902343750003,300.64072265625003,303.90390625,313.29150390625,318.7783203125,322.845703125,327.3849609375,333.0724609375,336.408203125,340.6318359375,344.06357421875,355.73279296875,442.95006250000176,529.19921875,291.61078817325966,290.806640625,245.9697265625,258.0235546875,264.81894531250003,270.112890625,273.3474609375,282.451171875,287.1236328125,290.806640625,295.1796875,300.7736328125,304.2875,307.6125,309.906640625,316.4626367187499,394.4918300781279,419.5859375,32.01137180561112,31.068359375,26.2685546875,29.2226484375,29.3964453125,29.851367187500003,30.1044921875,30.41357421875,30.767773437499997,31.068359375,31.34453125,31.581640625000002,31.9560546875,32.474804687500004,42.92197265625,45.792011718750004,54.34550781250215,219.16796875,0,"[0, 0, 0, 0, 0]"
7,3.042872813187775,3.0498046875,2.1748046875,2.7099287109375,2.7958691406250002,2.8623046875,2.904296875,2.9736328125,3.021484375,3.0498046875,3.0732421875,3.0986328125,3.1298828125,3.1650390625,3.2001953125,3.27734375,3.4249101562500215,7.7138671875,0.3198320343762505,0.31640625,0.220703125,0.2890625,0.2939453125,0.298828125,0.3017578125,0.30859375,0.3134765625,0.31640625,0.3203125,0.3251953125,0.3310546875,0.3408203125,0.3515625,0.37890625,0.413100585937503,0.435546875,257.0540169192677,257.6708984375,189.8828125,239.904763671875,243.012314453125,247.38154296875,249.2689453125,252.91552734375,255.9765625,257.6708984375,259.15390625,260.45576171875,261.8091796875,263.36162109375,264.55166015625,270.31720703124995,311.2051650390639,361.99609375,178.96582187562524,181.39306640625,134.123046875,153.90774609375,159.72938476562499,165.338720703125,170.225,174.212890625,180.175390625,181.39306640625,182.103515625,182.802734375,183.690234375,184.48662109375002,185.097802734375,188.954130859375,204.77760839843853,251.1796875,11.626235455119549,11.673828125,8.7080078125,10.6073955078125,10.843691406249999,11.124853515625,11.24384765625,11.459228515625,11.59765625,11.673828125,11.7333984375,11.7900390625,11.8466796875,11.919921875,11.9765625,12.127070312499999,12.866559570312571,18.2548828125,2.1961137970813325,2.1865234375,1.599609375,1.9990146484375,2.039033203125,2.0810546875,2.1025390625,2.1416015625,2.1689453125,2.1865234375,2.203125,2.22265625,2.2509765625,2.30078125,2.3429199218749996,2.4854394531249993,2.780460937500038,2.90234375,506.6119115614996,508.263671875,374.80859375,469.80044531249996,475.08724609375,483.732275390625,488.859375,498.2236328125,505.49980468750005,508.263671875,510.892578125,513.5361328125,515.8333984375,519.58701171875,525.5337890625,538.294765625,620.4520810546928,733.8447265625,453.20489289465786,455.4140625,336.708984375,420.0738095703125,425.229619140625,432.62236328125005,437.34638671874995,445.511474609375,452.61562499999997,455.4140625,457.90644531249995,460.29677734374997,462.29511718749995,464.6197265625,466.550244140625,476.22920898437485,536.5004355468789,602.5703125,53.407018666841736,52.07861328125,38.099609375,49.0947060546875,49.6092578125,50.11005859375,50.534863281250004,51.3193359375,51.7654296875,52.07861328125,52.37890625,52.6728515625,53.044140625,56.56259765625,68.070458984375,71.349130859375,78.25610839843755,280.31640625,1,"[0, 0, 0, 0, 0, 0, 0]"
9,4.088851745458867,4.0859375,3.7109375,3.7783056640624997,3.859375,3.9326171875,3.9677734375,4.022216796875,4.0615234375,4.0859375,4.1083984375,4.1337890625,4.1630859375,4.2041015625,4.2421875,4.311572265625,4.720756835937501,8.564453125,0.4233371071857486,0.4208984375,0.3828125,0.38671875,0.39453125,0.400390625,0.404296875,0.4111328125,0.4169921875,0.4208984375,0.4248046875,0.4296875,0.4365234375,0.4453125,0.455078125,0.478515625,0.5175927734375003,0.541015625,347.9206482373399,347.64697265625,330.2470703125,331.7232421875,335.49814453125,339.193359375,341.71044921875,344.883544921875,346.5673828125,347.64697265625,348.8935546875,349.951171875,351.189453125,352.8828125,354.33935546875,363.6298828125,459.89652343750026,529.736328125,241.49447370396317,242.8271484375,215.1669921875,218.01561035156251,225.082958984375,232.390869140625,234.0439453125,239.526611328125,241.8505859375,242.8271484375,243.6005859375,244.33642578125,245.1044921875,246.056640625,246.96484375,251.4736328125,269.3713183593755,327.708984375,15.502146248248598,15.498046875,14.6171875,14.670810546875,14.930615234374999,15.128662109375,15.212890625,15.359375,15.4501953125,15.498046875,15.5498046875,15.6015625,15.66015625,15.75390625,15.843505859375,16.1427734375,19.984580078125006,21.9150390625,2.9251725599229386,2.90625,2.6865234375,2.7431298828125,2.7783203125,2.814453125,2.83203125,2.865234375,2.8896484375,2.90625,2.9228515625,2.943359375,2.970703125,3.0244140625,3.1025390625,3.3371093750000007,3.6701708984375054,7.236328125,687.8210892933097,687.8388671875,642.9853515625,644.6765185546875,658.04375,670.0791015625,673.595703125,680.548828125,684.99609375,687.8388671875,690.111328125,692.35595703125,695.318359375,700.3427734375,705.373291015625,720.822314453125,820.32921875,978.4189453125,612.3546296021192,612.80126953125,572.345703125,574.0612548828125,585.6294433593749,597.267578125,600.5087890625,606.343505859375,610.203125,612.80126953125,615.22265625,617.11767578125,618.97265625,621.59814453125,624.283203125,639.0622070312501,734.9265039062506,821.673828125,75.46645969119045,73.4892578125,70.248046875,70.491201171875,71.086376953125,71.811279296875,72.21826171875,72.7841796875,73.208984375,73.4892578125,73.8056640625,74.17236328125,79.904296875,82.76025390625,85.59326171875,89.41455078125001,98.32047363281285,352.0185546875,3,"[0, 0, 0, 0, 0, 0, 1, 0, 2]"
11,5.227491730610354,5.2197265625,4.3818359375,4.9404296875,5.0244140625,5.0869140625,5.115234375,5.1650390625,5.197265625,5.2197265625,5.244140625,5.267578125,5.296875,5.3466796875,5.3916015625,5.509765625,5.727632812500008,6.884765625,0.5668903261441017,0.5615234375,0.5068359375,0.5117109375,0.5185546875,0.5283203125,0.53515625,0.546875,0.5556640625,0.5615234375,0.568359375,0.576171875,0.5855468750000004,0.6005859375,0.6162109375,0.6602343749999999,0.7314687500000021,4.908203125,437.97237793066546,437.5400390625,366.1865234375,423.7823671875,427.62136718749997,430.7708984375,432.5140625,434.9921875,436.58945312500003,437.5400390625,438.5380859375,439.6068359375,440.8544921875,442.6306640625,444.6248046875,453.56523437500005,510.3668281250055,1095.375,306.82748973562985,306.90234375,288.5478515625,290.7523984375,295.92117187499997,300.537109375,303.997265625,305.6640625,306.4912109375,306.90234375,307.324609375,307.8142578125,308.3755859375,309.46640625,311.0046875,316.5846875,354.51778906252014,411.623046875,19.655880341853596,19.625,18.8671875,19.0204375,19.2293359375,19.3486328125,19.4052734375,19.5126953125,19.5830078125,19.625,19.671875,19.7197265625,19.78515625,19.890625,20.0048828125,20.5589453125,23.78790625000016,24.76171875,3.804255645403565,3.7646484375,3.525390625,3.5546875,3.5946484375,3.636328125,3.6572265625,3.69921875,3.737109375,3.7646484375,3.7958984375,3.83203125,3.88671875,3.978515625,4.1181640625,4.4819921874999995,4.960953125000001,5.47265625,871.054260143889,869.79296875,810.08203125,843.13725,848.3141015625,857.1181640625,860.4201171875,864.830078125,867.915625,869.79296875,871.6375,873.862890625,877.048828125,882.2796875,886.673046875,904.23390625,1009.4822109375111,1620.4296875,774.054385710307,773.59765625,725.873046875,750.6125625,754.5126171874999,762.6052734375,765.7845703124999,769.767578125,772.198046875,773.59765625,775.066015625,776.4904296875,778.19609375,781.0582031250001,784.7953125,800.57265625,874.8516015625265,1512.4853515625,96.99987443358201,94.474609375,84.208984375,91.925734375,92.4298828125,93.020703125,93.3189453125,93.763671875,94.15507812499999,94.474609375,95.2041015625,97.95234375000001,101.40839843750001,103.94863281250001,106.6822265625,110.19347656250001,124.71635937500216,470.03515625,6,"[0, 0, 0, 0, 0, 1, 0, 2, 3, 4, 0, 5, 0]"
13,6.261031264082215,6.2509765625,5.892578125,5.9628203125,6.031171875,6.0947265625,6.1279296875,6.1865234375,6.2255859375,6.2509765625,6.2783203125,6.3076171875,6.341796875,6.396484375,6.447265625,6.576171875,6.991914062500063,11.3134765625,0.7066412508762268,0.703125,0.6357421875,0.642578125,0.654296875,0.6669921875,0.6740234375,0.6875,0.6962890625,0.703125,0.7099609375,0.7177734375,0.7275390625,0.7431640625,0.7587890625,0.7900390625,0.8281406250000014,0.8583984375,530.0785511825932,529.1513671875,513.34375,516.617984375,520.8378124999999,522.8046875,524.0111328125,526.2392578125,528.0234375,529.1513671875,530.4248046875,531.85390625,533.4189453125,536.0076171875,538.43671875,549.1857421875,643.2371406250028,774.658203125,371.02770147738084,370.6552734375,345.7939453125,351.7167109375,358.747109375,365.3255859375,366.2615234375,367.98046875,369.36660156249997,370.6552734375,372.01328125000003,373.191796875,374.304296875,375.6435546875,377.461328125,383.04609375,418.7815156250009,532.1630859375,23.502650194647508,23.423828125,22.7841796875,22.8680546875,23.009609375,23.12109375,23.1845703125,23.2939453125,23.3740234375,23.423828125,23.474609375,23.5341796875,23.6119140625,23.7392578125,23.88125,27.784140625,29.219000000000023,34.623046875,4.562951804401162,4.5244140625,4.2265625,4.25878125,4.3037109375,4.3583984375,4.388671875,4.447265625,4.4939453125,4.5244140625,4.55859375,4.6005859375,4.6650390625,4.7703125,4.875390625,5.1299609375,6.1304062500020695,9.8828125,1054.0544007704536,1051.8916015625,1011.3525390625,1023.185265625,1032.8364453125,1039.91171875,1042.3560546875,1046.65625,1049.9078124999999,1051.8916015625,1054.25078125,1057.0482421875,1060.932421875,1066.9966796875,1072.395703125,1092.4712890624999,1239.2390078125147,1422.3623046875,936.139527173981,935.236328125,893.943359375,908.93165625,917.99609375,925.65859375,927.8583984375,931.2041015625,933.6015625,935.236328125,936.8175781250001,938.4064453125,940.619140625,943.74453125,947.4736328125,966.5719921875,1102.2497734375052,1195.455078125,117.91487359647256,114.8134765625,112.216796875,112.36115625,112.685390625,113.1169921875,113.3947265625,113.9482421875,114.4060546875,114.8134765625,115.664453125,118.194140625,121.9771484375,127.8517578125,131.513671875,135.703125,150.27716406250826,475.3740234375,6,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 0, 0, 5]"
15,7.156599261483169,7.1123046875,5.7158203125,6.75669921875,6.8662109375,6.9345703125,6.9736328125,7.037109375,7.083984375,7.1123046875,7.142578125,7.1796875,7.220703125,7.291015625,7.35546875,7.542480468750002,12.543007812500022,37.1982421875,0.8325630666449609,0.8173828125,0.7265625,0.735341796875,0.75,0.767578125,0.7763671875,0.7958984375,0.8095703125,0.8173828125,0.8271484375,0.8369140625,0.8505859375,0.8720703125,0.892578125,0.9408203125000014,5.587802734375019,6.5771484375,616.3039535617236,615.20703125,506.7080078125,599.6750195312501,602.53984375,606.25244140625,608.3515625,611.4228515625,613.7275390625,615.20703125,616.69921875,618.1796875,620.0458984375,623.1220703125,626.6240234375,647.0924804687501,760.7060937499999,1008.4716796875,433.5333308940468,432.791015625,359.98828125,404.408349609375,421.0974609375,427.03076171875,428.44921875,430.41015625,431.7958984375,432.791015625,433.9228515625,435.2412109375,436.572265625,438.5068359375,440.74072265625,450.35576171875005,548.543876953125,632.3662109375,27.62676098226808,27.4443359375,23.2119140625,26.617138671875,26.828027343749998,27.02490234375,27.1201171875,27.267578125,27.3779296875,27.4443359375,27.517578125,27.5947265625,27.7080078125,27.916015625,28.345703125,32.8197265625,36.677373046875715,44.796875,5.3581239199308754,5.2880859375,4.9619140625,4.980458984375,5.0400390625,5.0966796875,5.1357421875,5.2001953125,5.2529296875,5.2880859375,5.328125,5.375,5.4501953125,5.5859375,5.7490234375,6.181640625,10.957421875000051,16.1533203125,1231.3606092529053,1228.7333984375,1034.697265625,1194.2389062500001,1203.974609375,1212.80419921875,1216.9541015625,1222.494140625,1226.3671875,1228.7333984375,1231.41015625,1234.185546875,1238.529296875,1245.34765625,1252.35595703125,1305.6599609375003,1534.5054394531303,1644.6884765625,1090.8113316860974,1089.1728515625,901.455078125,1051.89474609375,1066.27275390625,1075.9560546875,1079.2353515625,1084.05126953125,1087.380859375,1089.1728515625,1090.98828125,1093.0576171875,1095.9326171875,1100.455078125,1106.51220703125,1149.1970703125003,1341.9657714843827,1486.978515625,140.54927756680775,139.1572265625,126.1533203125,132.56407226562501,133.3845703125,134.2060546875,134.59765625,135.4892578125,137.35546875,139.1572265625,140.4609375,142.8251953125,144.6162109375,148.8623046875,152.30322265625,157.86494140625,192.55512695312774,504.515625,8,"[0, 0, 0, 0, 0, 0, 1, 0, 2, 3, 0, 4, 0, 5, 6, 7]"
17,8.114515410465524,8.091796875,7.4462890625,7.750929687499999,7.8309375,7.8974609375,7.9365234375,8.0048828125,8.0576171875,8.091796875,8.1259765625,8.166015625,8.216210937500001,8.2958984375,8.36328125,8.543046874999998,12.183238281250032,23.578125,1.0476556236219683,1.0419921875,0.931640625,0.943359375,0.9609375,0.9814453125,0.9931640625,1.0146484375,1.03125,1.0419921875,1.0537109375,1.068359375,1.0849609375,1.107421875,1.130859375,1.18078125,1.2666250000000012,1.572265625,701.9201285797504,700.74609375,586.9091796875,687.6064921875,690.956015625,693.9728515625,695.5990234375,698.0849609375,699.7244140624999,700.74609375,701.8755859375,703.1314453125001,704.6412109375,707.2337890624999,710.6720703125,726.6199218749999,861.3529687500027,1140.3759765625,493.0590234061811,492.2958984375,459.3583984375,470.4976953125,484.55398437499997,488.5892578125,489.52031250000005,490.8291015625,491.72187499999995,492.2958984375,492.9216796875,493.6279296875,494.7259765625,496.626953125,499.2623046875,508.0514453125,651.863605468754,694.26171875,31.549507549421225,31.4853515625,30.671875,30.78015625,30.923593750000002,31.082421874999998,31.169921875,31.3037109375,31.416015625,31.4853515625,31.5556640625,31.6396484375,31.7474609375,31.9150390625,32.138671875,32.900859375,36.998558593750225,54.7451171875,6.135057478014131,6.078125,5.7412109375,5.766519531249999,5.8084765625,5.86328125,5.8974609375,5.9716796875,6.034375,6.078125,6.126757812499999,6.1943359375,6.279296875,6.4228515625,6.584179687499999,6.9775390625,7.831703125000136,11.0361328125,1404.0597586173958,1400.8134765625,1356.5595703125,1369.555828125,1380.3794531249998,1387.13984375,1390.1625,1394.9462890625,1398.4921875,1400.8134765625,1403.4693359374999,1406.8173828125,1411.205859375,1418.9873046875,1427.0849609375,1455.5860156249998,1702.2534375000328,2044.3916015625,1241.8258880474543,1239.8330078125,1198.5068359375,1210.5376875,1222.9983984374999,1229.47265625,1232.16015625,1235.9111328125,1238.3890625000001,1239.8330078125,1241.5595703125,1243.2669921875,1245.80078125,1250.52578125,1257.16328125,1283.29265625,1463.798058593784,1877.2265625,162.23387056994136,159.814453125,154.35546875,154.67939453124998,155.22734375,155.9716796875,156.3646484375,157.0751953125,157.981640625,159.814453125,161.408984375,163.7296875,166.2896484375,171.19609375,178.2345703125,183.3768359375,214.28657812500398,595.685546875,10,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 0, 0, 3, 4, 5, 0, 6, 7, 8, 9]"
19,9.322942776218166,9.2646484375,8.8017578125,8.926552734375,8.99302734375,9.06865234375,9.1103515625,9.1796875,9.2314453125,9.2646484375,9.298828125,9.337890625,9.39453125,9.478906250000001,9.58662109375,9.81708984375,10.770345703125015,187.3212890625,1.0451709601213155,1.0400390625,0.9404296875,0.9491640625000001,0.9609375,0.97880859375,0.990234375,1.0126953125,1.029296875,1.0400390625,1.0517578125,1.0634765625,1.080078125,1.1083984375,1.1318359375,1.1768945312500003,1.2187773437500002,1.26171875,789.9245291664578,788.6162109375,757.994140625,773.23770703125,775.9814453125,779.616796875,781.978125,785.35205078125,787.420703125,788.6162109375,789.826953125,791.1820312499999,792.8322265625001,796.3046875,801.27568359375,822.8873632812504,956.4052011718773,1217.98046875,555.0109470169315,554.0390625,524.2099609375,532.112015625,543.74875,549.4955078125,550.8277343750001,552.48046875,553.4560546875,554.0390625,554.6740234375,555.362890625,556.3083984375,558.7212890625,562.3685546874999,576.0656250000001,733.9227851562512,853.0234375,35.79507911977391,35.7099609375,34.8359375,34.978228515625005,35.11900390625,35.2724609375,35.3681640625,35.5244140625,35.6416015625,35.7099609375,35.7828125,35.869140625,35.982421875,36.2064453125,36.4955078125,37.69216796875001,41.32562500000006,69.2138671875,6.951033037459895,6.8798828125,6.525390625,6.547810546875,6.595703125,6.6591796875,6.6962890625,6.7705078125,6.8369140625,6.8798828125,6.93359375,7.001953125,7.1044921875,7.2734375,7.48994140625,7.987714843750001,8.592814453125,11.638671875,1581.65470496729,1577.56640625,1531.0703125,1541.15198828125,1553.10248046875,1560.91240234375,1565.347265625,1570.9111328125,1575.007421875,1577.56640625,1580.29140625,1583.3341796875,1587.519921875,1595.6064453125,1606.076953125,1658.5116210937501,2026.939353515628,5258.390625,1398.0497020769626,1395.6865234375,1354.3134765625,1365.3485156250001,1374.7537890625001,1381.78857421875,1385.65625,1390.92333984375,1393.9177734375,1395.6865234375,1397.444921875,1399.40625,1402.08125,1407.9830078125,1417.59169921875,1461.1767968750003,1663.904931640638,1993.1474609375,183.60500289032734,181.337890625,174.0185546875,174.58721875,175.16115234375,175.9400390625,176.4533203125,177.9443359375,180.56953125,181.337890625,182.3935546875,184.3685546875,186.60019531249998,191.5236328125,194.53847656250002,199.32486328125006,277.0675117187516,3857.27734375,12,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 7, 8, 9, 10, 0, 0, 11]"
21,10.572810121873117,10.51953125,10.1376953125,10.1708984375,10.2463671875,10.31640625,10.359375,10.4345703125,10.4873046875,10.51953125,10.556640625,10.59765625,10.654296875,10.744140625,10.85859375,11.2746484375,16.465242187500046,28.3505859375,1.1895887096267832,1.1796875,1.060546875,1.0712421875,1.0859375,1.1103515625,1.123046875,1.1474609375,1.166015625,1.1796875,1.1943359375,1.2109375,1.234375,1.2724609375,1.306640625,1.3615624999999998,1.4375234375000003,1.4833984375,881.0455727204516,878.294921875,863.0751953125,864.7010468750001,868.016953125,870.7505859375,872.1798828125,874.697265625,876.89453125,878.294921875,879.8388671875,881.5902343749999,884.0330078124999,888.2718749999999,894.4455078125001,923.4897656249996,1235.2648984375085,1628.20703125,621.2421982918299,619.7197265625,590.615234375,598.027109375,612.7358203125,614.6921875,615.4978515625,616.9921875,618.532421875,619.7197265625,620.88046875,622.203125,623.776953125,627.094140625,631.6306640625,645.4604296875,767.3109765625119,973.458984375,39.851347448262004,39.6083984375,38.625,38.7760390625,38.979023437500004,39.1220703125,39.2109375,39.3916015625,39.5185546875,39.6083984375,39.69921875,39.8203125,39.9833984375,40.361328125,41.2013671875,45.39714843749999,51.04587500000054,60.9365234375,7.918134747965642,7.802734375,7.2685546875,7.3377265625,7.3952734375,7.4890625,7.5419921875,7.654296875,7.7451171875,7.802734375,7.8759765625,7.9638671875,8.10546875,8.371875000000001,8.64765625,9.40453125,13.4229921875,28.9697265625,1767.598496639228,1762.451171875,1719.150390625,1730.3060781249999,1742.1765625,1747.5095703124998,1750.6966796875,1755.9345703125,1759.7861328125,1762.451171875,1765.2443359375002,1768.3869140625002,1773.2003906250002,1783.1970703125,1797.2541015625,1872.4271484374997,2242.2108906250055,2519.08984375,1561.819652040009,1557.0830078125,1513.69140625,1526.412421875,1540.8271484375,1546.4181640625002,1548.8332031250002,1552.6689453125,1555.401171875,1557.0830078125,1559.0617187500002,1561.734375,1565.397265625,1573.7267578125002,1586.0703125,1650.1736718749999,2007.5190390625032,2305.548828125,205.7788445992189,205.048828125,195.6162109375,196.1633828125,196.76906250000002,197.5029296875,198.240234375,201.5068359375,203.22421874999998,205.048828125,206.654296875,208.1125,210.4546875,212.8123046875,215.44648437499998,221.99878906249998,274.5033046875042,673.6455078125,22,"[0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 0, 6, 7, 8, 9, 0, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 0, 0]"
23,11.678976292833132,11.650390625,10.681640625,11.256572265625,11.3359375,11.4228515625,11.4697265625,11.5517578125,11.611328125,11.650390625,11.689453125,11.7333984375,11.791015625,11.8876953125,12.00283203125,12.321191406250001,15.947564453125015,18.2919921875,1.292533677001806,1.2861328125,1.1513671875,1.16015625,1.181640625,1.20703125,1.220703125,1.2490234375,1.2724609375,1.2861328125,1.30078125,1.318359375,1.33984375,1.375,1.400390625,1.4560546875,1.5685175781250082,1.6357421875,967.0430790860802,963.38671875,844.2587890625,948.86602734375,952.10875,955.4,957.28671875,960.17919921875,962.05859375,963.38671875,964.7138671875,966.4333984375,968.90546875,974.940234375,982.7844726562499,1019.43578125,1381.925404296906,2934.4375,681.4841502122842,679.2724609375,651.0732421875,661.018693359375,670.9864257812501,674.5875000000001,675.74140625,677.37255859375,678.5232421874999,679.2724609375,680.1558593750001,681.231640625,682.8646484374999,686.8515625,693.39462890625,713.8368750000002,885.9778613281645,1441.2314453125,43.72408062412202,43.5751953125,42.673828125,42.7724609375,42.93830078124999,43.09580078125,43.1787109375,43.3525390625,43.4873046875,43.5751953125,43.671875,43.791406249999994,43.9462890625,44.279296875,44.8380859375,46.42294921875003,51.096521484375906,61.6513671875,8.792866645030603,8.7001953125,8.0859375,8.1171875,8.20162109375,8.30078125,8.3712890625,8.5048828125,8.615234375,8.7001953125,8.7861328125,8.884765625,9.033203125,9.2919921875,9.6423828125,10.317460937500002,13.358080078125086,14.95703125,1942.3095401317605,1934.3046875,1888.1474609375,1900.05007421875,1909.72294921875,1917.3435546874998,1920.84375,1926.8505859375,1931.287109375,1934.3046875,1937.4191406250002,1941.4830078125,1947.2732421874998,1958.449609375,1976.673046875,2082.050839843751,2517.619482421951,7699.2216796875,1714.015686537352,1707.873046875,1669.5986328125,1678.8577968749998,1689.3703515625,1695.41787109375,1698.377734375,1702.68017578125,1705.722265625,1707.873046875,1710.0435546874999,1712.9744140625,1717.3351562500002,1727.279296875,1743.41494140625,1822.8506640625005,2209.2956367187726,3772.359375,228.2938535944085,226.5771484375,215.8388671875,216.305955078125,217.5549609375,218.47812499999998,219.141015625,222.25146484375,224.62734375,226.5771484375,227.9181640625,229.3037109375,231.7251953125,235.850390625,238.39599609374997,245.48599609375006,335.53224218751063,5903.2119140625,16,"[0, 0, 0, 0, 0, 0, 1, 0, 2, 0, 3, 4, 0, 5, 6, 7, 0, 8, 9, 10, 11, 12, 0, 0, 13, 14, 15]"


==> data/Workstation/scalability/cyclonedds/cyclonedds_3-23Nodes_80Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.0642827116737164,1.0439453125,0.888671875,0.90282421875,0.9324414062499999,0.9580078125,0.974609375,1.00390625,1.02734375,1.0439453125,1.060546875,1.0791015625,1.103515625,1.138671875,1.173828125,1.3385937500000011,5.608246093750145,13.201171875,0.11026510703570726,0.107421875,0.08984375,0.08984375,0.091796875,0.09375,0.095703125,0.1025390625,0.10546875,0.107421875,0.1103515625,0.11328125,0.1171875,0.123046875,0.1298828125,0.1416015625,0.15909960937500056,3.8076171875,760.5633703183405,760.0654296875,690.4658203125,727.7805,734.2101171875,739.8501953125,743.5048828125,751.28173828125,757.0642578125,760.0654296875,763.2375,766.5818359375,770.6291015625,776.8835937499999,781.7861328125,795.544921875,843.4567871093872,1363.9189453125,78.82419857705833,78.7744140625,64.681640625,65.751720703125,66.60734375,67.5939453125,68.469921875,70.71728515625,77.58613281250001,78.7744140625,80.121875,85.146875,86.6677734375,88.99667968749999,90.27333984375,94.74320312500001,123.29508984375042,489.986328125,4.402619446869467,4.3828125,3.716796875,3.778720703125,3.86701171875,3.9619140625,4.0263671875,4.17724609375,4.318359375,4.3828125,4.458984375,4.5771484375,4.6611328125,4.732421875,4.78896484375,4.978515625,9.221310546875017,17.216796875,0.7696478688151682,0.7802734375,0.5595703125,0.5801582031250001,0.59943359375,0.63671875,0.666015625,0.720703125,0.7587890625,0.7802734375,0.7939453125,0.806640625,0.8203125,0.8367187500000002,0.8543945312499996,0.9253320312500009,1.1954882812500056,9.2412109375,858.0320920762222,856.2646484375,797.5498046875,814.680181640625,820.5044531249999,828.5044921875,833.3076171875,843.91162109375,851.3236328124999,856.2646484375,861.607421875,867.2193359375,874.0140624999999,882.6953125,889.523046875,907.80822265625,1010.8027031250272,1884.5458984375,845.734384029793,844.1103515625,785.5859375,803.52259375,809.385703125,816.921484375,821.49296875,832.0712890625,839.4138671875,844.1103515625,849.0035156250001,854.65859375,861.0435546875,869.8986328125,876.4173828125,894.3325976562501,989.2090332031539,1869.2802734375,12.297708046429275,11.615234375,10.6611328125,10.767658203125,10.87091796875,11.00107421875,11.090039062499999,11.2783203125,11.4599609375,11.615234375,11.8515625,12.08828125,12.365234375,13.299414062500002,17.598339843749997,21.269785156250002,28.127814453125055,29.806640625,0,"[0, 0, 0]"
5,2.5823899154830965,2.560546875,1.998046875,2.117169921875,2.24314453125,2.34072265625,2.3875,2.4677734375,2.5255859375,2.560546875,2.59765625,2.6416015625,2.697265625,2.802734375,2.8965820312499995,3.082070312499999,3.9015957031250466,5.5849609375,0.3107152680536107,0.3017578125,0.23046875,0.23241992187500002,0.2470703125,0.2802734375,0.2861328125,0.2939453125,0.298828125,0.3017578125,0.3056640625,0.3095703125,0.314453125,0.3251953125,0.3466796875,0.587890625,0.8058691406250418,1.6513671875,1604.125981641641,1603.04296875,1301.2060546875,1557.254203125,1570.09482421875,1578.8837890625,1583.751953125,1592.22314453125,1599.0498046875,1603.04296875,1606.7708984375001,1610.803515625,1615.5203125,1623.01171875,1630.26005859375,1656.3770507812499,1838.4998632812546,2881.40625,189.11137071164234,188.3564453125,156.8525390625,157.744751953125,165.491640625,169.91591796875,173.017578125,182.38427734375,185.10898437499998,188.3564453125,192.9517578125,195.1125,197.497265625,200.623828125,204.672265625,224.2471093749998,275.5066308593754,1015.353515625,10.031879813462693,10.0048828125,8.369140625,8.863189453124999,9.0858984375,9.3525390625,9.50390625,9.751953125,9.9150390625,10.0048828125,10.099609375,10.2001953125,10.334375000000001,10.5244140625,10.736328125,11.446386718749997,13.169208984375054,26.8046875,1.7628011930511103,1.7509765625,1.4462890625,1.478494140625,1.533203125,1.5986328125,1.6337890625,1.6953125,1.732421875,1.7509765625,1.7724609375,1.794921875,1.8251953125,1.8818359375,1.95703125,2.162109375,2.558623046875006,6.603515625,1846.7555214167833,1845.4423828125,1543.40234375,1778.514654296875,1789.7421875,1802.10263671875,1811.4630859375,1827.67333984375,1838.8685546875,1845.4423828125,1851.6558593749999,1858.4701171875,1865.8916015625,1876.6826171875,1888.90654296875,1939.7710546874996,2140.6176562500045,3976.2978515625,1807.9251385433336,1806.7939453125,1508.5302734375,1742.0148847656249,1753.8628125,1765.81767578125,1774.36015625,1789.95654296875,1800.2630859375,1806.7939453125,1812.5480468750002,1819.0671875,1826.174609375,1836.0509765625,1847.16259765625,1898.0213281249999,2087.140031250009,3931.896484375,38.83038287344969,37.5087890625,32.9951171875,33.616171875,34.5616796875,35.427734375,35.866992187499996,36.623046875,37.1435546875,37.5087890625,37.869921874999996,38.241796875,38.7630859375,40.595312500000006,55.498437499999994,59.897675781249994,63.6645488281251,68.173828125,0,"[0, 0, 0, 0, 0]"
7,4.103249200923239,4.0234375,3.1904296875,3.3690576171875,3.56630859375,3.7255859375,3.7900390625,3.8984375,3.9736328125,4.0234375,4.080078125,4.146484375,4.2265625,4.34814453125,4.478759765625,4.879296875000001,16.347138671875392,25.953125,0.393335957828763,0.373046875,0.30078125,0.31443359375,0.3408203125,0.349609375,0.3544921875,0.3623046875,0.369140625,0.373046875,0.3779296875,0.3828125,0.390625,0.4033203125,0.427734375,0.6435546875,2.469941406250303,26.5478515625,2516.9952432649243,2515.90478515625,1948.333984375,2463.3458007812496,2477.37021484375,2487.021728515625,2492.3076171875,2502.839599609375,2510.6298828125,2515.90478515625,2520.9853515625,2526.314453125,2532.3095703125,2541.0244140625,2550.626708984375,2574.38203125,2731.4702246093793,3285.6455078125,378.1389103470276,380.4248046875,267.8017578125,310.36668945312505,340.57373046875,358.58251953125,363.177734375,371.08349609375,378.2958984375,380.4248046875,382.23046875,383.99658203125,386.00390625,389.35009765625,392.524169921875,412.51484375000007,446.9495947265625,664.5361328125,17.170320045098578,17.1015625,13.9501953125,15.5660009765625,16.021337890625,16.384521484375,16.5390625,16.800537109375,16.9853515625,17.1015625,17.2294921875,17.36572265625,17.533203125,17.7685546875,18.03173828125,19.73378906250001,22.62338867187501,24.728515625,3.069330464371497,3.029296875,2.484375,2.6249951171875,2.7421386718750003,2.8251953125,2.8642578125,2.9423828125,2.994140625,3.029296875,3.072265625,3.1181640625,3.2021484375,3.32421875,3.4140625,3.6701171875000007,4.4709423828125265,9.330078125,2990.5777223341174,2989.83251953125,2293.4306640625,2877.368203125,2917.2490234375,2944.43017578125,2955.77490234375,2972.667724609375,2983.6201171875,2989.83251953125,2996.5908203125,3003.5224609375,3011.494140625,3023.6279296875,3037.369384765625,3073.74814453125,3262.3386328125007,3755.5439453125,2919.870389280174,2919.2431640625,2236.72265625,2810.0863623046876,2850.12314453125,2876.252197265625,2886.9453125,2902.4697265625,2913.091796875,2919.2431640625,2925.7587890625,2932.12548828125,2939.9599609375,2951.52685546875,2963.893798828125,2999.9661132812503,3191.5501953125004,3688.236328125,70.70733305394316,68.455078125,55.3515625,64.05146484375,65.17124023437499,66.1142578125,66.66748046875,67.531005859375,68.1103515625,68.455078125,68.84765625,69.3935546875,71.2421875,81.912109375,85.58642578125,89.84555664062503,97.44132324218752,107.41015625,3,"[0, 0, 0, 0, 0, 3464, 1]"
9,5.702995561898436,5.666015625,4.982421875,5.0712480468750005,5.24080078125,5.3623046875,5.4345703125,5.5390625,5.6166015625,5.666015625,5.72265625,5.7939453125,5.8826171875,6.0042968750000005,6.1220703125,6.382519531250002,8.31646289062514,12.0537109375,0.47567053244686186,0.47265625,0.4130859375,0.4189453125,0.427734375,0.4384765625,0.4453125,0.4560546875,0.466796875,0.47265625,0.4794921875,0.486328125,0.49609375,0.5107421875,0.5244140625,0.552734375,0.5820449218750001,0.5966796875,3400.0182394146655,3398.0322265625,3261.0693359375,3339.2228320312497,3357.00638671875,3368.30751953125,3374.6117187500004,3385.00244140625,3392.987109375,3398.0322265625,3403.00859375,3408.8,3415.86484375,3424.910546875,3435.3929687500004,3460.0474218749996,3578.4871015625063,5305.478515625,581.865122365024,582.705078125,478.7177734375,493.707130859375,537.59564453125,560.51474609375,566.445703125,578.8544921875,581.3359375,582.705078125,584.2158203125,586.03125,588.2609375,591.7365234375,596.64013671875,612.8376953125,634.7826113281255,1821.8330078125,24.212677571059757,23.962890625,22.4609375,22.648314453125,22.854921875000002,23.183886718750003,23.3384765625,23.6171875,23.828125,23.962890625,24.109375,24.275390625,24.466796875,24.78359375,25.16083984375,32.01476562500002,41.576320312500044,68.1826171875,4.218690078579306,4.140625,3.7412109375,3.780259765625,3.8395703125,3.91796875,3.9599609375,4.0341796875,4.0927734375,4.140625,4.2001953125,4.275390625,4.3623046875,4.4867187500000005,4.60908203125,4.84583984375,13.322294921875017,25.076171875,4118.169220833543,4116.208984375,3972.720703125,3988.5975546875,4049.0775,4072.18408203125,4082.96484375,4099.482421875,4110.066015625,4116.208984375,4122.7052734375,4130.4845703125,4139.41796875,4152.5658203125,4165.933984375,4195.56919921875,4293.489306640634,7284.7138671875,4016.493395523674,4014.9267578125,3873.8681640625,3887.3102851562503,3950.584453125,3973.0359375,3983.6130859375,3998.81591796875,4008.91875,4014.9267578125,4020.8638671874996,4027.9853515625,4035.973828125,4048.712890625,4060.1159179687497,4091.70873046875,4196.348492187508,7187.7802734375,101.67582530986816,98.51953125,93.91015625,94.47403515625,95.4875390625,96.3873046875,96.842578125,97.58447265625,98.14453125,98.51953125,98.944921875,99.54414062500001,103.23125000000002,113.27851562500001,119.128125,129.535078125,135.40084570312527,152.3564453125,11,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 0, 2668, 0, 0]"
11,7.20879148825621,7.10546875,6.4658203125,6.5428984375,6.6598925781250005,6.7763671875,6.8349609375,6.951171875,7.0439453125,7.10546875,7.171875,7.25458984375,7.35546875,7.4969726562500005,7.6494140625,8.49549804687501,23.140367187500274,39.6708984375,0.6587825677333734,0.630859375,0.5458984375,0.552716796875,0.5693359375,0.5869140625,0.5947265625,0.611328125,0.623046875,0.630859375,0.638671875,0.6484375,0.662109375,0.6796875,0.697265625,0.7333984375,5.244992187500188,45.39453125,4263.0155355991465,4260.43603515625,4143.0869140625,4210.752947265625,4221.027822265625,4231.545263671875,4237.94482421875,4248.3203125,4255.72265625,4260.43603515625,4265.406835937501,4271.2798828125,4278.8044921875,4289.6859375,4299.230712890625,4322.783330078126,4447.243006835966,5057.5478515625,759.87499217498,759.748046875,664.470703125,680.1245673828125,717.284921875,740.16787109375,749.4798828125,754.8505859375,757.8220703125,759.748046875,761.5126953125,763.68623046875,766.6775390624999,772.132421875,778.885205078125,798.1661621093751,818.5670410156276,999.7392578125,30.89005123040615,30.544921875,28.4892578125,28.8815546875,29.23970703125,29.614794921875,29.810546875,30.13671875,30.39453125,30.544921875,30.708984375,30.8916015625,31.1423828125,31.566210937500003,32.624902343749994,37.702880859375014,62.083108398438014,69.0830078125,5.535672505696614,5.44140625,4.8310546875,4.9578408203125,5.063300781250001,5.1572265625,5.2099609375,5.3056640625,5.384765625,5.44140625,5.515234375,5.59765625,5.6943359375,5.8504882812500005,5.9921875,6.436611328125,16.688965820317364,36.3662109375,5200.475109980656,5198.6748046875,5057.255859375,5079.462716796875,5130.546015625,5156.80830078125,5169.1298828125,5183.641357421875,5193.525,5198.6748046875,5204.67734375,5211.331445312499,5220.1978515625,5233.61318359375,5245.417333984375,5278.794042968751,5392.584112304709,5977.435546875,5067.183825566219,5065.2841796875,4930.5126953125,4954.144766601563,5002.78138671875,5025.8119140625,5036.9001953125,5051.7021484375,5059.903515625,5065.2841796875,5070.8185546875,5077.000683593749,5086.0314453125,5098.67958984375,5111.102783203125,5142.767861328125,5266.30930859377,5849.1337890625,133.2912844144381,128.9716796875,121.5517578125,123.0773271484375,124.0829296875,125.09677734375,125.64384765625,126.659912109375,127.63261718749999,128.9716796875,133.0494140625,136.295703125,140.8818359375,145.61943359375002,149.02045898437498,162.79562500000003,179.72554296875262,197.7568359375,7,"[0, 0, 0, 0, 2, 3, 0, 1, 0, 0, 4, 3332, 5]"
13,8.336325811985649,8.166015625,7.4951171875,7.56130078125,7.6796875,7.810546875,7.8779296875,8.0029296875,8.107421875,8.166015625,8.2353515625,8.3203125,8.4169921875,8.56640625,8.7041015625,9.35852539062499,45.59287402343924,64.958984375,0.8171436703382176,0.794921875,0.6904296875,0.7050595703125,0.7294921875,0.74609375,0.755859375,0.7734375,0.787109375,0.794921875,0.8037109375,0.8125,0.82421875,0.84375,0.87109375,1.0726367187499992,1.1789335937500027,65.5771484375,5163.248999327266,5159.80859375,4967.548828125,5092.737346679688,5110.504101562499,5126.449267578125,5134.039453124999,5146.1552734375,5154.505664062501,5159.80859375,5165.1431640625,5172.32646484375,5180.7564453125,5193.21630859375,5204.130859375,5231.455849609374,5496.773766601584,7520.1103515625,910.6572469483892,911.1904296875,793.591796875,809.074115234375,862.9221972656251,900.55751953125,904.37529296875,907.515380859375,909.8080078125,911.1904296875,912.4124999999999,913.89619140625,915.494140625,917.6919921875001,920.0896484375,929.829443359375,961.4553330078135,2521.5048828125,37.005132343624545,36.68310546875,34.5576171875,35.0331474609375,35.368955078125,35.714892578125,35.9033203125,36.259765625,36.51953125,36.68310546875,36.8609375,37.064453125,37.3134765625,37.74677734375,38.294677734375,44.21891601562494,72.62345019531276,91.2734375,6.536954716667503,6.4501953125,5.806640625,5.9588359375,6.0418066406249995,6.139697265625,6.1943359375,6.3046875,6.390625,6.4501953125,6.5205078125,6.60419921875,6.6943359375,6.842578125000001,6.9833984375,7.322587890624997,16.303044921877756,50.134765625,6287.1995184617745,6283.921875,6094.8232421875,6160.418125,6214.053388671875,6242.723486328126,6251.77138671875,6267.469482421875,6277.7322265625,6283.921875,6290.9732421875,6298.053027343751,6308.128710937501,6321.1701171875,6334.7900390625,6368.60763671875,6664.329526367187,10299.287109375,6126.601802818271,6123.58349609375,5941.02734375,6002.310974609375,6055.84537109375,6085.461035156251,6094.123144531251,6108.096923828125,6117.6376953125,6123.58349609375,6129.6666015625,6136.8974609375,6145.430273437501,6158.78447265625,6170.976513671875,6203.933427734375,6507.880709960938,10126.9521484375,160.5977156435041,154.70361328125,149.1953125,149.70478125,150.86021484375,151.754052734375,152.31669921875002,153.296142578125,154.135546875,154.70361328125,156.0021484375,160.41259765625,167.176171875,177.9013671875,188.76088867187497,203.91874999999996,232.33999414062527,238.4404296875,15,"[0, 0, 0, 4, 0, 0, 1, 2, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 0, 0, 2677, 0, 0, 4236]"
15,9.790060981337675,9.625,7.4775390625,8.967537109375,9.095488281249999,9.245556640625,9.322265625,9.45703125,9.5576171875,9.625,9.6943359375,9.77763671875,9.890625,10.064453125,10.230029296875,11.58166992187499,46.702912109375475,67.3193359375,1.0006487584544088,0.97265625,0.7705078125,0.8574111328125,0.8896484375,0.9140625,0.9267578125,0.9482421875,0.9638671875,0.97265625,0.9833984375,0.994140625,1.0078125,1.0302734375,1.052734375,1.2188574218749997,3.166633789063985,63.658203125,5987.390213043274,5983.099609375,4600.76953125,5911.168567382812,5935.233916015624,5949.943603515625,5956.61025390625,5968.92919921875,5977.519140625,5983.099609375,5989.0078125,5996.00849609375,6004.89609375,6019.6484375,6034.22802734375,6078.421142578124,6520.030960937556,7031.2119140625,1070.4075437985346,1066.2705078125,880.4609375,989.9387099609374,1030.329208984375,1054.442236328125,1057.21298828125,1061.088134765625,1064.2611328125001,1066.2705078125,1068.4822265625,1071.8332031250002,1078.1763671875,1095.6806640625,1103.638037109375,1118.62193359375,1179.0544169922032,2455.2978515625,43.72484715524799,43.06640625,35.1572265625,41.040607421874995,41.559140625,42.001953125,42.21748046875,42.595947265625,42.892578125,43.06640625,43.28125,43.505859375,43.779296875,44.3251953125,45.966845703125,63.66756835937376,94.56289550781409,171.4560546875,7.797164837487475,7.6396484375,6.572265625,7.0818808593750004,7.186416015624999,7.293408203125,7.35732421875,7.47265625,7.5712890625,7.6396484375,7.711328125,7.794921875,7.905468750000001,8.06748046875,8.22958984375,8.935976562499999,42.97983593750001,52.1767578125,7310.8328375501005,7306.7421875,5678.0751953125,7163.080975585937,7241.003212890625,7262.1056640625,7270.12705078125,7287.55908203125,7298.904101562501,7306.7421875,7315.1185546875,7323.89931640625,7334.898828125,7350.475195312501,7365.608544921875,7422.982353515624,7843.439884765681,9583.8662109375,7120.110478574336,7116.6630859375,5531.220703125,6984.6847978515625,7053.762333984375,7073.362499999999,7081.9560546875,7097.773681640625,7109.758007812499,7116.6630859375,7124.1203125,7132.321484374999,7142.2076171875,7157.286718750001,7171.404052734375,7229.54767578125,7647.670457031313,9421.5615234375,190.72235897576402,185.84375,146.8544921875,177.658447265625,178.981015625,180.16298828125002,180.8052734375,182.079345703125,183.265625,185.84375,189.3341796875,190.8544921875,193.244140625,213.20976562500002,227.954296875,236.27287109374976,267.3662041015631,278.6064453125,9,"[0, 0, 0, 6, 3, 5, 1, 2, 4, 7, 1064, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.272341806280096,11.146484375,9.5166015625,10.403121093749998,10.5471875,10.6982421875,10.794921875,10.951171875,11.0685546875,11.146484375,11.2302734375,11.3291015625,11.445703125,11.6478515625,11.812353515624999,12.51106445312501,40.13794824218852,55.421875,1.1120129335749398,1.0830078125,0.916015625,0.980435546875,1.005859375,1.025390625,1.0380859375,1.0576171875,1.0732421875,1.0830078125,1.091796875,1.1025390625,1.1162109375,1.1376953125,1.1708984375,1.373046875,1.80739941406629,54.24609375,6861.577793666294,6855.716796875,6285.4462890625,6786.095670898438,6803.550087890624,6818.292382812499,6825.483203125,6839.173583984375,6848.8458984375,6855.716796875,6863.116601562499,6870.92578125,6880.355078125001,6893.723046875,6908.915234375,6970.157089843749,7576.592576171887,10489.25,1217.2916240171674,1215.92822265625,1059.421875,1135.3477714843748,1176.770498046875,1204.6384765625,1207.89482421875,1211.60546875,1214.2923828125,1215.92822265625,1217.62109375,1219.4501953125,1221.8880859375,1227.08564453125,1238.7540039062499,1261.8055566406251,1346.2435820312617,2150.4326171875,49.581648972022975,49.1865234375,42.267578125,47.292603515625,47.64873046875,48.052734375,48.2822265625,48.678466796875,48.9775390625,49.1865234375,49.378710937499996,49.590917968750006,49.8740234375,50.37958984375,51.34541015625,56.639267578125,93.63566992187563,103.6689453125,8.889442113199738,8.78515625,7.955078125,8.141186523437499,8.274560546875,8.3896484375,8.45927734375,8.587890625,8.70234375,8.78515625,8.869140625,8.9599609375,9.06875,9.255859375,9.435253906249999,9.996279296875,31.235635742192322,86.9716796875,8368.988174854849,8362.35888671875,7581.619140625,8253.128393554687,8294.06876953125,8317.52802734375,8326.984570312501,8343.324462890625,8354.709179687501,8362.35888671875,8370.8798828125,8379.96669921875,8391.115625,8408.1255859375,8427.258056640625,8503.726679687501,9089.887323242305,12009.50390625,8149.72486350854,8143.1552734375,7405.5234375,8031.613067382813,8078.6870312500005,8099.539111328125,8108.95810546875,8124.08984375,8135.4802734375,8143.1552734375,8151.2947265625,8160.1927734375,8171.227343750001,8187.365625,8206.425830078126,8288.446962890624,8882.064853515736,11794.873046875,219.2633113463082,217.353515625,176.095703125,205.17542968749999,206.230185546875,207.67763671875,208.47197265625002,210.166748046875,213.9658203125,217.353515625,219.7099609375,222.74619140625,225.401953125,236.10654296875,241.713671875,259.3408203125,281.3985439453136,348.0751953125,12,"[0, 0, 8, 0, 3, 6, 9, 10, 0, 5, 4007, 2006, 2, 0, 4, 7, 4673, 0, 0, 0, 0, 0]"
19,12.312492551309715,12.24609375,9.580078125,11.3739609375,11.5966796875,11.767578125,11.8642578125,12.029296875,12.166015625,12.24609375,12.3330078125,12.4296875,12.5537109375,12.72158203125,12.872998046875,13.427919921874999,25.423284179687613,42.92578125,1.1066670090450623,1.1015625,0.8779296875,0.977501953125,1.0224609375,1.0439453125,1.056640625,1.0771484375,1.091796875,1.1015625,1.1103515625,1.1220703125,1.134765625,1.1533203125,1.16796875,1.1982421875,1.2431826171875002,10.8134765625,7747.523560795426,7742.49951171875,5858.74609375,7648.716913085938,7683.549189453124,7699.795166015625,7707.56318359375,7723.1064453125,7734.782421874999,7742.49951171875,7750.625390625,7758.755664062501,7770.1,7789.0576171875,7808.845263671875,7883.531279296874,8270.609758789069,8490.6171875,1380.2259036829462,1376.69482421875,1160.81640625,1270.3823388671874,1331.5391894531251,1362.291064453125,1365.84189453125,1370.84814453125,1374.38515625,1376.69482421875,1379.365234375,1382.48310546875,1387.3628906249999,1404.23466796875,1414.85703125,1437.3929101562499,1544.329776367196,2467.7646484375,55.978822001392516,55.599609375,46.3173828125,53.5038486328125,53.917275390624994,54.369189453125,54.597753906250006,55.056884765625,55.3796875,55.599609375,55.7998046875,56.0302734375,56.3455078125,56.90810546875,58.109521484374994,65.0137988281249,95.52304687500077,103.82421875,10.28280638423324,10.193359375,8.9970703125,9.390550781249999,9.54125,9.71689453125,9.806640625,9.966796875,10.1048828125,10.193359375,10.282812499999999,10.3837890625,10.514453125000001,10.7216796875,10.904296875,11.404941406249995,24.1761513671876,57.1025390625,9454.402737158458,9450.4423828125,7295.00390625,9302.562555664063,9373.87484375,9397.2583984375,9407.977343749999,9426.37255859375,9440.513867187501,9450.4423828125,9459.28125,9469.1228515625,9481.1201171875,9499.43984375,9520.799951171875,9604.310166015623,10028.28759960939,10846.1669921875,9207.430252424352,9203.021484375,7107.12890625,9064.919134765625,9130.503056640626,9151.300048828125,9161.096875,9180.4189453125,9194.4134765625,9203.021484375,9212.010351562501,9221.64296875,9232.82421875,9252.51103515625,9273.247216796874,9352.1853515625,9779.79323925783,10638.7060546875,246.97248473410528,243.52685546875,187.875,232.7897685546875,233.998564453125,235.4384765625,236.181640625,237.54296875,239.271484375,243.52685546875,247.531640625,250.80830078125,253.19121093750002,259.719140625,278.61333007812493,286.95326171875,313.7459033203127,503.4091796875,11,"[0, 0, 4675, 7, 0, 5, 6, 0, 0, 2, 682, 0, 3, 82, 0, 0, 0, 0, 0, 0, 2011, 17]"
21,13.996685132154507,13.9013671875,10.8515625,13.018357421875,13.191962890625,13.386572265625,13.48828125,13.676025390625,13.8125,13.9013671875,14.001953125,14.119140625,14.2373046875,14.42998046875,14.605615234375,15.319482421875001,23.408169921875114,58.8408203125,1.4076175350311388,1.3837890625,1.111328125,1.2715400390625,1.2939453125,1.3193359375,1.3330078125,1.357421875,1.373046875,1.3837890625,1.39453125,1.4072265625,1.4248046875,1.4599609375,1.5859375,1.7220996093750003,2.5033027343750565,21.1435546875,8593.736604798401,8586.23876953125,6313.875,8498.111546875,8518.95193359375,8538.605126953125,8548.80126953125,8565.18994140625,8578.130078125,8586.23876953125,8594.6490234375,8604.359765625,8617.9302734375,8639.157421875,8659.449365234375,8765.555830078125,9329.59008398439,11904.73046875,1532.416031650047,1528.02587890625,1250.7705078125,1459.3969414062499,1487.8891015625,1511.672705078125,1516.0172851562502,1521.372314453125,1525.4896484375,1528.02587890625,1530.8095703125,1534.2745117187499,1541.377734375,1558.2458007812502,1569.3545898437499,1596.1505664062502,1687.8707910156274,3136.982421875,62.505441372269175,62.02294921875,49.587890625,59.605423828125005,60.2658984375,60.71552734375,60.97822265625,61.4521484375,61.8095703125,62.02294921875,62.2490234375,62.5173828125,62.884765625,63.47880859375,64.83837890625,69.74960937500003,104.7731162109376,454.2939453125,11.270502020314353,11.1171875,9.4033203125,10.3404560546875,10.49623046875,10.652197265625,10.744140625,10.913330078125,11.037109375,11.1171875,11.2060546875,11.302734375,11.4341796875,11.640625,11.81279296875,12.369296875000003,57.29877441406613,74.6171875,10490.903335565255,10481.94970703125,7845.7470703125,10375.346434570312,10399.008027343749,10423.844433593751,10435.979101562501,10456.75537109375,10472.142968749999,10481.94970703125,10493.3521484375,10505.99462890625,10521.425390625,10544.67392578125,10568.150537109374,10688.859482421874,11219.385929687507,14215.4921875,10215.332882508217,10207.1796875,7636.0888671875,10106.483560546876,10126.9700390625,10152.094580078126,10163.27099609375,10181.6240234375,10197.3251953125,10207.1796875,10217.3728515625,10229.73994140625,10244.6111328125,10266.4091796875,10288.984765625,10408.882568359375,10941.10325683594,13925.3037109375,275.5704530570384,272.98974609375,209.658203125,258.1980771484375,260.48798828125,262.035009765625,263.2427734375,266.080078125,271.34414062499997,272.98974609375,274.81484375,277.4234375,280.201171875,289.7080078125,307.5962890625,327.576171875,345.2529169921876,398.75,21,"[0, 0, 13, 4001, 0, 7, 0, 5, 9, 10, 1, 6, 2671, 2, 20, 8, 3999, 665, 0, 674, 1337, 2674, 3338, 3437, 0, 0, 0, 4673, 0, 0]"
23,15.353085651752174,15.25830078125,12.7607421875,14.2301298828125,14.50794921875,14.696142578124999,14.8134765625,15.017822265625,15.1580078125,15.25830078125,15.35546875,15.46669921875,15.6041015625,15.8037109375,16.00419921875,16.640908203125,21.911263671875027,109.724609375,1.571479432334915,1.552734375,1.2109375,1.4443916015625,1.46875,1.4921875,1.5048828125,1.5263671875,1.54296875,1.552734375,1.5654296875,1.5791015625,1.5966796875,1.63671875,1.7169433593749996,1.8783496093750003,2.144429687500015,7.9287109375,9472.41307435313,9459.72021484375,7313.669921875,9352.426533203125,9385.712177734375,9405.306445312499,9416.473046874999,9434.41357421875,9449.7828125,9459.72021484375,9470.061328125,9482.19794921875,9498.9890625,9524.41376953125,9553.182373046875,9784.7321875,10293.296254882818,17426.35546875,1691.6945685902901,1686.28662109375,1387.1298828125,1640.43930859375,1657.57509765625,1672.1205078125,1675.5072265625,1680.36962890625,1683.927734375,1686.28662109375,1688.6982421875,1692.0072265625001,1697.56875,1717.2822265625,1731.494970703125,1763.4288671875001,1936.0576875,4385.5087890625,68.62709850885973,68.13037109375,54.6591796875,65.516986328125,66.1953125,66.7099609375,67.00849609375001,67.513671875,67.8865234375,68.13037109375,68.38671875,68.6923828125,69.10371093750001,69.892578125,71.492822265625,76.22094726562506,125.82431152343763,194.6865234375,12.855549840599052,12.74658203125,10.4228515625,11.8818310546875,12.080634765625,12.2294921875,12.33076171875,12.5078125,12.65234375,12.74658203125,12.849609375,12.9638671875,13.111328125,13.3267578125,13.558740234375,14.189091796875012,30.53528906250036,52.4326171875,11569.965636893288,11557.08056640625,9019.1328125,11430.2500859375,11469.17548828125,11493.814355468749,11505.6203125,11527.878662109375,11545.9734375,11557.08056640625,11568.5361328125,11580.910937499999,11598.31484375,11625.6447265625,11656.282031249999,11901.907597656249,12425.042331054692,19590.98046875,11262.514856376965,11249.8662109375,8779.853515625,11128.842551757813,11164.784931640625,11189.695947265625,11200.5376953125,11221.640380859375,11238.512499999999,11249.8662109375,11260.5447265625,11273.52451171875,11289.8232421875,11315.9716796875,11346.864453125,11587.369804687502,12097.03517089844,19288.0849609375,307.45078051632316,304.43310546875,239.279296875,289.15712109375,291.07171875,292.812890625,294.08154296875,296.53173828125,301.4591796875,304.43310546875,307.5923828125,311.05146484374995,316.1580078125,324.84267578125,334.37753906250003,353.3734765625,405.0060488281253,520.8310546875,12,"[0, 0, 14, 8, 20, 4665, 22, 0, 15, 0, 0, 10, 21, 3207, 0, 0, 4675, 0, 0, 392, 0, 0, 0, 19, 0, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_100Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,2.504126252766847,1.255859375,0.9443359375,1.0265585937500001,1.07712890625,1.1240234375,1.1474609375,1.1923828125,1.2294921875,1.255859375,1.2900390625,1.341796875,2.435546875,2.712890625,17.975195312499995,19.582148437499995,20.24808593750002,20.443359375,0.2772121326242007,0.130859375,0.0908203125,0.105564453125,0.1123046875,0.1181640625,0.12109375,0.1259765625,0.12890625,0.130859375,0.1337890625,0.1357421875,0.1416015625,0.2841796875,0.291015625,0.31251953124999954,17.69425976562501,17.9990234375,63.837351666256765,63.4560546875,38.5107421875,39.15381640625,40.1171875,45.7080078125,48.827734375,57.39208984375,61.1875,63.4560546875,67.1974609375,70.0419921875,72.29042968750002,76.898828125,80.14941406249999,85.49880859374997,93.02573632812502,404.244140625,58.39486221486104,56.3115234375,39.294921875,39.77675,41.0224609375,42.549609375,45.436914062499994,53.56689453125,55.003125000000004,56.3115234375,62.70234375,64.55039062499999,66.6759765625,68.487109375,69.98388671875,71.66562499999999,78.51669531250089,95.052734375,3.6945053428328416,3.646484375,2.87890625,2.9654179687499997,3.06640625,3.185546875,3.353515625,3.51953125,3.5859375,3.646484375,3.8056640625,3.8818359375,3.9457031250000005,4.029296875,4.1016601562499995,4.2333984375,4.684537109375124,8.66015625,3.3940603416031316,3.4130859375,2.6337890625,2.75312109375,2.83783203125,2.9658203125,3.0759765624999997,3.26953125,3.357421875,3.4130859375,3.466796875,3.5185546875,3.5810546875,3.6583984375,3.7138671875,3.8115429687499995,4.0897871093750195,7.0234375,143.77452182222495,146.0830078125,96.201171875,96.784064453125,105.67177734375,116.0380859375,120.8763671875,131.6103515625,139.6267578125,146.0830078125,151.709765625,154.679296875,158.81093750000002,163.205859375,166.7689453125,175.86906249999996,196.1595605468754,496.0947265625,132.10211795094483,133.8583984375,86.390625,86.8896640625,95.41974609375,105.5181640625,110.21855468749999,120.42333984375,127.528125,133.8583984375,139.5669921875,142.901171875,146.9576171875,150.8359375,154.22783203125,161.94830078124994,179.82173632812564,483.8515625,11.672403871280128,11.033203125,8.5703125,9.700673828125,9.812480468750001,9.9580078125,10.052734375,10.26708984375,10.91328125,11.033203125,11.146289062500001,11.296875,11.873437500000001,12.680078124999993,15.321289062499995,28.054921874999994,31.090539062500145,116.3525390625,0,"[0, 0, 0]"
5,2.889289886515354,2.5419921875,2.2490234375,2.2656162109375,2.31640625,2.377490234375,2.41220703125,2.469482421875,2.5126953125,2.5419921875,2.572265625,2.6005859375,2.6318359375,2.677734375,2.754150390624999,19.785761718750003,21.17977539062501,21.63671875,0.31349057858394525,0.2783203125,0.234375,0.24118457031249999,0.2509765625,0.2607421875,0.2646484375,0.271484375,0.275390625,0.2783203125,0.28125,0.2841796875,0.2880859375,0.294921875,0.306640625,0.44344726562500014,16.543794921875083,17.94921875,141.8912394260055,141.81201171875,120.4931640625,121.22813769531251,125.45916015625001,130.367724609375,133.2328125,137.5,139.9361328125,141.81201171875,143.5439453125,145.47763671875,147.1685546875,149.1248046875,150.76640625,164.006328125,204.73969433594235,455.2158203125,135.25892042254256,136.912109375,110.5849609375,113.079216796875,115.19044921874999,123.10053710937501,125.14599609375,133.989990234375,135.862890625,136.912109375,137.9052734375,138.88740234375,139.8453125,140.80546875,141.58193359375,146.020302734375,160.97250488281267,265.9404296875,8.084783780718041,8.1123046875,7.0869140625,7.1668515625,7.416728515625,7.606005859375,7.7276367187499995,7.9501953125,8.05859375,8.1123046875,8.158203125,8.2060546875,8.2568359375,8.330078125,8.394970703125,8.591523437500001,12.403862304687856,30.7568359375,7.220134984667056,7.2451171875,6.408203125,6.4794658203125,6.576171875,6.798828125,6.9073242187499995,7.0966796875,7.1943359375,7.2451171875,7.2890625,7.3349609375,7.3806640625,7.4443359375,7.505859375,7.681728515625,11.573989257812578,18.8515625,328.4347215558244,329.04052734375,285.4091796875,286.50715527343755,296.59733398437504,305.55703125,311.44951171875,319.97021484375,324.6923828125,329.04052734375,332.33320312499995,335.23896484374995,338.128515625,343.1453125,350.113525390625,361.59552734375,428.7438007812569,661.10546875,295.65785907903245,296.14013671875,255.8701171875,256.7605234375,266.39457031250004,274.9228515625,280.7466796875,287.9404296875,292.448046875,296.14013671875,299.7595703125,302.3552734375,305.0083984375,308.71162109375,312.13095703125,326.06228515624997,362.9497529296904,627.513671875,32.776862476791976,31.7138671875,28.943359375,29.116158203125,29.419658203125003,29.9677734375,30.30302734375,31.1005859375,31.521484375,31.7138671875,32.026953125,32.267578125,32.5263671875,33.33779296875,43.95986328125,48.63285156250001,61.02554492187632,258.220703125,0,"[0, 0, 0, 0, 0]"
7,3.9170559117886348,3.8447265625,3.5283203125,3.5634677734375,3.6092871093750003,3.669921875,3.7099609375,3.77734375,3.822265625,3.8447265625,3.865234375,3.88671875,3.9130859375,3.9627929687500005,4.0341796875,5.058232421875001,21.550833984375004,22.4375,0.3954250198180908,0.3896484375,0.3544921875,0.3583984375,0.3662109375,0.373046875,0.3759765625,0.3818359375,0.38671875,0.3896484375,0.392578125,0.3955078125,0.400390625,0.408203125,0.4169921875,0.48082031250000057,0.5840107421875027,16.71484375,217.58344768936706,217.92333984375,197.052734375,199.4624423828125,201.8026171875,206.35849609375,209.64853515624998,213.3955078125,216.30742187500002,217.92333984375,219.5767578125,221.19501953125,222.698828125,224.3609375,225.998291015625,231.73800781250003,269.12184863281357,359.65625,208.31735298757718,209.03857421875,184.5068359375,187.44234765625,195.28498046875,197.370361328125,201.56689453125,206.966796875,208.3322265625,209.03857421875,209.7734375,210.53193359375,211.22910156249998,212.12021484375,213.013037109375,219.12857421875003,239.42831933594067,428.2060546875,12.283232460989653,12.28515625,11.462890625,11.5917880859375,11.743076171875,11.8984375,11.99521484375,12.150390625,12.23828125,12.28515625,12.3330078125,12.380859375,12.439453125,12.5224609375,12.597119140625,12.85697265625,15.236183593751289,27.5009765625,10.908986069968291,10.9013671875,10.19921875,10.2460498046875,10.44220703125,10.5859375,10.658203125,10.7783203125,10.8583984375,10.9013671875,10.942968749999999,10.990234375,11.041015625,11.123046875,11.1943359375,11.456494140625,15.702412109375029,25.71484375,507.19051264315965,506.47119140625,480.896484375,483.38763476562497,485.604609375,489.42338867187493,493.48828125,499.82421875,503.7728515625,506.47119140625,509.06171874999995,511.4705078125,514.7359375,519.3626953125,527.35498046875,541.410625,591.6107070312605,912.4990234375,453.40550013950894,453.37353515625,428.7529296875,432.1106962890625,434.389384765625,438.05756835937495,441.61103515625,447.405517578125,450.9857421875,453.37353515625,455.823828125,458.00947265625,460.40839843749995,463.55244140625,466.117333984375,477.58271484375,532.8080986328127,838.607421875,53.7850125036507,52.294921875,49.4990234375,49.9491923828125,50.536494140624995,50.943896484375,51.21201171875,51.7451171875,52.076171875,52.294921875,52.5,52.6787109375,52.943359375,53.752636718750004,72.4521484375,75.83619140625,83.97586328125043,285.5830078125,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.220198231112408,5.1806640625,4.9287109375,4.94625,4.997998046875001,5.0498046875,5.0810546875,5.12890625,5.1611328125,5.1806640625,5.201171875,5.2236328125,5.25,5.296875,5.345703125,5.5353027343750005,11.028579101562553,17.0615234375,0.5373601932538359,0.5302734375,0.4912109375,0.4990185546875,0.50390625,0.5107421875,0.5146484375,0.521484375,0.52734375,0.5302734375,0.5341796875,0.5390625,0.544921875,0.5576171875,0.57421875,0.6416503906250002,0.8097412109375348,6.03125,293.1038662819484,293.3984375,271.005859375,272.405869140625,275.872998046875,281.02490234375,283.3369140625,288.189208984375,291.6181640625,293.3984375,294.9873046875,296.845703125,298.5908203125,300.94091796875,303.4453125,314.30405273437503,364.73053710937637,423.6865234375,280.8584881783168,280.41796875,262.6494140625,264.38802734374997,266.259765625,270.522705078125,275.865234375,278.311279296875,279.599609375,280.41796875,281.16796875,282.08544921875,283.779296875,286.80078125,288.71484375,297.008447265625,331.19494140626824,1026.4638671875,16.982791587620913,16.4208984375,15.6025390625,15.677734375,15.8779296875,16.0615234375,16.15625,16.291015625,16.373046875,16.4208984375,16.4716796875,16.52734375,16.5966796875,16.70703125,16.837890625,17.413671875000002,22.668959960937503,3179.4033203125,14.701762763717479,14.6728515625,13.8642578125,13.945302734375,14.116113281250001,14.3388671875,14.4326171875,14.5478515625,14.6201171875,14.6728515625,14.720703125,14.7705078125,14.833984375,14.9404296875,15.083251953125,15.479638671875,20.605781250000064,28.634765625,687.2452473198279,685.79638671875,646.94140625,648.4759716796875,654.63076171875,666.29150390625,670.59130859375,678.040283203125,682.8076171875,685.79638671875,688.4755859375,691.52294921875,695.4365234375,701.80908203125,709.78857421875,730.1575195312502,848.9164550781392,3992.1494140625,611.4044672359698,610.58447265625,575.5439453125,576.7018994140625,581.743505859375,593.231689453125,596.955078125,603.7421875,608.0390625,610.58447265625,613.2294921875,615.6796875,618.7890625,622.9755859375,627.313720703125,646.2695312500001,748.0646679687515,3893.2314453125,75.840780083858,73.765625,71.1279296875,71.3632373046875,71.654248046875,72.33642578125,72.68017578125,73.1923828125,73.5439453125,73.765625,74.0361328125,74.4921875,76.8623046875,78.75244140625,93.963134765625,97.92402343750001,106.08158691406659,471.9482421875,3,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 0]"
11,6.422558446947553,6.384765625,6.0849609375,6.130845703125,6.193359375,6.24609375,6.2763671875,6.3271484375,6.36328125,6.384765625,6.4091796875,6.4345703125,6.4716796875,6.533203125,6.5888671875,6.756132812500001,12.01617187500004,19.5458984375,0.665587940537832,0.65625,0.6103515625,0.61716015625,0.623046875,0.6328125,0.63671875,0.6455078125,0.6513671875,0.65625,0.662109375,0.66796875,0.67578125,0.69140625,0.7080078125,0.7628320312500003,1.0054843750000444,6.98046875,370.5676620633769,370.0751953125,344.65234375,347.03957421875,352.39826171875,359.18017578125,361.7259765625,365.97216796875,368.584375,370.0751953125,371.7015625,373.5447265625,375.669921875,379.0208984375,382.1462890625,393.4755859375001,443.7864785156364,524.8818359375,353.8127394511024,352.8076171875,336.57421875,338.41088671875,346.33083984375,348.996875,349.8892578125,351.20849609375,352.1833984375,352.8076171875,353.4990234375,354.42988281249995,356.1208984375,359.2123046875,361.571875,369.4077734375,398.8899785156358,478.9384765625,20.604620394970354,20.5009765625,19.771484375,19.889566406249997,20.05259765625,20.166015625,20.2373046875,20.3544921875,20.4462890625,20.5009765625,20.556640625,20.6162109375,20.6962890625,20.8349609375,21.00166015625,26.014433593750006,28.34235351562526,36.787109375,18.533601938314263,18.447265625,17.6298828125,17.860146484374997,18.010332031249998,18.1279296875,18.2021484375,18.3134765625,18.3935546875,18.447265625,18.4951171875,18.556640625,18.6337890625,18.755859375,18.892578125,23.07468750000001,26.9917421875004,32.0498046875,867.3640751250105,865.638671875,829.0810546875,832.62346875,839.67443359375,849.0947265625,853.0498046875,858.869140625,862.7505859375,865.638671875,868.2365234375,871.1435546875,875.2056640625001,883.9568359375,892.59306640625,911.6751171875001,1001.7846582031488,1167.11328125,770.6067702352493,769.748046875,737.6806640625,740.97702734375,746.410390625,755.29189453125,759.0513671875,764.36328125,767.7462890625,769.748046875,771.9722656250001,774.3957031250001,777.3255859375,781.5517578125,786.5188476562499,804.4079296875001,879.0492734375126,1055.197265625,96.75730488976114,93.8564453125,90.8779296875,91.248810546875,92.02791015625,92.4923828125,92.7349609375,93.1884765625,93.5775390625,93.8564453125,94.1919921875,94.962109375,98.35468750000001,102.88066406250002,118.62724609375,123.23785156250001,133.54648632812504,361.10546875,12,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 0]"
13,7.906108794774894,7.8720703125,6.4892578125,7.5910693359375,7.6591796875,7.724609375,7.7568359375,7.810546875,7.849609375,7.8720703125,7.8955078125,7.921875,7.9580078125,8.013671875,8.0615234375,8.26591796875,14.00582031250002,19.388671875,0.8133780397633914,0.8046875,0.734375,0.759765625,0.767578125,0.7763671875,0.78125,0.791015625,0.798828125,0.8046875,0.8095703125,0.8173828125,0.828125,0.8447265625,0.8671875,0.94921875,1.1659326171875009,6.66015625,443.15279560672036,442.673828125,369.3115234375,422.2609033203125,425.348779296875,432.095703125,434.32470703125,437.816162109375,440.794921875,442.673828125,444.240234375,446.0224609375,448.2685546875,451.34716796875,454.615966796875,468.0263183593745,556.6816259765651,773.9091796875,424.7958774171767,423.88818359375,336.6572265625,406.1795263671875,409.001220703125,419.5830078125,420.8798828125,422.2275390625,423.2119140625,423.88818359375,424.6337890625,425.765625,427.712890625,430.076171875,432.320556640625,441.45908203125,500.68353515625245,706.115234375,25.040710268700707,24.939453125,20.10546875,24.0612939453125,24.367578125,24.5654296875,24.65234375,24.7919921875,24.884765625,24.939453125,24.9970703125,25.064453125,25.1572265625,25.3037109375,25.4951171875,30.246191406249995,32.83304687500049,40.302734375,22.298658518269388,22.2197265625,18.201171875,21.289082031249997,21.568603515625,21.8427734375,21.927734375,22.065673828125,22.1630859375,22.2197265625,22.279296875,22.3427734375,22.42578125,22.57373046875,22.71484375,26.365136718749977,29.988808593750576,68.6923828125,1042.1458893875288,1040.1044921875,866.23046875,1003.2226318359375,1014.058544921875,1023.51025390625,1027.71142578125,1033.186767578125,1037.525390625,1040.1044921875,1043.162109375,1046.34423828125,1050.2802734375,1057.3154296875,1063.96728515625,1089.2282226562497,1219.051259765636,1614.7822265625,924.0075286454054,922.77734375,751.4990234375,890.6094384765624,899.754345703125,908.3359375,912.39453125,917.51220703125,920.7685546875,922.77734375,924.884765625,927.41357421875,930.1708984375,934.69140625,939.7041015625,963.4849121093748,1085.756274414074,1468.8623046875,118.13836074212331,114.67236328125,105.513671875,111.81193359375,112.4978515625,113.1865234375,113.4375,113.894775390625,114.3134765625,114.67236328125,115.47265625,119.89697265625,123.1171875,128.111328125,131.212890625,136.16376953124995,148.29455566406273,486.978515625,13,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0, 0, 0, 8, 9, 0, 0, 10, 11, 12, 0, 0]"
15,9.034827145549212,9.0087890625,8.21875,8.7193310546875,8.7958984375,8.852783203125,8.888671875,8.94140625,8.9833984375,9.0087890625,9.0380859375,9.072265625,9.115234375,9.1787109375,9.245849609375,9.430566406249998,11.093984375000218,35.0791015625,0.981394767447831,0.97265625,0.904296875,0.9151220703125,0.927587890625,0.9384765625,0.9443359375,0.95703125,0.9658203125,0.97265625,0.9794921875,0.98828125,1.001953125,1.0263671875,1.05078125,1.1261230468749996,1.417099609375029,1.884765625,514.79092929726,513.94287109375,458.5849609375,491.98472167968754,494.70830078125005,500.261474609375,503.08251953125,508.379638671875,511.5927734375,513.94287109375,516.30078125,518.38134765625,520.8876953125,524.73974609375,527.759765625,548.6435546874997,681.2509667968873,1042.017578125,494.55328379169407,493.27734375,434.873046875,478.36450683593745,487.3671875,489.6904296875,490.419921875,491.697509765625,492.666015625,493.27734375,493.982421875,494.783203125,495.765625,497.64111328125,500.241455078125,515.967626953125,602.594287109381,2315.876953125,29.085604865418585,29.00439453125,25.509765625,28.345639648437498,28.493994140625002,28.642822265625,28.7138671875,28.8408203125,28.939453125,29.00439453125,29.0771484375,29.1513671875,29.2578125,29.45068359375,29.666748046875,30.37890625,36.30211914062507,53.396484375,25.984925058535985,25.9248046875,20.646484375,25.2448876953125,25.40009765625,25.533447265625,25.615234375,25.7568359375,25.859375,25.9248046875,25.99609375,26.0751953125,26.18359375,26.349609375,26.515380859375,26.904492187499997,31.098261718750194,83.7998046875,1214.6280274079343,1211.0869140625,1071.3154296875,1179.5408593749999,1185.607861328125,1192.396484375,1196.3154296875,1203.134033203125,1208.1064453125,1211.0869140625,1214.6455078125,1218.45166015625,1223.814453125,1232.13232421875,1240.20068359375,1289.2895507812498,1433.6261962890678,3310.0849609375,1074.4309649259058,1072.3681640625,949.765625,1045.015,1049.705126953125,1056.27587890625,1059.70751953125,1065.59326171875,1069.8291015625,1072.3681640625,1074.7294921875,1077.4404296875,1080.998046875,1085.88330078125,1092.246826171875,1135.8854003906242,1282.8293896484422,3153.5576171875,140.19706248202843,136.3154296875,121.33984375,133.4442626953125,134.10908203125,134.60205078125,134.8720703125,135.404296875,135.904296875,136.3154296875,137.037109375,138.87939453125,147.443359375,153.77880859375,156.9482421875,161.40073242187498,184.58815917969463,546.609375,13,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7, 8, 9, 10, 11, 12, 0, 0, 0, 0, 0]"
17,10.65707721356343,10.58203125,9.154296875,10.202931640625,10.31232421875,10.39072265625,10.4326171875,10.4990234375,10.5498046875,10.58203125,10.6171875,10.6552734375,10.7109375,10.794921875,10.8828125,11.30796875,27.879595703125748,29.3330078125,1.1142235356948855,1.1025390625,1.02734375,1.04296875,1.056640625,1.068359375,1.0732421875,1.0859375,1.095703125,1.1025390625,1.1103515625,1.119140625,1.1318359375,1.154296875,1.177734375,1.2587890625,1.6788593750000587,18.8037109375,590.6453256557643,589.8544921875,485.9609375,560.318958984375,570.9394140625,575.79306640625,579.2431640625,584.55322265625,588.0171875,589.8544921875,591.8009765625,593.8814453125,596.72890625,601.26015625,605.1667968749999,621.5143945312501,716.2140644531253,955.1298828125,566.6611499509025,565.16015625,482.3740234375,554.019326171875,559.07990234375,560.548046875,561.3849609375,562.98486328125,564.248828125,565.16015625,566.2591796875,567.6755859375,569.5751953125,572.3697265625,575.73671875,588.5201171875001,662.4818730468834,1182.4208984375,33.28982589341676,33.1435546875,28.8671875,32.30360546875,32.56623046875,32.72666015625,32.8076171875,32.9541015625,33.0703125,33.1435546875,33.220703125,33.3115234375,33.4267578125,33.6494140625,33.91103515625,38.974941406250004,43.91056054687548,67.0322265625,29.584199665980695,29.4599609375,24.6513671875,28.62837890625,28.84357421875,29.0126953125,29.096875,29.2578125,29.381640625000003,29.4599609375,29.5498046875,29.6494140625,29.775390625,29.982421875,30.20302734375,34.720058593750004,36.84851367187571,49.228515625,1393.161530749885,1388.955078125,1167.298828125,1357.5853749999999,1363.9985546875,1369.67939453125,1373.80234375,1380.662109375,1385.705078125,1388.955078125,1392.59140625,1397.08671875,1404.3796875,1416.5142578125,1426.20869140625,1459.0235937500004,1664.5415996093986,2188.4755859375,1231.9518019153227,1230.0146484375,1035.607421875,1201.02617578125,1208.5294921875,1213.0537109375,1216.5912109375,1223.1845703125,1227.52421875,1230.0146484375,1232.632421875,1235.6142578125,1239.1634765625,1245.388671875,1253.06630859375,1283.87044921875,1470.1441914062857,1996.21484375,161.2097288345625,156.6787109375,131.69140625,153.526412109375,154.1480859375,154.6865234375,154.95703125,155.5419921875,156.135546875,156.6787109375,157.630078125,159.6404296875,161.96035156250002,182.6923828125,186.324609375,191.541328125,205.66593554687503,322.1943359375,10,"[0, 0, 0, 0, 0, 0, 0, 0, 6, 7, 8, 9, 10, 0, 0, 0, 0, 0, 11, 12, 13, 14, 15]"
19,11.87139855441128,11.81640625,11.2265625,11.446679687500001,11.5302734375,11.61328125,11.6572265625,11.73046875,11.7841796875,11.81640625,11.8525390625,11.89453125,11.951171875,12.03515625,12.1220703125,12.593554687499996,18.65679687500004,34.9951171875,1.2501198019445814,1.23046875,1.1376953125,1.1494921875,1.1650390625,1.1796875,1.1875,1.205078125,1.21875,1.23046875,1.2431640625,1.2607421875,1.283203125,1.3232421875,1.3671875,1.4792968749999993,1.9730078125000077,7.517578125,667.7496784939772,665.9130859375,555.3056640625,636.3880859374999,643.6560546875,651.7890625,655.0849609375,660.4599609375,663.896484375,665.9130859375,668.1494140625,670.5361328125,673.3701171875,678.3876953125,684.0654296875,729.7873046874997,857.0779296875019,1058.4287109375,639.5213637700933,637.3115234375,567.861328125,624.07421875,630.3806640624999,632.2919921875,633.2236328125,634.94921875,636.3388671875,637.3115234375,638.5224609375,640.048828125,642.107421875,645.0830078125,649.1298828125,684.03671875,828.2362109375374,1131.5361328125,37.56785190295593,37.3623046875,34.3701171875,36.53734375,36.739648437499994,36.9150390625,36.998046875,37.154296875,37.2822265625,37.3623046875,37.447265625,37.5634765625,37.7138671875,38.0234375,38.4365234375,42.53906249999997,49.447968750000065,161.0576171875,33.3670776547854,33.220703125,28.5205078125,31.24234375,32.5552734375,32.7255859375,32.8232421875,33.0,33.130859375,33.220703125,33.3115234375,33.44140625,33.6015625,33.8369140625,34.0810546875,37.46249999999999,41.93394531250001,169.5234375,1574.7881969068615,1569.92578125,1382.0458984375,1524.8690625,1538.599609375,1547.84375,1552.6201171875,1560.244140625,1565.984375,1569.92578125,1574.2568359375,1579.0517578125,1585.2119140625,1595.0498046875,1606.56640625,1692.8769531249995,1946.6774609375134,2466.0517578125,1391.3274901781676,1387.298828125,1204.0419921875,1349.1983203125,1361.2373046875,1369.8076171875,1373.7509765625,1379.9765625,1384.552734375,1387.298828125,1390.4853515625,1393.8330078125,1398.2802734375,1406.1220703125,1415.0556640625,1500.7470703124998,1739.1682031250286,2279.69921875,183.46070672869388,178.7041015625,157.837890625,174.1528515625,174.9498046875,175.6171875,176.0908203125,176.9658203125,177.7939453125,178.7041015625,180.9658203125,187.1474609375,193.2353515625,196.025390625,198.2939453125,206.15761718749997,229.50679687500119,633.60546875,18,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0, 0, 0, 8, 9, 10, 11, 12, 13, 0, 0, 0, 14, 15, 16, 0, 0, 0, 17]"
21,13.298790830761316,13.2412109375,12.0771484375,12.834056640625,12.921875,13.0126953125,13.060546875,13.1396484375,13.201171875,13.2412109375,13.282617187500001,13.3330078125,13.39453125,13.49609375,13.5986328125,14.073320312500002,20.010634765625007,27.443359375,1.5078637795781893,1.4912109375,1.3896484375,1.3985097656249998,1.4169921875,1.43359375,1.4443359375,1.462890625,1.48046875,1.4912109375,1.5029296875,1.5185546875,1.5390625,1.57421875,1.60546875,1.702441406250001,2.480980468750028,8.435546875,745.4370289994856,743.9482421875,628.673828125,719.041599609375,727.43251953125,730.70849609375,733.311328125,738.837890625,742.2021484375,743.9482421875,745.9037109375,748.2619140625,751.1474609375,755.97578125,761.15,787.46318359375,939.6026679687503,1241.1826171875,711.2675860018004,709.5009765625,642.7841796875,694.04465625,700.87646484375,703.387109375,704.472265625,706.541015625,708.1720703125,709.5009765625,710.8693359375,712.3923828125,714.3273437500001,717.538671875,721.25048828125,747.1040234375,900.971503906251,1023.0166015625,41.79554301697531,41.59375,37.6416015625,40.694009765625,40.89330078125,41.08203125,41.1748046875,41.35302734375,41.494140625,41.59375,41.697265625,41.8240234375,42.0041015625,42.333593750000006,42.74921875,47.5166015625,53.872443359375055,66.4814453125,37.327278324331274,37.1826171875,31.302734375,36.21108007812499,36.451171875,36.6318359375,36.7451171875,36.9248046875,37.0787109375,37.1826171875,37.2880859375,37.4150390625,37.578515625,37.853125,38.119140625,42.4981640625,46.67000781250026,56.2705078125,1756.3171019804527,1752.068359375,1563.6748046875,1715.516791015625,1725.04802734375,1731.1029296875,1734.8134765625,1742.5380859375,1748.40625,1752.068359375,1756.0185546875,1760.5941406250001,1766.73828125,1776.6267578124998,1787.7701171875,1851.8276953125,2183.878056640631,2360.66015625,1550.6340909529322,1547.1416015625,1387.9814453125,1515.7266074218749,1525.4986914062501,1530.86767578125,1533.9865234375002,1539.75244140625,1544.2666015625,1547.1416015625,1550.1205078125,1553.53359375,1557.7884765625,1565.88828125,1575.19912109375,1632.78078125,1927.0155332031266,2122.94140625,205.68301102752056,202.9873046875,175.693359375,195.854021484375,196.4496875,197.34736328124998,197.8474609375,199.14453125,201.4990234375,202.9873046875,205.3232421875,207.7802734375,211.9513671875,218.2578125,221.32421875,227.79560546875,257.6062089843755,657.9345703125,23,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 0, 0, 0, 13, 14, 15, 16, 17, 18, 19, 0, 0, 20, 21, 22, 23, 0, 0]"
23,14.335974827116512,14.3212890625,10.447265625,10.4589140625,10.6871484375,12.95078125,14.0283203125,14.1728515625,14.263671875,14.3212890625,14.3779296875,14.458984375,14.5685546875,14.7818359375,15.64375,17.16105468749999,22.303445312500045,42.7666015625,1.70495419242456,1.6396484375,1.1318359375,1.1549921875,1.2125390624999999,1.5419921875,1.5634765625,1.595703125,1.6220703125,1.6396484375,1.66015625,1.685546875,1.728515625,1.859375,2.3042968750000004,2.780859374999997,3.7154218750012493,17.849609375,821.0862146702117,818.884765625,591.5703125,598.3940234375,616.05015625,735.5408203125,804.0134765625,811.744140625,816.118359375,818.884765625,821.7125000000001,825.0958984375001,830.438671875,848.1287109375,926.9521484375,1003.8463281249999,1210.8810312500186,1501.7958984375,786.7221357986693,781.576171875,576.251953125,577.59015234375,583.1849609374999,679.0888671875,774.6888671875,777.78515625,779.8802734375,781.576171875,783.5277343749999,786.026953125,789.375390625,804.7716796875,930.992578125,1018.4781640624999,1134.0028632812657,1341.94921875,45.58999043901928,45.6708984375,33.544921875,33.70175390625,34.29875,40.6083984375,44.996875,45.3232421875,45.5263671875,45.6708984375,45.833984375,46.05625,46.4326171875,47.196875000000006,48.463085937500004,52.635156249999994,69.48438281250027,92.37890625,41.02931128195725,40.890625,29.88671875,30.3115234375,30.8274609375,36.8642578125,40.180859375,40.52734375,40.7427734375,40.890625,41.0580078125,41.25390625,41.527539062500004,42.2427734375,46.4421875,50.06917968749998,61.15727734375124,81.9443359375,1935.2608846199182,1929.6962890625,1405.9912109375,1418.4686484375,1447.581484375,1697.67421875,1904.068359375,1916.3837890625,1924.476171875,1929.6962890625,1935.4054687500002,1942.83359375,1952.865625,1994.4337890625004,2203.6869140625004,2365.8287499999997,2765.522132812581,3623.7880859375,1710.4685812093985,1703.390625,1243.583984375,1254.30502734375,1274.3771875,1504.0115234375,1682.607421875,1693.3154296875,1699.543359375,1703.390625,1707.6328125,1712.7353515625,1721.7687500000002,1761.6568359375,1974.8820312500006,2117.062578124999,2444.7449296876,2757.57421875,224.7923034105197,223.216796875,162.4072265625,163.21936718749998,167.3016015625,194.3181640625,217.40957031250002,219.2705078125,221.64296875,223.216796875,224.90234375,229.22050781250002,236.0765625,241.7234375,245.1740234375,254.92074218749997,294.7923125000027,1406.298828125,34,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 7, 8, 9, 10, 11, 0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 0, 0, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_100Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.2857200271048532,1.291015625,0.9541015625,0.986806640625,1.048828125,1.0966796875,1.1298828125,1.216796875,1.267578125,1.291015625,1.31640625,1.3466796875,1.375,1.4162109374999998,1.4453125,1.515625,1.8685488281250437,2.59375,0.13061695564846695,0.12890625,0.1025390625,0.1064453125,0.11328125,0.1181640625,0.1220703125,0.1259765625,0.1279296875,0.12890625,0.130859375,0.1337890625,0.13671875,0.140625,0.1435546875,0.16015625,0.189453125,0.5419921875,360.53208789991186,362.7392578125,327.404296875,330.065939453125,333.70875,337.24267578125,340.0396484375,351.2578125,357.8037109375,362.7392578125,365.6490234375,368.6845703125,372.63789062499995,375.62734375,378.01914062500003,383.78912109375,414.85260156250155,648.462890625,87.09353223889163,89.9345703125,65.4521484375,66.46160156250001,68.2399609375,72.59716796875,78.8564453125,80.3701171875,82.46875,89.9345703125,91.4783203125,92.4794921875,93.67070312500002,95.9115234375,97.4564453125,102.89896484374997,123.77018750000059,424.474609375,4.594713753023036,4.646484375,3.6953125,3.7535996093749997,3.87689453125,4.115234375,4.2548828125,4.3759765625,4.509765625,4.646484375,4.7275390625,4.7802734375,4.83203125,4.9015625,4.9571289062499995,5.1250195312499995,5.947794921875299,14.08203125,3.785977017236432,3.845703125,2.861328125,2.9131816406250004,3.044921875,3.36806640625,3.498828125,3.63671875,3.7587890625,3.845703125,3.89453125,3.9326171875,3.970703125,4.0166015625,4.0537109375,4.162148437499999,4.912617187500242,9.447265625,469.2514338608276,470.6787109375,419.30078125,421.63923828124996,428.83373046875005,437.80898437499997,445.267578125,454.947265625,463.826171875,470.6787109375,475.678515625,479.6892578125,485.01484375,491.74726562499995,496.92685546875003,509.0428906249999,556.959832031253,1115.7978515625,457.42264789181627,458.7978515625,407.29296875,410.774220703125,417.74162109375,426.76162109375,434.0904296875,443.43212890625,452.19472656249997,458.7978515625,464.0390625,467.61484375,472.5970703125,479.324609375,484.27958984375,494.9251953124998,540.6795019531285,1099.1103515625,11.828785969011314,11.6435546875,10.158203125,10.220453125,10.37888671875,10.546875,10.64453125,10.87841796875,11.4736328125,11.6435546875,11.80078125,11.9736328125,12.183007812500001,12.6494140625,15.469824218749995,17.473769531249975,20.590787109375125,25.9150390625,0,"[0, 0, 0]"
5,3.3699024707242873,3.3056640625,2.705078125,2.775390625,2.92576171875,3.0263671875,3.0849609375,3.19140625,3.26171875,3.3056640625,3.353515625,3.4091796875,3.4873046875,3.62109375,3.7383789062499995,4.3418164062499764,10.108453125000011,18.1416015625,0.31393725126062677,0.3056640625,0.23046875,0.236326171875,0.244140625,0.2529296875,0.2626953125,0.298828125,0.302734375,0.3056640625,0.3076171875,0.310546875,0.314453125,0.3203125,0.345703125,0.5986328125,1.3983769531251866,7.5078125,769.9809455547279,770.423828125,584.5009765625,731.67971875,740.9075195312499,748.39697265625,752.0998046875,761.3740234375,767.6626953125,770.423828125,773.0501953125,775.793359375,779.6357421875,784.5597656250001,790.00205078125,807.827734375,857.1162949218799,1550.6484375,204.14843863951285,204.6953125,161.9375,181.670505859375,187.2997265625,189.881640625,191.40390624999998,199.71923828125,203.0556640625,204.6953125,206.1794921875,207.63984375,209.56582031250002,212.742578125,216.29169921874998,231.22134765624997,284.2564492187513,1079.640625,10.441022071386898,10.359375,8.1611328125,9.261685546875,9.47361328125,9.704003906250001,9.8359375,10.1162109375,10.2734375,10.359375,10.4462890625,10.536718749999999,10.6376953125,10.809765624999999,11.007031249999997,16.010214843749964,19.638876953125042,29.5048828125,8.94031915475496,8.8818359375,6.9970703125,7.730462890625,7.9169335937500005,8.1982421875,8.4013671875,8.666015625,8.7998046875,8.8818359375,8.9521484375,9.0361328125,9.142578125,9.3095703125,9.518749999999997,12.934707031249996,16.78262890625028,28.8798828125,1033.5192058376917,1032.267578125,792.0322265625,984.053826171875,993.24748046875,1002.83017578125,1008.980078125,1019.1669921875,1027.118359375,1032.267578125,1037.3302734375,1042.3884765625,1048.101953125,1056.2900390625,1064.67724609375,1102.5501953125,1224.1816992187557,2738.73828125,997.1945651423674,996.0068359375,764.7080078125,949.3011582031249,959.65259765625,968.50419921875,974.24609375,983.76904296875,991.333203125,996.0068359375,1000.75390625,1005.716015625,1010.84453125,1018.4568359375,1025.80146484375,1062.2294335937497,1181.7985449218795,2686.53125,36.32464069532422,35.1181640625,27.32421875,31.628833984375,32.460859375,33.12197265625,33.5103515625,34.33544921875,34.83828125,35.1181640625,35.37890625,35.685546875,36.129296875,39.384765625,49.75673828124999,54.57630859374997,61.15303320312554,138.1494140625,0,"[0, 0, 0, 0, 0]"
7,5.608420935934891,5.55078125,4.810546875,4.9479091796875,5.079755859375,5.218212890625,5.28515625,5.3994140625,5.4921875,5.55078125,5.6103515625,5.68974609375,5.7861328125,5.92392578125,6.0634765625,6.453115234374997,13.71608886718751,15.3037109375,0.512461198351419,0.48828125,0.396484375,0.41793652343750004,0.4560546875,0.46484375,0.46875,0.4765625,0.4833984375,0.48828125,0.4951171875,0.5087890625,0.52734375,0.548828125,0.654296875,0.8232421875,1.1251503906250058,8.0029296875,1222.4116325059995,1221.6259765625,1178.310546875,1185.31918359375,1193.074697265625,1202.0903808593748,1207.0462890625,1214.37890625,1218.929296875,1221.6259765625,1224.505859375,1227.45107421875,1231.4341796875,1237.13720703125,1242.5412109375002,1264.8179785156249,1328.62161914064,1503.4404296875,379.3394986109662,379.0458984375,351.4560546875,353.7056884765625,356.961513671875,362.103662109375,370.18623046875,375.202880859375,377.612109375,379.0458984375,380.5384765625,382.09755859375,384.1037109375,387.44052734375003,392.596533203125,413.18285156249993,464.06896582031357,665.6787109375,17.866655200073037,17.810546875,16.2763671875,16.3964736328125,16.71658203125,17.0810546875,17.24599609375,17.5087890625,17.7001953125,17.810546875,17.9267578125,18.0576171875,18.2197265625,18.47080078125,18.75703125,19.936728515625,22.218527343750104,29.4541015625,16.644121387207846,16.587890625,14.994140625,15.1112421875,15.505751953125,15.86611328125,16.033203125,16.296875,16.474609375,16.587890625,16.7080078125,16.8388671875,16.9953125,17.234375,17.453662109375,18.531660156249995,22.69684765625002,24.642578125,1710.3976355449186,1707.8525390625,1642.4091796875,1653.2633818359375,1665.3060644531251,1678.631298828125,1685.75712890625,1696.768798828125,1703.887890625,1707.8525390625,1712.21953125,1717.4253906249999,1723.74609375,1734.65,1747.807763671875,1790.8658496093751,1907.1884140625002,2177.3369140625,1642.382789838533,1640.75634765625,1579.1748046875,1590.5986396484375,1601.2605859375,1613.51904296875,1620.35078125,1630.701904296875,1637.3375,1640.75634765625,1644.6283203125,1648.911328125,1654.0714843750002,1661.94833984375,1671.917724609375,1716.95935546875,1829.9701289062539,2103.384765625,68.01484570638564,66.01708984375,61.0615234375,61.4495068359375,62.353974609375,63.461376953125,64.2017578125,65.170166015625,65.6958984375,66.01708984375,66.3529296875,66.73994140625,67.3408203125,70.24794921875001,92.855224609375,98.12052734375,103.71970703125007,107.5859375,2,"[0, 0, 0, 0, 0, 0, 7, 8]"
9,7.9980687249540825,7.943359375,6.990234375,7.214761718749999,7.3690234375,7.4994140625,7.576171875,7.7333984375,7.8583984375,7.943359375,8.0224609375,8.119140625,8.244140625,8.4189453125,8.589453124999999,9.150390624999996,13.643539062500356,16.376953125,0.9134265685005845,0.8623046875,0.7216796875,0.75487109375,0.7908984375000001,0.822265625,0.830078125,0.84375,0.853515625,0.8623046875,0.875,0.896484375,0.9521484375,1.0771484375,1.1685546874999995,1.365234375,2.8629921875003923,6.0263671875,1735.007985179861,1735.1357421875,1690.103515625,1696.13896484375,1704.8214453125,1713.664453125,1718.4263671875,1726.392578125,1731.95625,1735.1357421875,1738.23671875,1741.3689453125003,1744.9685546874998,1750.0873046875,1754.8205078125002,1769.8481640624998,1824.9981953125034,1889.4619140625,596.9583621404868,597.1572265625,546.5869140625,559.9608789062501,567.8962109375,580.126171875,589.2857421875,593.1484375,595.6408203125,597.1572265625,598.69453125,600.5240234375,602.6697265625,605.9943359375,609.20546875,617.0690234375,633.8629531250017,832.2490234375,25.95307396242069,25.794921875,24.0810546875,24.32762109375,24.6284375,24.9369140625,25.116796875,25.443359375,25.65625,25.794921875,25.944140625,26.116796875,26.3259765625,26.6708984375,27.134375,31.121015625,32.75509375000001,45.3681640625,23.573279038915093,23.4482421875,21.3603515625,21.6810078125,22.2771484375,22.6845703125,22.8486328125,23.1201171875,23.32421875,23.4482421875,23.57890625,23.716796875,23.892578125,24.180859374999997,24.554882812499997,28.763242187499998,31.137046875000166,40.912109375,2491.4885219256134,2490.7998046875,2407.3544921875,2431.5977187500002,2444.4716015625,2461.7033203125,2468.7443359375,2479.4501953125,2486.703125,2490.7998046875,2494.9275390625,2499.345703125,2505.347265625,2514.163671875,2523.011328125,2545.4342578124997,2628.847738281256,2887.6728515625,2390.404195615138,2390.572265625,2309.291015625,2336.78366015625,2347.3798046875,2363.5884765625,2370.30546875,2380.2080078125,2386.8994140625,2390.572265625,2393.9751953125,2397.8564453125,2402.194140625,2408.76484375,2415.978125,2436.1928124999995,2523.6114960937584,2784.453125,101.08432631047546,97.8271484375,91.70703125,93.01442578125,94.34503906249999,95.4779296875,95.9638671875,96.7548828125,97.35468750000001,97.8271484375,98.4099609375,99.6443359375,105.0728515625,112.025390625,120.23320312499999,126.2668359375,132.54265234375015,201.4228515625,9,"[0, 0, 0, 0, 0, 1, 0, 2, 3, 4, 5, 6, 7, 8, 9]"
11,9.888563223041263,9.814453125,8.08203125,9.011904296874999,9.197119140625,9.332275390625,9.41162109375,9.591796875,9.7255859375,9.814453125,9.9111328125,10.0087890625,10.1279296875,10.3095703125,10.4951171875,11.491308593749988,19.379516601562685,20.984375,1.0707808780383394,1.0185546875,0.8466796875,0.8788330078125001,0.9208984375,0.9453125,0.9599609375,0.9853515625,1.0048828125,1.0185546875,1.0380859375,1.0703125,1.158203125,1.263671875,1.337646484375,1.5413085937499993,2.193681640625007,11.41015625,2153.790539579331,2151.90625,1714.990234375,2116.8145458984372,2126.856787109375,2133.89990234375,2138.32861328125,2144.689697265625,2149.1650390625,2151.90625,2154.9638671875,2158.26708984375,2162.3154296875,2168.6025390625,2174.752685546875,2199.02041015625,2292.6198144531313,5100.552734375,771.1591539112095,770.390625,636.8515625,721.1635791015625,739.9840820312501,760.332763671875,762.6318359375,765.97119140625,768.55859375,770.390625,772.4560546875,774.67529296875,777.5029296875,781.6982421875,784.775390625,792.7323242187499,832.2781689453135,1206.173828125,32.42660348103909,32.1982421875,26.5341796875,30.3420556640625,30.921728515625,31.236328125,31.43017578125,31.783447265625,32.0361328125,32.1982421875,32.3759765625,32.5634765625,32.8076171875,33.244140625,33.81201171875,41.10390624999992,45.26914062500078,51.4404296875,30.041038791033245,29.8779296875,25.642578125,28.414960937500002,28.737402343750002,29.0146484375,29.19970703125,29.5078125,29.7421875,29.8779296875,30.0205078125,30.17333984375,30.3759765625,30.68408203125,31.060546875,36.20751953124997,41.06178222656261,45.8720703125,3129.5064271059555,3125.55029296875,2531.380859375,3073.9250927734374,3093.7990234375,3104.0927734375,3108.40625,3116.380126953125,3121.912109375,3125.55029296875,3129.451171875,3134.0234375,3140.25390625,3153.02978515625,3168.531982421875,3198.3030273437494,3337.4107910156454,6141.884765625,2998.3766798636925,2996.3974609375,2426.205078125,2946.97021484375,2965.06611328125,2975.487060546875,2980.357421875,2988.017333984375,2993.46484375,2996.3974609375,2999.818359375,3003.64892578125,3008.2294921875,3014.724609375,3021.6201171875,3053.6824707031246,3196.0665087890866,6004.181640625,131.1297472422632,126.97607421875,105.17578125,121.86629394531249,123.390283203125,124.484375,125.04248046875,125.93798828125,126.5478515625,126.97607421875,127.5234375,128.39208984375,132.5390625,137.64501953125,169.32275390625,175.55517578125,182.33859375,225.4453125,6,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 0]"
13,11.91083224372385,11.8310546875,10.798828125,10.954671875,11.11349609375,11.2939453125,11.3900390625,11.5830078125,11.728515625,11.8310546875,11.923828125,12.0458984375,12.181640625,12.386328125,12.5859375,13.641640625,22.10503906250004,24.2255859375,1.4112872646443515,1.326171875,1.0712890625,1.1611328125,1.2099609375,1.2470703125,1.2587890625,1.28125,1.3037109375,1.326171875,1.373046875,1.470703125,1.55078125,1.63671875,1.74609375,1.9856054687500002,2.919980468750227,24.859375,2593.1200598195605,2592.130859375,2531.5361328125,2545.1792539062503,2558.5027929687503,2567.6865234375,2573.2802734375,2582.2158203125,2588.41796875,2592.130859375,2596.0494140624996,2600.5958984375,2605.483984375,2612.297265625,2618.0947265625,2638.62669921875,2752.0554433593766,2915.65625,935.3221217965481,935.0419921875,869.6904296875,890.449857421875,905.4298828125,923.31865234375,926.3509765624999,930.4814453125,933.298046875,935.0419921875,937.010546875,939.0490234375,941.5439453125,945.140234375,948.30498046875,955.67666015625,983.6037558593802,1323.3740234375,39.73141948875523,39.4609375,37.0576171875,37.51311328125,37.95775390625,38.361425781250006,38.5810546875,38.966796875,39.2705078125,39.4609375,39.6611328125,39.873046875,40.1671875,40.705078125,41.76787109375,48.159667968750014,51.970556640625894,68.2578125,36.20081982217573,35.9736328125,34.1865234375,34.450994140625,34.776113281250005,35.0810546875,35.265625,35.58447265625,35.8232421875,35.9736328125,36.126953125,36.2880859375,36.5068359375,36.8896484375,37.401562500000004,44.386679687500006,51.067339843750226,58.095703125,3779.5410607348326,3777.8095703125,3703.791015625,3720.3246699218753,3735.93125,3748.0631835937497,3754.2830078125,3764.55810546875,3772.6591796875,3777.8095703125,3783.133984375,3788.8576171874997,3795.2898437500003,3805.04921875,3813.764453125,3844.733828125,3964.7613046875204,4323.548828125,3617.6965404354078,3616.58203125,3540.673828125,3558.96013671875,3576.37806640625,3588.58525390625,3595.1931640625,3605.119140625,3612.1078125000004,3616.58203125,3621.0541015625,3625.9982421875,3631.9669921874997,3639.39140625,3645.86279296875,3674.6643554687503,3794.897851562506,4165.1650390625,161.8445202994247,157.2666015625,150.2138671875,150.949015625,152.11197265625,153.1767578125,153.8119140625,155.07373046875,156.2275390625,157.2666015625,160.7146484375,164.284765625,166.9830078125,179.64980468750002,182.36845703125,188.41017578125002,194.46865820312564,384.0244140625,24,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 0, 0, 0, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23]"
15,13.578694715856868,13.50634765625,12.2958984375,12.602373046875,12.729326171875,12.921044921875001,13.0322265625,13.247802734375,13.40625,13.50634765625,13.6171875,13.740234375,13.87890625,14.125390625000001,14.345703125,15.064951171875,19.306287109375152,37.5400390625,1.5400596251462233,1.4765625,1.26171875,1.2861162109375002,1.3328417968750002,1.3671875,1.3857421875,1.423828125,1.453125,1.4765625,1.5107421875,1.5782226562499995,1.6572265625,1.7548828125,1.84765625,2.087080078125,3.57722363281263,12.5498046875,3020.024776356743,3017.9931640625,2805.0625,2972.2218955078124,2980.575205078125,2991.24111328125,2996.61728515625,3006.36767578125,3013.5294921874997,3017.9931640625,3022.0369140625,3026.79013671875,3032.5843750000004,3041.5978515625,3050.594140625,3092.895556640625,3318.875884765641,3784.7841796875,1095.3109788537663,1094.6328125,998.986328125,1009.916470703125,1058.027109375,1083.021240234375,1085.63935546875,1089.631591796875,1092.769921875,1094.6328125,1096.8,1099.26220703125,1102.2781249999998,1106.50625,1109.655517578125,1124.304208984375,1195.906544921884,1536.095703125,46.31142845765792,45.98583984375,43.59375,43.717673828125,44.285966796875,44.7607421875,44.99931640625,45.44921875,45.78125,45.98583984375,46.205859375,46.45224609375,46.7705078125,47.387109375,48.728906249999994,55.607617187500004,61.593134765625436,65.4482421875,42.6608984636113,42.3955078125,38.9013671875,40.628873046875,41.10185546875,41.4400390625,41.6416015625,41.980224609375,42.2333984375,42.3955078125,42.5556640625,42.73046875,42.9642578125,43.36591796875,44.00141601562498,51.427890625,55.43665527343797,65.5380859375,4409.64974861349,4405.02294921875,4131.4619140625,4309.4414609375,4355.905224609375,4374.07158203125,4380.85234375,4391.66162109375,4400.015625,4405.02294921875,4410.8271484375,4417.76416015625,4426.6259765625,4440.6037109375,4455.305322265625,4520.884736328126,4723.182737304687,5572.748046875,4219.426836472781,4216.68505859375,3958.8310546875,4118.134205078125,4166.713779296875,4188.317431640625,4194.9158203125,4205.074951171875,4212.098046875,4216.68505859375,4221.253125,4226.395703125,4232.4423828125,4242.7302734375,4252.947802734375,4324.900048828125,4515.259453125017,5397.9267578125,190.22291214070856,184.56787109375,172.630859375,178.9003544921875,180.20048828125,181.38002929687502,182.00390625,183.0849609375,183.908203125,184.56787109375,185.487109375,188.14580078125002,198.352734375,210.4236328125,222.021875,228.465810546875,236.11373828125014,277.865234375,15,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 0, 0, 0, 10, 11, 12, 13, 14, 0, 0]"
17,15.561706452665215,15.4775390625,13.580078125,14.187437500000001,14.58576171875,14.8173828125,14.9435546875,15.1767578125,15.3603515625,15.4775390625,15.599609375,15.7431640625,15.921484375,16.1796875,16.38466796875,17.559511718750038,24.31592773437525,26.5166015625,1.6870573922714944,1.62109375,1.3759765625,1.42496484375,1.470703125,1.509765625,1.529296875,1.5625,1.5927734375,1.62109375,1.6669921875,1.7373046875,1.8154296875,1.9208984375,2.01953125,2.2665039062500014,2.9071464843750006,11.08203125,3473.882975447713,3473.744140625,2894.5849609375,3316.251916015625,3428.5868359375,3440.76435546875,3447.7789062499996,3460.32763671875,3468.816796875,3473.744140625,3478.0978515625,3482.9898437499996,3488.6919921875,3496.7455078125,3505.0181640625,3555.80177734375,3727.667125000013,4220.6171875,1251.9073121301167,1251.3193359375,1036.3994140625,1209.844158203125,1229.57251953125,1240.73203125,1243.440625,1247.21337890625,1249.788671875,1251.3193359375,1252.830078125,1254.56796875,1256.915625,1260.662109375,1264.4830078124999,1281.9751171875002,1366.4908320312586,1423.63671875,52.62761069527782,52.39453125,44.787109375,49.8237265625,50.56375,51.080078125,51.3419921875,51.826171875,52.1728515625,52.39453125,52.630859375,52.890625,53.2392578125,53.8455078125,54.741015624999996,59.25552734375001,63.13200390625014,96.740234375,48.29675138449367,48.09375,37.099609375,40.814470703125004,46.573339843750006,47.05380859375,47.2607421875,47.64990234375,47.9263671875,48.09375,48.26484375,48.4775390625,48.739843750000006,49.141796875,49.7966796875,54.43531250000001,61.50795898437608,72.30078125,5062.086811959302,5059.3916015625,4225.33984375,4773.013712890625,5003.46869140625,5017.57958984375,5026.884375,5042.66162109375,5053.335546875,5059.3916015625,5065.23515625,5072.212109375,5081.477734375,5099.197265625,5116.60390625,5181.381972656251,5341.1247148437515,5796.724609375,4843.963413502538,4843.2021484375,4051.115234375,4591.13743359375,4792.55056640625,4806.52421875,4814.2546875,4828.34423828125,4838.0751953125,4843.2021484375,4848.18125,4853.7072265625,4860.398046875,4869.89921875,4878.82392578125,4954.94998046875,5110.9686582031345,5586.34765625,218.12339845676476,211.9853515625,173.2744140625,200.2964921875,206.11240234375,207.69501953125,208.609375,210.16015625,211.23417968750002,211.9853515625,213.04941406249998,215.472265625,218.501953125,247.067578125,259.491015625,266.715703125,274.0407109375,372.0341796875,16,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 0, 0, 0, 0, 0, 15]"
19,17.954081128902327,17.861328125,14.880859375,16.4756025390625,16.834169921875,17.0849609375,17.2548828125,17.521484375,17.731640625,17.861328125,18.00390625,18.150390625,18.330078125,18.59443359375,18.875683593749997,20.425136718749982,28.520170898438213,38.8271484375,2.065930228908604,2.0048828125,1.7294921875,1.7693466796875001,1.80859375,1.849609375,1.8701171875,1.912109375,1.9572265625000003,2.0048828125,2.0720703124999997,2.1328125,2.2021484375,2.3173828125,2.44140625,2.6737207031249968,4.105781250000149,10.234375,3898.716336383443,3894.42626953125,3159.2861328125,3830.0712880859373,3855.5022949218746,3865.7789062499996,3871.8260742187504,3882.11328125,3889.4890625000003,3894.42626953125,3899.2496093749996,3904.428125,3910.58203125,3920.4292968749996,3932.3700683593747,4054.3150390624996,4385.0795986328185,6776.4375,1418.168748659556,1417.34619140625,1163.7470703125,1344.04851171875,1386.107861328125,1403.358056640625,1407.089453125,1412.029052734375,1415.327734375,1417.34619140625,1419.441796875,1421.8488281250002,1424.6212890625002,1428.76142578125,1432.66748046875,1467.3882812499994,1605.196864257824,1803.89453125,59.074897472380314,58.7353515625,49.8642578125,56.078244140625,56.889306640624994,57.3544921875,57.61943359375,58.126953125,58.5,58.7353515625,58.998828124999996,59.298828125,59.708203125,60.4873046875,61.75434570312499,67.405693359375,76.46022070312608,94.0771484375,54.55658488214555,54.2802734375,43.4921875,51.536146484374996,52.7158203125,53.177685546875,53.4169921875,53.8173828125,54.103515625,54.2802734375,54.4599609375,54.6689453125,54.9505859375,55.4255859375,56.286865234375,62.28023437499998,72.14717382812582,103.7294921875,5698.333423513611,5691.3515625,4650.5283203125,5595.57715234375,5642.187587890625,5655.45068359375,5662.72919921875,5675.652587890625,5685.3359375,5691.3515625,5698.1107421875,5704.910449218751,5714.451171875,5730.898828125,5748.729248046875,5890.331982421875,6234.663932617224,8825.90234375,5450.5365787553355,5444.8046875,4452.5927734375,5349.158658203125,5400.5602734375,5413.351171875,5419.8275390625,5431.061279296875,5439.454296874999,5444.8046875,5450.028125,5455.708886718749,5463.6474609375,5474.4984375,5488.56396484375,5643.567822265625,5953.246333984393,8562.16796875,247.79684475827545,241.51904296875,195.0048828125,231.1656552734375,234.946982421875,236.16142578125,237.0064453125,238.50244140625,240.044921875,241.51904296875,244.8671875,250.69394531249998,257.9642578125,266.48740234375,279.2841796875,288.633642578125,303.2276591797,526.998046875,25,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 14, 0, 0, 15, 16, 17, 18, 19, 20, 21, 22, 23, 0, 0, 24, 0, 0]"
21,20.03997708153025,19.9453125,16.310546875,18.3037109375,18.76083984375,19.059814453125,19.26123046875,19.577392578125,19.8037109375,19.9453125,20.099609375,20.2666015625,20.4658203125,20.7802734375,21.0703125,22.815527343750052,29.651625976562624,52.09375,2.3626834958683647,2.318359375,1.94140625,2.0059228515625,2.062158203125,2.116455078125,2.146484375,2.205078125,2.2646484375,2.318359375,2.373046875,2.4345703125,2.5078125,2.63232421875,2.7431640625,3.0296875000000014,3.7331445312500016,11.3681640625,4335.315156488265,4331.279296875,3451.0849609375,4258.968759765625,4282.19580078125,4297.5927734375,4305.22607421875,4317.068603515625,4325.9033203125,4331.279296875,4336.501953125,4341.9130859375,4348.849609375,4361.22998046875,4380.85107421875,4501.210644531253,4800.607758789069,5015.4580078125,1568.1035806647708,1566.51708984375,1272.888671875,1502.261005859375,1534.386865234375,1552.144775390625,1555.55029296875,1560.679931640625,1564.2822265625,1566.51708984375,1568.8720703125,1571.4921875,1574.6630859375,1579.66455078125,1584.286865234375,1636.5919433593758,1787.5169921875022,1981.56640625,66.70264476822659,66.3330078125,54.109375,63.58037109375,64.218408203125,64.821533203125,65.126953125,65.6787109375,66.08203125,66.3330078125,66.611328125,66.9169921875,67.32421875,68.2412109375,69.656494140625,74.361181640625,91.8240625000005,164.0078125,60.5918991033527,60.3388671875,49.4443359375,57.827817382812505,58.66630859375,59.121337890625,59.400390625,59.8291015625,60.140625,60.3388671875,60.5263671875,60.7509765625,61.041015625,61.56787109375,62.399658203125,68.98271484375,74.24541503906278,94.029296875,6331.717670887168,6324.015625,5073.8857421875,6235.165004882812,6262.412402343751,6281.010009765625,6290.02001953125,6306.604736328125,6316.9892578125,6324.015625,6330.7607421875,6339.515625,6350.11328125,6371.228515625,6400.73583984375,6557.052050781251,6836.578388671895,7072.4326171875,6053.115941602014,6046.92822265625,4850.68359375,5960.140288085938,5990.803906249999,6008.45751953125,6017.00146484375,6031.56884765625,6041.2900390625,6046.92822265625,6052.826171875,6059.36279296875,6067.7490234375,6081.7578125,6108.000732421875,6270.379736328125,6519.973432617189,6801.0947265625,278.601729285155,272.9697265625,223.2021484375,261.1496044921875,264.292529296875,266.09375,267.0458984375,268.73876953125,270.4892578125,272.9697265625,276.9345703125,280.8701171875,285.56640625,292.27294921875,321.53271484375,333.004736328125,344.4828369140626,494.650390625,33,"[0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12, 13, 0, 14, 15, 16, 17, 18, 19, 20, 0, 21, 22, 0, 0, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32]"
23,22.115232234859658,21.9638671875,17.0888671875,19.2080009765625,20.596611328125,21.0068359375,21.19658203125,21.546875,21.796875,21.9638671875,22.1240234375,22.303417968749997,22.5408203125,22.8876953125,23.222998046875,27.545361328124923,36.60452050781365,61.6826171875,2.7574847292755393,2.703125,2.2138671875,2.3436826171875,2.3984375,2.454638671875,2.4921875,2.5732421875,2.6484375,2.703125,2.7666015625,2.833984375,2.916015625,3.0555664062500005,3.1767578125,3.569843749999997,5.429922851564521,13.66015625,4804.114311316009,4798.1474609375,3810.91015625,4255.485946289063,4741.0051171875,4762.277783203124,4771.30888671875,4784.43017578125,4792.9408203125,4798.1474609375,4803.728125,4809.49033203125,4817.148046875,4830.811328125001,4854.1017578125,5020.875351562499,5295.308662109378,8031.16015625,1735.3306493778448,1732.84619140625,1413.646484375,1546.2878798828126,1708.499267578125,1718.8817871093752,1722.2146484375,1726.994873046875,1730.5888671875,1732.84619140625,1735.0,1737.4134765625,1740.4585937499999,1745.3374999999999,1751.2525390625,1839.7842480468744,2089.4958515625103,2352.6455078125,72.88369325006322,72.525390625,58.27734375,64.75846484375,70.295390625,70.918505859375,71.244140625,71.8017578125,72.2568359375,72.525390625,72.794921875,73.13056640625,73.59726562499999,74.4216796875,75.77900390625,79.63787109375,99.73487988281494,287.4609375,66.78891367793324,66.54248046875,53.154296875,55.95820703125,64.72905273437499,65.2080078125,65.5234375,65.997802734375,66.3330078125,66.54248046875,66.755078125,67.01142578125,67.315234375,67.830078125,68.603759765625,73.85772460937488,87.55329980468782,159.4052734375,7013.165112815029,7003.837890625,5602.2158203125,6288.048095703125,6937.1691015625,6958.387109375,6968.9978515625,6985.102783203125,6996.701367187499,7003.837890625,7010.9126953125,7018.944921875001,7028.539453125,7045.94189453125,7081.474951171875,7326.584042968747,7722.605744140625,10280.65234375,6703.990284585985,6695.4033203125,5358.310546875,6030.903734375001,6632.91947265625,6654.659228515625,6663.92998046875,6679.39990234375,6689.419921875,6695.4033203125,6701.2919921875,6708.2005859375,6717.0158203125,6732.0203125,6765.194384765625,6995.675576171874,7374.615337890633,9946.1123046875,309.1748282290437,307.9912109375,243.9052734375,266.43998144531247,292.08041015625,294.094921875,295.473828125,299.063232421875,304.944921875,307.9912109375,310.8232421875,313.83242187499997,317.2423828125,322.3125,329.13671875,342.5415625,371.01898437500193,2388.189453125,60,"[0, 0, 0, 0, 0, 0, 7, 8, 23, 27, 0, 9, 10, 11, 0, 12, 13, 14, 15, 16, 0, 17, 18, 19, 20, 21, 0, 0, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 22, 24, 25, 26, 28, 29, 30, 31, 0, 0, 32, 33, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_1Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.4694010416666667,1.38330078125,1.3115234375,1.3117539062499999,1.313828125,1.3228515625,1.3379882812500001,1.36376953125,1.3755859375,1.38330078125,1.388671875,1.4093749999999998,1.4208984375,1.47529296875,1.8791015624999994,3.0737011718749945,3.938131835937516,4.0341796875,0.13995768229166666,0.13330078125,0.1181640625,0.118279296875,0.11931640625,0.12392578124999999,0.125,0.127685546875,0.1318359375,0.13330078125,0.138671875,0.14501953125,0.149609375,0.15439453125,0.1611328124999999,0.2145605468749999,0.2306357421875003,0.232421875,72.93004557291667,68.0615234375,64.9345703125,64.94280957031249,65.016962890625,65.236669921875,65.362890625,65.929931640625,66.3658203125,68.0615234375,74.6470703125,75.04404296875,75.601953125,78.97744140625001,81.12636718749997,126.12901367187483,152.19727636718795,155.09375,56.57107747395833,56.59326171875,45.9970703125,45.997243164062496,45.998798828125,46.228173828125,46.521875,46.9248046875,51.169531250000006,56.59326171875,57.341601562499996,65.36865234375,66.241796875,66.71015625,68.163330078125,80.05774414062492,94.36622363281276,95.9560546875,4.361246744791667,4.14208984375,4.0185546875,4.019130859375,4.02431640625,4.044873046875,4.0478515625,4.098388671875,4.1251953125,4.14208984375,4.1701171875,4.19453125,4.2212890625,4.27939453125,4.656689453124999,8.98884765624997,13.675544921875085,14.1962890625,3.831640625,3.6806640625,3.5166015625,3.5166591796874997,3.517177734375,3.569580078125,3.58212890625,3.6298828125,3.6611328125,3.6806640625,3.703125,3.7091796875000003,3.7332031249999997,3.7892578125000003,4.190624999999997,6.987431640624985,9.369153320312543,9.6337890625,155.445751953125,150.96044921875,131.626953125,131.6657294921875,132.014716796875,132.451806640625,133.40966796875,134.80859375,142.83203125,150.96044921875,158.32285156249998,162.35859374999998,165.77675781250002,172.89453125,201.24941406249997,253.77615234374974,295.91286914062573,300.5947265625,139.303369140625,133.26416015625,120.1484375,120.171138671875,120.37544921874999,120.876806640625,121.20224609374999,122.560791015625,129.03203125000002,133.26416015625,141.75820312500002,149.92470703125,151.07109375,156.50371093750002,158.742822265625,221.46733398437465,273.35132324218847,279.1162109375,16.1423828125,12.0810546875,11.400390625,11.403041015624998,11.42689453125,11.477197265625001,11.509082031250001,11.763671875,11.9296875,12.0810546875,12.2013671875,12.5197265625,14.5783203125,19.04599609375,26.31708984374987,78.95214843749997,82.53017578125007,82.927734375,0,"[0, 0, 0]"
5,2.735205078125,2.6181640625,2.5,2.5010947265625,2.510947265625,2.5263183593750003,2.5308593750000004,2.5576171875,2.5904296875000004,2.6181640625,2.6462890625,2.67412109375,2.7373046875000004,2.892382812500001,3.4953124999999994,4.189667968749998,4.574435546875007,4.6171875,0.295849609375,0.2783203125,0.259765625,0.259765625,0.259765625,0.2607421875,0.264453125,0.2705078125,0.2744140625,0.2783203125,0.2826171875,0.2919921875,0.30585937500000004,0.33876953125,0.37915039062499994,0.5049121093749998,0.5479521484375008,0.552734375,150.580322265625,143.99267578125,140.75390625,140.7872666015625,141.087509765625,142.218994140625,142.3609375,142.969482421875,143.7150390625,143.99267578125,145.384375,148.8896484375,151.5666015625,158.5416015625,194.379541015625,222.8115039062498,251.26874804687552,254.4306640625,133.956201171875,129.64892578125,127.8046875,127.81142871093749,127.872099609375,128.17529296875,128.3095703125,128.849609375,129.3466796875,129.64892578125,129.95,130.48212890625,131.6884765625,138.40263671875,179.117333984375,183.83716796874995,187.92649023437505,188.380859375,8.738688151041666,8.3876953125,8.119140625,8.121099609375,8.13873046875,8.18740234375,8.216503906249999,8.29541015625,8.3408203125,8.3876953125,8.482812500000001,8.55693359375,8.706640625,9.202441406250001,10.69609375,13.54194335937498,16.598823242187553,16.9384765625,7.852197265625,7.5849609375,7.3515625,7.3525419921875,7.361357421875001,7.448876953125,7.45576171875,7.516357421875,7.551171875,7.5849609375,7.6142578125,7.68017578125,7.776953125,8.43505859375,10.3736328125,11.048613281249999,11.078689453125001,11.08203125,345.3627604166667,329.70654296875,319.26171875,319.34030859375,320.0476171875,321.860693359375,323.28427734375,324.621337890625,327.0287109375,329.70654296875,331.7447265625,334.96904296875,342.08769531250005,362.905859375,446.941845703125,548.8174707031242,673.8145595703147,687.703125,304.15846354166666,293.38623046875,287.17578125,287.23725878906254,287.790556640625,288.83408203125,289.57197265625,290.705810546875,291.99609375,293.38623046875,295.90937499999995,298.06298828125,301.0146484375,315.3443359375,399.807421875,435.1085546874998,471.8616367187506,475.9453125,41.204296875,33.97314453125,32.078125,32.078585937499994,32.082734375,32.17529296875,32.28349609375,32.842041015625,33.4802734375,33.97314453125,35.259375,37.01142578125,38.9775390625,47.45644531250001,52.144775390625,174.7791015624998,208.05994140625057,211.7578125,0,"[0, 0, 0, 0, 0]"
7,4.155094401041667,4.04931640625,3.732421875,3.7331708984375,3.739912109375,3.804150390625,3.85732421875,3.918212890625,3.983203125,4.04931640625,4.0912109375,4.12783203125,4.28359375,4.380859375,5.179882812499999,6.01919921875,6.032681640625,6.0341796875,0.4666666666666667,0.44775390625,0.3828125,0.38344628906249995,0.389150390625,0.40322265625,0.40810546875000003,0.4248046875,0.4443359375,0.44775390625,0.4619140625,0.47275390624999997,0.49863281249999997,0.5471679687500001,0.5877441406249999,0.6688964843749996,0.7181591796875009,0.7236328125,235.36521809895834,231.19775390625,217.17578125,217.2553505859375,217.97147460937498,219.54990234375,220.13046875,224.21728515625,229.03242187499998,231.19775390625,232.037109375,232.94775390625,236.11210937500002,238.4091796875,293.242138671875,336.4034863281247,381.0702314453133,386.033203125,220.03564453125,214.771484375,201.9482421875,201.98696093750002,202.3354296875,203.52451171875,204.752734375,212.4033203125,213.759375,214.771484375,215.2580078125,218.04638671875,224.9046875,232.85517578125,272.723681640625,288.40085937499987,305.78696093750034,307.71875,13.567399088541666,12.986328125,12.638671875,12.640400390624999,12.65595703125,12.706884765624999,12.73486328125,12.822265625,12.9228515625,12.986328125,13.08046875,13.321484374999999,13.440234375000001,13.802343749999999,16.2578125,22.45636718749996,28.550421875000108,29.2275390625,11.958040364583333,11.62939453125,11.3330078125,11.33346875,11.337617187500001,11.404736328124999,11.43701171875,11.524169921875,11.578125,11.62939453125,11.6671875,11.7400390625,11.868359375,12.083886718750001,15.152587890625,17.10747070312499,18.562016601562526,18.7236328125,554.1562825520833,531.14697265625,508.02734375,508.15617578124994,509.3156640625,515.1283203125,515.684765625,522.058837890625,528.180859375,531.14697265625,534.9564453125,543.26923828125,554.260546875,574.8666992187501,688.1820312499999,878.4241503906245,953.1027666015638,961.400390625,485.5480631510417,474.79638671875,453.5322265625,453.6502265625,454.71222656249995,459.414111328125,460.8240234375,465.57958984375,471.426171875,474.79638671875,476.30390624999995,479.85029296874995,486.43125,503.56210937500003,603.1891113281249,670.0427929687496,740.6191230468763,748.4609375,68.60821940104167,56.734375,54.041015625,54.0561689453125,54.192548828125,54.433886718749996,54.54697265625,55.320556640625,56.13125,56.734375,57.599023437499994,59.179785156250006,61.458984375,76.53251953125002,88.42324218749995,281.48106445312385,460.0821884765657,479.9267578125,0,"[0, 0, 0, 0, 0, 0, 0]"
9,5.682063802083333,5.49560546875,5.1748046875,5.178031249999999,5.2070703125,5.2447265624999995,5.28017578125,5.39013671875,5.475,5.49560546875,5.554492187499999,5.6392578125,5.7263671875,5.925390625,7.59482421875,7.764970703124999,7.875422851562502,7.8876953125,0.6393391927083333,0.6083984375,0.56640625,0.5664638671875,0.5669824218749999,0.5720703125000001,0.57802734375,0.594970703125,0.603515625,0.6083984375,0.6193359375,0.63115234375,0.6466796875,0.708203125,0.870751953125,0.9559374999999994,1.0430546875000015,1.052734375,314.04627278645836,303.677734375,293.876953125,294.042314453125,295.53056640625,297.784814453125,299.2935546875,301.00732421875,302.7458984375,303.677734375,305.010546875,306.20380859375,307.9666015625,325.49560546875,399.14365234375,466.76749999999976,508.51737500000075,513.15625,296.166162109375,285.66650390625,281.5673828125,281.605294921875,281.94650390625003,282.766796875,283.4318359375,284.4228515625,285.2802734375,285.66650390625,286.35390625,287.1162109375,290.1873046875,306.77744140625,372.092138671875,434.54424804687466,490.1286435546885,496.3046875,18.625048828125,17.6650390625,17.1376953125,17.1382138671875,17.142880859374998,17.19794921875,17.2693359375,17.435302734375,17.5255859375,17.6650390625,17.7306640625,17.82705078125,18.032421875,19.010449218749997,22.605810546875,35.5286523437499,51.22737695312529,52.9716796875,16.222135416666667,15.39208984375,15.1787109375,15.1796328125,15.187929687499999,15.22041015625,15.25263671875,15.294677734375,15.3509765625,15.39208984375,15.4970703125,15.58203125,15.758984374999999,16.60087890625,20.242480468749996,28.927773437499987,31.28408593750004,31.5458984375,741.6912272135417,710.4501953125,695.017578125,695.0204013671874,695.045810546875,698.7955078125,699.7850585937499,703.754150390625,707.688671875,710.4501953125,712.9337890625,723.5751953125,743.860546875,799.8102539062502,918.601123046875,1077.8768457031242,1200.7374892578148,1214.388671875,651.3810221354166,628.759765625,615.212890625,615.3899482421874,616.983466796875,620.4093750000001,622.681640625,623.990478515625,626.8634765625,628.759765625,630.6875,631.57939453125,638.8197265625,660.030078125,818.351708984375,971.3143652343742,1089.5712802734397,1102.7109375,90.310205078125,80.0791015625,75.87890625,75.905986328125,76.14970703125,76.83291015625,77.24013671875,78.17822265625,79.0962890625,80.0791015625,80.9298828125,83.07265625,100.429296875,116.54619140625,120.083984375,214.26607421874957,282.51098242187624,290.09375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,6.983723958333333,6.7548828125,6.38671875,6.388216796875,6.40169921875,6.465869140625,6.51328125,6.61962890625,6.691015625,6.7548828125,6.796093749999999,7.06259765625,7.20078125,7.454882812500001,8.320654296874999,9.592343749999998,9.963628906250007,10.0048828125,0.9759928385416666,0.9150390625,0.7802734375,0.780734375,0.7848828125,0.81279296875,0.8288085937499999,0.864013671875,0.8927734374999999,0.9150390625,0.9345703125,0.95693359375,1.019921875,1.2454101562500002,1.3397460937499999,1.6977734374999998,1.7351093750000006,1.7392578125,405.2072265625,392.5078125,378.32421875,378.4389345703125,379.471376953125,381.570654296875,385.7328125,388.5283203125,389.7837890625,392.5078125,395.6787109375,399.80498046875,402.98749999999995,417.64833984375,500.00576171874997,585.8163769531245,653.1854462890637,660.6708984375,374.6407877604167,363.39208984375,352.1748046875,352.35981347656246,354.024892578125,356.096484375,356.6693359375,359.11669921875,361.8521484375,363.39208984375,365.0416015625,367.89111328125,374.7666015625,391.76142578125,455.222705078125,520.0530371093746,577.1412412109385,583.484375,23.199983723958333,22.2177734375,21.2705078125,21.271775390625,21.28318359375,21.414990234375,21.61513671875,21.78369140625,22.006640625,22.2177734375,22.414257812499997,22.661816406249997,23.2283203125,24.07158203125,26.392041015624997,40.49004882812489,57.62361425781281,59.52734375,20.510791015625,19.75927734375,19.0576171875,19.066374999999997,19.1451953125,19.281591796875002,19.35224609375,19.475341796875,19.6439453125,19.75927734375,19.8484375,20.0669921875,20.2541015625,21.782128906249998,25.430322265624998,31.127431640624962,37.24067285156261,37.919921875,948.363671875,909.84326171875,878.0263671875,878.4596484374999,882.3591796875,888.860302734375,892.30361328125,899.923095703125,905.5902343749999,909.84326171875,915.7306640625,938.2953124999999,962.05078125,1031.89599609375,1193.900244140625,1326.294599609374,1477.6539716796904,1494.4716796875,831.518505859375,805.0302734375,780.0087890625,780.257580078125,782.49669921875,786.9907714843749,791.9393554687499,797.232177734375,802.619921875,805.0302734375,811.033203125,815.3212890625,832.58671875,858.8279296875,1016.7906738281249,1185.689882812499,1336.5810000000026,1353.3466796875,116.845166015625,103.744140625,98.017578125,98.0733515625,98.5753125,99.78330078124999,99.97910156249999,101.079833984375,102.226953125,103.744140625,104.9380859375,107.04951171875001,117.91894531250001,147.3638671875,162.2405273437499,271.73087890624936,371.2736738281268,382.333984375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,8.525944010416667,8.294921875,7.955078125,7.9552509765625,7.956806640625,7.983740234375,8.05205078125,8.135009765625,8.2076171875,8.294921875,8.345312499999999,8.45400390625,8.5712890625,9.127343750000001,10.025292968749998,11.793583984374994,12.85299121093752,12.970703125,1.1802408854166666,1.1337890625,0.9599609375,0.9602490234375,0.962841796875,0.97353515625,0.98681640625,1.062744140625,1.1060546875,1.1337890625,1.1652343749999998,1.20068359375,1.3091796875,1.4800781250000001,1.5361816406249997,1.7095996093749999,1.7318974609375006,1.734375,480.5814615885417,466.89013671875,454.5625,454.6038115234375,454.975615234375,456.941943359375,458.73427734375,462.6123046875,465.1595703125,466.89013671875,469.396484375,472.13740234375,475.169921875,487.80498046875,608.6113769531249,689.8087695312495,775.2136894531266,784.703125,452.8041015625,435.95556640625,418.541015625,418.5805986328125,418.93684570312496,420.177490234375,423.31103515625,429.474365234375,433.073046875,435.95556640625,440.26308593749997,446.10712890624995,449.732421875,464.84150390624995,609.031201171875,706.5071777343744,805.5174169921893,816.5185546875,28.109261067708335,26.92431640625,25.5400390625,25.5417099609375,25.556748046875,25.8693359375,25.9900390625,26.271728515625,26.686328125000003,26.92431640625,27.164257812499997,27.331249999999997,27.623828125000003,28.67822265625,32.519775390625,51.288632812499856,73.2836484375004,75.7275390625,24.704801432291667,23.79345703125,22.9443359375,22.958740234375,23.08837890625,23.255224609375,23.308886718750003,23.51220703125,23.679492187500003,23.79345703125,23.939453125,24.05126953125,24.4498046875,25.348828125,31.1482421875,38.29296874999996,45.44902343750013,46.244140625,1132.022021484375,1093.45703125,1054.8798828125,1055.1268876953125,1057.349931640625,1062.539501953125,1070.5088867187499,1079.087158203125,1086.4802734375,1093.45703125,1103.865234375,1107.5513671874999,1128.148828125,1167.8859375,1452.435546875,1675.8382031249987,1885.6723945312538,1908.9873046875,995.905810546875,962.78173828125,935.6416015625,935.8573779296875,937.799365234375,942.11591796875,947.01123046875,952.271728515625,957.994140625,962.78173828125,968.8572265625,974.58134765625,981.5523437500001,1007.0892578125,1298.176513671875,1499.2585644531237,1713.9905048828166,1737.849609375,136.1162109375,126.3896484375,119.23828125,119.263056640625,119.48603515625001,119.81210937499999,121.33310546874999,123.6376953125,125.25664062500002,126.3896484375,127.80410156250001,130.5953125,133.60976562500002,171.5962890625,194.88344726562494,232.98800781249992,244.0809296875002,245.3134765625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,10.271728515625,10.01416015625,9.3369140625,9.3398525390625,9.366298828125,9.47587890625,9.522851562500001,9.67919921875,9.899999999999999,10.01416015625,10.130468749999999,10.35205078125,10.516992187500001,11.03623046875,12.2236328125,14.097373046875,14.269014648437503,14.2880859375,1.35546875,1.3076171875,1.0771484375,1.0775517578125,1.081181640625,1.1026367187500001,1.18330078125,1.236083984375,1.2837890625,1.3076171875,1.3435546875,1.39267578125,1.446484375,1.594140625,1.66513671875,2.026884765624999,2.1477080078125024,2.1611328125,573.5152018229167,557.65185546875,538.3125,538.34683984375,538.6558984375,539.314794921875,543.1962890625,549.864990234375,555.7744140625,557.65185546875,561.0349609375,566.101171875,569.19375,589.4037109375,678.1412109374999,828.4633398437493,937.725923828127,949.8662109375,537.8976725260417,519.44384765625,496.171875,496.3961787109375,498.414912109375,501.25102539062505,502.8548828125,507.7939453125,514.1140625,519.44384765625,526.9169921875,530.63212890625,541.4837890625,559.5192382812501,624.0508789062496,833.0196874999995,915.9241367187516,925.1357421875,33.81318359375,32.3544921875,30.4013671875,30.423780273437497,30.625498046875002,30.842919921875,31.0283203125,31.4892578125,31.9169921875,32.3544921875,32.705859375,33.413671875,34.2939453125,37.58984375,39.83251953124999,55.24916015624993,66.1668105468752,67.3798828125,29.060791015625,28.0869140625,26.93359375,26.9462119140625,27.059775390625,27.189892578125,27.30068359375,27.543212890625,27.8009765625,28.0869140625,28.2978515625,28.79677734375,29.324804687500002,31.20126953125,35.526171874999996,42.45149414062496,49.04387988281262,49.7763671875,1352.13310546875,1310.05419921875,1255.89453125,1256.03258203125,1257.2750390625001,1260.134033203125,1265.8564453125,1283.4951171875,1297.676171875,1310.05419921875,1322.7794921875,1340.4658203125,1351.79453125,1388.0994140625,1660.5786132812498,1955.9128124999984,2184.1764375000043,2209.5390625,1185.9140462239584,1152.12548828125,1108.30859375,1108.5505283203124,1110.7279394531251,1115.391015625,1118.7998046875,1128.113525390625,1140.32890625,1152.12548828125,1157.8625,1169.3615234375,1187.24375,1215.7682617187502,1396.0920410156243,1760.5988964843737,1983.6017841796915,2008.3798828125,166.21905924479168,152.28564453125,142.44140625,142.46289746093748,142.656318359375,144.4064453125,145.41640625,147.382080078125,150.3591796875,152.28564453125,153.9828125,157.58134765625002,159.51171875,213.12119140625,220.57416992187495,351.6850488281242,471.1024892578146,484.37109375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,11.865151615466102,11.5498046875,10.76953125,10.775478515625,10.82900390625,10.94453125,10.993359375,11.375,11.4794921875,11.5498046875,11.695507812499999,11.8115234375,12.0806640625,12.8759765625,14.52666015625,15.498378906250002,16.327767578125012,16.419921875,1.5565578654661016,1.490234375,1.3251953125,1.32598828125,1.333125,1.3744140625,1.395703125,1.4228515625,1.4640625,1.490234375,1.5548828125,1.5970703125,1.6384765625,1.7164062500000004,2.04521484375,2.29029296875,2.3937753906250014,2.4052734375,671.1983911546611,650.8828125,622.9287109375,623.299990234375,626.64150390625,632.321875,635.461328125,642.552734375,649.26796875,650.8828125,656.2556640625,663.8283203125,669.7341796875,692.5478515625,840.4806640625,951.6803906250004,1067.9151093750015,1080.830078125,625.4272212658898,603.3291015625,580.333984375,580.336703125,580.3611718750001,582.205078125,583.8255859375,591.75244140625,596.5447265625,603.3291015625,619.082421875,628.1123046875,634.1255859375,651.9896484374999,813.0614257812499,892.34966796875,927.6728574218755,931.59765625,38.645971265889834,37.2490234375,35.5908203125,35.59251953125,35.6078125,35.715625,36.0208984375,36.39599609375,36.7451171875,37.2490234375,38.1275390625,38.8384765625,39.2087890625,43.037499999999994,44.6353515625,56.402109375000045,70.15456640625018,71.6826171875,33.787109375,32.6005859375,31.3408203125,31.34637109375,31.396328125,31.6029296875,31.626757812500003,32.07861328125,32.334765625,32.6005859375,33.3275390625,33.60859375,33.953320312500004,36.141601562500014,42.166015625,46.44902343750002,50.98083984375006,51.484375,1572.9411083156779,1537.638671875,1461.0302734375,1461.31789453125,1463.906484375,1471.72294921875,1478.6498046875001,1494.82666015625,1516.9449218749999,1537.638671875,1554.759765625,1571.71796875,1579.6765624999998,1608.5892578125001,1979.51728515625,2183.522011718751,2366.1134316406274,2386.4013671875,1382.480402542373,1342.3310546875,1291.0380859375,1291.1398125,1292.0553515625,1296.73486328125,1304.8718749999998,1317.8251953125,1330.9015625000002,1342.3310546875,1357.4822265624998,1373.2720703125,1390.7865234375,1419.3873046875,1767.69482421875,1957.9381250000006,2134.7717421875027,2154.419921875,190.46070577330508,180.3857421875,167.9755859375,167.99082226562498,168.12794921875,169.4541015625,171.26523437499998,175.0849609375,177.6591796875,180.3857421875,182.058203125,188.3197265625,200.17949218750005,235.18671875000004,254.81435546875,264.3032421875,266.85512890625,267.138671875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,13.70888671875,13.23974609375,12.3359375,12.3372626953125,12.349189453125,12.435302734375,12.48935546875,12.76025390625,12.9408203125,13.23974609375,13.5212890625,13.907421875,14.4197265625,15.6353515625,16.79521484375,17.857861328124997,18.192329101562507,18.2294921875,2.0798665364583333,1.97705078125,1.6162109375,1.620244140625,1.6565429687500002,1.7548828125,1.79189453125,1.8427734375,1.9326171875,1.97705078125,2.0412109375,2.1504882812500004,2.248046875,2.433984375,3.038525390625,3.1418652343749995,3.218092773437501,3.2265625,759.8802571614583,736.90869140625,710.3212890625,710.4429189453124,711.537587890625,714.283154296875,718.60419921875,727.18603515625,733.2404296875,736.90869140625,742.284375,748.61044921875,756.1958984375,810.9069335937501,944.62763671875,1080.609130859374,1217.96130371094,1233.22265625,727.1180989583333,684.955078125,656.6279296875,656.886400390625,659.21263671875,662.29267578125,664.0798828125,670.40869140625,677.71640625,684.955078125,713.594140625,738.8154296875,745.4802734374999,815.42998046875,960.4599609374999,1075.3534082031244,1167.1007705078143,1177.294921875,43.84571940104167,41.83203125,39.58203125,39.6092841796875,39.854560546875,40.3134765625,40.504296875,40.88525390625,41.4193359375,41.83203125,42.776953125,43.594921875,44.8794921875,47.123242187500004,51.786962890625,69.33307617187486,90.60781933593789,92.9716796875,38.930810546875,36.9453125,35.1552734375,35.166681640625,35.26935546875,35.7708984375,35.92177734375,36.32177734375,36.6099609375,36.9453125,38.1837890625,38.8119140625,39.309179687500006,43.88076171875,49.797265624999994,58.89528320312496,64.3904072265626,65.0009765625,1807.9618977864584,1754.62548828125,1648.837890625,1648.8927998046872,1649.386982421875,1659.73388671875,1676.8879882812498,1689.96533203125,1715.4181640625002,1754.62548828125,1781.230859375,1800.62041015625,1811.1919921874999,2021.2567382812501,2261.905810546875,2554.9708593749983,2818.176773437505,2847.421875,1585.5636393229167,1519.3564453125,1460.15234375,1460.2102490234374,1460.7313964843752,1468.930224609375,1482.54775390625,1491.73486328125,1501.5005859375,1519.3564453125,1552.70234375,1575.20439453125,1596.6943359375,1776.10458984375,2014.42060546875,2302.5067480468733,2561.032706054692,2589.7578125,222.39825846354168,204.4306640625,188.634765625,188.63776171874997,188.6647265625,190.759521484375,192.29560546875,197.13232421875,202.375390625,204.4306640625,208.8525390625,217.79404296874998,228.10820312500002,286.25654296875,301.24062499999997,420.2097167968742,538.6346435546897,551.79296875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,15.926578776041667,15.4306640625,14.2685546875,14.276275390624999,14.34576171875,14.627392578125,14.8138671875,15.01611328125,15.173046875,15.4306640625,15.755273437500001,16.24951171875,16.4197265625,17.92890625,18.818212890625,20.416972656249996,20.82040820312501,20.865234375,2.131298828125,2.07666015625,1.7431640625,1.745353515625,1.76505859375,1.8019042968749999,1.87919921875,1.951416015625,2.0302734375,2.07666015625,2.12578125,2.18603515625,2.247265625,2.4013671875,2.6636230468749993,3.1938085937499996,3.248775390625001,3.2548828125,866.6240397135417,844.4150390625,799.896484375,799.918494140625,800.11658203125,815.591259765625,817.34931640625,828.571044921875,836.96953125,844.4150390625,848.3537109375,856.083984375,864.530859375,901.2550781250001,1058.70419921875,1226.2692578124993,1356.9408906250023,1371.4599609375,831.161572265625,775.3681640625,733.9150390625,734.1165263671875,735.929912109375,745.88505859375,750.42958984375,757.273193359375,768.458984375,775.3681640625,816.3978515624999,847.02412109375,867.5072265625,946.5264648437501,1095.0237304687498,1229.1070996093745,1307.505827148439,1316.216796875,49.97568359375,48.13818359375,44.474609375,44.509525390625,44.82376953125,45.750048828124996,46.16513671875,46.888916015625,47.6564453125,48.13818359375,49.172460937500006,50.43271484375,51.711523437500006,55.69658203125,56.790966796875,72.94158203124988,91.66036914062535,93.740234375,45.432438151041666,43.84033203125,39.9970703125,40.0321591796875,40.347958984375,40.937841796875,41.39765625,42.027099609375,42.615625,43.84033203125,45.0396484375,45.97001953125,47.6376953125,51.53486328125,55.742529296875006,64.55343749999996,71.44606640625013,72.2119140625,2068.652799479167,2009.49072265625,1864.5087890625,1864.7055517578124,1866.476416015625,1885.2237304687499,1896.60302734375,1928.50927734375,1965.3814453125,2009.49072265625,2031.77578125,2053.52294921875,2114.008984375,2417.5644531250005,2561.271728515625,2900.1687988281237,3134.029184570317,3160.013671875,1811.251611328125,1737.1015625,1642.1416015625,1642.6512832031249,1647.2384179687501,1662.382861328125,1676.0916015625,1697.50927734375,1716.0703125,1737.1015625,1783.6439453125,1803.910546875,1847.2267578125002,1968.7935546875,2294.259423828125,2615.2224707031237,2850.719415039067,2876.8857421875,257.40118815104165,235.36328125,213.728515625,213.8056650390625,214.500009765625,219.02626953125,219.89794921875,224.217041015625,231.40292968749998,235.36328125,238.137890625,248.17099609375,267.6712890625,329.39541015625,335.8719238281248,525.1756347656243,633.7013525390645,645.759765625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,17.553043619791666,17.19970703125,15.673828125,15.67590234375,15.694570312500002,15.858203125000001,16.0271484375,16.505859375,16.9390625,17.19970703125,17.90859375,18.24150390625,18.5373046875,19.0994140625,20.164013671874997,20.805615234374997,20.906733398437503,20.91796875,2.3985188802083335,2.29248046875,1.91796875,1.9209072265624998,1.947353515625,1.98232421875,2.02939453125,2.111083984375,2.2154296875000004,2.29248046875,2.4146484375,2.548828125,2.6658203125,2.86357421875,3.149609375,3.33369140625,3.369990234375001,3.3740234375,946.6045247395833,925.271484375,889.9189453125,889.970224609375,890.4317382812501,892.4314453125,895.783984375,909.631103515625,917.2884765625,925.271484375,933.2025390625,938.74951171875,952.3615234375,991.1632812500001,1084.7158691406248,1294.1942285156238,1472.3846572265657,1492.18359375,913.8790201822917,847.16259765625,807.2685546875,807.4466494140624,809.049501953125,815.37373046875,822.1630859375,828.220947265625,840.310546875,847.16259765625,896.84296875,964.16328125,981.5833984375,996.2888671875,1203.6611328125,1342.2400390624994,1455.3783007812522,1467.94921875,56.060888671875,53.2275390625,49.8623046875,49.8627080078125,49.866337890625005,50.793896484375004,51.060546875,51.614013671875,52.2634765625,53.2275390625,56.3826171875,57.301953125,58.0970703125,62.444140624999996,64.535693359375,87.14066406249982,115.2691445312505,118.39453125,50.37135416666667,47.71728515625,44.267578125,44.275702148437496,44.348818359375,44.793994140624996,45.330859375,46.084716796875,46.900390625,47.71728515625,50.356640625,52.076074218749994,52.869921875,59.11845703125,61.345654296875,76.02791992187491,88.00601464843771,89.3369140625,2264.4881998697915,2182.947265625,2057.232421875,2057.39582421875,2058.8664453125,2075.97119140625,2092.7345703124997,2107.281494140625,2141.3400390625,2182.947265625,2279.621875,2318.06826171875,2345.7591796875,2406.1675781250005,2717.7001953125,3093.4548339843723,3460.3193115234444,3501.08203125,1986.8673502604167,1893.84765625,1812.337890625,1812.57089453125,1814.6679296875,1825.4854980468751,1841.866015625,1857.50146484375,1877.6960937500003,1893.84765625,1969.4812499999998,2043.48916015625,2059.6712890625,2093.27939453125,2415.720263671875,2796.111259765623,3152.5517509765687,3192.15625,277.620849609375,262.037109375,239.5751953125,239.6626005859375,240.44924804687503,242.36040039062502,244.77656249999998,249.05224609375,252.7279296875,262.037109375,267.4482421875,272.24912109375,288.598828125,323.01796875,362.616162109375,502.75219726562415,635.3595947265649,650.09375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_1Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.5851430084745763,1.4462890625,1.287109375,1.28722265625,1.2882421874999999,1.30107421875,1.3287109375,1.3759765625,1.425,1.4462890625,1.4906249999999999,1.5572265625,1.6703124999999999,1.9960937500000009,2.3002929687499987,3.116289062500002,3.7402421875000087,3.8095703125,0.22790320444915255,0.21484375,0.14453125,0.144587890625,0.14509765624999998,0.15478515625,0.17812499999999998,0.18994140625,0.2080078125,0.21484375,0.23574218749999998,0.2466796875,0.252734375,0.283984375,0.33427734374999996,0.4257421875000003,0.5215781250000013,0.5322265625,402.8064751059322,392.4775390625,377.30859375,377.328021484375,377.50287109375,382.0642578125,382.5607421875,388.43994140625,391.25957031250005,392.4775390625,394.49375,396.221484375,399.884375,412.23046875,434.87021484375,616.4903906250007,839.3843906250031,864.150390625,97.56796212923729,86.2744140625,77.662109375,77.98530078125,80.89402343750001,84.1470703125,84.32578125,84.84716796875,85.4578125,86.2744140625,87.12753906249999,92.34140624999998,96.80390625000001,104.56640625,108.09521484374996,294.78626953125064,485.67667382812766,506.88671875,5.521616790254237,5.0615234375,4.634765625,4.642865234375,4.7157617187500005,4.81064453125,4.881640625,4.9384765625,5.026171875,5.0615234375,5.126757812499999,5.2552734375,5.4369140625000005,6.061132812500001,6.875585937499998,12.764082031250021,19.21312695312509,19.9296875,4.463784427966102,4.1826171875,3.9296875,3.930197265625,3.9347851562500002,3.975390625,3.9912109375,4.09228515625,4.1560546875,4.1826171875,4.244921875,4.321875,4.3876953125,5.0419921875,5.859667968749999,8.55560546875001,11.592279296875041,11.9296875,527.0662738347457,505.9814453125,485.3134765625,485.388978515625,486.06849609375,489.5474609375,492.813671875,499.72216796875,503.06328125,505.9814453125,508.478125,512.61640625,517.6087890625,539.188671875,578.32373046875,947.9977929687515,1379.130541015631,1427.0341796875,512.1728846663135,491.736328125,472.3720703125,472.37971679687496,472.44853515625,475.70078125,477.93632812500005,486.47900390625,488.7880859375,491.736328125,493.82460937499997,498.09003906249995,503.24140625,523.312109375,556.596875,927.0602148437515,1358.996353515631,1406.9892578125,14.893389168432204,13.7333984375,12.392578125,12.398412109375,12.45091796875,12.57890625,12.632617187500001,12.9248046875,13.310351562500001,13.7333984375,14.2447265625,14.767187499999999,15.654296875000004,20.3388671875,21.58916015625,21.95591796875,22.329576171875004,22.37109375,0,"[0, 0, 0]"
5,3.6030356197033897,3.4892578125,3.2216796875,3.22541796875,3.2590624999999998,3.29755859375,3.3380859375,3.396484375,3.4396484375000003,3.4892578125,3.571484375,3.6441406249999995,3.7240234375,3.9156250000000004,4.307128906249998,4.9120898437500005,5.074705078125002,5.0927734375,0.4402641684322034,0.41015625,0.3505859375,0.350982421875,0.35455078124999995,0.35927734375000003,0.3662109375,0.3798828125,0.4046875,0.41015625,0.4177734375,0.44941406249999993,0.4964843750000001,0.559375,0.633203125,0.7175976562500002,0.7792792968750009,0.7861328125,835.3546411546611,818.921875,794.4599609375,794.620423828125,796.06458984375,805.06142578125,806.2279296875,811.4677734375,816.8072265625,818.921875,820.6125,825.256640625,831.955859375,847.5123046875001,882.1541992187499,1168.6623828125012,1508.362039062505,1546.1064453125,240.71335407838984,223.1015625,202.3896484375,202.5486953125,203.9801171875,207.57675781249998,215.9408203125,219.18017578125,221.549609375,223.1015625,225.0251953125,227.46914062499997,231.96367187500002,242.4154296875,275.46962890624997,604.6573632812514,1011.4080214843807,1056.6025390625,11.743561308262711,11.1953125,10.4013671875,10.413205078125,10.51974609375,10.81650390625,10.84609375,10.984375,11.1376953125,11.1953125,11.327734375,11.43984375,11.6416015625,12.273046875,13.406347656249999,21.563730468750034,31.32727148437514,32.412109375,9.834729210805085,9.44921875,8.9482421875,8.9505078125,8.9708984375,9.0576171875,9.1091796875,9.2607421875,9.36328125,9.44921875,9.53984375,9.697265625,9.81875,10.780664062500001,12.40029296875,15.52441406250001,18.96533203125005,19.34765625,1146.4664327330509,1110.69921875,1080.2568359375,1080.37215625,1081.4100390625,1084.6954101562499,1088.7630859375,1096.9736328125,1104.987109375,1110.69921875,1115.13046875,1119.8232421875,1135.4921875,1162.7427734375,1242.4145507812498,1865.8985351562526,2626.2420019531355,2710.724609375,1101.6895855402543,1064.5625,1040.0302734375,1040.1723847656249,1041.45138671875,1045.27333984375,1049.4814453125,1054.80810546875,1062.44609375,1064.5625,1069.4625,1075.1587890625,1087.9669921875,1116.5689453125,1189.1414062499998,1814.2443359375025,2575.4569531250104,2660.0361328125,44.77684719279661,42.115234375,39.259765625,39.261181640625,39.27392578125,39.32314453125,39.7470703125,41.150390625,41.494531249999994,42.115234375,43.653125,45.319140625,46.918554687500006,51.624609375000006,64.2189453125,65.41802734375,65.77129492187501,65.810546875,0,"[0, 0, 0, 0, 0]"
7,5.469296212923729,5.3779296875,5.0166015625,5.01920703125,5.04265625,5.06953125,5.116796875,5.21435546875,5.336328125,5.3779296875,5.4599609375,5.5623046875,5.6166015625,5.7568359375,5.976855468749999,7.1834765625000045,8.541492187500019,8.6923828125,0.7746788930084746,0.7314453125,0.6552734375,0.655669921875,0.65923828125,0.66298828125,0.6681640624999999,0.69921875,0.7265625,0.7314453125,0.73828125,0.7748046875,0.8310546875000002,0.908203125,1.10224609375,1.168359375,1.2295312500000009,1.236328125,1297.427883342161,1280.556640625,1254.455078125,1254.64527734375,1256.3570703125001,1260.60947265625,1262.7611328125,1273.193359375,1277.3958984375,1280.556640625,1282.8374999999999,1285.963671875,1290.00078125,1296.77421875,1309.919921875,1719.8309375000017,2220.427917968757,2276.0498046875,414.01549258474574,389.916015625,372.0478515625,372.077701171875,372.34634765625003,373.06015625,375.62109375,383.62451171875,388.3552734375,389.916015625,393.27578125,399.551953125,402.6451171875,416.38945312500005,443.6378906249999,925.3184570312519,1499.775888671883,1563.6044921875,19.49119438559322,18.818359375,17.6259765625,17.64693359375,17.835546875,18.22333984375,18.2447265625,18.39501953125,18.62421875,18.818359375,19.0154296875,19.1373046875,19.51796875,20.0419921875,20.644335937499985,33.147011718750036,45.960990234375174,47.384765625,17.592045153601696,17.076171875,15.96875,15.976226562499999,16.043515625,16.2443359375,16.349609375,16.72412109375,16.8740234375,17.076171875,17.155859375,17.516796874999997,17.7748046875,18.0447265625,18.394726562499997,31.43341796875,32.00486523437501,32.068359375,1832.0130925582628,1787.9345703125,1742.6923828125,1743.203224609375,1747.80080078125,1759.93701171875,1764.67109375,1773.02197265625,1783.1859375,1787.9345703125,1792.1224609375,1803.88125,1810.9119140625003,1826.2210937500001,1882.9638671875,2807.3485742187536,3891.64911523439,4012.126953125,1754.7705905720338,1711.041015625,1671.4873046875,1671.627376953125,1672.88802734375,1686.5274414062499,1691.2830078125,1698.68408203125,1707.2517578125,1711.041015625,1717.0171875,1722.1412109375,1731.8796874999998,1752.309375,1794.2864257812498,2708.6951367187535,3806.6900214843904,3928.689453125,77.24250198622882,74.1142578125,69.8984375,69.90557421874999,69.9698046875,70.13876953125,70.362890625,71.5205078125,72.61015625,74.1142578125,75.475390625,78.5201171875,80.572265625,83.5763671875,104.16816406249995,109.97902343749999,110.1605,110.1806640625,0,"[0, 0, 0, 0, 0, 0, 0]"
9,7.8861328125,7.701171875,7.2255859375,7.22719921875,7.2417187499999995,7.2818359375,7.30810546875,7.4814453125,7.631640624999999,7.701171875,7.8642578125,7.974316406250001,8.173828125,8.3966796875,9.382568359374998,9.956630859375,10.059823242187502,10.0712890625,1.0278483072916667,0.97265625,0.787109375,0.7915458984374999,0.8314746093750001,0.874853515625,0.8796875,0.932373046875,0.958984375,0.97265625,1.0046875,1.07607421875,1.1492187500000002,1.23134765625,1.2940917968749996,1.419345703125,1.4198642578125,1.419921875,1768.2441731770834,1747.544921875,1718.5966796875,1718.6603466796873,1719.233349609375,1726.32509765625,1728.59521484375,1740.205322265625,1745.2679687500001,1747.544921875,1752.2624999999998,1753.6732421875,1758.5607421875,1761.91748046875,1768.555126953125,2284.7637988281213,2904.6922978515736,2973.5732421875,577.504150390625,549.013671875,530.1259765625,530.1453935546875,530.3201464843751,531.888818359375,539.5267578125,542.45556640625,546.4984375,549.013671875,551.875,555.28525390625,560.2902343750001,571.4749023437499,583.308251953125,1218.3369824218698,2021.021784179702,2110.208984375,27.141585286458334,26.353515625,25.2314453125,25.248960937499998,25.4066015625,25.599902343750003,25.73857421875,26.072509765625,26.2798828125,26.353515625,26.623242187499997,26.85283203125,27.637890625,29.3609375,29.986767578124997,36.56499023437496,43.23101074218762,43.9716796875,24.390901692708333,24.16455078125,23.357421875,23.3588046875,23.37125,23.449853515624998,23.54169921875,23.7939453125,23.990234375,24.16455078125,24.27265625,24.53525390625,24.75,25.03583984375,26.203662109375,29.02095703124999,30.579732421875025,30.7529296875,2516.980533854167,2463.24169921875,2427.1640625,2427.282926757812,2428.352705078125,2433.4345214843747,2435.9587890625003,2449.27001953125,2458.0345703125004,2463.24169921875,2469.82265625,2477.5341796875,2488.42265625,2528.2203124999996,2539.63212890625,3681.773593749991,5121.061539062526,5280.982421875,2406.194791666667,2357.18701171875,2326.3857421875,2326.5420576171873,2327.948896484375,2330.39970703125,2334.9390625,2347.165283203125,2352.7548828125,2357.18701171875,2361.3599609374996,2367.63134765625,2375.0048828125,2385.6349609375,2414.01796875,3547.5755957031156,5007.151993164089,5169.3271484375,110.7857421875,102.96923828125,98.359375,98.38328613281249,98.598486328125,99.23012695312501,100.39775390625,101.28515625,102.19765625,102.96923828125,104.52226562499999,106.50986328125,109.121875,113.78310546875,165.02856445312494,214.34342773437498,217.81100292968756,218.1962890625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,9.660400390625,9.6279296875,8.8984375,8.90466015625,8.9606640625,9.08349609375,9.171875,9.359619140625,9.5708984375,9.6279296875,9.74765625,9.80986328125,9.9384765625,10.16708984375,10.3970703125,10.610439453125,10.6358486328125,10.638671875,1.2755696614583334,1.21875,1.125,1.125806640625,1.13306640625,1.147021484375,1.16494140625,1.1923828125,1.2119140625,1.21875,1.2578125,1.28671875,1.33203125,1.49267578125,1.561572265625,1.6986523437499998,1.7308027343750008,1.734375,2235.978727213542,2212.89990234375,2173.2685546875,2173.2834199218746,2173.4172070312497,2184.378076171875,2196.926953125,2204.751953125,2210.0111328125,2212.89990234375,2214.677734375,2217.03955078125,2219.2537109375,2227.276953125,2241.346826171875,2840.051425781245,3609.963052734389,3695.5087890625,748.9210774739583,715.46337890625,693.7939453125,693.8844619140625,694.699111328125,696.41591796875,698.8021484375,705.942138671875,713.10546875,715.46337890625,716.8876953125,719.81953125,724.423046875,732.25048828125,744.51630859375,1565.8057226562435,2597.089654296894,2711.6767578125,34.06334635416667,33.27734375,31.9765625,31.9996669921875,32.207607421875,32.501416015625,32.5681640625,32.8525390625,33.0560546875,33.27734375,33.3845703125,33.53369140625,33.7470703125,34.157519531249996,35.535546874999994,52.8400683593749,68.86496386718778,70.6455078125,30.010009765625,29.4404296875,28.56640625,28.574357421875,28.64591796875,28.803515625,28.94619140625,29.06201171875,29.401171875,29.4404296875,29.6888671875,29.863476562499997,30.070703125,30.467382812500002,30.917041015625,42.398232421874965,48.0084755859376,48.6318359375,3197.017138671875,3132.994140625,3095.3408203125,3095.6969521484375,3098.902138671875,3101.5951660156247,3110.2683593750003,3122.49462890625,3129.3451171875004,3132.994140625,3136.4123046875,3146.1249023437504,3155.0093749999996,3181.26064453125,3205.0787109375,4639.123749999988,6483.5149140625335,6688.447265625,3059.909130859375,2999.75048828125,2963.0146484375,2963.3500380859373,2966.3685449218747,2972.1509765625,2975.73720703125,2989.6865234375,2996.6044921875,2999.75048828125,3002.2896484374996,3007.42548828125,3017.423046875,3025.62001953125,3039.163916015625,4489.1102539062385,6333.707802734409,6538.6630859375,137.1080078125,132.27001953125,126.6572265625,126.68465234374999,126.931484375,127.718115234375,128.2953125,130.055908203125,131.3228515625,132.27001953125,133.691796875,136.53076171875,139.4130859375,145.91484375,178.87695312499997,188.4241796875,189.04437109375002,189.11328125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,12.100716145833333,11.89697265625,11.224609375,11.2252431640625,11.230947265625,11.306445312500001,11.44853515625,11.68212890625,11.785546875,11.89697265625,12.0501953125,12.266210937499999,12.40546875,12.82841796875,13.103124999999997,15.112480468749999,15.526287109375007,15.572265625,1.517041015625,1.4794921875,1.283203125,1.2842978515624999,1.294150390625,1.3521484375000001,1.3728515625,1.387451171875,1.4431640625000002,1.4794921875,1.4970703125,1.55166015625,1.5986328125,1.762109375,1.8187988281249998,2.1621972656249975,2.498739257812506,2.5361328125,2656.7923828125,2626.87109375,2585.9150390625,2586.7088310546874,2593.8529589843747,2604.44677734375,2608.48837890625,2615.101318359375,2624.20625,2626.87109375,2629.0611328124996,2636.66181640625,2642.6064453125,2651.0296875,2657.860009765625,3373.8071386718693,4299.744092773454,4402.6259765625,893.5701497395834,855.0556640625,838.8330078125,838.843263671875,838.93556640625,841.060791015625,843.40751953125,848.00830078125,851.1271484375,855.0556640625,857.5787109375001,858.32177734375,861.343359375,866.60234375,868.439794921875,1836.046767578117,3070.7923720703347,3207.986328125,41.557568359375,40.36328125,38.8935546875,38.899719726562495,38.955205078125,39.239990234375,39.52802734375,40.03955078125,40.2494140625,40.36328125,40.531640625,40.8859375,41.150585937500004,41.49599609375,45.90087890625,65.75670898437487,86.81365917968787,89.1533203125,36.285498046875,35.8623046875,34.501953125,34.50679296875,34.5503515625,34.75712890625,34.87607421875,35.34912109375,35.602734375,35.8623046875,36.0685546875,36.18759765625,36.383007812500004,36.681640625,36.979931640625,48.91007812499993,59.9615156250002,61.189453125,3808.9016276041666,3730.978515625,3688.078125,3688.6253730468748,3693.5506054687503,3707.22900390625,3712.82109375,3718.958984375,3726.7281249999996,3730.978515625,3737.604296875,3742.8623046875,3750.9076171875,3788.1390625,3825.5923339843753,5553.414248046862,7710.684198242227,7950.380859375,3641.8233561197917,3570.14892578125,3524.771484375,3525.4184677734374,3531.241318359375,3543.5570800781247,3549.19619140625,3560.12451171875,3564.3193359375,3570.14892578125,3575.8556640625,3580.5572265625,3583.802734375,3597.7537109375,3607.21142578125,5332.577617187486,7533.545652343791,7778.09765625,167.078271484375,160.8916015625,154.5380859375,154.57841796875,154.94140625,155.509033203125,156.0119140625,158.01123046875,159.575,160.8916015625,162.80527343749998,163.7640625,167.0810546875,172.22080078125,224.82197265624998,238.5140527343749,252.97083886718775,254.5771484375,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
15,13.815793829449152,13.556640625,12.544921875,12.54809375,12.576640625,12.74951171875,13.033007812500001,13.251953125,13.408984375,13.556640625,13.658593750000001,13.82265625,13.97421875,14.3181640625,14.83623046874999,19.938261718750013,23.383767578125045,23.7666015625,1.8784924523305084,1.83984375,1.6611328125,1.6627753906249998,1.6775585937500002,1.71904296875,1.7275390625,1.7890625,1.8218750000000001,1.83984375,1.8650390625,1.9023437499999996,1.9978515625000002,2.0546875,2.1215820312499996,2.3485546875,2.36180859375,2.36328125,3114.657309322034,3079.5341796875,3048.44921875,3048.54448828125,3049.4019140624996,3052.9128906250003,3059.3826171875,3067.5810546875,3075.3583984375,3079.5341796875,3084.658984375,3089.7373046875,3093.3197265625004,3101.1794921875,3109.38466796875,3974.5076562500035,5019.298812500014,5135.38671875,1094.4076900158898,1050.376953125,1018.3818359375,1018.565974609375,1020.22322265625,1023.7667968750001,1032.1580078125,1041.533203125,1048.233203125,1050.376953125,1054.53046875,1057.638671875,1060.1748046875,1063.40859375,1068.14091796875,2189.0341796875045,3578.7827148437696,3733.19921875,48.36223847987288,47.166015625,45.3955078125,45.412953124999994,45.5699609375,46.0064453125,46.150390625,46.740234375,46.957617187500006,47.166015625,47.500390625,47.8830078125,48.54335937500001,50.1658203125,51.50361328124999,69.10214843750005,83.5183203125002,85.1201171875,42.88812566207627,42.43359375,41.0869140625,41.0928046875,41.14582031250001,41.446484375,41.578125,41.94970703125,42.175000000000004,42.43359375,42.6517578125,42.7734375,43.040234375,43.561328125,45.91630859375,53.011777343750026,61.13897070312511,62.0419921875,4514.887099443856,4427.291015625,4383.17578125,4383.205970703125,4383.477675781251,4399.24072265625,4403.280664062499,4413.01318359375,4421.8875,4427.291015625,4433.26171875,4441.1828125,4459.30234375,4481.7634765625,4504.34404296875,6508.435195312508,8962.978089843786,9235.705078125,4316.009649761652,4234.0908203125,4191.6708984375,4191.82711328125,4193.233046875,4207.54267578125,4211.4314453125,4220.7783203125,4227.5646484375,4234.0908203125,4240.9193359375,4244.142578125,4249.773046875,4262.1046875,4276.0685546875,6289.681054687508,8759.786074218784,9034.2421875,198.87744968220338,192.025390625,183.9130859375,183.92022265625,183.98445312500002,185.41962890625,186.292578125,187.908203125,190.42617187500002,192.025390625,193.1076171875,196.7693359375,200.1443359375,205.4494140625,263.477734375,278.11466796875004,288.20853710937513,289.330078125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
17,16.017122395833333,15.97802734375,15.091796875,15.099978515625,15.173613281249999,15.382568359375,15.46259765625,15.602294921875,15.846875,15.97802734375,16.09765625,16.17197265625,16.3892578125,16.5513671875,16.738916015625,17.945712890624996,18.46478613281251,18.5224609375,2.192154947916667,2.0849609375,1.9150390625,1.9154423828125,1.919072265625,1.9384765625,1.94921875,1.991455078125,2.04921875,2.0849609375,2.1177734375,2.19873046875,2.230859375,2.3682617187500004,2.4951171875,4.250410156249986,6.46049023437504,6.7060546875,3551.1897786458335,3508.5830078125,3461.072265625,3461.2605009765625,3462.9546191406253,3469.6324218749996,3487.7943359375,3498.20166015625,3505.108203125,3508.5830078125,3516.8910156250004,3524.4092773437496,3534.130078125,3543.69873046875,3562.3107421874997,4504.640576171867,5679.838471679709,5810.416015625,1247.2995768229166,1195.23876953125,1162.63671875,1163.0051806640624,1166.3213378906248,1174.860546875,1177.4474609375,1184.523193359375,1191.694921875,1195.23876953125,1197.1953125,1205.4422851562501,1210.797265625,1214.94248046875,1217.158203125,2480.9531835937396,4101.6263730469045,4281.701171875,55.70851236979167,54.74951171875,52.822265625,52.8248583984375,52.848193359375,53.16728515625,53.36650390625,54.271240234375,54.5134765625,54.74951171875,54.883203125,55.05546875,55.7828125,56.6931640625,59.37900390625,76.49165039062487,96.94604003906288,99.21875,49.094075520833336,48.57958984375,47.0107421875,47.021458984375,47.117910156250005,47.278466796875,47.5724609375,47.971923828125,48.3353515625,48.57958984375,48.790429687499994,48.89091796875,49.118750000000006,49.457226562500004,52.802587890625006,61.910644531249936,71.63354492187518,72.7138671875,5149.810498046875,5050.42724609375,4999.7236328125,4999.874013671874,5001.22744140625,5002.766992187499,5010.31669921875,5028.60595703125,5041.871484375,5050.42724609375,5061.201171875,5074.0908203125,5092.409765625,5128.65556640625,5154.426367187501,7367.4783203124825,10206.451152343801,10521.892578125,4921.501220703125,4828.55712890625,4776.470703125,4776.935155273437,4781.115224609375,4787.478759765625,4792.0166015625,4808.301025390625,4823.4728515625,4828.55712890625,4836.562890625,4844.46962890625,4857.3384765625,4876.488671875,4884.85087890625,7131.262001953107,9967.532645507863,10282.673828125,228.30927734375,222.79931640625,213.2265625,213.3340185546875,214.301123046875,215.18759765625,215.34638671875,216.765380859375,219.07890625,222.79931640625,223.9458984375,227.8146484375,231.179296875,239.2326171875,291.88374023437495,312.742548828125,315.7797236328126,316.1171875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
19,18.4384765625,18.3173828125,17.1884765625,17.197255859374998,17.27626953125,17.66533203125,17.77578125,17.96728515625,18.14921875,18.3173828125,18.4548828125,18.5109375,18.7865234375,19.0833984375,20.112402343750002,21.182246093750003,22.309337890625017,22.4345703125,2.3558328919491527,2.072265625,1.8271484375,1.829697265625,1.85263671875,1.8845703125000002,1.8962890625,1.94482421875,2.023046875,2.072265625,2.1224609375,2.1939453125,2.2921875,2.423828125,2.5530273437499984,8.588847656250021,15.123533203125092,15.849609375,4030.8856263241523,3985.0361328125,3954.140625,3954.5236289062495,3957.9706640625,3962.54912109375,3964.52421875,3972.22412109375,3981.52421875,3985.0361328125,3990.5107421875,3995.330859375,4001.94296875,4013.95859375,4017.20732421875,5115.187363281255,6466.643833984394,6616.8056640625,1421.618313029661,1361.7509765625,1348.4248046875,1348.4550507812498,1348.727265625,1349.6177734375,1351.4,1356.47265625,1359.2001953125,1361.7509765625,1364.9761718749999,1367.6703125,1369.0880859375,1375.462109375,1381.566015625,2838.018964843756,4639.81156445315,4840.0107421875,62.479690810381356,60.8271484375,58.814453125,58.822326171875,58.893183593749995,59.404296875,59.730078125,60.16748046875,60.5689453125,60.8271484375,61.096093749999994,61.280078124999996,61.965039062500004,62.448046875,65.58486328124995,98.10542968750009,126.03446875000039,129.1376953125,55.43966829978814,54.6826171875,53.27734375,53.2981875,53.48578125,53.8119140625,54.020898437499994,54.365234375,54.5330078125,54.6826171875,54.824804687500006,55.056640625,55.3005859375,56.0921875,56.59189453124999,71.61173828125006,89.02074414062525,90.955078125,5852.995266154661,5732.634765625,5691.8984375,5692.087333984375,5693.78740234375,5701.600195312501,5708.890234375,5721.01904296875,5729.2654296875,5732.634765625,5740.552734375,5750.94140625,5757.2685546875,5804.0830078125,5896.988671874999,8465.26873046876,11610.868767578168,11960.3798828125,5591.217607918432,5484.8193359375,5452.998046875,5453.060748046875,5453.6250585937505,5461.55830078125,5463.33984375,5471.7412109375,5480.71171875,5484.8193359375,5488.709375,5496.3794921875,5503.4701171875,5512.225,5519.860546875,8125.09363281251,11340.778796875044,11698.0771484375,261.77765823622883,249.1171875,238.4345703125,238.458529296875,238.67416015625003,240.10185546875,241.336328125,243.9462890625,246.886328125,249.1171875,249.68496093750002,252.45527343749998,257.5119140625,266.1505859375,396.7164062499999,425.73208984375003,429.23570898437504,429.625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
21,19.974410752118644,19.9130859375,18.4150390625,18.442056640624997,18.68521484375,19.075390624999997,19.17890625,19.41552734375,19.7572265625,19.9130859375,19.9841796875,20.134960937499997,20.3916015625,20.66484375,20.80205078125,23.601113281250008,26.70405664062504,27.048828125,2.695494570974576,2.66796875,2.37109375,2.371150390625,2.37166015625,2.42919921875,2.466015625,2.55419921875,2.6212890625,2.66796875,2.695703125,2.76171875,2.849609375,2.9455078125000007,3.16767578125,3.25533203125,3.261958984375,3.2626953125,4510.8431706832625,4463.4453125,4410.6123046875,4410.71799609375,4411.669218749999,4421.64248046875,4431.0248046875,4446.69482421875,4457.5720703125,4463.4453125,4468.3708984375,4473.7771484375,4480.32578125,4489.14453125,4500.83212890625,5725.152929687505,7190.8208593750205,7353.6728515625,1610.550549523305,1548.1552734375,1529.0810546875,1529.22367578125,1530.507265625,1531.79580078125,1535.976953125,1538.9990234375,1543.6593750000002,1548.1552734375,1550.3990234375,1553.4193359375,1556.62109375,1559.380078125,1565.4400390625,3128.4332812500065,5048.620476562527,5261.974609375,69.11882613877118,68.119140625,65.607421875,65.621525390625,65.74845703125,66.21123046875,66.672265625,67.2177734375,67.7623046875,68.119140625,68.3732421875,68.7818359375,69.230859375,70.875,72.6865234375,94.37818359375001,94.81301367187501,94.861328125,61.880015227754235,61.5341796875,59.775390625,59.780771484375,59.82919921874999,60.1734375,60.6240234375,61.212890625,61.33671875,61.5341796875,61.721484375,62.1470703125,62.3767578125,62.976171875,63.1806640625,69.73982421875002,73.56255664062505,73.9873046875,6565.378889698093,6446.59375,6379.728515625,6380.339384765625,6385.83720703125,6399.73173828125,6412.4396484375,6421.19970703125,6431.321875,6446.59375,6457.5931640625,6471.2908203125,6488.783984375,6521.899609375,6560.471875,9309.10044921876,12716.696568359423,13095.318359375,6275.062466896186,6160.96484375,6102.2021484375,6102.753771484375,6107.718378906249,6114.81005859375,6132.8583984375,6141.080078125,6149.243750000001,6160.96484375,6170.8916015625,6177.8921875,6190.791015625,6199.84765625,6213.7037109375,9003.42093750001,12426.936527343798,12807.3271484375,290.31642280190675,282.0712890625,272.751953125,272.76044921874995,272.8369140625,273.20341796875,273.91933593749997,277.7412109375,279.4,282.0712890625,283.3384765625,286.254296875,288.641015625,302.12968750000005,380.38759765624997,405.28064453125006,420.6954472656252,422.408203125,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
23,21.87266618114407,21.9033203125,20.64453125,20.656369140624996,20.76291015625,20.95498046875,21.1552734375,21.48828125,21.79609375,21.9033203125,22.0173828125,22.1771484375,22.369921875,22.548046875,22.8431640625,22.907656250000002,22.94945703125,22.9541015625,3.1086632680084745,3.021484375,2.6904296875,2.691392578125,2.70005859375,2.72841796875,2.793359375,2.8798828125,2.9541015625,3.021484375,3.0755859375,3.2146484375,3.3349609375,3.4517578125000004,3.5872070312499993,4.388554687500001,4.650574218750004,4.6796875,4948.984341896186,4893.419921875,4845.4482421875,4846.140390625,4852.3697265625,4858.6341796875,4867.67890625,4883.1484375,4887.2216796875,4893.419921875,4899.1517578125,4905.8701171875,4915.239453124999,4930.5115234375,4934.1517578125,6260.8662109375055,7877.256542968772,8056.85546875,1743.8522907838983,1676.8095703125,1643.31640625,1643.42323046875,1644.3846484375,1648.453125,1651.3498046875002,1667.615234375,1674.37578125,1676.8095703125,1679.116015625,1681.20703125,1683.3701171875,1691.076953125,1691.775390625,3419.066113281257,5557.627216796905,5795.2451171875,75.38148834745763,74.91015625,71.9130859375,71.92401757812499,72.02240234375,72.79130859375,73.29726562500001,73.828125,74.2923828125,74.91015625,75.2322265625,75.6951171875,76.2658203125,77.473828125,78.8203125,87.73425781250003,96.45838671875012,97.427734375,67.71682997881356,67.1318359375,65.1748046875,65.1766171875,65.1929296875,65.74501953125,65.891796875,66.77001953125,66.9478515625,67.1318359375,67.3244140625,67.748828125,68.0841796875,70.8140625,72.181640625,74.92724609375,76.72416992187503,76.923828125,7183.553181276483,7049.3955078125,7001.2568359375,7001.28889453125,7001.577421875,7009.3642578125,7014.51171875,7026.685546875,7039.1546875,7049.3955078125,7056.552343750001,7066.4015625,7085.8537109375,7127.6984375,7183.33837890625,10255.319980468761,13962.882583984427,14374.833984375,6860.916280455508,6729.96875,6689.275390625,6689.436193359375,6690.883417968749,6705.24765625,6710.296484375,6717.50830078125,6726.0720703125,6729.96875,6742.3681640625,6752.03984375,6759.754687500001,6774.0494140625,6779.813671875,9845.741289062513,13631.859285156303,14052.5390625,322.6369008209746,309.7900390625,298.56640625,298.567822265625,298.58056640625,299.30068359375,303.0498046875,305.89794921875,308.523828125,309.7900390625,311.8068359375,315.5037109375,319.4701171875,329.46406250000007,425.87392578124997,484.33119140625024,548.5193496093759,555.6513671875,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_20Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.326101376640689,1.3095703125,1.0419921875,1.050845703125,1.12908203125,1.173828125,1.2048828125,1.2578125,1.290234375,1.3095703125,1.3240234375,1.3369140625,1.349609375,1.3712890625,1.3977539062499997,1.4703515624999999,6.617597656250718,24.5009765625,0.13458216904224773,0.1328125,0.111328125,0.1141328125,0.119140625,0.1259765625,0.12890625,0.130859375,0.1318359375,0.1328125,0.1337890625,0.1357421875,0.1376953125,0.140625,0.1474609375,0.1811132812499998,0.2023984375000012,0.2216796875,72.67532861848852,73.830078125,51.662109375,53.258275390625,54.69119140625,60.21572265625,64.409375,70.41748046875,72.69843750000001,73.830078125,74.652734375,75.3060546875,75.96328125,76.682421875,77.82724609374999,82.84117187499999,129.3373437500003,476.9541015625,67.29940973646431,68.9052734375,44.5205078125,44.92109375,46.63609375,54.8818359375,57.0861328125,66.8583984375,68.28574218749999,68.9052734375,69.8423828125,70.3521484375,70.83710937500001,71.3208984375,71.93876953125,75.61441406249999,110.73109960937629,116.7978515625,3.959666927296965,3.9697265625,3.1767578125,3.2587421875,3.4246093749999997,3.58974609375,3.7224609374999997,3.884765625,3.9376953125,3.9697265625,4.0,4.0337890625,4.06640625,4.11328125,4.15927734375,4.31427734375,5.659482421875031,15.6376953125,3.6124649110438884,3.6142578125,3.0791015625,3.150806640625,3.2442187500000004,3.3508789062499997,3.445703125,3.544921875,3.587890625,3.6142578125,3.6404296875,3.666015625,3.6982421875,3.7435546875000005,3.784375,3.9279296874999994,5.49641406250009,9.6376953125,160.75848784223749,162.9248046875,121.0595703125,123.16565234375,127.55365234375,137.60908203125,144.5130859375,156.412109375,161.00390625,162.9248046875,164.973046875,166.1923828125,167.3416015625,168.86328125,171.25937499999998,181.08023437499997,287.57807617187666,572.9052734375,149.0075537389766,151.513671875,111.09765625,112.4735,117.41005859375,125.80205078125,132.34316406250002,145.06640625,149.72265625,151.513671875,153.2,154.5263671875,155.475,156.830078125,158.221875,166.70494140624996,269.4345664062525,556.4912109375,11.75093410326087,11.4228515625,9.7060546875,9.845716796875,9.953730468749999,10.33740234375,10.7712890625,10.94970703125,11.3314453125,11.4228515625,11.4912109375,11.5787109375,11.7380859375,12.909375,15.764355468749997,18.466484374999997,24.153607421875375,27.37890625,0,"[0, 0, 0]"
5,2.781696588926519,2.6796875,2.3271484375,2.4210185546875,2.489423828125,2.5576171875,2.591796875,2.638671875,2.66796875,2.6796875,2.6923828125,2.708984375,2.7265625,2.7578125,2.7999511718749996,3.212246093749986,22.259877929687804,24.6103515625,0.26098352191091956,0.2578125,0.2255859375,0.230892578125,0.240234375,0.2451171875,0.248046875,0.2529296875,0.255859375,0.2578125,0.2607421875,0.263671875,0.267578125,0.2734375,0.28334960937499987,0.33186523437499993,0.4343476562500106,0.4716796875,149.76851700405376,150.11181640625,130.591796875,131.0131337890625,133.99619140625,141.49169921875,144.79404296875,147.740234375,149.3125,150.11181640625,150.93769531249998,151.58291015625,152.3361328125,153.99482421875,156.62583007812498,164.4434765625,189.6778759765631,200.2041015625,141.21531840106732,141.1416015625,113.537109375,113.78328613281249,126.91107421875,134.635400390625,137.68857421875,139.95654296875,140.852734375,141.1416015625,141.392578125,141.6873046875,142.1681640625,146.34775390625,148.046875,155.58921875,180.64189257812643,244.5986328125,8.284922933343596,8.212890625,7.23046875,7.266999023437499,7.784072265624999,7.982275390625,8.048828125,8.1279296875,8.181640625,8.212890625,8.24609375,8.2802734375,8.322265625,8.392578125,8.46904296875,9.274091796874997,20.743203125000868,24.8544921875,7.44861741841133,7.38671875,6.576171875,6.612387695312501,7.0625,7.189160156250001,7.24189453125,7.311767578125,7.3603515625,7.38671875,7.4111328125,7.4326171875,7.4654296875,7.5126953125,7.57509765625,12.181884765624732,15.394622070312698,15.9033203125,343.72217518472905,343.357421875,305.8623046875,306.22850683593754,316.6218359375,328.8220703125,334.0287109375,339.641357421875,342.182421875,343.357421875,344.546484375,345.96406249999995,348.4103515625,352.43037109374995,355.99453124999997,374.03301757812494,512.6421914062616,542.751953125,309.76005586771345,310.3603515625,275.3798828125,275.7820751953125,285.36546875,295.456689453125,301.3115234375,306.78076171875,309.151953125,310.3603515625,311.3654296875,312.2953125,313.8505859375,316.75107421875,318.86533203125,330.76548828124993,387.3690849609396,489.3291015625,33.9621193170156,32.4296875,30.1103515625,30.1531279296875,30.717314453125,31.428662109375,31.74462890625,32.1748046875,32.3173828125,32.4296875,32.5451171875,32.6796875,33.440039062500006,38.2927734375,41.327685546874996,51.22727539062496,116.88166308594631,227.822265625,1,"[0, 0, 0, 0, 0]"
7,4.033248024425287,4.02001953125,3.76171875,3.8014912109375003,3.853056640625,3.9169921875,3.9423828125,3.9765625,4.001953125,4.02001953125,4.0390625,4.05849609375,4.08203125,4.122363281249999,4.162255859375,4.2903515625,5.7299335937500055,5.919921875,0.4158849356013957,0.4111328125,0.3720703125,0.3736826171875,0.38021484375,0.392578125,0.396484375,0.4033203125,0.408203125,0.4111328125,0.4150390625,0.419921875,0.42578125,0.4375,0.45229492187499987,0.5053613281249998,0.6623017578125074,0.7685546875,223.77591177904353,223.0322265625,195.32421875,198.7556103515625,205.396123046875,209.746728515625,212.690625,216.993408203125,221.3873046875,223.0322265625,224.5646484375,225.6060546875,226.4982421875,227.7009765625,228.7458984375,251.56706054687464,697.4669111328137,756.98828125,211.75335623204023,211.81884765625,187.216796875,191.537759765625,197.64457031249998,206.374267578125,208.93212890625,210.5263671875,211.3986328125,211.81884765625,212.1646484375,212.5080078125,213.0103515625,213.84335937499998,215.19716796875,226.929140625,274.12139355468776,350.2646484375,12.377151965311986,12.3525390625,11.7216796875,11.8293134765625,11.941298828125,12.065283203125,12.1376953125,12.24609375,12.311328125000001,12.3525390625,12.3857421875,12.42578125,12.483007812499999,12.563769531250001,12.654638671874999,13.247636718749998,14.765894531250046,28.126953125,11.077458724599754,11.05517578125,10.546875,10.5959150390625,10.70607421875,10.810400390625,10.873046875,10.95703125,11.0224609375,11.05517578125,11.0869140625,11.1259765625,11.170507812499999,11.244726562499999,11.328173828125,11.732744140624996,16.75748730468777,18.3056640625,518.5573381696429,516.01318359375,476.3515625,477.68827636718754,488.56001953124996,499.07470703125,503.10820312500005,509.65478515625,514.0224609375,516.01318359375,517.985546875,519.534765625,521.5244140625,527.18017578125,535.6490234375,614.5962792968714,989.4218955078137,1061.060546875,463.4330116610222,462.1962890625,423.8095703125,425.6833916015625,435.84218749999997,446.38466796875,449.57402343749993,455.5380859375,460.398828125,462.1962890625,463.991796875,465.43710937500003,466.9365234375,469.0419921875,471.4076171875,503.83665039062487,936.3515917968764,1005.220703125,55.12432650862069,53.01953125,51.033203125,51.2913671875,51.730634765625,52.191601562500004,52.43818359375,52.706298828125,52.905078125,53.01953125,53.16796875,53.415917968749994,54.1259765625,57.986718749999994,69.821484375,73.88385742187498,163.74766601562507,320.2138671875,1,"[0, 0, 0, 0, 0, 0, 0]"
9,5.30146997511289,5.2724609375,5.0810546875,5.09375,5.126142578125,5.1591796875,5.17939453125,5.2197265625,5.251953125,5.2724609375,5.2939453125,5.322265625,5.3560546875,5.43291015625,5.513134765625,5.659804687499999,7.719978515625041,10.126953125,0.5573846726190477,0.548828125,0.501953125,0.5029296875,0.5107421875,0.522314453125,0.52705078125,0.537109375,0.5439453125,0.548828125,0.5537109375,0.560546875,0.5693359375,0.5908203125,0.62109375,0.7020898437499987,1.0000615234375203,1.3984375,296.13892042539,295.59765625,274.2275390625,277.321787109375,280.47236328125,282.7619140625,285.73681640625,289.970703125,293.3833984375,295.59765625,297.5037109375,299.29794921875,300.915234375,303.21142578125,305.80717773437493,321.06480468749993,585.070602539093,791.85546875,285.20759169104065,284.39404296875,269.4404296875,269.911630859375,272.10833984375,281.18603515625,282.3146484375,283.3818359375,284.017578125,284.39404296875,284.7880859375,285.30292968749995,285.95078125,287.2115234375,290.7896484375,305.54230468749967,381.2960097656289,521.78125,16.788756221777504,16.701171875,16.037109375,16.113984375,16.318251953125,16.447119140625,16.508496093749997,16.5966796875,16.6630859375,16.701171875,16.7568359375,16.8125,16.8857421875,17.04296875,17.241650390625,18.231279296875,21.662239257812683,41.3623046875,14.96596383030583,14.900390625,14.29296875,14.369031249999999,14.5179296875,14.646484375,14.7080078125,14.7998046875,14.864062500000001,14.900390625,14.9443359375,14.998046875,15.076171875,15.2154296875,15.3466796875,15.962626953124998,19.733952148437556,26.1328125,695.7974907635468,691.6708984375,665.9619140625,666.68472265625,672.0415917968751,676.18505859375,679.13173828125,685.59326171875,689.2458984374999,691.6708984375,694.1187500000001,696.39697265625,699.8892578125,711.30869140625,726.1043457031249,765.3181933593747,1147.191792968777,1338.5625,618.9600868162458,617.16357421875,592.6328125,593.9349384765625,598.042451171875,602.6265625,605.52666015625,611.255615234375,615.0025390625,617.16357421875,619.1806640625,621.208984375,623.615625,627.90341796875,633.516748046875,667.0182617187498,1052.4076074219106,1234.4482421875,76.8374039473009,73.96142578125,71.890625,71.9387734375,72.4671875,72.968359375,73.18154296875,73.51171875,73.7787109375,73.96142578125,74.16015625,74.43173828125,74.9974609375,77.77724609375,104.89902343749999,112.21927734374994,200.03579394532562,345.0634765625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,6.635714125359195,6.4814453125,6.224609375,6.2316943359375,6.29232421875,6.341503906250001,6.37080078125,6.418212890625,6.4529296875,6.4814453125,6.5080078125,6.537109375,6.5796875,6.63212890625,6.682763671875,8.667480468749996,24.336947265625028,24.69140625,0.7263812987479474,0.7021484375,0.6513671875,0.654720703125,0.6640625,0.67578125,0.6806640625,0.689453125,0.6962890625,0.7021484375,0.7080078125,0.7158203125,0.7265625,0.7529296875,0.7784667968749999,0.8916894531249984,1.5018027343750204,17.056640625,371.65918048927546,371.0146484375,355.8427734375,357.6936845703125,359.484775390625,361.24692382812503,362.4931640625,364.97509765625,368.5537109375,371.0146484375,373.6283203125,375.45986328124997,377.1599609375,379.3474609375,381.78364257812495,394.7289355468747,513.4740820312505,629.3466796875,356.1279994419643,354.7177734375,329.50390625,329.6991787109375,347.311025390625,351.638916015625,352.55507812499997,353.555419921875,354.279296875,354.7177734375,355.15156249999995,355.7388671875,356.5810546875,358.44560546875005,360.504248046875,371.435498046875,606.6628466797002,675.6455078125,20.683060569324713,20.59521484375,20.025390625,20.0545498046875,20.171396484375,20.2861328125,20.359375,20.462158203125,20.5427734375,20.59521484375,20.6494140625,20.7080078125,20.7763671875,20.93447265625,21.134521484375,22.005234374999993,26.63314257812501,46.8251953125,18.628878187859197,18.56640625,18.0546875,18.0859111328125,18.181806640625,18.2900390625,18.349316406249997,18.457275390625,18.5283203125,18.56640625,18.6123046875,18.66689453125,18.732421875,18.8544921875,19.006982421875,19.55621093749999,25.55105371093759,30.15234375,872.6944217274734,869.3125,841.755859375,844.1179863281251,850.5215332031249,854.593994140625,856.45458984375,860.32568359375,865.9298828125,869.3125,871.8179687500001,874.5398437499999,879.451171875,889.56904296875,897.213720703125,924.2623632812498,1226.1275644531268,1523.61328125,774.4612141125308,772.63330078125,735.2353515625,735.9995888671875,755.5787402343749,760.481982421875,762.174609375,765.51123046875,769.309375,772.63330078125,775.1207031250001,777.31953125,779.6851562500001,783.3705078124999,787.990478515625,815.6967871093746,1103.4085332031266,1393.1845703125,98.23320761494253,94.48974609375,92.609375,92.7764892578125,93.102060546875,93.42573242187501,93.59736328125001,93.950439453125,94.256640625,94.48974609375,94.83046875,95.40908203125,97.05976562500001,113.60947265624999,116.73095703125,121.621669921875,188.7114599609385,367.4609375,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,7.851830733449836,7.8076171875,7.4775390625,7.5151708984375,7.580078125,7.639404296875,7.67138671875,7.734375,7.78125,7.8076171875,7.83984375,7.8828125,7.9267578125,8.01123046875,8.111572265625,8.461572265624998,13.379067382812808,15.6337890625,0.849230314555921,0.8369140625,0.7587890625,0.771484375,0.779296875,0.791015625,0.7998046875,0.81640625,0.828125,0.8369140625,0.845703125,0.8583984375,0.8740234375,0.90283203125,0.9453125,1.0915039062499998,1.3180615234375102,1.625,448.4640262001439,447.08154296875,430.5078125,431.5470947265625,434.43271484375003,437.93994140625,439.7216796875,442.817138671875,445.5107421875,447.08154296875,448.4892578125,450.5791015625,453.6328125,457.82568359375,462.681396484375,474.78476562499986,543.232114257813,546.9775390625,428.1497915167558,426.81103515625,400.1806640625,401.5272998046875,409.719189453125,420.687255859375,422.5869140625,424.651123046875,425.9208984375,426.81103515625,427.8623046875,429.4453125,431.2412109375,433.91162109375,437.115234375,456.16025390625,558.160883789065,654.0283203125,25.132838199013158,24.9716796875,24.2802734375,24.29646484375,24.383447265624998,24.517822265625,24.59423828125,24.771240234375,24.890625,24.9716796875,25.0400390625,25.1416015625,25.2724609375,25.5224609375,25.947021484375,30.787792968749976,32.83103027343759,46.033203125,22.401331048262747,22.2998046875,21.4873046875,21.6104248046875,21.724755859374998,21.8310546875,21.93994140625,22.0986328125,22.2255859375,22.2998046875,22.3935546875,22.48681640625,22.595703125,22.802734375,23.01513671875,25.191113281249997,29.282797851562552,32.1220703125,1053.2430853592723,1048.6591796875,1012.6025390625,1014.2694970703125,1024.187548828125,1030.683837890625,1035.80029296875,1041.395751953125,1045.6376953125,1048.6591796875,1051.7529296875,1055.1943359375,1060.9267578125,1074.2470703125,1084.48193359375,1142.839648437499,1328.087016601563,1425.7451171875,932.8490480121814,930.44140625,898.8994140625,899.7542626953125,906.611767578125,914.802490234375,919.02392578125,924.9716796875,928.501953125,930.44140625,932.6630859375,935.5107421875,938.6533203125,944.50732421875,952.644287109375,1004.8892089843729,1170.2395019531275,1273.7724609375,120.39403734709087,116.28076171875,113.2705078125,113.46479003906249,113.71796875,114.17919921875,114.5400390625,115.132568359375,115.671875,116.28076171875,117.328125,119.533203125,122.1064453125,127.54736328125,146.8583984375,152.55712890625,251.5648583984425,398.7001953125,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 0]"
15,9.213904129831414,9.12890625,8.7744140625,8.829248046875,8.872216796875,8.9384765625,8.97021484375,9.041748046875,9.08984375,9.12890625,9.1650390625,9.2099609375,9.2666015625,9.38427734375,9.47998046875,11.071630859374988,16.272568359375022,18.72265625,0.991062365080181,0.9716796875,0.8671875,0.8721533203125,0.904296875,0.9208984375,0.931640625,0.9501953125,0.962890625,0.9716796875,0.984375,0.9990234375,1.017578125,1.04931640625,1.0830078125,1.283203125,1.9260986328125196,5.23828125,523.1023117868524,520.7890625,504.3984375,504.524560546875,505.90126953125,509.3798828125,512.158203125,516.0712890625,518.876953125,520.7890625,523.0302734375,525.45068359375,528.802734375,533.47998046875,538.841552734375,582.7515136718749,691.7086279296927,764.767578125,501.2176553826583,498.92333984375,473.404296875,475.7048095703125,489.344140625,493.960205078125,494.94873046875,496.85595703125,498.1787109375,498.92333984375,499.6884765625,500.85302734375,502.3388671875,505.35205078125,511.271240234375,542.659521484375,685.1132714843752,816.13671875,29.543318095960114,29.267578125,28.5458984375,28.54939453125,28.700781250000002,28.829833984375,28.9052734375,29.0546875,29.181640625,29.267578125,29.3564453125,29.4716796875,29.677734375,29.97607421875,30.428466796875,34.8197265625,51.68419921875107,98.40234375,26.366032650596217,26.20947265625,25.5,25.5423046875,25.647119140625,25.80224609375,25.88671875,26.02734375,26.146484375,26.20947265625,26.2841796875,26.3701171875,26.46875,26.66162109375,26.944580078125,31.76484374999999,35.125976562500014,35.34375,1232.6952570865028,1225.26416015625,1193.576171875,1193.9770703125,1199.750537109375,1206.830322265625,1211.09375,1217.4833984375,1222.3154296875,1225.26416015625,1229.0947265625,1233.37109375,1239.76953125,1257.78857421875,1271.744384765625,1376.0733886718735,1610.6977929687564,1915.7373046875,1090.4342844109785,1086.12353515625,1054.494140625,1057.814951171875,1063.515283203125,1069.98095703125,1073.9345703125,1079.41845703125,1083.705078125,1086.12353515625,1088.35546875,1091.83642578125,1095.7421875,1102.333984375,1116.685546875,1197.1885742187496,1384.1937011718762,1729.75,142.26097267552427,137.05908203125,134.0107421875,134.338896484375,134.767919921875,135.267578125,135.564453125,136.1572265625,136.6533203125,137.05908203125,137.7265625,138.8828125,145.2685546875,152.49267578125,172.37158203125,181.91020507812487,282.82778808593895,539.119140625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0]"
17,10.402674093364197,10.3583984375,9.9599609375,10.020158203125,10.054394531249999,10.1357421875,10.1826171875,10.26171875,10.3228515625,10.3583984375,10.396484375,10.444140625000001,10.5109375,10.5953125,10.70439453125,11.395175781249993,14.243597656250088,16.208984375,1.200024916409465,1.1826171875,1.06640625,1.069544921875,1.0871875,1.1083984375,1.12109375,1.14501953125,1.1669921875,1.1826171875,1.1982421875,1.2177734375,1.2392578125,1.2822265625,1.32744140625,1.56431640625,2.199835937500012,2.6796875,595.5137297453704,592.6435546875,569.8955078125,571.083728515625,575.016328125,578.74921875,581.1195312499999,586.9609375,590.2744140625,592.6435546875,595.314453125,598.421875,602.0402343750001,606.8232421875,614.875,664.0165234374977,890.1716132812545,943.439453125,572.7994807741769,569.8251953125,557.3544921875,557.770453125,563.17078125,565.38486328125,566.2767578125,567.75927734375,569.0113281250001,569.8251953125,570.6302734375,571.7265625,573.70234375,577.398828125,582.52998046875,634.59572265625,878.2118105468837,911.15625,33.629844232253085,33.4599609375,32.5419921875,32.58606640625,32.8033984375,32.98671875,33.087890625,33.22119140625,33.372265625,33.4599609375,33.5482421875,33.6537109375,33.8134765625,34.1642578125,34.5349609375,38.19958984374999,42.11563085937501,54.193359375,30.172239101080248,30.0498046875,29.259765625,29.267638671875,29.420468749999998,29.5625,29.664453125,29.8515625,29.9791015625,30.0498046875,30.14296875,30.216796875,30.327734375,30.554492187500003,30.7888671875,34.39667968749996,39.26890234375004,49.498046875,1407.2857429912551,1399.0615234375,1364.3486328125,1364.895326171875,1370.79734375,1377.015625,1381.3646484375,1388.60009765625,1394.68125,1399.0615234375,1404.2623046875,1409.741015625,1418.2494140625,1431.71328125,1450.890625,1616.6144726562493,1876.3269882812538,2186.798828125,1243.7179928626542,1237.6103515625,1208.0234375,1208.487435546875,1214.45376953125,1219.92373046875,1223.061328125,1229.7294921875,1234.6080078125,1237.6103515625,1241.4044921875,1245.6427734375,1250.94921875,1260.0263671875,1272.34716796875,1407.348261718747,1605.7677441406258,1966.6669921875,163.56775012860084,158.0478515625,154.8076171875,154.913712890625,155.210390625,155.751953125,156.0671875,156.75244140625,157.3650390625,158.0478515625,159.2064453125,161.43046875,170.0279296875,182.07363281250002,185.094140625,201.44320312499943,274.1346347656251,594.396484375,4,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 0]"
19,11.95437943307977,11.8447265625,11.4365234375,11.455317382812499,11.540185546875,11.612060546875,11.65771484375,11.7451171875,11.8046875,11.8447265625,11.8935546875,11.95166015625,12.0185546875,12.14013671875,12.248779296875,15.756298828124963,18.712724609375,38.6845703125,1.3289626272101152,1.3017578125,1.1806640625,1.1906396484375,1.210107421875,1.2314453125,1.2451171875,1.2666015625,1.2880859375,1.3017578125,1.3203125,1.33984375,1.3671875,1.4150390625,1.4814453125,1.8388183593749994,2.612182617187506,3.69140625,676.9365451210424,674.46875,651.9072265625,652.2934619140625,657.0011230468749,661.017333984375,663.26025390625,668.642333984375,672.3115234375,674.46875,676.419921875,679.20361328125,683.08203125,688.9501953125,695.4521484375,727.9706542968747,939.2765087890638,1039.8974609375,646.7991855019018,642.4443359375,630.8427734375,632.952626953125,636.04345703125,637.466064453125,638.22412109375,639.940673828125,641.390625,642.4443359375,643.6904296875,645.6923828125,648.1181640625,653.22900390625,660.249267578125,690.8256835937498,1016.1277685546904,1052.681640625,37.94155080694901,37.60302734375,36.7265625,36.7417041015625,36.911083984375,37.076904296875,37.18212890625,37.376708984375,37.509765625,37.60302734375,37.6982421875,37.83251953125,38.0830078125,38.55615234375,39.0556640625,47.90673828124996,56.96429687500013,59.2587890625,34.16835584138569,33.89404296875,33.013671875,33.0256103515625,33.172021484375,33.339599609375,33.47119140625,33.659912109375,33.794921875,33.89404296875,33.9873046875,34.1162109375,34.310546875,34.705078125,35.146728515625,41.50634765624997,47.40744628906261,51.9560546875,1596.1169690583881,1585.9130859375,1549.6220703125,1550.1327099609375,1556.87529296875,1564.848388671875,1568.43896484375,1575.710205078125,1581.76953125,1585.9130859375,1591.27734375,1598.63720703125,1608.71484375,1621.32763671875,1636.796142578125,1744.509423828124,2278.293227539066,2455.5126953125,1409.1289793315686,1401.81201171875,1370.529296875,1372.1821923828124,1378.9584472656252,1384.826904296875,1388.51123046875,1394.5205078125,1399.05078125,1401.81201171875,1404.8583984375,1408.96533203125,1414.708984375,1427.56787109375,1438.31298828125,1517.511865234375,2040.5055712890648,2214.9443359375,186.98798972681948,180.40234375,176.3955078125,176.6556103515625,177.21455078125,177.7158203125,178.12841796875,178.809326171875,179.5859375,180.40234375,182.3896484375,189.1083984375,194.7548828125,202.3984375,211.96875,221.51972656249998,377.7439257812563,613.3720703125,3,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0]"
21,13.89909208289749,13.4208984375,10.314453125,12.932748046875,13.03693359375,13.133496093749999,13.185937500000001,13.279296875,13.3583984375,13.4208984375,13.478515625,13.5546875,13.676367187500002,13.8970703125,14.229589843749999,31.068437499999987,32.35181640625001,131.5498046875,1.4933446652719666,1.46875,1.2041015625,1.345455078125,1.3681640625,1.3916015625,1.404296875,1.43017578125,1.453125,1.46875,1.4873046875,1.5115234375,1.5392578125,1.5830078125,1.6434570312499999,1.9819726562499995,2.9165039062500098,3.55859375,756.9929139971234,752.830078125,581.5908203125,723.792556640625,727.654140625,738.2970703125001,742.2486328125001,747.48095703125,750.8111328125,752.830078125,755.2775390625,758.53828125,762.7078125,770.2439453125,778.17685546875,887.6751757812497,1088.5601269531287,1150.65625,719.1213291056486,714.3193359375,557.0390625,694.1822500000001,699.2505859375001,708.19921875,709.3326171875001,711.64306640625,713.1292968749999,714.3193359375,715.7845703125,717.888671875,721.16796875,728.5894531250001,736.459765625,829.0144921874999,1060.1325175781292,1144.64453125,42.523945802824265,42.1669921875,32.4326171875,41.02302734375,41.26056640625,41.466894531250006,41.60625,41.85400390625,42.044531250000006,42.1669921875,42.321875,42.5234375,42.808203125,43.23378906250001,43.9365234375,50.028183593749986,71.5460000000005,74.0693359375,38.0941471626569,37.7109375,29.3232421875,36.6841171875,36.8959375,37.09609375,37.2255859375,37.4404296875,37.6001953125,37.7109375,37.832421875,37.9767578125,38.199609375,38.655078125,39.159765625,44.73683593749999,66.46101171875056,146.48046875,1780.5571276804394,1768.3203125,1377.787109375,1723.507720703125,1733.27939453125,1744.93779296875,1749.6451171875,1757.12841796875,1764.0908203125,1768.3203125,1774.2177734375,1782.933984375,1793.646484375,1814.1498046875001,1831.1787109375,2037.2708593749987,2527.7852929687583,2598.1171875,1572.1247728164226,1562.7568359375,1211.904296875,1524.8121347656252,1533.213203125,1544.1177734375,1548.46875,1555.08203125,1559.7583984375,1562.7568359375,1565.8822265625,1570.183984375,1576.8572265624998,1595.5560546875,1613.078125,1812.6464648437486,2256.7882519531327,2376.400390625,208.43235486401673,201.5498046875,165.8828125,196.58557812499998,197.35105468749998,198.0154296875,198.441015625,199.26904296875,200.346875,201.5498046875,204.2501953125,210.944140625,219.41347656250002,228.5375,232.77421875,246.69583984374998,332.2721796875006,384.7060546875,4,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 0, 0, 0, 0, 0, 0]"
23,14.724346918796373,14.5537109375,14.0361328125,14.108722656249999,14.1945703125,14.2880859375,14.3408203125,14.4404296875,14.5095703125,14.5537109375,14.61171875,14.693359375,14.811132812499999,15.0673828125,15.303515625,18.74492187499987,32.55833984375026,42.3154296875,1.6961892325329762,1.66796875,1.49609375,1.5205078125,1.5430859375000001,1.5673828125,1.5841796875,1.6171875,1.6482421875,1.66796875,1.6943359375,1.72265625,1.7587890625,1.8171875,1.8861328124999999,2.1757421874999983,3.074371093750067,3.3671875,838.6641510588418,830.4990234375,803.6533203125,804.4833007812499,807.4864453125,813.932421875,818.8125,824.5537109375,828.3800781250001,830.4990234375,833.2908203124999,836.6142578125,841.8435546875,858.876953125,869.9138671875,1077.4546874999967,1321.8461718750286,1619.1142578125,794.9570425211253,786.416015625,760.4736328125,763.19688671875,769.5397265625,776.2375,778.82578125,782.13671875,784.7601562499999,786.416015625,788.66875,791.0458984375,795.467578125,809.382421875,820.7373046875,1043.633867187497,1244.2460429687562,1275.125,46.87068154884584,46.34765625,45.0478515625,45.220785156249995,45.37046875,45.58359375,45.7373046875,46.0068359375,46.2009765625,46.34765625,46.506054687500004,46.678125,47.0138671875,47.9154296875,48.837304687499994,58.475937499999844,84.79231640625191,94.044921875,42.034901844600164,41.5400390625,40.384765625,40.4063359375,40.6578125,40.880859375,40.9953125,41.2373046875,41.423828125,41.5400390625,41.689843749999994,41.86953125,42.1662109375,42.824609374999994,43.55,48.485546874999955,60.59375390625012,215.0888671875,1969.0069220811006,1946.5849609375,1895.2822265625,1897.6151640625,1911.8519140624999,1921.198828125,1926.2121093750002,1935.482421875,1941.731640625,1946.5849609375,1953.82578125,1963.369140625,1978.9732421875,2015.319921875,2042.6945312500002,2411.536640625,2774.429097656252,3349.97265625,1738.9473131247423,1720.431640625,1676.57421875,1678.683828125,1691.2133984375,1699.4810546875,1704.3396484374998,1711.7216796875,1717.3298828125,1720.431640625,1724.0310546875,1729.2341796875,1738.5998046875,1776.6091796875,1798.3527343749997,2166.4760156249995,2494.077816406255,3040.01171875,230.0596089563582,223.9970703125,216.85546875,217.367625,217.710078125,218.563671875,219.09453125,220.2392578125,222.084375,223.9970703125,225.7890625,228.90156249999998,239.5220703125,254.2251953125,258.13984374999995,280.54679687499964,337.96314062500244,344.0166015625,6,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 0, 0, 0, 0, 0, 0, 5]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_20Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.36099337338407,1.3603515625,1.078125,1.105216796875,1.18845703125,1.2518554687499999,1.2734375,1.3134765625,1.3447265625,1.3603515625,1.3720703125,1.3837890625,1.3955078125,1.4189453125,1.4396484374999998,1.6458789062499997,3.077431640625019,3.576171875,0.12705412062135113,0.126953125,0.107421875,0.107615234375,0.1142578125,0.1181640625,0.119140625,0.1201171875,0.1220703125,0.126953125,0.1279296875,0.12890625,0.130859375,0.1376953125,0.140625,0.1689453125,0.18828320312500013,0.1953125,372.9839408817244,373.357421875,338.6748046875,338.710017578125,339.57251953125,356.23193359375,362.7064453125,368.06494140625,371.5189453125,373.357421875,374.98261718749995,376.3173828125,377.7365234375,380.1037109375,382.890234375,396.7966015624999,763.197353515676,856.4775390625,94.25413186118641,93.99609375,67.380859375,69.28698046875,76.86324218749999,82.89140625,89.7017578125,92.0,93.49726562500001,93.99609375,95.05078125,96.0015625,96.8994140625,97.5775390625,98.09375,113.04869140625,165.44872851562528,572.486328125,4.858728302231026,4.8173828125,3.88671875,3.948654296875,4.26650390625,4.5947265625,4.6501953125,4.71923828125,4.7802734375,4.8173828125,4.8591796875,4.9169921875,4.9765625,5.05859375,5.1126953125,5.666249999999998,11.427121093750628,20.5546875,3.9564912492180984,3.9248046875,3.1904296875,3.2794609374999997,3.57986328125,3.77041015625,3.80546875,3.853515625,3.8935546875,3.9248046875,3.9529296875,3.98828125,4.025390625,4.0830078125,4.142871093749999,4.6696093749999985,8.315742187500218,12.357421875,490.10840250990407,490.845703125,449.876953125,449.96170898437504,451.126015625,465.69833984375003,473.539453125,482.0546875,487.58554687500003,490.845703125,492.5859375,494.30859375,496.2404296875,499.5533203125,503.86640624999995,528.5637109374999,901.86741015629,1486.8974609375,477.5413397883653,478.3076171875,438.0849609375,438.159021484375,439.34359374999997,453.80126953125,461.65742187499995,469.708984375,475.37851562500003,478.3076171875,480.18886718749997,481.8048828125,483.57734375,486.380078125,489.1861328125,515.3870507812499,887.2887128906663,1463.9736328125,12.567062721538782,12.1826171875,10.412109375,10.4623671875,10.76033203125,11.5205078125,11.5984375,11.84765625,12.0568359375,12.1826171875,12.26953125,12.374609375,12.489648437500001,12.96796875,16.952636718749996,19.85660156249999,28.185033203125055,31.2724609375,0,"[0, 0, 0]"
5,3.264066898196414,3.2138671875,2.7568359375,2.885703125,2.95111328125,3.0205078125,3.0634765625,3.13037109375,3.181640625,3.2138671875,3.25078125,3.2955078125,3.3818359375,3.509765625,3.63388671875,4.1416601562499995,5.548234375000039,6.8017578125,0.35233381333402836,0.337890625,0.2919921875,0.29646875,0.31638671875,0.32421875,0.328125,0.3330078125,0.3359375,0.337890625,0.3408203125,0.3447265625,0.3515625,0.384765625,0.4424804687499999,0.6409179687499997,0.7770546875000068,0.8095703125,779.1927965687552,778.2646484375,746.5126953125,748.5180878906249,753.50220703125,761.58271484375,767.5824218749999,773.44775390625,776.5189453124999,778.2646484375,780.126171875,782.2046875000001,784.4560546875,787.994921875,792.10029296875,813.7773242187499,865.7254257812516,1540.7294921875,209.56048660341952,208.736328125,178.501953125,179.25354101562502,187.3405078125,193.99814453124998,202.84609375000002,206.583984375,207.9544921875,208.736328125,209.515625,210.557421875,211.8490234375,214.241796875,218.68134765624995,237.36392578124997,294.0650566406253,1051.3017578125,10.656954525907006,10.5791015625,9.544921875,9.650951171875,9.960312499999999,10.186328125000001,10.279296875,10.40771484375,10.5087890625,10.5791015625,10.6501953125,10.732031249999999,10.8388671875,11.019921875000001,11.2501953125,12.661972656249997,15.039759765625138,27.8486328125,8.971735886676397,8.88671875,8.0849609375,8.2628203125,8.36228515625,8.5654296875,8.63671875,8.73828125,8.826171875,8.88671875,8.9453125,9.0240234375,9.1259765625,9.288671875,9.50126953125,11.328164062499997,13.851916015625036,14.9951171875,1049.0813120634382,1046.732421875,994.28125,994.613318359375,1009.15525390625,1023.5363281250001,1028.840625,1039.00048828125,1044.060546875,1046.732421875,1049.2591796875,1052.110546875,1055.48359375,1063.865234375,1071.4443359375,1123.14330078125,1235.6193105468762,2693.8359375,1011.9983742962886,1010.376953125,959.2783203125,960.42491015625,974.3713671875,987.7001953125,992.7779296875,1002.81884765625,1007.8296875,1010.376953125,1012.6001953125,1014.8226562499999,1018.0310546875,1023.6138671875001,1030.66103515625,1076.4828125,1187.0887695312513,2640.7451171875,37.08293776714971,35.6650390625,32.298828125,32.73116015625,33.763124999999995,34.6001953125,34.919140625,35.24365234375,35.487500000000004,35.6650390625,35.8865234375,36.1287109375,36.54140625,38.928515625,51.65361328125,55.56804687499999,64.34206445312583,69.32421875,0,"[0, 0, 0, 0, 0]"
7,5.554597017164023,5.494140625,4.966796875,5.0228017578125,5.1308007812500005,5.2001953125,5.26044921875,5.3486328125,5.4296875,5.494140625,5.55390625,5.6328125,5.724804687500001,5.857421875,5.993896484375,6.499082031249995,10.163395507812504,10.7265625,0.6910989344219532,0.6513671875,0.5009765625,0.5288974609375,0.568359375,0.5869140625,0.6044921875,0.634765625,0.6435546875,0.6513671875,0.6591796875,0.6767578125,0.7212890625,0.8602539062499999,0.9443359375,1.1059082031249996,1.2518193359375023,1.7197265625,1235.3681159680195,1233.8271484375,1196.640625,1201.7867119140626,1209.46125,1215.90185546875,1219.01015625,1225.065185546875,1230.287890625,1233.8271484375,1237.0835937499999,1240.65224609375,1244.311328125,1249.666015625,1257.604345703125,1279.460341796875,1312.890214843751,2101.943359375,389.8133502125939,388.78369140625,347.783203125,348.2786318359375,354.3968359375,365.287109375,376.43955078125,383.64794921875,387.213671875,388.78369140625,390.6943359375,392.68349609375,395.78203125,400.79072265625,406.987548828125,426.26913085937497,467.53443554687505,1652.70703125,18.248059102410267,18.1455078125,16.9541015625,16.9795693359375,17.2633203125,17.497460937499998,17.63056640625,17.86083984375,18.029296875,18.1455078125,18.2697265625,18.405175781249998,18.5744140625,18.85546875,19.12314453125,20.52384765625,25.124314453125017,37.259765625,15.382722832324708,15.2822265625,14.2216796875,14.2382080078125,14.425546875,14.6517578125,14.773339843750001,14.997314453125,15.15859375,15.2822265625,15.396875000000001,15.517578125,15.6509765625,15.929882812499999,16.243115234374997,18.58140625,23.376265625000023,23.431640625,1734.7400175422579,1729.984375,1674.0380859375,1678.644767578125,1689.30982421875,1700.6638671875,1707.71982421875,1718.347900390625,1725.8232421875,1729.984375,1734.8228515625,1739.492578125,1746.3884765625,1760.193359375,1773.9912109375,1819.02693359375,1894.8965000000003,3907.3828125,1665.0579440669344,1661.2392578125,1607.021484375,1611.146650390625,1622.727744140625,1632.7695800781248,1640.4030273437502,1650.32373046875,1657.2630859375,1661.2392578125,1665.8798828125,1670.328515625,1675.511328125,1686.1955078125002,1697.444482421875,1744.949912109375,1817.0786298828127,3826.1171875,69.68207347532345,67.376953125,64.0205078125,64.1837919921875,64.775361328125,65.505419921875,66.0111328125,66.664306640625,67.1119140625,67.376953125,67.6916015625,68.13427734375,68.9240234375,72.4201171875,95.37695312499999,100.542705078125,107.99768261718792,112.873046875,0,"[0, 0, 0, 0, 0, 0, 0]"
9,7.6986014579849495,7.67578125,6.9345703125,6.940283203125,7.0732421875,7.21484375,7.30615234375,7.456787109375,7.5859375,7.67578125,7.74609375,7.841796875,7.94140625,8.1005859375,8.2529296875,8.62060546875,11.83039550781269,13.150390625,0.9044495649561036,0.876953125,0.7373046875,0.7554541015625,0.78017578125,0.8115234375,0.8212890625,0.8359375,0.861328125,0.876953125,0.8896484375,0.9072265625,0.9462890625,1.04052734375,1.1474609375,1.271679687499999,1.5020312500000035,1.537109375,1694.4615539754911,1694.1162109375,1661.1513671875,1661.8472509765625,1668.80986328125,1674.857177734375,1678.6630859375,1686.057373046875,1690.9189453125,1694.1162109375,1697.0029296875,1700.34716796875,1704.966796875,1710.1103515625,1715.112060546875,1726.181298828125,1755.3682568359382,1798.3447265625,584.5415520811559,586.3212890625,529.61328125,532.6370751953125,535.6724609375,544.1015625,573.69775390625,580.983642578125,584.0400390625,586.3212890625,588.521484375,590.5361328125,593.2939453125,598.01806640625,601.95166015625,615.3576171875,690.9841357421919,854.9951171875,25.74080757472826,25.52294921875,24.0341796875,24.1013623046875,24.289013671875,24.701904296875,24.83984375,25.155029296875,25.3525390625,25.52294921875,25.654296875,25.80517578125,26.013671875,26.34423828125,27.121337890625,32.201171875,35.43183105468762,38.328125,23.40748621707776,23.14501953125,21.6611328125,21.7401806640625,22.083203125,22.41748046875,22.54736328125,22.80029296875,23.0283203125,23.14501953125,23.2763671875,23.43310546875,23.6201171875,23.93701171875,24.4140625,29.893749999999997,42.60849609375023,43.5576171875,2438.339101529839,2437.05224609375,2352.1025390625,2357.3176220703126,2375.817626953125,2395.474365234375,2409.89013671875,2422.945556640625,2431.466796875,2437.05224609375,2442.158203125,2447.9775390625,2455.6298828125,2467.49755859375,2479.3935546875,2514.03662109375,2620.523520507814,2834.2265625,2336.754450871394,2336.67529296875,2256.4560546875,2261.5851513671873,2277.3036621093747,2295.405029296875,2311.2822265625,2323.802001953125,2331.7841796875,2336.67529296875,2341.5634765625,2347.076171875,2353.3974609375,2363.1650390625,2368.34375,2394.853173828125,2482.9554541015646,2728.3251953125,101.58465065844482,98.1083984375,94.5400390625,94.746416015625,95.16494140625,95.8828125,96.27001953125,97.033203125,97.6953125,98.1083984375,98.6396484375,99.23974609375,100.8408203125,104.91748046875,136.37451171875,144.45146484375002,229.23091308594354,266.0947265625,2,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2]"
11,9.79294511034015,9.732421875,8.65234375,8.760447265625,8.9978125,9.2548828125,9.34443359375,9.5009765625,9.6384765625,9.732421875,9.82421875,9.9267578125,10.061132812499999,10.2451171875,10.436718749999999,11.109013671875001,15.590259765625103,15.9794921875,1.1197658532449917,1.0810546875,0.90234375,0.9144033203125,0.9579492187499999,0.994970703125,1.01171875,1.0419921875,1.0654296875,1.0810546875,1.1017578124999998,1.126953125,1.181640625,1.2939453125,1.3810058593749999,1.5450976562499998,2.321055664062542,2.6064453125,2179.0208941986643,2176.52685546875,2139.19921875,2140.1083369140624,2147.09048828125,2156.0484375,2160.02587890625,2167.64306640625,2173.0521484375,2176.52685546875,2179.7521484375,2183.67216796875,2188.23671875,2195.18349609375,2202.3505859375,2229.75474609375,2340.513885742189,3741.5,775.1926118726524,775.984375,709.3544921875,710.866048828125,718.3195703125001,738.8583984375,764.6061523437501,771.568603515625,774.1226562500001,775.984375,777.8158203125,779.6974609375,781.9716796875,785.6501953125,789.0607421875,796.3574609374999,820.3075927734391,2738.11328125,33.28204641198873,33.08642578125,31.4892578125,31.625830078125,31.8583984375,32.125683593750004,32.367578125,32.697265625,32.94140625,33.08642578125,33.2728515625,33.4705078125,33.74140625,34.146484375,34.679443359375,37.337382812499996,44.03753613281262,61.4365234375,29.932675879069283,29.75634765625,28.1220703125,28.2934140625,28.63453125,29.014892578125,29.176562500000003,29.441650390625,29.6208984375,29.75634765625,29.8828125,30.039941406249998,30.2392578125,30.4919921875,30.94443359375,35.42248046875,48.741892578125864,50.935546875,3159.5492022837543,3154.7138671875,3054.2177734375,3075.0313935546874,3092.2119628906253,3116.66552734375,3131.75712890625,3143.672607421875,3151.1875,3154.7138671875,3158.6751953125004,3163.808984375,3170.1693359375004,3183.1642578125,3204.3355957031245,3245.447998046875,3358.4099121093786,6736.8935546875,3028.34093932596,3026.14111328125,2927.7998046875,2950.2084658203125,2965.7086914062497,2988.078369140625,3003.6747070312504,3015.41748046875,3022.5078125,3026.14111328125,3029.941796875,3033.9544921875,3039.136328125,3045.7369140625,3052.8839355468754,3083.931044921875,3227.9624912109425,6595.4970703125,131.20826295779423,127.224609375,123.4921875,123.68837792968749,124.39823242187501,125.11787109375,125.4876953125,126.22265625,126.84531249999999,127.224609375,127.563671875,128.247265625,129.4470703125,132.91845703125,176.669482421875,182.25369140624997,254.436581054696,287.5625,0,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
13,11.899883171470343,11.8212890625,10.58984375,10.633191406249999,10.976875,11.2134765625,11.338476562499999,11.5576171875,11.7263671875,11.8212890625,11.9396484375,12.071484375,12.2076171875,12.422265625,12.6138671875,13.389101562499985,19.15494531250004,19.2998046875,1.4744649710213034,1.4189453125,1.1884765625,1.2274609375,1.2705078125,1.2947265625,1.3134765625,1.34765625,1.3876953125,1.4189453125,1.4625,1.5263671875,1.607421875,1.7158203125,1.8126953125,2.0005468749999995,2.3706835937500124,2.919921875,2629.157138451598,2628.2939453125,2587.505859375,2589.83544921875,2596.0828125,2604.2826171875004,2610.2609375,2618.9130859375,2624.9599609375,2628.2939453125,2631.762890625,2635.844921875,2640.6767578125,2647.55390625,2653.68984375,2675.5609765624995,2740.7046289062514,2770.677734375,939.1083209325396,941.630859375,839.7705078125,844.46240234375,865.1161328125,915.2998046875,931.0640625000001,937.4609375,940.071484375,941.630859375,943.0687499999999,944.7722656249999,946.6162109375,948.78984375,950.7578125,958.5951953125,1248.0203203125293,1325.22265625,39.271195567042604,39.119140625,37.2578125,37.3249921875,37.65390625,38.0396484375,38.2310546875,38.6435546875,38.908203125,39.119140625,39.310546875,39.530859375,39.8001953125,40.2130859375,40.6361328125,43.0473046875,49.126109375000084,78.4384765625,36.466822166092314,36.3544921875,34.68359375,34.783296875,35.0849609375,35.4384765625,35.6076171875,35.9375,36.2103515625,36.3544921875,36.5228515625,36.7068359375,36.917578125,37.2533203125,37.5603515625,41.526015625,43.92762890625001,45.2958984375,3817.6237607364765,3815.8095703125,3705.2822265625,3707.0151484375,3729.877578125,3779.2941406249997,3791.035546875,3802.8740234375,3810.8435546875003,3815.8095703125,3820.10703125,3826.4027343750004,3834.265625,3848.043359375,3863.678515625,3897.1873046875,4138.54933984377,4257.5849609375,3657.377825259764,3657.8193359375,3540.583984375,3553.414296875,3570.9955078125,3622.612109375,3634.6636718750005,3645.939453125,3653.2113281250004,3657.8193359375,3662.53984375,3667.5423828125,3672.9564453125,3679.7320312499996,3686.4046875000004,3713.7433203124992,3975.65548046877,4110.9150390625,160.24593547671262,155.40234375,146.669921875,149.29888671875,151.7630078125,152.870703125,153.351953125,154.177734375,154.876953125,155.40234375,156.0716796875,156.974609375,160.64453125,170.7912109375,203.8779296875,211.02109375,217.95723437500027,223.6884765625,2,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]"
15,13.704820103469899,13.6455078125,12.5732421875,12.63890625,12.803417968749999,13.047607421875,13.158203125,13.377685546875,13.5390625,13.6455078125,13.7421875,13.84765625,13.9970703125,14.2509765625,14.461181640625,15.067187499999996,21.213432617187546,25.3994140625,1.7957988215928093,1.72314453125,1.4521484375,1.4874707031249998,1.5219726562500002,1.571044921875,1.591796875,1.637451171875,1.6806640625,1.72314453125,1.79296875,1.8623046875,1.947265625,2.06298828125,2.175048828125,2.4220703125,3.716557617187574,11.3857421875,3036.414824316733,3035.6591796875,2986.7275390625,2998.877094726562,3005.734326171875,3013.599609375,3018.07568359375,3027.00927734375,3031.9404296875,3035.6591796875,3039.0498046875,3042.7529296875,3046.7509765625,3054.3349609375,3060.858642578125,3077.7753417968747,3138.40248046875,3170.0126953125,1096.6461936925168,1098.13525390625,1037.94140625,1043.841533203125,1054.04931640625,1063.830078125,1087.4033203125,1093.610595703125,1096.392578125,1098.13525390625,1099.5927734375,1101.11474609375,1103.548828125,1107.95947265625,1111.0126953125,1118.56396484375,1149.2916992187513,1674.2255859375,47.058294085754596,46.8564453125,44.7783203125,44.873378906250004,45.367041015625,45.746826171875,45.93212890625,46.34912109375,46.642578125,46.8564453125,47.06640625,47.32177734375,47.634765625,48.171875,49.08056640625,51.57651367187498,56.800390625000034,57.4345703125,42.574135464569395,42.486328125,40.94921875,40.95388671875,41.171875,41.53759765625,41.73681640625,42.08642578125,42.314453125,42.486328125,42.6484375,42.8095703125,43.03125,43.30419921875,43.684814453125,46.2021484375,50.14306152343754,54.0224609375,4428.0621529773725,4425.7705078125,4344.51171875,4348.917211914062,4369.293847656249,4389.152587890625,4400.63037109375,4414.47998046875,4420.947265625,4425.7705078125,4431.291015625,4436.93310546875,4445.1787109375,4456.85302734375,4466.661376953125,4490.977685546875,4566.406572265625,5028.4208984375,4238.194066484636,4238.31005859375,4166.0263671875,4167.997856445313,4181.569091796875,4203.472412109375,4214.013671875,4228.8388671875,4234.798828125,4238.31005859375,4241.7822265625,4245.994140625,4250.9853515625,4258.8427734375,4265.580322265625,4288.30205078125,4364.641767578126,4865.8701171875,189.8680864927362,184.09716796875,162.55078125,178.5746630859375,179.937744140625,180.90478515625,181.3740234375,182.498291015625,183.412109375,184.09716796875,185.1337890625,187.603515625,200.5146484375,210.935546875,217.74267578125,225.62900390624998,300.3205712890669,323.208984375,2,"[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0, 0, 0]"
17,16.041147901860366,15.92724609375,14.5537109375,14.71498046875,14.95869140625,15.224609375,15.36083984375,15.617919921875,15.818359375,15.92724609375,16.0693359375,16.22216796875,16.3984375,16.69384765625,16.98291015625,19.425830078124978,22.933940429687517,23.2216796875,1.6875269452863713,1.6162109375,1.3583984375,1.3595654296875002,1.413623046875,1.461669921875,1.4833984375,1.53125,1.57421875,1.6162109375,1.6748046875,1.744140625,1.8037109375,1.9140625,2.033447265625,2.285595703124999,7.531845703125373,16.3701171875,3508.5319317973976,3505.37451171875,3376.4755859375,3461.3563134765627,3468.7597167968747,3481.491455078125,3486.330078125,3495.1953125,3501.75390625,3505.37451171875,3510.1015625,3514.3662109375,3519.91015625,3529.58837890625,3539.36669921875,3601.9650390624997,3783.0368115234423,3901.8291015625,1261.4003579640469,1262.376953125,1176.6220703125,1178.900693359375,1193.7156738281249,1235.79296875,1248.33447265625,1256.749267578125,1260.3525390625,1262.376953125,1264.509765625,1267.23046875,1270.1474609375,1274.87548828125,1279.419189453125,1294.9310058593749,1435.7224804687503,1674.0302734375,52.72988656850961,52.4775390625,49.9091796875,49.9831201171875,50.638378906250004,51.201171875,51.47900390625,51.91796875,52.255859375,52.4775390625,52.6962890625,52.9599609375,53.3154296875,53.90185546875,54.846435546875,58.23178710937499,65.31288574218759,102.287109375,48.247009889736624,48.07373046875,45.8388671875,45.91740234375,46.572802734374996,47.08642578125,47.32275390625,47.643798828125,47.916015625,48.07373046875,48.240234375,48.4541015625,48.7060546875,49.06640625,49.583251953125,54.25830078125,57.437578125000016,69.9453125,5107.236853149822,5101.8896484375,4998.271484375,5001.591093749999,5031.6982421875,5061.393798828125,5072.53125,5087.643798828125,5096.3310546875,5101.8896484375,5107.7294921875,5114.5869140625,5123.7236328125,5144.16748046875,5170.786865234375,5258.159716796875,5463.184467773444,5551.15234375,4888.637861066837,4886.142578125,4789.7060546875,4793.381689453125,4821.332568359375,4849.574951171875,4859.13232421875,4872.53076171875,4880.90625,4886.142578125,4891.0986328125,4896.5810546875,4903.6484375,4913.1533203125,4926.57861328125,5029.016796874999,5257.304038085943,5326.1904296875,218.59899208298495,212.43505859375,188.591796875,207.4955029296875,208.208154296875,209.230712890625,209.79052734375,210.80810546875,211.7548828125,212.43505859375,213.34375,215.36474609375,220.1708984375,232.658203125,271.17626953125,280.42153320312497,286.40758789062505,292.2744140625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0]"
19,18.030808708158997,17.9189453125,15.8388671875,16.67594140625,16.88759765625,17.1787109375,17.336328125,17.6005859375,17.7919921875,17.9189453125,18.07265625,18.205859375,18.395703125,18.6578125,18.90869140625,21.159218749999987,27.985382812500003,29.41015625,2.273689199790795,2.1904296875,1.9111328125,1.941916015625,1.9823632812499998,2.021484375,2.0478515625,2.0986328125,2.1490234375,2.1904296875,2.2484375,2.32890625,2.4083984375,2.5269531250000004,2.6475585937499995,3.2049218749999993,11.074644531250337,13.7744140625,3920.6686723653243,3919.1005859375,3830.611328125,3867.881033203125,3881.8005273437498,3891.26982421875,3897.292578125,3907.88134765625,3915.06953125,3919.1005859375,3923.923046875,3928.8595703125,3934.6865234375,3943.0685546875,3950.50859375,3977.50953125,4084.2003457031255,4163.0986328125,1412.5012503268829,1412.8505859375,1351.498046875,1357.9552128906248,1365.2555664062502,1384.90712890625,1401.692578125,1408.181640625,1411.0302734375,1412.8505859375,1414.4812499999998,1416.2138671875,1419.0484375,1423.1599609374998,1427.95693359375,1445.42453125,1603.7814062500047,2024.9970703125,59.18905841396443,58.86328125,56.2197265625,56.501060546875,56.986328125,57.552734375,57.763671875,58.2734375,58.627148437500004,58.86328125,59.090234375,59.3330078125,59.7423828125,60.391210937500006,61.44873046875,67.90466796875,83.81729492187512,102.453125,54.336714663964436,54.0322265625,52.396484375,52.411292968750004,52.661679687500005,53.0298828125,53.221289062500006,53.59716796875,53.8615234375,54.0322265625,54.208398437499994,54.435156250000006,54.708203125,55.153125,55.82080078125,63.21908203124999,71.15420703125025,80.22265625,5715.207689918933,5710.818359375,5621.1650390625,5627.583466796875,5651.63033203125,5669.5005859375,5679.68984375,5694.94091796875,5704.6458984375,5710.818359375,5716.950390624999,5724.449414062499,5735.0060546875,5752.7544921875,5769.4501953125,5818.461953125,6041.987195312502,6218.5751953125,5467.000193678085,5465.341796875,5376.9228515625,5382.257724609375,5412.319785156251,5427.05634765625,5437.603515625,5450.63720703125,5459.518359375,5465.341796875,5470.45,5476.3974609375,5482.95859375,5493.8150390625,5506.426660156249,5565.079882812499,5782.3611386718785,5999.2001953125,248.2074962408473,241.0986328125,219.375,234.063130859375,235.70896484375,236.89921875,237.47890625000002,238.84912109375,240.11054687499998,241.0986328125,242.6115234375,245.1546875,257.5677734375,268.3265625,293.51865234375,304.71171874999993,327.8607773437504,431.4951171875,3,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 3, 0, 0, 0]"
21,19.892146639644352,19.802734375,15.2734375,17.4327890625,18.6311328125,18.982421875,19.1248046875,19.4365234375,19.6767578125,19.802734375,19.965234375,20.1345703125,20.3263671875,20.6333984375,20.911328124999997,21.742070312499997,32.188599609375046,33.263671875,2.6445533145920503,2.5791015625,2.0185546875,2.2034296875,2.2869335937499997,2.34736328125,2.3740234375,2.43603515625,2.505859375,2.5791015625,2.64453125,2.7154296875000004,2.7939453125,2.9410156250000004,3.05693359375,3.3920312499999987,12.425875000000204,13.7939453125,4352.884079988232,4351.6259765625,3476.431640625,3914.6927343750003,4313.8241796875,4323.16728515625,4329.723046874999,4339.5888671875,4347.23359375,4351.6259765625,4357.0318359375,4361.4296875,4368.03046875,4376.513671875,4384.43623046875,4431.29193359375,4622.1151171875035,4807.10546875,1584.5510754445606,1585.7548828125,1281.0302734375,1481.88615234375,1516.20173828125,1555.6187499999999,1572.02578125,1580.33251953125,1583.7939453125,1585.7548828125,1587.834765625,1590.20390625,1593.408984375,1597.6357421875,1602.36953125,1638.6697265625,1713.3869277343751,2051.7958984375,66.57743691161087,66.11328125,52.732421875,59.308537109374996,63.8684375,64.5880859375,64.8974609375,65.45751953125,65.8482421875,66.11328125,66.35703125,66.7099609375,67.163671875,68.02324218749999,70.07919921875,77.47558593749997,86.42386523437509,116.21484375,60.624912558838915,60.322265625,48.4130859375,52.415037109375,58.7229296875,59.09541015625,59.37109375,59.82177734375,60.117382812500004,60.322265625,60.5482421875,60.8017578125,61.08125,61.513671875,62.40439453125,70.30429687499999,76.83087500000019,81.8779296875,6365.004819887552,6363.12890625,5112.4619140625,5801.538751953125,6282.13904296875,6318.8025390625,6330.3037109375,6345.10595703125,6356.536328125,6363.12890625,6369.4546875,6376.65546875,6387.183984375,6405.9267578125,6423.072070312501,6499.60798828125,6689.784994140628,6825.7197265625,6087.174204857479,6086.1923828125,4875.8994140625,5560.889033203124,6012.16447265625,6046.8732421875,6058.4267578125,6070.1396484375,6080.065234375001,6086.1923828125,6091.7814453125,6097.986328125,6106.104296875001,6116.000781250001,6131.3763671875,6211.936328125,6409.149132812502,6557.2861328125,277.8306150300732,271.119140625,232.0205078125,237.846234375,263.61345703125,265.0951171875,265.91875,267.36083984375,269.016015625,271.119140625,275.2232421875,280.2345703125,287.4359375,296.5625,316.8802734375,327.3105078125,334.78148046875003,440.3046875,4,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 3, 0, 0, 0, 0]"
23,22.20188681418492,22.0693359375,20.3837890625,20.4605703125,20.7753125,21.14384765625,21.33984375,21.671875,21.926171875,22.0693359375,22.223437500000003,22.3984375,22.64453125,22.950976562500003,23.267968749999998,26.098027343750065,32.98203125000003,34.634765625,2.8863353648904804,2.818359375,2.4921875,2.5292285156250003,2.5446484375,2.58818359375,2.6193359375,2.6962890625,2.7640625,2.818359375,2.884765625,2.955078125,3.0478515625,3.1947265625,3.3433593750000004,3.773750000000004,5.786376953125105,13.001953125,4828.046309794913,4825.6357421875,4745.0673828125,4760.783455078125,4782.692890625,4796.019921875,4802.7671875,4813.16064453125,4821.4998046875,4825.6357421875,4830.1955078125,4836.1470703125,4842.1779296875,4850.91171875,4859.7443359375,4915.82103515625,5137.602185546885,5558.361328125,1740.1574832495262,1741.630859375,1649.8291015625,1658.077525390625,1671.1298828125,1701.99873046875,1724.99609375,1735.0625,1739.3646484375,1741.630859375,1744.1177734375,1746.3787109375,1748.9388671875,1752.9402343749998,1756.756640625,1773.3636132812503,1911.2962968750082,3077.63671875,73.18592450110573,72.828125,69.9794921875,70.03866796875,70.50294921875,71.19287109375,71.5677734375,72.14404296875,72.5798828125,72.828125,73.134765625,73.4728515625,73.89101562500001,74.714453125,76.10908203125001,80.53464843750005,101.36215625000033,114.5693359375,66.54838303627844,66.296875,63.69140625,63.897906250000005,64.53490234375,65.04130859375,65.26796875,65.72119140625,66.057421875,66.296875,66.47285156250001,66.7248046875,67.030078125,67.6349609375,68.9384765625,73.63347656250001,79.15973046875015,81.4384765625,7041.071880594461,7036.0791015625,6936.6904296875,6943.441001953125,6957.812402343749,6990.52509765625,7000.908203125,7018.58544921875,7029.645703125,7036.0791015625,7042.462890625,7049.455078125,7059.620703125001,7080.370703125001,7095.634472656249,7180.282597656251,7433.368060546887,9100.6005859375,6733.026322760899,6731.30078125,6635.7490234375,6638.4467890625,6660.40890625,6686.53662109375,6698.976953125,6714.9345703125,6725.2533203125,6731.30078125,6735.925585937501,6741.756445312501,6748.283007812501,6759.5162109375,6771.1548828125,6857.662421875,7112.565691406263,8829.8603515625,308.0455578335615,301.83984375,270.740234375,288.971580078125,292.19451171875,293.987890625,294.76347656250005,296.78173828125,299.2220703125,301.83984375,305.2841796875,308.21171875000005,313.4390625,334.41953125,352.32636718750007,364.4915234375,392.34622851562693,494.4990234375,12,"[0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 19, 20, 21, 22, 23, 24, 25, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_50Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.5914442363274843,1.2568359375,0.9765625,0.9951171875,1.057109375,1.1126953125,1.13671875,1.1787109375,1.2177734375,1.2568359375,1.2939453125,1.3193359375,1.3515625,1.3955078125,1.43515625,18.40625,19.70115625000001,20.185546875,0.1416524885208265,0.1328125,0.1083984375,0.109421875,0.1162109375,0.123046875,0.1240234375,0.1279296875,0.130859375,0.1328125,0.134765625,0.13671875,0.138671875,0.1435546875,0.1494140625,0.290546875,0.34170312500000044,16.3984375,65.8345192583634,66.880859375,41.109375,41.991609375,46.0065625,48.485937500000006,52.362109374999996,59.8037109375,63.6771484375,66.880859375,69.3865234375,71.416015625,73.1,74.8748046875,75.825,80.40425781249999,394.9943203125029,506.232421875,60.71886274188258,63.9716796875,41.0595703125,41.161546875,42.1404296875,44.472265625,51.9384765625,54.138671875,56.2490234375,63.9716796875,66.3060546875,67.44765625,68.56328125,70.14765625,70.7775390625,72.88765624999999,88.6049296875001,97.7041015625,3.8236313391685797,3.83984375,3.0380859375,3.068734375,3.15625,3.30546875,3.4541015625,3.61328125,3.7345703125,3.83984375,3.9423828125,4.0146484375,4.07421875,4.149609375000001,4.218359375,4.37078125,5.477093750000126,8.9736328125,3.363998057764841,3.4189453125,2.5478515625,2.6441640625,2.7230859375,2.8876953125,3.01953125,3.1591796875,3.2705078125,3.4189453125,3.494140625,3.5498046875,3.5986328125,3.65625,3.6982421875,3.8362499999999997,4.582984375000014,8.1953125,146.8097150833265,149.2060546875,106.34375,108.734890625,112.9801953125,118.77421874999999,121.89023437499999,132.91015625,142.067578125,149.2060546875,154.2916015625,158.2134765625,161.9814453125,165.6107421875,167.48984374999998,175.38359375,495.70550000000196,586.1669921875,135.4741081220277,138.0546875,96.0263671875,98.5373359375,102.2931640625,107.984765625,111.18417968749999,121.953125,131.0015625,138.0546875,142.9318359375,146.792578125,150.126953125,153.505859375,155.359765625,162.3745703125,483.9792031250022,574.861328125,11.335606961298787,10.99609375,9.7177734375,9.79496875,9.885234375,9.9896484375,10.0673828125,10.2587890625,10.840039062499999,10.99609375,11.1494140625,11.306640625,11.623046875,12.2056640625,15.15546875,17.909960937499996,28.270734375000004,30.6279296875,0,"[0, 0, 0]"
5,2.7859600561164886,2.66015625,2.3076171875,2.3573193359375,2.4228515625,2.485107421875,2.525390625,2.5908203125,2.634765625,2.66015625,2.6826171875,2.701171875,2.7255859375,2.7578125,2.7861328125,3.9448242187500053,20.724594726562522,21.171875,0.28514418964869825,0.265625,0.234375,0.2372998046875,0.24609375,0.251953125,0.2548828125,0.259765625,0.263671875,0.265625,0.2685546875,0.271484375,0.2763671875,0.283203125,0.2919921875,0.3388671875,0.6133105468767059,16.736328125,144.07311050150201,145.33349609375,122.5615234375,123.1649462890625,127.489892578125,132.03955078125,134.93603515625,140.64013671875,143.7607421875,145.33349609375,146.498046875,147.71240234375,149.154296875,150.4912109375,151.389404296875,156.08159179687507,178.36288574218813,194.1064453125,137.53221417619326,138.5703125,114.6904296875,115.124384765625,122.543505859375,126.259521484375,132.75537109375,135.412841796875,137.345703125,138.5703125,139.5888671875,140.31396484375,140.9716796875,141.81591796875,142.446533203125,146.27460937500004,170.34267089843772,209.060546875,8.111307915762684,8.11767578125,7.1591796875,7.3866210937500005,7.586865234375001,7.7744140625,7.8564453125,7.975341796875,8.0615234375,8.11767578125,8.1640625,8.2119140625,8.2705078125,8.33837890625,8.401611328125,8.560253906250004,9.632011718750004,19.33203125,7.267687646028038,7.287109375,6.6025390625,6.6181640625,6.779296875,6.941162109375,7.0283203125,7.1630859375,7.244140625,7.287109375,7.3232421875,7.3623046875,7.40625,7.458984375,7.505859375,7.63388671875,8.810610351562522,12.3056640625,332.94060276983896,334.33642578125,301.021484375,303.98578125,305.840185546875,313.349365234375,317.88525390625,325.86328125,331.7138671875,334.33642578125,336.87890625,339.05908203125,340.9189453125,343.71875,347.843505859375,357.622509765625,420.00798339843845,476.484375,300.0554244852512,301.94140625,271.611328125,273.96041015624996,275.423583984375,281.995849609375,286.26806640625,293.72314453125,298.9619140625,301.94140625,303.9609375,306.0791015625,307.7890625,309.892578125,311.6015625,320.90493164062514,371.0428417968752,438.3427734375,32.88517828458778,32.029296875,28.9931640625,29.405927734375,29.818017578124998,30.297607421875,30.7451171875,31.334716796875,31.779296875,32.029296875,32.2158203125,32.4111328125,32.810546875,36.43017578125,40.23876953125,44.171337890625004,58.14871582031692,141.8056640625,3,"[0, 0, 0, 1, 2, 0, 0]"
7,3.9483124230295568,3.837890625,3.5439453125,3.579359375,3.62640625,3.7001953125,3.7314453125,3.783203125,3.818359375,3.837890625,3.8583984375,3.8798828125,3.90625,3.947265625,3.9892578125,4.198085937499999,22.32457421875003,23.22265625,0.40772334256978654,0.3916015625,0.3564453125,0.3623046875,0.3701171875,0.3759765625,0.37890625,0.384765625,0.388671875,0.3916015625,0.39453125,0.3974609375,0.40234375,0.41015625,0.423828125,0.4853515625,0.6255781250000041,16.9404296875,219.15200026939655,219.794921875,196.3759765625,199.845,201.720390625,207.160546875,211.4396484375,215.892578125,218.5953125,219.794921875,220.79726562500002,222.031640625,223.387890625,225.24667968749998,226.9607421875,234.926484375,272.5513750000009,561.6787109375,208.5038664819376,209.9638671875,184.005859375,184.43328515624998,194.186328125,197.15234375,198.8041015625,207.23828125,209.1291015625,209.9638671875,210.5302734375,211.04335937500002,211.60859374999998,212.5,213.89140625000002,220.4803125,261.13108203125046,301.78125,12.21220751231527,12.208984375,11.21484375,11.331355468749999,11.6740234375,11.8271484375,11.918359375000001,12.0712890625,12.162109375,12.208984375,12.255859375,12.29765625,12.3564453125,12.451171875,12.569140625,13.046406249999997,16.30842187500032,19.552734375,11.046851588156814,11.04296875,10.0478515625,10.222476562499999,10.5547265625,10.7177734375,10.8037109375,10.9345703125,11.0029296875,11.04296875,11.0791015625,11.115234375,11.1611328125,11.23046875,11.3095703125,11.607343749999998,15.413835937500004,23.6474609375,510.00214009903533,510.875,458.3974609375,461.923375,475.06097656250006,488.6080078125,494.38457031250005,503.0908203125,508.355078125,510.875,512.7673828125,514.7298828124999,517.3310546875,522.635546875,527.7025390625,542.235703125,642.6984257812505,870.4697265625,455.2709616174056,456.7216796875,408.7109375,410.79386328125,424.0856640625,436.28730468749995,440.986328125,449.8056640625,454.3779296875,456.7216796875,458.53828124999995,460.21953125,462.0966796875,464.7369140625,467.9892578125,482.30683593749995,558.9653828125003,806.2265625,54.73117848162972,53.1337890625,49.494140625,49.6894765625,50.605078125,51.548046875,51.893945312499994,52.505859375,52.9263671875,53.1337890625,53.330078125,53.5771484375,54.167187500000004,61.961718749999996,65.426953125,68.93648437499999,87.43680078125017,301.5556640625,4,"[0, 0, 0, 0, 0, 1, 2, 0, 3]"
9,5.135662998091759,5.126953125,4.8125,4.851650390625,4.904736328125,4.98046875,5.0166015625,5.072265625,5.1064453125,5.126953125,5.1474609375,5.17041015625,5.19921875,5.25,5.299560546875,5.4267578125,6.791347656250055,9.2255859375,0.5635772324359816,0.56005859375,0.5146484375,0.5166455078125,0.5283203125,0.5380859375,0.54296875,0.55078125,0.556640625,0.56005859375,0.5634765625,0.568359375,0.57421875,0.583984375,0.5966796875,0.6499511718750002,0.7889746093750007,0.9150390625,295.36080297418744,295.84375,274.2431640625,275.2306298828125,277.600927734375,282.4189453125,286.4990234375,291.865478515625,294.427734375,295.84375,296.998046875,298.2880859375,299.7431640625,301.81494140625,303.772216796875,314.04091796875,387.63523437500703,447.0380859375,281.5541543340652,281.81689453125,258.5947265625,265.97517578125,267.556005859375,271.196044921875,277.7734375,279.939453125,281.205078125,281.81689453125,282.3994140625,282.9736328125,283.587890625,284.71044921875,286.116455078125,296.1529296875,350.4632861328153,477.13671875,16.4378574744542,16.40234375,15.7548828125,15.7724609375,15.90986328125,16.065673828125,16.1552734375,16.280517578125,16.3544921875,16.40234375,16.44921875,16.5029296875,16.56640625,16.66796875,16.812255859375,17.300634765625002,21.1667138671876,43.5546875,14.773496811904957,14.7529296875,14.060546875,14.138671875,14.28994140625,14.46484375,14.5458984375,14.646484375,14.7138671875,14.7529296875,14.7900390625,14.833984375,14.888671875,14.9794921875,15.0849609375,15.3615234375,17.839965820312788,33.8037109375,689.8581057252339,688.66650390625,656.560546875,661.6791552734375,664.5706542968751,670.173583984375,674.78076171875,682.48876953125,686.5322265625,688.66650390625,690.7783203125,692.8603515625,696.041015625,703.3037109375,711.697509765625,736.2827148437506,858.0346142578171,1091.234375,613.8255518251395,614.015625,584.31640625,588.9477587890625,591.75927734375,596.968017578125,600.84912109375,608.307373046875,612.009765625,614.015625,615.708984375,617.57763671875,619.7041015625,622.70751953125,626.395263671875,652.4159667968751,770.4138330078179,999.8857421875,76.03255390009438,73.693359375,70.8076171875,71.3010791015625,71.862744140625,72.438720703125,72.80126953125,73.223876953125,73.51953125,73.693359375,73.8740234375,74.134765625,74.8076171875,82.560546875,94.362548828125,99.37998046875,106.0669189453126,419.48828125,3,"[0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0]"
11,6.573015199236704,6.556640625,6.2490234375,6.310722656249999,6.357421875,6.4169921875,6.451171875,6.5,6.5341796875,6.556640625,6.578125,6.60546875,6.6396484375,6.69140625,6.744140625,6.9248046875,8.631254882812572,10.923828125,0.689215556775279,0.6806640625,0.6220703125,0.6328125,0.6416015625,0.650390625,0.6552734375,0.666015625,0.6748046875,0.6806640625,0.6865234375,0.69384765625,0.7041015625,0.7236328125,0.754638671875,0.8503417968750009,1.2780566406250022,1.4912109375,370.19265821210195,369.3642578125,350.12109375,352.1721142578125,354.132958984375,357.457763671875,360.8935546875,366.007080078125,368.25,369.3642578125,370.328125,371.4267578125,372.82421875,375.6708984375,379.01171875,409.2307617187501,583.1791015625216,826.8798828125,353.398064636511,352.76220703125,325.68359375,331.708603515625,342.140087890625,348.448486328125,349.5947265625,351.270751953125,352.224609375,352.76220703125,353.2822265625,353.8828125,354.6767578125,356.068359375,358.149169921875,379.253173828125,447.02438964843753,501.81640625,20.878521844734898,20.81689453125,19.7724609375,20.337529296874997,20.409619140625,20.5078125,20.578125,20.68359375,20.7666015625,20.81689453125,20.8701171875,20.9326171875,21.015625,21.1474609375,21.311279296875,22.087988281250006,25.992099609375078,39.0908203125,18.578872650607355,18.533203125,17.990234375,18.0481591796875,18.150830078125,18.251220703125,18.3125,18.412109375,18.486328125,18.533203125,18.58203125,18.63671875,18.703125,18.82080078125,18.9677734375,19.424755859375004,23.93882812500007,27.42578125,867.4827190757346,863.9912109375,826.505859375,835.347392578125,842.391748046875,849.142333984375,853.10498046875,858.803466796875,862.1064453125,863.9912109375,865.9267578125,868.33544921875,872.6513671875,881.5390625,889.427001953125,954.1269531250009,1242.9728857421971,1328.5546875,770.3103480999672,768.4599609375,733.5341796875,742.1415576171875,748.926025390625,755.078369140625,758.1279296875,763.961669921875,766.888671875,768.4599609375,770.01171875,771.62451171875,773.732421875,777.74267578125,784.027587890625,847.4582519531251,1090.2218457031445,1224.7919921875,97.1723709757674,94.26123046875,92.0,92.079501953125,92.51552734375,92.977783203125,93.20751953125,93.607421875,93.9794921875,94.26123046875,94.5419921875,95.10107421875,101.158203125,104.03125,114.98681640625,119.93496093750002,141.4477148437532,463.5478515625,3,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2]"
13,7.861706687335743,7.8447265625,5.837890625,7.571331054687501,7.633652343750001,7.6826171875,7.71875,7.775390625,7.8173828125,7.8447265625,7.8740234375,7.90537109375,7.9482421875,8.0146484375,8.087744140625,8.24734375,9.50436035156258,10.1513671875,0.8256284134773325,0.80859375,0.71484375,0.7520791015625,0.7646484375,0.775390625,0.7822265625,0.7939453125,0.802734375,0.80859375,0.81640625,0.826171875,0.8431640625000001,0.869140625,0.8992675781249999,0.9737695312500003,1.3735097656250268,17.166015625,443.08552493121715,441.37646484375,339.54296875,425.4342509765625,428.233427734375,431.60302734375,433.37265625,437.103515625,439.6294921875,441.37646484375,443.3447265625,445.36201171875,447.58085937500005,450.961328125,455.809375,494.17252929687544,585.1031152343802,930.4375,426.488765360648,425.06982421875,319.6640625,410.68927441406254,419.8617578125,421.258740234375,422.155859375,423.4638671875,424.419921875,425.06982421875,425.70878906250005,426.375,427.34042968750003,429.50341796875,433.67138671875,463.631376953125,546.8466894531266,632.43359375,24.921733199531864,24.81982421875,18.7041015625,24.09367578125,24.316689453125,24.437646484374998,24.5146484375,24.65234375,24.7587890625,24.81982421875,24.884765625,24.9638671875,25.0703125,25.27939453125,25.570996093749997,26.739716796875012,39.185384765627795,55.3544921875,22.365715598308146,22.3173828125,16.9140625,21.713142578125,21.860634765625,21.9873046875,22.0513671875,22.1640625,22.2568359375,22.3173828125,22.376953125,22.44921875,22.5478515625,22.691796875,22.864648437499998,23.333564453125,27.19730859375003,27.78125,1044.89990234375,1039.689453125,787.7333984375,1017.8967255859376,1022.028671875,1026.078857421875,1028.45830078125,1033.050537109375,1037.1529296875,1039.689453125,1042.749609375,1046.6025390625,1052.4369140625,1063.1123046875,1075.0763671875,1147.3562890624999,1323.2273906250052,1557.3388671875,925.5490741905182,922.1240234375,701.3779296875,902.9839658203125,906.926806640625,910.732275390625,912.8055664062501,916.517333984375,919.9212890624999,922.1240234375,924.3001953124999,927.0459960937501,930.2138671875,935.89267578125,945.672998046875,1016.3818164062503,1172.5285068359433,1414.1708984375,119.35082815323177,115.69189453125,86.35546875,113.19282226562501,113.80443359375,114.319482421875,114.57705078125001,114.9951171875,115.3765625,115.69189453125,116.1224609375,116.947265625,123.224609375,129.43759765625,141.1494140625,146.0137890625,160.2219296875006,597.2890625,5,"[0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 0, 0, 0, 0, 0, 0]"
15,9.23534633849465,9.1943359375,8.83203125,8.860322265625001,8.94921875,9.01904296875,9.0546875,9.119140625,9.1650390625,9.1943359375,9.228515625,9.2666015625,9.3173828125,9.396484375,9.484375,9.746582031249996,14.835458984375054,16.30078125,0.9750028079028753,0.9609375,0.8857421875,0.893525390625,0.904296875,0.91796875,0.92578125,0.9404296875,0.953125,0.9609375,0.9716796875,0.9833984375,1.0,1.029296875,1.0625,1.1849609374999996,1.6335156250000367,5.626953125,520.425573269287,518.9296875,455.08984375,487.286982421875,489.52138671875,505.123046875,509.01171875,513.572265625,516.9814453125,518.9296875,521.1142578125,523.57421875,526.5458984375,531.2568359375,537.52978515625,574.7742187499999,686.2727343750028,919.7724609375,500.3769874075351,498.0517578125,470.6787109375,473.423447265625,485.13330078125,491.83984375,493.03515625,494.82421875,496.7197265625,498.0517578125,499.376953125,500.6630859375,502.0810546875,504.5654296875,507.744140625,538.4956054687499,648.4744433593776,4004.4990234375,29.345659047454866,29.0859375,27.931640625,28.183544921875,28.51953125,28.671875,28.751953125,28.8984375,29.0078125,29.0859375,29.169921875,29.2958984375,29.4638671875,29.7822265625,30.2734375,35.329296875,41.72162109375045,58.4892578125,26.070494360686226,25.904296875,22.3115234375,25.132734375000002,25.29375,25.453125,25.5556640625,25.7158203125,25.83203125,25.904296875,25.98828125,26.0859375,26.2177734375,26.421875,26.658203125,31.778515625,32.90040039062515,38.3544921875,1227.6015768660147,1222.28125,1166.2099609375,1180.3899609374998,1186.65869140625,1202.49365234375,1207.7431640625,1214.54638671875,1219.4384765625,1222.28125,1225.689453125,1229.689453125,1235.33203125,1244.2900390625,1255.48779296875,1333.0814453125,1608.3977539062603,4927.25,1086.4290632313607,1082.1123046875,1013.79296875,1044.3328320312498,1049.09248046875,1064.64697265625,1070.3603515625,1075.81787109375,1079.794921875,1082.1123046875,1084.806640625,1088.0068359375,1092.1396484375,1099.2822265625,1108.82958984375,1178.0338867187495,1383.2459375000137,4765.4833984375,141.17251363465397,139.3154296875,133.4345703125,133.5621875,134.18046875000002,134.78369140625,135.1396484375,135.912109375,137.193359375,139.3154296875,140.40625,141.958984375,144.62890625,149.595703125,157.72021484375,165.09599609374996,185.8097753906253,659.3935546875,8,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 7, 0]"
17,10.415373304588078,10.359375,9.9384765625,10.0047802734375,10.080908203124999,10.160400390625,10.1982421875,10.26953125,10.326171875,10.359375,10.3994140625,10.439453125,10.4931640625,10.57421875,10.663818359375,11.039990234375,27.299013671875176,28.6884765625,1.1065947730031815,1.0908203125,1.0107421875,1.0165869140625,1.032080078125,1.046875,1.0546875,1.0693359375,1.08203125,1.0908203125,1.1005859375,1.11328125,1.1318359375,1.16259765625,1.202880859375,1.3628906250000004,1.7373486328126289,5.19140625,595.6382800726307,595.068359375,574.525390625,575.5730859375001,579.2333984375,584.06103515625,586.42236328125,590.632568359375,593.421875,595.068359375,596.5458984375,598.10888671875,600.48046875,603.93017578125,607.427734375,622.535986328125,719.3012500000027,748.146484375,567.5678056843394,566.37841796875,531.408203125,541.3337890625,558.863720703125,561.9306640625,562.8232421875,564.521728515625,565.6494140625,566.37841796875,567.2529296875,568.16943359375,569.373046875,571.78076171875,574.60302734375,593.9374511718751,726.0257568359403,758.375,33.42383204956464,33.3046875,32.4140625,32.54181640625,32.6767578125,32.849853515625,32.94287109375,33.103515625,33.2294921875,33.3046875,33.388671875,33.48974609375,33.6259765625,33.8740234375,34.109130859375,35.633154296875006,40.33945800781515,80.111328125,29.861228702695914,29.75732421875,28.8369140625,28.997958984375,29.16474609375,29.321533203125,29.4013671875,29.554931640625,29.673828125,29.75732421875,29.84375,29.9462890625,30.0771484375,30.275390625,30.471923828125,31.34736328125,39.06979492187516,87.904296875,1400.344114657464,1396.95263671875,1351.07421875,1363.5414453125,1372.03740234375,1379.2470703125,1382.7421875,1389.285400390625,1393.8408203125,1396.95263671875,1400.3818359375,1404.1982421875,1409.4658203125,1417.43310546875,1425.558349609375,1473.744287109375,1741.5500683593752,1971.302734375,1238.0131145868218,1235.97607421875,1195.341796875,1204.8622216796875,1214.825927734375,1221.785400390625,1224.6494140625,1229.72216796875,1233.6806640625,1235.97607421875,1238.18359375,1240.75390625,1244.2431640625,1250.1552734375,1257.19091796875,1297.181396484375,1536.3844042968772,1599.0947265625,162.33100007064218,158.4736328125,154.0888671875,154.4595458984375,154.970703125,155.546875,155.9501953125,156.690673828125,157.5166015625,158.4736328125,161.052734375,165.03955078125,167.271484375,172.00732421875,178.505126953125,184.36298828125004,207.7048242187513,703.57421875,13,"[0, 0, 0, 0, 0, 1, 2, 3, 0, 4, 0, 5, 0, 6, 0, 0, 0, 0, 7, 8, 9, 10, 11, 12]"
19,11.770120017183899,11.708984375,11.2265625,11.2980625,11.3965625,11.477343750000001,11.5201171875,11.6044921875,11.66796875,11.708984375,11.7470703125,11.7919921875,11.849609375,11.950585937500001,12.044531249999999,13.243359374999994,17.87234375000001,21.4228515625,1.2773804072686863,1.24609375,1.140625,1.1534609375,1.1689453125,1.1865234375,1.1962890625,1.2177734375,1.2333984375,1.24609375,1.2587890625,1.2783203125,1.3046875,1.3486328125,1.4013671875,1.5914062499999981,6.917382812500039,7.5986328125,672.809737842649,670.9931640625,648.9287109375,649.944921875,653.1233984375,657.4263671875,659.4203124999999,663.876953125,668.4015625,670.9931640625,673.666015625,676.4173828125,679.4791015625,684.6197265625,689.372265625,724.8131640624999,894.0295820312602,1115.9326171875,642.3249869448674,640.427734375,614.4375,620.43239453125,630.3838671875,633.6765625,635.2419921875,637.4296875,639.322265625,640.427734375,641.6375,642.8857421875,644.7087890625,648.226953125,653.583203125,689.4535156249995,824.0334960937514,976.8662109375,37.57292031095653,37.28125,36.40234375,36.4842421875,36.6253515625,36.78125,36.8697265625,37.0498046875,37.183984374999994,37.28125,37.382421875,37.513671875,37.726171875,38.12109375,38.6783203125,44.129687499999996,49.63090625000004,61.3291015625,33.56688375915789,33.328125,32.2646484375,32.33708984375,32.5948828125,32.7705078125,32.88046875,33.068359375,33.2314453125,33.328125,33.4380859375,33.564453125,33.73515625,34.0208984375,34.418359375,39.67171875,42.78735546875048,50.2607421875,1583.9864194466168,1578.205078125,1541.6357421875,1545.77220703125,1552.7829296875,1558.8322265625,1561.986328125,1568.3125,1574.413671875,1578.205078125,1582.701953125,1587.5777343749999,1594.0925781249998,1604.4193359375,1616.4583984375001,1717.2394531249997,2008.6602148437505,2133.94921875,1399.3220292820836,1394.294921875,1363.8125,1366.85175390625,1373.734765625,1379.580859375,1382.2916015625,1387.279296875,1391.2943359375,1394.294921875,1397.521484375,1400.926171875,1406.4078125,1415.19140625,1424.960546875,1514.402421875,1796.3984453125097,1948.62890625,184.66439016453324,181.720703125,174.6103515625,175.21501953125002,175.63125,176.25273437500002,176.61328125,177.650390625,179.07656250000002,181.720703125,185.4646484375,187.9845703125,191.0841796875,196.1412109375,200.45429687499998,208.5751953125,235.0990664062506,579.0029296875,12,"[0, 0, 0, 0, 0, 1, 2, 0, 0, 3, 4, 0, 0, 0, 0, 5, 0, 6, 7, 8, 9, 0, 10, 11, 0, 0]"
21,13.08444419863352,12.9365234375,12.203125,12.5567109375,12.6005859375,12.679492187500001,12.728124999999999,12.8154296875,12.88671875,12.9365234375,12.984375,13.048828125,13.125,13.251953125,13.4111328125,18.526640625,25.420933593751062,31.4453125,1.558739735964768,1.5244140625,1.3740234375,1.39358984375,1.4208984375,1.447265625,1.4619140625,1.4873046875,1.5087890625,1.5244140625,1.5419921875,1.56640625,1.6015625,1.6630859375,1.7501953124999998,2.0486718749999993,3.249515625000188,8.1796875,746.9913765383191,744.0146484375,687.1845703125,715.91056640625,721.891328125,726.6787109375,730.2693359375,737.24609375,741.6060546875001,744.0146484375,746.721484375,750.2125000000001,754.8562499999999,761.8666015625,769.2138671875,810.43078125,1028.3258632812524,1264.1630859375,714.6967270203943,710.875,671.6689453125,694.12412890625,701.861796875,704.146484375,705.359375,707.64453125,709.5626953125,710.875,712.4125,714.2755859375001,716.7533203124999,722.2375,729.4873046875,797.79359375,1057.4249726562664,1237.89453125,42.112972557211066,41.8193359375,39.919921875,40.88909375,41.0546875,41.253710937499996,41.355078125000006,41.5517578125,41.709374999999994,41.8193359375,41.944921875,42.08984375,42.3193359375,42.856640625,43.545312499999994,48.440820312499994,54.054996093750106,70.03515625,37.61752545429289,37.39453125,36.1396484375,36.353171875,36.548828125,36.765625,36.8845703125,37.1181640625,37.2890625,37.39453125,37.5060546875,37.6349609375,37.8505859375,38.2083984375,38.701171875,43.8343359375,49.07840625000029,52.482421875,1762.3302951746173,1753.357421875,1687.7724609375,1711.8031171875,1716.5715234375,1726.7392578125,1732.6171875,1741.8115234375,1748.3095703125,1753.357421875,1759.483984375,1766.4685546875,1776.0792968750002,1791.657421875,1808.4187499999998,1944.2722656249966,2329.416664062514,2856.7802734375,1556.0617855048156,1549.3056640625,1504.0087890625,1513.9293359375001,1519.1945703125,1527.179296875,1531.2146484374998,1540.3837890625,1545.72109375,1549.3056640625,1553.1810546875,1557.881640625,1563.9822265624998,1576.8664062500002,1591.9828125,1731.045937499997,2116.149679687525,2639.3662109375,206.2685096698016,200.15234375,181.107421875,195.13577734375002,195.82109375,196.6234375,197.0689453125,197.8828125,198.9265625,200.15234375,203.0451171875,206.0556640625,216.0140625,228.26093749999998,232.1283203125,239.99046875,301.2190507812634,359.615234375,9,"[0, 0, 0, 0, 0, 3, 0, 4, 5, 0, 0, 0, 0, 0, 6, 7, 8, 9, 10, 11, 0, 0, 0, 0, 0, 0, 0]"
23,14.473848931707618,14.3837890625,13.904296875,13.9366748046875,14.029228515625,14.1181640625,14.16611328125,14.2626953125,14.3349609375,14.3837890625,14.4345703125,14.498046875,14.59765625,14.7890625,14.984814453125,15.597353515625,23.703901367188763,33.15234375,1.6657412083608178,1.6328125,1.4970703125,1.5039365234375,1.5322265625,1.5546875,1.568359375,1.59765625,1.6181640625,1.6328125,1.650390625,1.6767578125,1.7119140625,1.78125,1.8588378906249998,2.133222656250001,3.5986660156251906,8.59765625,825.1842250371042,821.70751953125,790.20703125,791.196083984375,796.410791015625,804.962890625,808.824609375,815.3095703125,819.39609375,821.70751953125,824.0552734375001,826.9287109375,831.3298828124999,840.5628906249999,850.0150390625,910.7480859374999,1118.9636474609424,1288.34765625,786.1302657718709,782.52490234375,764.7900390625,766.8156162109375,773.419873046875,776.307470703125,777.54609375,779.88671875,781.44609375,782.52490234375,783.8033203125,785.33291015625,788.14765625,794.383203125,801.341748046875,860.9805761718753,1037.3539638671875,1373.953125,46.45637934943932,46.16796875,44.9365234375,44.963298828125,45.33654296875,45.531347656250006,45.66611328125,45.8818359375,46.05859375,46.16796875,46.32421875,46.51171875,46.8171875,47.4775390625,48.048291015625,50.011679687500006,64.66945410156556,85.6279296875,41.19965936263193,41.05419921875,39.6982421875,39.9143876953125,40.208916015625,40.442578125,40.56064453125,40.7900390625,40.947265625,41.05419921875,41.1767578125,41.34345703125,41.5359375,41.8796875,42.244580078125,43.451328125,51.1413261718758,63.4208984375,1943.133022821673,1932.13427734375,1884.7998046875,1890.2179375,1899.0860742187501,1907.122314453125,1912.5326171875001,1920.925537109375,1927.194140625,1932.13427734375,1938.2318359375001,1946.1837890624997,1958.8501953124999,1975.86123046875,1994.9546875,2154.5176269531253,2500.717575195326,3181.24609375,1715.1101196611148,1706.66162109375,1667.3662109375,1671.1804775390626,1678.130224609375,1686.757861328125,1691.3626953125,1698.658203125,1703.473046875,1706.66162109375,1710.056640625,1714.6861328124999,1722.1550781249998,1740.87626953125,1756.886572265625,1918.4653515625005,2241.135617187528,2836.24609375,228.0229031605582,221.7138671875,216.2080078125,216.544837890625,217.19076171875003,217.998779296875,218.5041015625,219.4697265625,220.51210937500002,221.7138671875,223.93515625,227.92001953125,237.4140625,249.75869140625002,255.7150390625,264.178330078125,343.2331513672163,718.9541015625,14,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 4, 5, 0, 0, 0, 0, 0, 6, 7, 8, 9, 10, 0, 0, 0, 11, 12, 0, 13, 14, 15, 16, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_50Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.2928433826900634,1.2939453125,0.96875,0.996083984375,1.05076171875,1.1161132812499999,1.15234375,1.2177734375,1.267578125,1.2939453125,1.3220703125,1.3501953125,1.3802734375,1.416015625,1.4443359375,1.57236328125,2.328767578125131,2.8056640625,0.12938362266588863,0.12890625,0.1005859375,0.1015625,0.1044921875,0.11328125,0.1171875,0.12109375,0.1259765625,0.12890625,0.130859375,0.1337890625,0.1376953125,0.1435546875,0.1484375,0.166015625,0.19727929687500279,0.22265625,369.95129854482747,372.046875,330.92578125,331.36489257812497,337.13673828124996,348.84853515624997,351.97246093750005,364.02685546875,369.4439453125,372.046875,374.8271484375,377.1921875,379.340234375,382.2931640625,383.9953125,388.83548828125004,417.7948906250022,848.0654296875,90.50085640526008,93.0029296875,67.0966796875,67.59811718750001,69.20447265625,74.3421875,80.14999999999999,83.13330078125,91.7103515625,93.0029296875,94.2255859375,95.22968750000001,96.3984375,97.7755859375,98.6240234375,107.79269531249999,129.45284570312734,534.353515625,4.733055549766589,4.798828125,3.68359375,3.7216171875,3.87009765625,4.1483398437500005,4.3294921875,4.55419921875,4.7373046875,4.798828125,4.8484375,4.900390625,4.951171875,5.016796875,5.068359375,5.282499999999999,8.143343750000156,11.625,3.8908425204234747,3.9189453125,3.04296875,3.113236328125,3.245078125,3.4725585937499996,3.58203125,3.779296875,3.8771484375,3.9189453125,3.9609375,4.0009765625,4.043359375,4.101757812500001,4.15634765625,4.3841015625,7.358535156250028,8.36328125,482.479444645611,485.96484375,419.1884765625,419.95348828125,435.81246093749996,449.73623046875,454.762890625,469.1806640625,480.744140625,485.96484375,490.37578125,493.775390625,497.65234375,502.6986328125,505.51298828125,515.88025390625,589.7695625000024,1424.55078125,470.49828002563356,473.9462890625,408.4150390625,409.366912109375,425.27462890625003,438.587890625,443.26093749999995,458.0205078125,468.724609375,473.9462890625,478.28359375,481.6755859375,485.22480468749995,489.95468750000003,492.66650390625,502.374140625,568.7047792968772,1403.23046875,11.981164619977493,11.7373046875,10.2080078125,10.236314453124999,10.385546875000001,10.53984375,10.67265625,11.23876953125,11.603515625,11.7373046875,11.912109375,12.088476562499999,12.255859375,12.659765625000002,15.988476562499997,18.160527343749997,21.320990234375138,21.9609375,0,"[0, 0, 0]"
5,3.1841030343447816,3.1396484375,2.59765625,2.685435546875,2.82501953125,2.91796875,2.9697265625,3.05078125,3.1044921875,3.1396484375,3.1796875,3.2359375,3.314453125,3.427734375,3.5373046875,3.9270898437499997,5.6283789062500915,7.45703125,0.2983530317397466,0.3056640625,0.2333984375,0.24316210937500002,0.248046875,0.2529296875,0.255859375,0.263671875,0.30078125,0.3056640625,0.30859375,0.3115234375,0.3154296875,0.322265625,0.330078125,0.563515625,0.7648828125000477,1.681640625,766.9831333751875,767.2236328125,724.7470703125,726.8453828125,735.4899414062501,745.08251953125,750.9029296875,759.75927734375,764.6421875,767.2236328125,769.7775390625,772.5341796875,775.4505859375,779.6494140625,783.96865234375,806.44533203125,858.5994160156258,1567.1630859375,206.84046537647967,207.0546875,178.8896484375,182.833623046875,188.86570312499998,192.3490234375,194.10371093749998,204.0244140625,205.956640625,207.0546875,208.2572265625,209.424609375,210.9533203125,212.81953124999998,216.076171875,232.92845703125,296.35038671875077,1079.3056640625,10.536107413408637,10.5,9.345703125,9.5800546875,9.75580078125,9.950097656250001,10.119140625,10.3125,10.427734375,10.5,10.57421875,10.6529296875,10.755273437500001,10.9287109375,11.12900390625,11.833671874999999,15.084759765625158,25.34765625,8.987623478659554,8.92578125,7.8837890625,7.930640625,8.19818359375,8.42958984375,8.5701171875,8.74951171875,8.861328125,8.92578125,9.0076171875,9.099609375,9.22109375,9.426171875000001,9.64365234375,10.5244921875,12.095099609375076,17.4296875,1033.3273669348116,1032.232421875,983.142578125,986.089271484375,995.11775390625,1003.0323242187501,1008.98984375,1019.9931640625,1028.1955078125,1032.232421875,1036.2619140625,1040.5328125,1045.3046875,1052.3447265625,1061.88798828125,1104.4256249999999,1235.6869746093755,2747.5556640625,996.8297857098199,996.28515625,949.3623046875,951.4324296875001,961.1870898437501,968.3041015625,974.2533203125,984.48779296875,992.4962890625001,996.28515625,999.9921875,1003.9474609375,1008.13359375,1013.6316406249999,1020.1905273437501,1062.53984375,1187.0439335937506,2697.1826171875,36.49758122499166,35.2783203125,31.4091796875,32.3236640625,32.86109375,33.39638671875,33.867578125,34.5947265625,35.012109375,35.2783203125,35.5240234375,35.7880859375,36.1453125,38.393359375,51.2001953125,55.858359375,61.12749414062511,122.333984375,0,"[0, 0, 0, 0, 0]"
7,5.344642763981636,5.3095703125,4.6357421875,4.705013671875,4.81921875,4.95615234375,5.037109375,5.17138671875,5.251953125,5.3095703125,5.3734375,5.44921875,5.5400390625,5.662109375,5.780859374999999,6.08416015625,8.48405078125039,11.384765625,0.6278158910684474,0.6005859375,0.4755859375,0.480462890625,0.4921875,0.5107421875,0.5419921875,0.5556640625,0.580078125,0.6005859375,0.609375,0.623046875,0.6632812500000003,0.810546875,0.8931640624999995,0.9943749999999998,1.3332128906250107,2.029296875,1225.3246194829924,1225.8876953125,1178.54296875,1183.764341796875,1191.4245507812502,1200.226171875,1206.728515625,1216.78271484375,1222.6177734375,1225.8876953125,1228.9419921875,1231.9845703125,1235.4376953125,1241.079296875,1246.1304687499999,1263.221875,1332.0844980468762,1500.3583984375,386.0330277024207,385.8466796875,317.2119140625,319.401224609375,350.80814453125004,375.98740234375,378.7513671875,382.4775390625,384.548828125,385.8466796875,387.0333984375,388.48984375,390.461328125,393.8623046875,397.888671875,415.24779296875,463.31393554687565,846.30078125,17.711197047161935,17.6240234375,16.2646484375,16.378595703124997,16.74787109375,17.016308593749997,17.154296875,17.365234375,17.5240234375,17.6240234375,17.728515625,17.8544921875,17.9984375,18.248046875,18.46123046875,20.39943359375,25.36775000000064,30.326171875,15.813938921640233,15.73828125,14.1826171875,14.592175781249999,14.866152343749999,15.10419921875,15.233203125,15.4755859375,15.6396484375,15.73828125,15.857421875,15.9931640625,16.142578125,16.380078124999997,16.59501953125,17.84744140625,21.54783593750005,21.7939453125,1720.264061195743,1719.5009765625,1615.998046875,1643.8587109375,1670.86685546875,1687.2982421875,1694.373828125,1707.84326171875,1715.2599609375002,1719.5009765625,1723.652734375,1728.1781250000001,1734.1193359375,1743.482421875,1754.44248046875,1785.23689453125,1879.0746054687518,2477.359375,1650.8552418092654,1650.73828125,1550.7548828125,1578.1907265625,1604.488046875,1619.56591796875,1626.1810546875,1639.884765625,1647.198828125,1650.73828125,1654.7021484375,1658.522265625,1663.430078125,1671.09140625,1679.50556640625,1713.27087890625,1801.0393281250003,2402.822265625,69.40881938647746,67.1533203125,62.310546875,62.672533203125,64.31345703125,65.36796875,65.75546875,66.41259765625,66.8478515625,67.1533203125,67.490625,67.9373046875,69.0712890625,75.7666015625,89.75771484375,93.8057421875,101.11566210937502,110.7724609375,4,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 0]"
9,7.936533535377752,7.765625,6.90234375,6.9618232421875,7.165986328125,7.3309082031249995,7.4208984375,7.571533203125,7.6875,7.765625,7.8486328125,7.943359375,8.0615234375,8.2369140625,8.467919921875,15.091181640625017,16.830148437500004,17.5771484375,0.9971185217228152,0.9189453125,0.76953125,0.833966796875,0.859345703125,0.8818359375,0.8893554687499999,0.9013671875,0.9111328125,0.9189453125,0.9287109375,0.9521484375,1.0556640625,1.1887695312500002,1.2568359375,1.4692480468750033,8.4785419921875,9.2548828125,1703.727572613513,1702.72509765625,1392.1015625,1668.8596708984376,1679.0730664062498,1685.9041503906249,1689.382421875,1695.357177734375,1699.9591796875,1702.72509765625,1705.6599609375,1709.14228515625,1712.5125,1717.966015625,1723.4625488281251,1740.7203710937501,1855.6882109375051,1950.8935546875,590.7190539135465,591.30712890625,519.908203125,542.5022138671875,557.548701171875,567.654833984375,583.522265625,588.005126953125,590.0457031249999,591.30712890625,592.631640625,594.1374023437501,596.0568359375001,598.66455078125,601.1195800781251,615.2424023437502,646.1416328125008,1327.525390625,26.206630266531853,25.62890625,22.3330078125,23.833905273437498,24.327060546875,24.715087890625,24.9169921875,25.2421875,25.4736328125,25.62890625,25.8068359375,25.997851562500003,26.3126953125,27.166308593750003,32.494287109375,34.47551757812501,43.07394433593759,47.5849609375,23.82589141458889,23.49462890625,17.4794921875,21.7956142578125,22.356064453125,22.67646484375,22.84443359375,23.140625,23.361328125,23.49462890625,23.6376953125,23.78515625,23.9908203125,24.337109375,25.278759765625,31.817851562500003,33.67880175781251,43.619140625,2457.6726395070673,2456.08837890625,2054.6162109375,2387.4643203125,2410.167177734375,2429.45224609375,2437.3462890625,2446.702392578125,2452.8609375,2456.08837890625,2459.5822265625,2463.60791015625,2468.9736328125,2478.934375,2490.754638671875,2515.5924707031254,2637.4984951171987,3442.689453125,2353.412800265281,2352.64697265625,1963.119140625,2293.397494140625,2312.703466796875,2327.44990234375,2333.735546875,2343.221923828125,2349.206640625,2352.64697265625,2356.55859375,2360.07568359375,2364.7158203125,2370.90908203125,2377.96162109375,2407.925107421875,2538.359310546885,3329.4736328125,104.2598392417862,103.05517578125,91.4970703125,92.26086328125,93.54708984375,95.82099609375,96.785546875,97.9990234375,99.20976562499999,103.05517578125,104.5052734375,105.54580078125,107.0978515625,116.97783203125,127.111572265625,132.42542968750007,142.28248632812523,188.984375,1,"[0, 0, 0, 0, 0, 0, 0, 0, 0]"
11,9.82939838009352,9.77490234375,8.908203125,9.001556640625,9.14048828125,9.301416015625001,9.39384765625,9.568603515625,9.697265625,9.77490234375,9.8740234375,9.986328125,10.11328125,10.29169921875,10.473974609374999,10.875615234375001,13.259398437500117,14.224609375,1.0545645327112558,0.9990234375,0.8916015625,0.9032998046874999,0.9287109375,0.958984375,0.966796875,0.978515625,0.990234375,0.9990234375,1.013671875,1.05283203125,1.1416015625,1.2294921875,1.311865234375,1.461347656250001,1.7584716796877649,3.5166015625,2216.7259874566844,2215.6962890625,2166.525390625,2177.250314453125,2188.593115234375,2197.103076171875,2201.1642578125,2207.63330078125,2212.5080078125,2215.6962890625,2218.524609375,2221.91201171875,2225.8064453125,2231.74580078125,2237.2037109375,2250.264775390625,2336.9170078125576,3489.884765625,769.158188447207,769.0283203125,704.0029296875,708.7488623046875,721.9826171875,761.04052734375,763.1470703125,765.59375,767.612890625,769.0283203125,770.3619140625,771.8212890625,773.4908203125001,776.1189453125,778.7,788.3856835937501,829.3463154296903,2156.4111328125,32.616852520144455,32.4912109375,30.6611328125,30.7919921875,31.217294921875,31.569970703125,31.7603515625,32.0888671875,32.3359375,32.4912109375,32.6591796875,32.8232421875,33.063867187499994,33.4357421875,33.80830078125,36.46801757812501,39.02895800781269,53.7138671875,30.335517715117735,30.240234375,28.494140625,28.740111328125,29.071083984375,29.436474609375004,29.616503906250003,29.905517578125,30.1037109375,30.240234375,30.359375,30.521484375,30.7099609375,31.035839843749997,31.344482421875,34.08685546875,36.789137695312505,37.6162109375,3191.6677684796678,3188.77734375,3103.9736328125,3110.4113310546877,3139.51845703125,3163.26640625,3170.4173828125,3179.08740234375,3184.5330078125003,3188.77734375,3192.8650390625003,3197.14345703125,3203.7220703125004,3215.3703124999997,3226.03125,3248.23880859375,3383.172927734396,5891.6630859375,3059.7205090519583,3058.5,2976.8701171875,2980.308615234375,3008.765654296875,3034.648974609375,3041.364453125,3049.798095703125,3055.0830078125,3058.5,3061.9107421875,3065.68291015625,3069.8015625,3076.43603515625,3083.12841796875,3101.904599609375,3251.3453818359626,5747.9482421875,131.94725942770958,128.01416015625,123.294921875,123.709564453125,124.60603515625,125.48203125,126.0494140625,126.978759765625,127.59765625,128.01416015625,128.4724609375,129.13779296875,131.4255859375,149.053125,161.57260742187498,168.445654296875,172.1934785156257,187.478515625,5,"[0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 0, 0, 0]"
13,11.717937612278575,11.5888671875,10.54296875,10.721926757812499,10.896396484375002,11.049365234375,11.147656249999999,11.3388671875,11.490234375,11.5888671875,11.68359375,11.79658203125,11.939453125,12.16875,12.4001953125,17.270312500000003,21.07982128906259,22.1806640625,1.362347444748496,1.2919921875,1.0986328125,1.1210498046875,1.1552734375,1.187060546875,1.2060546875,1.2421875,1.271484375,1.2919921875,1.322265625,1.3818359375,1.46875,1.57705078125,1.6561523437499996,1.9034082031250001,9.27285546875053,12.146484375,2597.674254065529,2595.734375,2545.021484375,2559.7092734375,2568.09091796875,2575.80302734375,2579.87099609375,2586.7314453125,2592.5193359375,2595.734375,2599.5035156249996,2603.71455078125,2608.3751953124997,2615.04375,2621.588427734375,2645.406728515625,2776.0813652343872,3147.662109375,935.2335482510654,935.97021484375,854.62109375,861.401140625,886.08130859375,914.1892578125,928.9044921875001,932.432373046875,934.5798828125,935.97021484375,937.3869140625,938.81708984375,940.4783203125,942.7604492187501,945.3357421875,955.9996679687501,1096.2238154296963,1648.06640625,39.536549614075035,39.30029296875,37.3369140625,37.4974052734375,37.896396484375,38.2451171875,38.4716796875,38.851318359375,39.1259765625,39.30029296875,39.4927734375,39.6904296875,39.984375,40.434277343750004,41.19130859375,45.32192382812501,53.40811816406463,70.0830078125,36.91314044483205,36.77490234375,35.033203125,35.1715146484375,35.53791015625,35.859375,36.04404296875,36.376708984375,36.6240234375,36.77490234375,36.9244140625,37.08984375,37.3134765625,37.640625,38.033984375,42.359882812500004,47.587123046875114,54.1396484375,3784.830628094189,3781.52734375,3685.1376953125,3699.985466796875,3730.215068359375,3753.90283203125,3760.2849609375003,3769.457763671875,3776.6900390625,3781.52734375,3786.1462890625,3791.65205078125,3798.8265625,3811.33603515625,3824.595654296875,3865.4393750000004,4015.0443886718854,5097.306640625,3622.4377774325285,3620.744140625,3530.5712890625,3541.7200439453127,3572.0276074218755,3595.9533203125,3602.001953125,3610.48974609375,3616.6306640625,3620.744140625,3625.03125,3629.1952148437504,3634.2839843750003,3641.3482421875,3649.108642578125,3675.9895507812503,3860.1778505859443,4927.2490234375,162.39285066166025,157.02783203125,151.943359375,152.5712216796875,153.486865234375,154.4091796875,154.8916015625,155.746826171875,156.44609375,157.02783203125,158.02792968749998,162.08388671875,165.7447265625,172.6740234375,200.1142578125,211.222138671875,220.35093457031311,228.5068359375,4,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 4, 5, 6, 0, 0]"
15,13.996402619316282,13.9248046875,12.677734375,12.827578125,13.0501953125,13.27001953125,13.396484375,13.6357421875,13.8056640625,13.9248046875,14.0380859375,14.1533203125,14.30078125,14.54296875,14.81884765625,16.237597656249996,22.51355468750002,22.71875,1.6383218666415915,1.578125,1.29296875,1.360322265625,1.401171875,1.4287109375,1.453125,1.49609375,1.5400390625,1.578125,1.630859375,1.6865234375,1.767578125,1.87890625,1.994140625,2.3189453124999995,3.610771484375052,10.8759765625,3051.100948352871,3048.9033203125,2997.3388671875,3000.624970703125,3012.366796875,3022.67724609375,3029.40625,3039.4169921875,3045.375,3048.9033203125,3052.3525390625,3056.2880859375,3060.6025390625,3067.7001953125,3075.39599609375,3175.3119140625,3294.95755859375,3637.103515625,1100.2000536113549,1100.0185546875,1009.1044921875,1016.0433203125,1030.6234375,1090.8740234375,1093.025390625,1096.166015625,1098.5791015625,1100.0185546875,1101.359375,1102.869140625,1104.8369140625,1107.4111328125,1110.8759765625,1142.25078125,1289.984375000007,1674.72265625,46.03026233648863,45.82421875,43.4775390625,43.710234375,44.20322265625,44.62109375,44.8681640625,45.2998046875,45.6064453125,45.82421875,46.0478515625,46.2939453125,46.599609375,47.146484375,47.9189453125,51.394921874999994,56.39375000000141,67.8173828125,42.317579039200936,42.1689453125,39.92578125,40.475791015625,40.78837890625,41.2119140625,41.447265625,41.7666015625,42.01953125,42.1689453125,42.3388671875,42.5087890625,42.740234375,43.1083984375,43.46875,47.110058593749976,52.0209472656264,72.271484375,4445.394490763959,4441.115234375,4330.8017578125,4334.181669921875,4373.07568359375,4405.45849609375,4415.6494140625,4428.2275390625,4436.0859375,4441.115234375,4445.9677734375,4451.4501953125,4459.216796875,4472.6259765625,4487.18212890625,4612.85751953125,4792.0300781250035,5649.46484375,4255.283567825873,4252.5869140625,4142.6796875,4150.8556542968745,4186.8232421875,4218.6171875,4228.6142578125,4241.56103515625,4248.3984375,4252.5869140625,4256.791015625,4260.8447265625,4266.1767578125,4274.0673828125,4284.08935546875,4411.1529296875,4602.816669921876,5447.34765625,190.11092293808508,184.5810546875,177.556640625,178.625830078125,179.74169921875,180.86181640625,181.537109375,182.8984375,183.8408203125,184.5810546875,185.7724609375,189.4697265625,197.142578125,204.875,222.86572265625,234.20888671874997,242.7483007812505,309.193359375,5,"[0, 0, 0, 0, 0, 0, 0, 0, 3, 4, 5, 0, 6, 0, 0, 7, 0]"
17,15.92807731500836,15.853515625,14.3662109375,14.674997070312498,14.893564453124998,15.131298828125,15.27109375,15.529541015625,15.7291015625,15.853515625,15.976953125,16.120703125,16.30859375,16.57734375,16.827685546875,17.643203125000003,21.997684570312597,47.123046875,1.903163539924749,1.8359375,1.6015625,1.6171875,1.6639550781249999,1.6982421875,1.720703125,1.765625,1.8042968750000001,1.8359375,1.8919921874999999,1.9563476562499997,2.0353515625000003,2.14267578125,2.25,2.484482421875,3.6083437500003726,11.0966796875,3488.908824662939,3485.21240234375,3408.3818359375,3441.8021416015627,3450.5614746093747,3459.333447265625,3464.74853515625,3474.11865234375,3480.971875,3485.21240234375,3489.730859375,3494.5806640625,3499.8013671875,3508.15,3516.418359375,3602.8138671875004,4009.6633369140745,5020.8544921875,1249.7013015389841,1249.36181640625,1167.63671875,1181.560732421875,1192.791455078125,1236.7297851562498,1240.4537109375,1244.831298828125,1247.7265625,1249.36181640625,1251.022265625,1252.9846679687498,1255.366796875,1258.8890625,1262.6837890625,1290.8158105468751,1440.610223632815,2043.4453125,52.78970820704431,52.48046875,49.97265625,50.219178710937506,50.844404296875,51.2185546875,51.478320312499996,51.93359375,52.2724609375,52.48046875,52.7322265625,52.9873046875,53.3078125,53.94765625,54.8681640625,58.03849609375,93.00397460937927,124.7822265625,47.978473818979936,47.7568359375,45.755859375,45.91371875,46.345166015625,46.71572265625,46.94501953125,47.310791015625,47.579296875,47.7568359375,47.937890625,48.13603515625,48.3763671875,48.79501953125,49.428271484375,53.05622070312501,59.2239794921901,169.2265625,5076.854480429557,5071.224609375,4974.7041015625,4982.9072792968755,5013.098486328125,5036.190722656251,5043.43857421875,5056.69384765625,5065.630078125,5071.224609375,5077.1126953125,5083.67392578125,5090.933203125,5104.37353515625,5120.61787109375,5252.568828125001,5593.526207031289,7454.8623046875,4857.209549082881,4852.49072265625,4759.7783203125,4768.126045898437,4796.271767578125,4822.025439453126,4828.215625,4839.7060546875,4847.6560546875,4852.49072265625,4857.4248046875,4862.13662109375,4869.0326171875,4879.7951171875,4893.199609375,5011.84935546875,5382.484099609404,7236.6259765625,219.64493134667643,213.80126953125,206.0703125,207.1800478515625,208.234501953125,209.31103515625,210.01416015625,211.3525390625,212.64902343749998,213.80126953125,216.434765625,225.90126953125002,230.54355468750003,235.7587890625,241.27309570312502,247.87217773437501,292.6155126953166,386.736328125,9,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 0, 0, 4, 0, 5, 6, 0, 7, 8, 0, 0, 0]"
19,17.829418649583612,17.76318359375,13.451171875,15.4169775390625,16.70435546875,16.96884765625,17.12607421875,17.405029296875,17.6318359375,17.76318359375,17.91171875,18.0517578125,18.2439453125,18.541015625,18.790380859375,19.984169921874994,23.533206054688034,37.5390625,1.9851340374747646,1.93994140625,1.634765625,1.6825888671875,1.722373046875,1.7666015625,1.7958984375,1.8525390625,1.9013671875,1.93994140625,1.9908203125,2.04951171875,2.121875,2.22744140625,2.3319335937499996,2.5644824218749998,3.2029414062500123,3.5029296875,3884.837873538442,3881.43994140625,3089.0439453125,3301.2017861328127,3837.837158203125,3851.007861328125,3857.8125,3869.16259765625,3876.8982421875,3881.43994140625,3886.72890625,3892.0050781249997,3898.9892578125,3910.2184570312497,3925.801318359375,4023.293173828125,4219.095778320358,4802.08984375,1417.774336844402,1418.16162109375,1155.5224609375,1160.5718232421875,1347.407900390625,1404.4503906250002,1408.11552734375,1413.061767578125,1416.1890625,1418.16162109375,1420.1251953125002,1421.8943359374998,1424.1240234375,1427.67431640625,1431.2373046875,1452.496455078125,1610.265271484376,2301.65234375,59.59793193503953,59.39111328125,48.546875,51.092040039062496,57.357548828125005,57.97470703125,58.21689453125,58.746826171875,59.1279296875,59.39111328125,59.639257812500006,59.93525390625,60.330859375,61.022558593750006,62.063916015625004,64.93728515625,70.53122753906267,86.681640625,54.25095914735447,54.1220703125,43.5166015625,44.9171982421875,52.505078125,52.95234375,53.2080078125,53.64990234375,53.934960937499994,54.1220703125,54.315039062500006,54.52314453125,54.775976562500006,55.19140625,55.746337890625,59.57966796875,65.33915136718753,69.3095703125,5684.2260916338955,5680.044921875,4569.4833984375,4781.0641865234375,5620.417958984375,5643.101220703125,5651.625097656251,5664.68798828125,5673.8666015625,5680.044921875,5686.5853515625,5693.41455078125,5702.5439453125,5715.78173828125,5731.522607421875,5858.63158203125,6147.493309570352,7462.529296875,5436.275654152297,5432.75146484375,4357.802734375,4573.7951523437505,5374.772900390625,5399.547119140625,5408.01669921875,5419.61962890625,5427.504687500001,5432.75146484375,5437.9287109375,5443.85927734375,5450.743359374999,5462.67626953125,5476.366162109374,5608.027626953125,5860.892310546918,7251.7392578125,247.9504374815991,244.65087890625,198.4306640625,210.7273662109375,235.02111328125,236.421875,237.24863281249998,238.9033203125,240.94960937500002,244.65087890625,247.88027343750002,252.2318359375,261.105859375,265.13017578125,267.943408203125,273.039287109375,284.70484082031345,414.4443359375,27,"[0, 0, 0, 0, 0, 5, 0, 1, 2, 3, 0, 0, 0, 4, 6, 0, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 7, 8, 9, 0, 0, 0, 0]"
21,19.952246551615875,19.8212890625,16.779296875,18.23859375,18.710791015625,18.989013671875,19.13720703125,19.456298828125,19.6796875,19.8212890625,19.966796875,20.1123046875,20.326171875,20.63037109375,20.95458984375,25.755712890625006,29.156826171875483,45.537109375,2.227501125041862,2.1787109375,1.89453125,1.915009765625,1.96357421875,2.0078125,2.03515625,2.091796875,2.1416015625,2.1787109375,2.2216796875,2.2744140625,2.3427734375,2.45703125,2.544921875,2.83330078125,4.775810546876395,9.8798828125,4349.340051424879,4346.2734375,3821.3603515625,4275.9159765625,4292.558642578125,4307.615234375,4315.77880859375,4330.79052734375,4340.86328125,4346.2734375,4351.8271484375,4357.9853515625,4365.681640625,4377.3056640625,4394.522216796875,4493.48271484375,4710.140034179706,5075.0908203125,1576.7242957368762,1577.1904296875,1307.9609375,1494.1236865234375,1508.7294921875,1557.279052734375,1565.55224609375,1571.5263671875,1575.2236328125,1577.1904296875,1579.26171875,1581.19091796875,1583.8779296875,1588.0634765625,1593.441162109375,1624.988037109375,1773.541958007818,2154.7138671875,66.68779041778299,66.06396484375,57.5419921875,63.387529296875,63.828955078125,64.481689453125,64.80126953125,65.3447265625,65.78125,66.06396484375,66.341796875,66.708984375,67.228515625,68.40966796875,71.862060546875,76.52109375000002,91.5622119140769,192.90234375,60.7764741318863,60.2890625,49.4580078125,57.83537109375,58.615478515625,59.051025390625,59.31103515625,59.760009765625,60.08984375,60.2890625,60.5078125,60.7685546875,61.1318359375,61.86376953125,66.534423828125,69.08642578125,77.86331054687545,83.1875,6355.161550778634,6349.7099609375,5589.7080078125,6259.011455078125,6274.583447265625,6301.59716796875,6313.28564453125,6331.026611328125,6342.8203125,6349.7099609375,6356.5830078125,6365.29638671875,6375.2431640625,6392.38720703125,6417.48876953125,6551.53857421875,6888.445961914065,7063.9423828125,6075.708359388082,6072.1328125,5356.5107421875,5972.272221679687,5999.6625,6026.33642578125,6037.73388671875,6053.894287109375,6065.6435546875,6072.1328125,6078.37890625,6084.626953125,6092.470703125,6105.6396484375,6124.52978515625,6261.115185546876,6607.0377294922,6797.8974609375,279.45319139055175,275.13427734375,231.8505859375,261.86680175781254,264.543115234375,266.16455078125,266.919921875,268.621337890625,271.3134765625,275.13427734375,277.9951171875,282.01513671875,288.8837890625,301.38232421875,309.578857421875,319.971435546875,396.1061816406275,452.0419921875,10,"[0, 0, 0, 0, 0, 0, 0, 0, 3, 4, 0, 0, 0, 0, 5, 6, 7, 8, 9, 10, 11, 0, 0, 12, 0, 0]"
23,21.968535050101902,21.8134765625,20.0263671875,20.2613896484375,20.577568359375,20.88505859375,21.09111328125,21.425537109375,21.663281249999997,21.8134765625,21.96875,22.14462890625,22.35390625,22.685253906249997,22.97861328125,26.879716796875037,39.25668066406281,49.9130859375,2.4791866800059443,2.4091796875,2.119140625,2.1327568359375,2.171875,2.2109375,2.234375,2.2939453125,2.3583984375,2.4091796875,2.4677734375,2.52734375,2.6142578125,2.7568359375,2.89130859375,3.2096582031250027,10.343898437500556,22.9462890625,4848.525856681492,4839.84130859375,4784.73046875,4788.828245117187,4800.04548828125,4809.934960937499,4816.04248046875,4826.3671875,4834.54375,4839.84130859375,4844.8376953125,4850.6634765625,4859.0708984375,4873.42783203125,4912.456787109375,5073.285820312501,5425.275116210947,6055.4560546875,1730.55968972911,1725.904296875,1684.0654296875,1690.3481201171874,1704.3569824218748,1712.7138671875,1715.771484375,1720.830322265625,1723.904296875,1725.904296875,1728.0169921875,1730.5313476562499,1733.7357421875,1740.2685546875,1748.841259765625,1846.490576171876,2089.137782226593,3306.607421875,74.05253601074219,73.41552734375,70.1220703125,70.7072333984375,71.1930859375,71.717919921875,72.04130859375,72.64453125,73.118359375,73.41552734375,73.75390625,74.138671875,74.6322265625,75.91123046875,78.35205078125,85.21029296875003,116.83900781250328,169.767578125,66.89959650454314,66.447265625,64.1591796875,64.1981865234375,64.681513671875,65.1564453125,65.44072265625,65.908935546875,66.236328125,66.447265625,66.6939453125,66.9443359375,67.32597656249999,68.02216796875,70.50375976562499,76.90714843750001,85.23946093750003,112.0498046875,7053.118093739386,7036.91552734375,6960.5087890625,6968.525596679688,6985.072138671875,6997.312890625,7004.533984375001,7018.516845703125,7029.759375000001,7036.91552734375,7045.4994140625,7055.3220703125,7068.634765625,7094.6630859375,7157.023388671874,7372.60880859375,7862.210612304714,9866.146484375,6744.485400655995,6729.416015625,6664.291015625,6669.4403105468755,6682.969560546875,6695.559716796874,6702.926367187501,6714.6484375,6723.8072265625,6729.416015625,6736.534375,6744.53125,6754.563281250001,6774.6591796875,6849.042919921875,7041.1853222656255,7565.452898437527,9566.822265625,308.63269308338994,302.2783203125,288.3466796875,288.85638378906253,290.66453125,293.106787109375,294.5484375,297.022216796875,299.4455078125,302.2783203125,305.6232421875,309.9013671875,322.85,333.0015625,344.44853515625,357.160625,437.2115810546892,525.9365234375,52,"[0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 4, 5, 6, 7, 8, 9, 0, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 0, 0, 0, 0, 0, 0, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_80Hz_128b_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,2.855655896804361,1.2939453125,1.037109375,1.05663671875,1.11328125,1.1611328125,1.1865234375,1.2333984375,1.265625,1.2939453125,1.3291015625,1.392578125,2.583984375,2.8173828125,18.278027343749997,19.70449218749999,20.291998046875,20.486328125,0.28372744861472293,0.1298828125,0.1025390625,0.1044921875,0.109375,0.11328125,0.1162109375,0.123046875,0.1279296875,0.1298828125,0.1328125,0.1357421875,0.140625,0.2734375,0.28125,0.296875,17.50703125000004,18.2421875,66.59190568582467,67.0341796875,41.017578125,41.2265625,44.793359375,52.39677734375,54.3466796875,59.9033203125,64.6087890625,67.0341796875,69.6388671875,71.76328125,74.250390625,76.86484375,81.56875,87.42644531249994,97.42452148437513,110.46484375,59.88109457829066,56.982421875,39.55859375,39.867998046874995,41.45736328125,44.42861328125,52.917773437499996,54.314453125,55.572265625,56.982421875,64.2384765625,66.00078125,68.05097656250001,69.8501953125,70.88583984375,72.2266796875,83.33391210937518,117.5712890625,3.7590443870024006,3.748046875,2.94140625,3.006833984375,3.09666015625,3.3044921875,3.484375,3.5830078125,3.6630859375,3.748046875,3.853515625,3.9244140625,3.9921875,4.06640625,4.1202148437499995,4.2285351562499995,4.742240234375011,15.294921875,3.3857800857046407,3.388671875,2.609375,2.67187109375,2.78806640625,2.99404296875,3.127734375,3.23046875,3.3203125,3.388671875,3.4675781249999997,3.5322265625,3.5892578125,3.65625,3.6962890625,3.7744140625,4.185582031250007,10.0361328125,148.58956849963744,149.96484375,110.361328125,111.491205078125,116.77544921875,125.48906249999999,129.687109375,137.10107421875,144.0369140625,149.96484375,154.6083984375,158.5970703125,161.6943359375,165.42148437499998,168.16376953124998,179.24748046874996,200.13009765625083,269.0166015625,136.75720808224145,136.7783203125,98.7763671875,101.09558203125,106.33263671875001,114.39970703125,118.95625000000001,126.00048828125,131.6669921875,136.7783203125,142.6267578125,146.9173828125,149.97734375,153.4994140625,156.0123046875,166.1770117187499,186.53792382812577,254.125,11.832360417395979,10.916015625,8.38671875,9.536126953125,9.65619140625,9.767578125,9.8623046875,10.19189453125,10.7958984375,10.916015625,11.056640625,11.334179687499999,11.6986328125,13.994140625,16.527636718749967,28.1153515625,31.940439453125002,34.38671875,0,"[0, 0, 0]"
5,2.5715143028605723,2.5205078125,1.7919921875,2.2099316406250002,2.3066015625,2.3662109375,2.39921875,2.45703125,2.4970703125,2.5205078125,2.5439453125,2.568359375,2.5947265625,2.6357421875,2.6708984375,2.7802929687499995,20.00791406250002,20.9990234375,0.27553577121674333,0.2666015625,0.1865234375,0.235349609375,0.24609375,0.25390625,0.2568359375,0.2607421875,0.263671875,0.2666015625,0.2685546875,0.271484375,0.2744140625,0.2822265625,0.2900390625,0.32130859374999954,0.44535156250000796,17.6259765625,142.3654779784082,142.625,104.5048828125,123.22465625000001,125.67777343750001,130.224609375,134.0033203125,138.6865234375,141.0130859375,142.625,144.183203125,145.6244140625,147.56640625,149.462890625,150.88779296875,155.82451171874985,197.12521484375662,387.7734375,136.2963913095119,137.4716796875,95.0107421875,110.997875,114.04052734375,124.64873046875,126.8193359375,134.68408203125,136.5365234375,137.4716796875,138.6986328125,139.64765625,140.5421875,141.6482421875,142.36337890624998,148.95624999999998,168.29564257812714,234.5380859375,8.085453809511902,8.1015625,5.8896484375,7.2010996093749995,7.4423828125,7.6591796875,7.7751953125,7.951171875,8.0478515625,8.1015625,8.1533203125,8.201171875,8.2548828125,8.337890625,8.4130859375,8.639726562499998,12.354701171875043,14.8837890625,7.156209171521804,7.18359375,5.1259765625,6.3212890625,6.5234375,6.76455078125,6.85546875,7.02880859375,7.1337890625,7.18359375,7.228515625,7.275390625,7.3232421875,7.3916015625,7.4501953125,7.633886718749998,9.179068359375073,12.6240234375,329.58035747774557,330.1953125,235.90234375,281.04783789062503,295.96796875,309.58525390625,314.6189453125,321.92822265625,326.52617187500005,330.1953125,333.1787109375,335.804296875,338.848828125,342.399609375,346.78291015624995,360.4595507812497,442.4372148437567,728.7001953125,296.7505823430311,297.49609375,212.673828125,251.61624609375,265.10478515625,278.39804687500003,283.18984375,290.13720703125,294.48183593749997,297.49609375,300.3474609375,302.9509765625,305.64609375,308.4609375,311.09999999999997,322.3415624999998,400.33921484375105,553.146484375,32.829775134714446,31.822265625,23.228515625,29.304578125000003,29.753749999999997,30.4333984375,30.7263671875,31.251953125,31.5791015625,31.822265625,32.083984375,32.3140625,32.544921875,33.087890625,43.938281249999996,47.96400390625,62.974001953125075,408.47265625,0,"[0, 0, 0, 0, 0]"
7,3.883150330444678,3.82421875,3.5009765625,3.5351416015624997,3.62671875,3.6943359375,3.72822265625,3.7763671875,3.8076171875,3.82421875,3.8408203125,3.859375,3.8798828125,3.9140625,3.9501953125,4.108486328124999,21.057150390625104,22.2421875,0.41081940588735494,0.390625,0.357421875,0.365234375,0.37109375,0.376953125,0.37890625,0.384765625,0.388671875,0.390625,0.3935546875,0.396484375,0.4013671875,0.408203125,0.41811523437499964,0.4677734375,0.8879882812596094,17.80859375,218.83790234843937,219.39794921875,182.822265625,202.500771484375,204.40687499999999,210.289892578125,212.42412109375,215.908935546875,218.2587890625,219.39794921875,220.4130859375,221.37001953125,222.37421875,223.7111328125,224.896533203125,232.14372070312498,272.1929775390644,312.099609375,209.5703728757128,210.27490234375,187.62109375,194.62000683593752,196.68451171875,199.298193359375,206.1298828125,208.522216796875,209.6853515625,210.27490234375,210.77753906249998,211.220703125,211.687890625,212.44296875,213.16450195312498,218.40563476562497,243.88787695313457,305.490234375,12.360495174632353,12.3623046875,11.537109375,11.6582001953125,11.802705078125,12.00390625,12.11103515625,12.2421875,12.3203125,12.3623046875,12.4052734375,12.447265625,12.4990234375,12.58203125,12.65234375,12.931816406249999,15.009702148437885,17.3779296875,10.917326500912866,10.921875,10.146484375,10.226556640625,10.380830078125,10.606298828125,10.6982421875,10.8095703125,10.87890625,10.921875,10.9619140625,11.00390625,11.05234375,11.125,11.185693359375,11.366328124999999,12.846969726562559,15.802734375,510.5750849167792,510.087890625,474.7783203125,484.98416601562496,488.293837890625,494.78408203124997,498.45224609375003,504.756103515625,508.33730468749997,510.087890625,511.98906250000005,513.64248046875,515.4740234375,520.0830078125,530.76220703125,543.1711328125,631.0460742187543,748.5595703125,455.9800666360294,456.6044921875,422.1630859375,433.1582001953125,436.678544921875,442.43857421875003,445.8349609375,451.65087890625,455.03203125000005,456.6044921875,458.1841796875,459.75126953125,461.19375,463.24248046875005,465.26928710937494,479.0750390625,551.2739589843786,590.3486328125,54.5950182807498,52.98046875,50.3310546875,50.5820166015625,51.1279296875,51.758496093750004,52.08857421875,52.5673828125,52.822265625,52.98046875,53.1669921875,53.357324218749994,53.6490234375,54.444433593750006,73.22587890625,76.76714843749998,84.05727832031522,295.2802734375,1,"[0, 0, 0, 0, 0, 0, 0]"
9,5.206181112224449,5.1376953125,4.857421875,4.88179296875,4.9580078125,5.0205078125,5.04677734375,5.089111328125,5.119140625,5.1376953125,5.15625,5.1787109375,5.203125,5.2470703125,5.2890625,5.438251953124998,23.48947460937508,24.1435546875,0.5425724495866734,0.5390625,0.498046875,0.50390625,0.513671875,0.521484375,0.525390625,0.5322265625,0.5361328125,0.5390625,0.54296875,0.546875,0.5517578125,0.560546875,0.5703125,0.615234375,0.7500537109375021,1.158203125,294.3745870647545,294.25732421875,272.1103515625,274.97911621093755,278.2922265625,283.351416015625,286.13515625,290.0849609375,292.8203125,294.25732421875,295.865234375,297.61103515625,299.304296875,301.66464843750003,303.649365234375,314.1618359375,354.9191005859377,442.9033203125,281.75018200463427,281.68701171875,256.072265625,264.196580078125,268.351044921875,277.00556640625,278.74296875,280.324951171875,281.175390625,281.68701171875,282.1748046875,282.72646484375,283.3740234375,284.55087890625,285.975341796875,295.66045898437494,338.9459296875043,448.4638671875,16.543668978582165,16.513671875,15.6748046875,15.76953125,15.975263671875,16.171337890624997,16.259765625,16.3798828125,16.4619140625,16.513671875,16.56640625,16.626953125,16.7109375,16.82421875,16.9306640625,17.358164062499995,21.138854492187917,35.072265625,14.661889208103707,14.6435546875,13.8671875,13.962890625,14.175351562500001,14.3388671875,14.41015625,14.523681640625,14.595703125,14.6435546875,14.6875,14.732421875,14.7880859375,14.87412109375,14.951708984375001,15.185869140624998,19.53227050781254,34.396484375,689.007621492986,687.87548828125,651.4453125,656.741345703125,665.353203125,672.82607421875,676.90322265625,681.756591796875,685.675390625,687.87548828125,690.0185546875,692.5724609375,695.7035156249999,700.81748046875,707.795703125,729.4559765624997,842.0111152343786,929.1240234375,613.0790808178858,612.61572265625,576.23828125,580.896490234375,591.74677734375,598.7691406250001,602.759765625,607.170166015625,610.5173828125,612.61572265625,614.5693359375,616.7470703125,619.0779296874999,622.5912109375,625.72705078125,647.0156249999995,760.3346816406279,783.6044921875,75.9285406751002,73.9404296875,70.9873046875,71.4228408203125,71.882275390625,72.54926757812501,72.9384765625,73.432861328125,73.7333984375,73.9404296875,74.23828125,75.21181640625,77.65,79.0927734375,90.05380859375,93.543271484375,109.10108105469126,311.0791015625,9,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8]"
11,6.623887505007009,6.6005859375,5.3271484375,6.303578125,6.4013671875,6.4619140625,6.489453125000001,6.5400390625,6.576953125,6.6005859375,6.6240234375,6.654296875,6.689453125,6.75,6.8046875,6.923984375,8.42644531250006,24.3486328125,0.6799544753279592,0.67578125,0.6240234375,0.6318359375,0.6455078125,0.6533203125,0.658203125,0.666015625,0.671875,0.67578125,0.6796875,0.6845703125,0.69140625,0.703125,0.71875,0.7755468749999999,0.9053046875000028,1.1025390625,368.9425649033647,368.9375,281.58984375,347.1379296875,354.2905859375,357.75605468749995,360.3173828125,364.63671875,367.29765625000005,368.9375,370.313671875,371.6361328125,373.3369140625,375.9033203125,378.28730468749995,388.62375,468.6111484375151,773.2158203125,353.2290949516823,353.0234375,269.716796875,335.1527265625,340.02546875,349.0298828125,350.012890625,351.51953125,352.490234375,353.0234375,353.57851562499997,354.209375,354.9609375,356.25273437500005,357.81015625,367.509375,417.47631250000006,483.4794921875,20.863584213210995,20.828125,17.5078125,19.9221328125,20.3765625,20.5263671875,20.5939453125,20.7041015625,20.7802734375,20.828125,20.8779296875,20.9326171875,20.9951171875,21.1025390625,21.2236328125,21.8837109375,25.857546875000097,35.392578125,18.486619548618066,18.4658203125,14.509765625,17.6569921875,17.9829296875,18.1578125,18.23046875,18.345703125,18.4189453125,18.4658203125,18.5146484375,18.5599609375,18.62109375,18.7197265625,18.8076171875,19.131093749999998,23.081031250000084,51.322265625,865.8814259885716,863.55859375,667.4921875,831.8300625,841.2248828125,848.5435546875,852.3732421875,857.6474609375,861.2693359375,863.55859375,865.701953125,868.405859375,872.3550781250001,880.6078125,893.22421875,915.8626953124997,1052.336351562526,1273.3193359375,768.8257055972111,768.2109375,591.3349609375,740.038,747.5940234375,754.3,757.74296875,762.9716796875,766.2017578125001,768.2109375,770.0541015625,772.0876953125,774.4841796875,778.2201171875,782.1283203124999,807.8512499999999,939.0215859375033,1178.7548828125,97.05572039136041,94.275390625,76.1572265625,91.656515625,92.49375,93.20078125,93.4689453125,93.8251953125,94.0947265625,94.275390625,94.4912109375,94.79296875,95.4263671875,102.8587890625,122.599609375,127.02210937499999,136.3881015625031,373.3818359375,6,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 0, 0, 0, 0, 0, 0]"
13,7.9231133094200725,7.8466796875,6.373046875,7.491052734375,7.623935546875,7.6884765625,7.7265625,7.782958984375,7.822265625,7.8466796875,7.873046875,7.9033203125,7.943359375,8.016503906250001,8.092236328125,9.733095703125077,14.149964843750357,28.916015625,0.8501449976211939,0.837890625,0.76171875,0.787109375,0.7998046875,0.8095703125,0.8154296875,0.826171875,0.8330078125,0.837890625,0.8427734375,0.849609375,0.8583984375,0.8779296875,0.9027832031249998,1.0,1.4047890625000505,11.5693359375,440.5564671051808,440.2255859375,367.9228515625,417.48827246093754,421.4771875,426.534423828125,429.2763671875,434.240234375,437.963671875,440.2255859375,442.55859375,444.63544921875,446.4990234375,448.8541015625,451.717822265625,477.6163574218751,585.0592333984387,655.9326171875,423.1636655758589,422.3935546875,337.3662109375,400.1080546875,408.789091796875,418.46923828125,419.62998046875003,421.0205078125,421.86953125,422.3935546875,422.89765624999995,423.4916015625,424.3609375,426.119921875,428.918310546875,447.43768554687506,569.3229326172075,678.509765625,24.85380162948217,24.787109375,21.365234375,24.09552734375,24.3355859375,24.4755859375,24.5380859375,24.6533203125,24.734375,24.787109375,24.83984375,24.900390625,24.9794921875,25.119140625,25.304150390625,26.400742187500015,31.544121093750018,47.140625,22.198263706305088,22.15576171875,18.1337890625,21.4021767578125,21.658828125,21.801318359375003,21.87509765625,22.005859375,22.1005859375,22.15576171875,22.2109375,22.271484375,22.3525390625,22.4814453125,22.62890625,23.284521484375002,29.484242187500087,38.861328125,1038.3392560909956,1035.052734375,846.3818359375,1003.2229453125,1010.318095703125,1018.2208007812501,1022.12333984375,1028.167236328125,1032.326953125,1035.052734375,1037.6814453125,1040.6915039062499,1045.4671875,1055.90859375,1065.86904296875,1121.7411230468751,1317.0732968750062,1420.521484375,919.5454563238682,917.95654296875,752.56640625,890.772291015625,895.32654296875,902.961962890625,906.224609375,911.875,915.7529296875,917.95654296875,920.4267578125,922.678515625,925.2888671875,929.13056640625,934.414892578125,993.0518359375001,1174.3979521484448,1297.98046875,118.79379976712741,115.3173828125,93.8154296875,112.25993359374999,113.292451171875,113.880419921875,114.227734375,114.724365234375,115.07851562500001,115.3173828125,115.6279296875,116.225,119.1431640625,133.08437500000002,140.35498046875,144.7809765625,168.69912988281348,471.2919921875,7,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 0, 0, 0, 0, 0, 0]"
15,9.184938726872744,9.16845703125,7.9267578125,8.8720703125,8.9326171875,9.0029296875,9.037109375,9.095703125,9.138671875,9.16845703125,9.1953125,9.2294921875,9.2724609375,9.3427734375,9.4169921875,9.61845703125,10.695742187500095,13.5,0.9603769460740073,0.9482421875,0.8720703125,0.8886572265625,0.9013671875,0.9150390625,0.9208984375,0.9326171875,0.9423828125,0.9482421875,0.955078125,0.9638671875,0.9755859375,0.9990234375,1.033203125,1.1526367187499993,1.5353613281250045,5.3056640625,518.9594808824082,517.79443359375,433.798828125,499.7897900390625,503.76953125,508.47216796875,510.87451171875,514.022705078125,516.3642578125,517.79443359375,519.4326171875,521.28955078125,523.0966796875,525.85009765625,529.47998046875,550.5359374999998,655.5748730468758,762.1796875,495.09259461648867,494.146484375,443.7119140625,471.44759765625,488.79794921875,490.91943359375,491.6357421875,492.689697265625,493.599609375,494.146484375,494.8203125,495.63232421875,496.6767578125,498.4677734375,500.954833984375,516.5873535156248,560.7216601562609,696.9169921875,29.0282033835364,28.94921875,25.6669921875,28.295473632812502,28.460498046875,28.589111328125,28.6650390625,28.7890625,28.888671875,28.94921875,29.017578125,29.1005859375,29.201171875,29.380859375,29.636474609375,30.55356445312499,34.15423828125013,50.63671875,26.00733479523917,25.9462890625,21.4248046875,25.255551757812498,25.43818359375,25.5712890625,25.6484375,25.783203125,25.87890625,25.9462890625,26.0126953125,26.09375,26.1982421875,26.37890625,26.6005859375,27.308544921874997,31.23392578125001,31.7021484375,1219.646654969853,1216.52978515625,1060.1484375,1188.1184814453125,1196.176318359375,1202.760986328125,1205.6962890625,1210.212890625,1214.060546875,1216.52978515625,1219.181640625,1222.25439453125,1226.44921875,1234.90478515625,1242.40966796875,1287.25732421875,1470.2369628906265,1687.00390625,1079.2329293506193,1076.9365234375,933.68359375,1050.32916015625,1059.7029785156249,1065.373046875,1068.48193359375,1072.405029296875,1075.1328125,1076.9365234375,1079.0625,1081.298828125,1084.0634765625,1088.59521484375,1095.92236328125,1135.5496582031244,1319.0607861328158,1381.2490234375,140.41372561923384,138.4921875,122.9873046875,133.9434716796875,134.371923828125,134.927978515625,135.25927734375,135.892578125,136.751953125,138.4921875,139.927734375,141.0830078125,143.8193359375,146.77392578125,156.9892578125,161.36030273437495,172.9225781250002,556.189453125,12,"[0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 0, 11, 12, 0, 0]"
17,10.363572357698095,10.330078125,9.8427734375,9.9989765625,10.087734375,10.15546875,10.189453125,10.25,10.2958984375,10.330078125,10.36328125,10.400390625,10.4521484375,10.53125,10.611328125,10.8559375,14.76335937500012,28.884765625,1.0934005140421263,1.083984375,1.009765625,1.013671875,1.029296875,1.041015625,1.0478515625,1.0634765625,1.076171875,1.083984375,1.0927734375,1.1025390625,1.1181640625,1.14453125,1.1728515625,1.2779687499999994,1.5758515625000218,1.865234375,592.4961013901078,591.443359375,529.1474609375,575.9092734375,579.026328125,581.7560546875,583.63125,586.9853515625,589.5810546875,591.443359375,593.172265625,595.126953125,597.685546875,601.2783203125,604.811328125,623.5260156249999,692.461375000016,753.841796875,566.9405987493731,565.791015625,520.470703125,553.58684375,560.3543359375,562.010546875,562.849609375,564.19140625,565.16953125,565.791015625,566.4867187499999,567.32578125,568.3763671875,570.7845703124999,573.91640625,590.5194140625,696.3298203125023,740.9287109375,33.303018626191076,33.2197265625,29.9013671875,32.523773437500004,32.6484375,32.79609375,32.890625,33.0380859375,33.146484375,33.2197265625,33.2962890625,33.38671875,33.4931640625,33.720703125,33.9716796875,34.911015625,38.8964765625001,65.33203125,29.622625493668505,29.5654296875,24.0537109375,28.7109375,28.933125,29.116406249999997,29.201562499999998,29.37890625,29.49609375,29.5654296875,29.6357421875,29.7236328125,29.837890625,30.0328125,30.21171875,30.928515625,34.73605468750028,61.5078125,1395.7148312123873,1392.27734375,1259.0849609375,1367.8643828124998,1372.2242968750002,1376.6535156250002,1379.4544921875,1384.2900390625,1388.95234375,1392.27734375,1395.74453125,1399.7238281250002,1405.1859375,1413.573828125,1421.788671875,1463.720859375,1621.9365859375262,1899.544921875,1233.8193171310807,1231.3505859375,1115.013671875,1211.3104765625,1215.9933984375,1219.7109375,1222.10390625,1225.9794921875,1229.1755859375,1231.3505859375,1233.7005859375,1236.1755859375,1239.526953125,1245.2275390625,1252.5826171875,1291.6914843749998,1414.4394062500148,1569.21484375,161.89551408130643,157.6005859375,144.0712890625,153.8278046875,154.6396875,155.3001953125,155.6869140625,156.396484375,157.07050781249998,157.6005859375,158.7900390625,162.3591796875,169.11308593750002,175.525390625,178.77070312499998,183.36718749999997,199.38557031250738,580.244140625,14,"[0, 0, 0, 0, 0, 0, 1, 2, 0, 3, 4, 5, 6, 7, 8, 0, 0, 0, 0, 9, 10, 11, 12, 13, 0, 0, 0]"
19,11.648684336415881,11.60546875,11.193359375,11.27333984375,11.33984375,11.4072265625,11.447265625,11.5166015625,11.5712890625,11.60546875,11.6484375,11.69921875,11.765625,11.8779296875,11.984375,12.385937499999999,14.037773437500142,16.427734375,1.34763291915529,1.32421875,1.2021484375,1.21677734375,1.244921875,1.26953125,1.2802734375,1.298828125,1.314453125,1.32421875,1.3369140625,1.3525390625,1.37890625,1.43359375,1.513671875,1.6851562499999995,2.232636718750026,2.7392578125,665.1754977508282,662.9765625,587.23828125,634.8145117187499,641.138671875,649.099609375,651.8271484375,656.6494140625,660.7431640625,662.9765625,665.0947265625,667.328125,670.92578125,675.8623046875,682.4892578125,734.3574218749998,912.6910351562897,1579.833984375,639.2425374626706,636.7978515625,612.65234375,619.19666015625,628.84140625,632.412109375,633.47265625,634.955078125,636.025390625,636.7978515625,637.6494140625,638.69140625,640.193359375,643.4892578125,648.2841796875,699.1277343749999,841.4622070312528,1218.0986328125,37.42739676395302,37.2568359375,36.384765625,36.52142578125,36.6560546875,36.8056640625,36.8984375,37.0537109375,37.17578125,37.2568359375,37.35546875,37.4716796875,37.6279296875,37.947265625,38.3095703125,40.41269531249998,48.92056640625245,88.9677734375,33.514052226586024,33.392578125,30.349609375,32.52890625,32.7078125,32.8828125,32.9794921875,33.15625,33.3017578125,33.392578125,33.4921875,33.6083984375,33.767578125,34.05859375,34.318359375,35.65332031249999,45.27828125000107,67.3447265625,1572.8595816446245,1566.728515625,1521.94140625,1528.34208984375,1538.7181640625,1546.6083984375,1550.8388671875,1557.974609375,1563.1552734375,1566.728515625,1570.4091796875,1574.8037109375,1580.7607421875,1591.4140625,1605.4345703125,1732.2951171874997,2007.3322070312609,2640.1806640625,1388.355801459609,1383.0029296875,1344.8173828125,1348.9886718750001,1359.1533203125,1366.3515625,1369.99609375,1375.947265625,1380.28515625,1383.0029296875,1386.29296875,1389.6396484375,1394.001953125,1402.3828125,1414.3896484375,1529.6412109374999,1792.6598632812643,2411.3505859375,184.50378018501556,182.544921875,165.0732421875,175.716875,176.54746093749998,177.20703125,177.63671875,178.9912109375,181.5615234375,182.544921875,183.794921875,185.9130859375,188.666015625,193.6513671875,200.2451171875,205.6259765625,225.75226562500137,618.93359375,18,"[0, 0, 0, 1, 2, 3, 4, 5, 0, 0, 0, 0, 6, 7, 8, 9, 10, 0, 0, 11, 12, 0, 13, 14, 15, 16, 17, 0, 0]"
21,13.008200298934888,12.9404296875,11.376953125,12.544873046875,12.628662109375,12.710693359375,12.7578125,12.8408203125,12.90234375,12.9404296875,12.984375,13.03955078125,13.123046875,13.26416015625,13.412109375,13.93408203125,17.661450195312504,31.591796875,1.4113343658937902,1.390625,1.2255859375,1.3037109375,1.3203125,1.3369140625,1.345703125,1.365234375,1.380859375,1.390625,1.4013671875,1.4169921875,1.4404296875,1.48828125,1.546875,1.70947265625,2.5747802734375123,5.521484375,742.892492754283,739.7578125,655.8525390625,719.2537597656251,723.621337890625,727.422607421875,730.48486328125,735.03076171875,737.8583984375,739.7578125,741.8330078125,744.185546875,747.228515625,753.34130859375,760.621337890625,805.4345703125,1110.1136718750058,1921.3544921875,709.8909717817398,706.962890625,586.857421875,685.5473388671876,696.949462890625,701.7177734375,702.87255859375,704.76953125,706.1142578125,706.962890625,707.857421875,709.04296875,710.6376953125,714.8115234375,721.676513671875,782.77392578125,1017.6423828125006,1190.353515625,41.82542924788987,41.5986328125,35.6357421875,40.640283203125,40.8642578125,41.078125,41.18701171875,41.3720703125,41.5,41.5986328125,41.7021484375,41.8291015625,42.015625,42.43359375,42.97705078125,45.00244140625,57.98701171875117,215.873046875,37.33683909327271,37.189453125,32.6005859375,36.2531005859375,36.442138671875,36.643310546875,36.74951171875,36.939453125,37.09375,37.189453125,37.298828125,37.421875,37.59375,37.8994140625,38.18115234375,39.4541015625,56.15539550781521,84.7900390625,1751.54705555416,1743.06689453125,1503.76171875,1709.14970703125,1716.30517578125,1724.179931640625,1727.6748046875,1733.9765625,1739.3505859375,1743.06689453125,1747.388671875,1752.60791015625,1760.8876953125,1774.57861328125,1791.54345703125,1920.46875,2317.445483398492,3539.0556640625,1546.3652675420142,1539.48095703125,1323.548828125,1509.6827636718751,1517.364990234375,1524.515625,1527.873046875,1533.10400390625,1536.9375,1539.48095703125,1542.3486328125,1545.7109375,1550.5107421875,1561.630859375,1577.802001953125,1699.980224609375,2053.097753906307,3268.2900390625,205.1817880121458,201.42041015625,180.212890625,195.59819335937502,196.045654296875,196.71875,197.22216796875,198.2041015625,199.548828125,201.42041015625,203.03515625,206.0595703125,211.2197265625,218.49267578125,228.546142578125,236.11328125,271.4307128906395,679.091796875,22,"[0, 0, 1, 2, 3, 4, 5, 0, 0, 0, 6, 7, 0, 0, 0, 0, 8, 9, 10, 11, 12, 13, 14, 0, 15, 0, 16, 17, 18, 19, 20, 21, 22, 0, 0]"
23,14.511625136165577,14.392578125,13.869140625,13.912765625,14.0009765625,14.109375,14.15625,14.265625,14.3427734375,14.392578125,14.4451171875,14.5048828125,14.5908203125,14.7392578125,14.904687499999998,17.76445312499996,21.21089843750005,139.24609375,1.6157484774212716,1.583984375,1.4521484375,1.46484375,1.486796875,1.51171875,1.5263671875,1.55078125,1.5703125,1.583984375,1.6005859375,1.6220703125,1.654296875,1.7216796875,1.787109375,1.9601171874999963,2.978226562500006,14.22265625,826.2764050972346,824.00390625,791.923828125,793.0552343749999,797.108359375,803.6974609375,808.5511718749999,816.009765625,820.984375,824.00390625,826.4525390624999,828.8882812500001,832.316796875,839.142578125,848.9285156249999,928.3818359374993,1107.3265234375,1194.34375,786.8321637406541,783.080078125,749.359375,762.4528046875,773.3923828125,775.6427734375,776.8285156249999,779.3642578125,781.6271484375,783.080078125,784.7509765625,786.6248046875,789.385546875,795.1068359374999,803.7650390624999,881.3953906249999,1047.6265234375023,1239.314453125,46.420464216305206,46.0185546875,44.873046875,45.0049765625,45.160546874999994,45.3759765625,45.490820312500006,45.728515625,45.8974609375,46.0185546875,46.147265625,46.3212890625,46.6478515625,47.51953125,48.5439453125,52.72972656249999,65.62252343750045,98.884765625,41.400707828901766,41.1337890625,39.845703125,40.001164062499996,40.21578125,40.4564453125,40.5947265625,40.8203125,41.005859375,41.1337890625,41.2626953125,41.4380859375,41.67421875,42.128515625,42.6265625,47.57195312499999,55.716718750000794,82.58203125,1946.1947951094894,1937.2392578125,1868.44140625,1888.614390625,1899.3155078125,1909.491015625,1916.04609375,1925.9970703125,1932.9052734375,1937.2392578125,1942.0658203125,1948.4013671875,1956.98671875,1973.3150390625,2000.7533203125,2156.1075,2406.3861093750047,2576.607421875,1717.0571144966825,1709.841796875,1649.0830078125,1669.1522187500002,1676.3256640625,1684.9130859375,1691.208984375,1701.03515625,1706.61015625,1709.841796875,1713.1796875,1717.123828125,1723.3330078125,1738.1740234375002,1759.0749999999998,1908.4230468749997,2157.452882812503,2319.4248046875,229.137680612807,225.8095703125,216.32421875,217.0546953125,217.7470703125,218.81484375,219.51035156249998,221.0966796875,224.0263671875,225.8095703125,228.65703125,232.66249999999997,236.85878906250002,243.5365234375,248.5576171875,258.7186328125,300.39252343750144,457.3359375,29,"[0, 0, 0, 0, 0, 0, 0, 5, 6, 7, 8, 0, 0, 0, 9, 10, 11, 12, 0, 13, 14, 15, 16, 17, 0, 0, 18, 19, 20, 21, 22, 23, 24, 0, 0, 25, 26, 27, 28, 29, 30, 31, 32, 33, 0]"


==> data/Workstation/scalability/fastrtps/fastrtps_3-23Nodes_80Hz_500kb_best-effort.csv <==
Nodes,Publisher_ROS2_Common_mean,Publisher_ROS2_Common_median,Publisher_ROS2_Common_q0,Publisher_ROS2_Common_q0.1,Publisher_ROS2_Common_q1,Publisher_ROS2_Common_q5,Publisher_ROS2_Common_q10,Publisher_ROS2_Common_q25,Publisher_ROS2_Common_q40,Publisher_ROS2_Common_q50,Publisher_ROS2_Common_q60,Publisher_ROS2_Common_q70,Publisher_ROS2_Common_q80,Publisher_ROS2_Common_q90,Publisher_ROS2_Common_q95,Publisher_ROS2_Common_q99,Publisher_ROS2_Common_q99.9,Publisher_ROS2_Common_q100,Publisher_rmw_mean,Publisher_rmw_median,Publisher_rmw_q0,Publisher_rmw_q0.1,Publisher_rmw_q1,Publisher_rmw_q5,Publisher_rmw_q10,Publisher_rmw_q25,Publisher_rmw_q40,Publisher_rmw_q50,Publisher_rmw_q60,Publisher_rmw_q70,Publisher_rmw_q80,Publisher_rmw_q90,Publisher_rmw_q95,Publisher_rmw_q99,Publisher_rmw_q99.9,Publisher_rmw_q100,DDS_mean,DDS_median,DDS_q0,DDS_q0.1,DDS_q1,DDS_q5,DDS_q10,DDS_q25,DDS_q40,DDS_q50,DDS_q60,DDS_q70,DDS_q80,DDS_q90,DDS_q95,DDS_q99,DDS_q99.9,DDS_q100,Rclcpp_Notification_Delay_mean,Rclcpp_Notification_Delay_median,Rclcpp_Notification_Delay_q0,Rclcpp_Notification_Delay_q0.1,Rclcpp_Notification_Delay_q1,Rclcpp_Notification_Delay_q5,Rclcpp_Notification_Delay_q10,Rclcpp_Notification_Delay_q25,Rclcpp_Notification_Delay_q40,Rclcpp_Notification_Delay_q50,Rclcpp_Notification_Delay_q60,Rclcpp_Notification_Delay_q70,Rclcpp_Notification_Delay_q80,Rclcpp_Notification_Delay_q90,Rclcpp_Notification_Delay_q95,Rclcpp_Notification_Delay_q99,Rclcpp_Notification_Delay_q99.9,Rclcpp_Notification_Delay_q100,Subscriber_ROS2_Common_mean,Subscriber_ROS2_Common_median,Subscriber_ROS2_Common_q0,Subscriber_ROS2_Common_q0.1,Subscriber_ROS2_Common_q1,Subscriber_ROS2_Common_q5,Subscriber_ROS2_Common_q10,Subscriber_ROS2_Common_q25,Subscriber_ROS2_Common_q40,Subscriber_ROS2_Common_q50,Subscriber_ROS2_Common_q60,Subscriber_ROS2_Common_q70,Subscriber_ROS2_Common_q80,Subscriber_ROS2_Common_q90,Subscriber_ROS2_Common_q95,Subscriber_ROS2_Common_q99,Subscriber_ROS2_Common_q99.9,Subscriber_ROS2_Common_q100,Subscriber_rmw_mean,Subscriber_rmw_median,Subscriber_rmw_q0,Subscriber_rmw_q0.1,Subscriber_rmw_q1,Subscriber_rmw_q5,Subscriber_rmw_q10,Subscriber_rmw_q25,Subscriber_rmw_q40,Subscriber_rmw_q50,Subscriber_rmw_q60,Subscriber_rmw_q70,Subscriber_rmw_q80,Subscriber_rmw_q90,Subscriber_rmw_q95,Subscriber_rmw_q99,Subscriber_rmw_q99.9,Subscriber_rmw_q100,end2end_mean,end2end_median,end2end_q0,end2end_q0.1,end2end_q1,end2end_q5,end2end_q10,end2end_q25,end2end_q40,end2end_q50,end2end_q60,end2end_q70,end2end_q80,end2end_q90,end2end_q95,end2end_q99,end2end_q99.9,end2end_q100,sumOverCategories_mean,sumOverCategories_median,sumOverCategories_q0,sumOverCategories_q0.1,sumOverCategories_q1,sumOverCategories_q5,sumOverCategories_q10,sumOverCategories_q25,sumOverCategories_q40,sumOverCategories_q50,sumOverCategories_q60,sumOverCategories_q70,sumOverCategories_q80,sumOverCategories_q90,sumOverCategories_q95,sumOverCategories_q99,sumOverCategories_q99.9,sumOverCategories_q100,benchmarkOverhead_mean,benchmarkOverhead_median,benchmarkOverhead_q0,benchmarkOverhead_q0.1,benchmarkOverhead_q1,benchmarkOverhead_q5,benchmarkOverhead_q10,benchmarkOverhead_q25,benchmarkOverhead_q40,benchmarkOverhead_q50,benchmarkOverhead_q60,benchmarkOverhead_q70,benchmarkOverhead_q80,benchmarkOverhead_q90,benchmarkOverhead_q95,benchmarkOverhead_q99,benchmarkOverhead_q99.9,benchmarkOverhead_q100,noTotalInvalidMsgs,invalidMsgs
3,1.2935189909994098,1.30078125,0.9296875,0.979876953125,1.033203125,1.09375,1.1298828125,1.2138671875,1.2685546875,1.30078125,1.33203125,1.3583984375,1.390625,1.435546875,1.462890625,1.5622265625000011,2.047802734375014,2.3447265625,0.12537425609876057,0.125,0.09765625,0.099609375,0.1064453125,0.1123046875,0.115234375,0.119140625,0.1220703125,0.125,0.126953125,0.12890625,0.1318359375,0.13671875,0.1396484375,0.1494140625,0.17667773437500056,0.2119140625,362.9070649868434,364.6259765625,331.123046875,331.935798828125,335.99919921875,340.57275390625,345.176171875,355.60498046875,362.000390625,364.6259765625,367.4650390625,369.875390625,372.08984375,375.52421875,378.41494140624997,382.04142578125,421.7264824218753,849.1640625,88.65811935926126,91.0576171875,67.892578125,68.705259765625,71.65978515625,78.1833984375,79.0138671875,81.27587890625,89.45625,91.0576171875,92.16953125,93.1806640625,94.0107421875,95.1794921875,95.7240234375,97.95988281250001,118.55557226562577,531.8330078125,4.728215720600531,4.77734375,3.77734375,3.8884960937499997,4.09162109375,4.2890625,4.3583984375,4.50927734375,4.72265625,4.77734375,4.826171875,4.8798828125,4.939453125,5.0244140625,5.0771484375,5.20330078125,6.511011718750046,11.669921875,3.895689753221523,3.9580078125,2.9501953125,3.050861328125,3.3515625,3.5009765625,3.576171875,3.736328125,3.905078125,3.9580078125,3.998046875,4.03515625,4.068359375,4.109375,4.1396484375,4.233925781250001,5.47427148437503,7.955078125,473.6447281763353,475.328125,431.234375,432.18420312499995,436.2124609375,444.36220703125,451.90839843749995,462.921875,470.5400390625,475.328125,480.228125,483.188671875,486.837890625,491.7576171875,495.059765625,502.98845703125005,589.0206386718954,1421.4287109375,461.60798306702486,463.4306640625,419.2431640625,421.430494140625,424.86738281249995,432.9783203125,440.405078125,451.494140625,458.7517578125,463.4306640625,468.02734375,470.949609375,474.50312499999995,479.1337890625,482.2341796875,488.6145703125001,563.8007832031407,1402.828125,12.036745109310447,11.8828125,10.1318359375,10.161357421875,10.3271484375,10.5166015625,10.665234374999999,11.2998046875,11.681640625,11.8828125,12.0361328125,12.185546875,12.3349609375,12.5857421875,16.070996093749997,18.051328125000012,21.818070312500016,30.9853515625,0,"[0, 0, 0]"
5,3.017221928487114,3.005859375,2.349609375,2.486568359375,2.6015625,2.7392578125,2.80859375,2.9033203125,2.9697265625,3.005859375,3.0390625,3.076171875,3.1220703125,3.2205078125,3.3143554687499996,3.5922265625000023,4.845091796875052,19.4970703125,0.32461106568463505,0.310546875,0.236328125,0.239337890625,0.2880859375,0.296875,0.2998046875,0.3046875,0.30859375,0.310546875,0.3125,0.3154296875,0.3203125,0.3369140625,0.38076171874999964,0.6284570312500009,0.9896894531250107,3.318359375,762.3828242195185,763.369140625,589.283203125,718.500283203125,730.3484570312501,738.97666015625,743.7009765625,752.26904296875,758.87109375,763.369140625,767.430078125,770.5740234375,773.49609375,777.4048828125001,781.0640625000001,796.6391796875,858.3284531250074,1526.0078125,200.9386723360958,202.3271484375,158.833984375,167.799375,172.6108984375,182.9798828125,186.1099609375,196.412109375,200.5212890625,202.3271484375,203.9857421875,205.49140625,207.3599609375,209.680859375,212.52314453124998,231.220234375,288.1071406250072,884.8271484375,10.051523614253394,10.0732421875,8.345703125,8.511783203125,8.90111328125,9.26298828125,9.426953125,9.78564453125,9.97265625,10.0732421875,10.165234374999999,10.2587890625,10.382421875,10.55078125,10.7158203125,11.357324218750001,12.948369140625019,23.3076171875,8.580282736265493,8.5654296875,7.001953125,7.269419921875,7.580527343750001,7.9105468750000005,8.079296875,8.353515625,8.4931640625,8.5654296875,8.638671875,8.7220703125,8.8310546875,9.0078125,9.203125,10.126308593750004,12.552291015625194,14.521484375,1021.249107395362,1020.1181640625,825.1708984375,967.16385546875,977.94478515625,988.89501953125,995.6486328125001,1007.1123046875,1014.3158203125,1020.1181640625,1025.2873046875,1030.1490234375,1035.688671875,1042.9107421875,1052.29228515625,1089.4786914062502,1243.769751953129,2152.7705078125,985.2951359003049,984.1455078125,793.10546875,934.106740234375,943.713984375,954.92412109375,961.3796875,972.44287109375,978.8177734375,984.1455078125,989.19765625,993.85625,998.986328125,1005.3095703125,1013.215625,1047.8369921875,1194.06443945313,2108.291015625,35.953971495057054,34.953125,29.7490234375,30.174439453125,31.55611328125,32.7177734375,33.1974609375,34.0244140625,34.64921875,34.953125,35.223828125,35.505273437499994,35.88046875,37.6322265625,49.95029296874999,54.045742187500025,59.43904882812507,116.1669921875,0,"[0, 0, 0, 0, 0]"
7,5.3669736247417354,5.3203125,4.5712890625,4.723791015624999,4.890625,5.0185546875,5.0791015625,5.1884765625,5.267578125,5.3203125,5.3798828125,5.4482421875,5.5439453125,5.6844726562500005,5.82421875,6.217304687499997,8.332088867187547,11.2216796875,0.5810531502115309,0.5615234375,0.44140625,0.4560546875,0.4775390625,0.50390625,0.509765625,0.5205078125,0.552734375,0.5615234375,0.5673828125,0.5732421875,0.5955078125000002,0.70703125,0.8125,0.9054589843749996,1.318334960937519,1.783203125,1224.7391384804826,1223.97705078125,1089.0009765625,1188.7280283203124,1198.288525390625,1205.3375,1209.405078125,1216.12548828125,1221.1455078125,1223.97705078125,1226.7912109375002,1229.7340820312502,1233.1537109375,1238.1717773437501,1244.086767578125,1270.042412109375,1345.7062841797017,1969.0869140625,378.49126224450265,378.10986328125,304.0341796875,320.8410576171875,344.01175781250004,357.17724609375,366.41728515625,372.929931640625,375.9849609375,378.10986328125,380.2896484375,382.78486328125,385.765625,390.1171875,395.3619140625,417.8127734375,451.69536035156347,1277.724609375,17.926221683146398,17.71875,15.90625,16.2495498046875,16.67173828125,16.986376953125,17.1591796875,17.4208984375,17.6005859375,17.71875,17.83359375,17.97822265625,18.154296875,18.455078125,18.891552734375,25.566074218749996,30.853127929687833,39.201171875,15.695042705873671,15.521484375,14.017578125,14.241630859375,14.544970703125,14.8486328125,14.986425781249999,15.224609375,15.4091796875,15.521484375,15.642578125,15.776074218749999,15.9501953125,16.22158203125,16.572216796875,23.18832031249999,25.530090820312523,38.7607421875,1711.0171893831784,1708.9853515625,1555.5341796875,1641.4218427734374,1663.54845703125,1675.782666015625,1683.708203125,1696.77001953125,1704.6824218749998,1708.9853515625,1713.3677734374999,1718.1110351562502,1723.9927734375,1735.6177734374999,1749.81640625,1797.6176562499995,1899.5064355468794,2993.55859375,1642.7996918889585,1641.8095703125,1492.4765625,1574.6314248046876,1598.53591796875,1610.5990234375,1617.76220703125,1630.22412109375,1637.77890625,1641.8095703125,1645.8443359375,1649.9656249999998,1654.78984375,1662.6765625,1671.4783203125,1727.2383300781248,1822.0630224609406,2929.7060546875,68.2174974942198,66.11669921875,60.8388671875,61.522430664062504,62.82380859375,63.974658203125,64.56845703125,65.376953125,65.8392578125,66.11669921875,66.4478515625,66.834375,67.4314453125,70.64902343750002,93.22578125000001,98.19111328124995,103.36985839843754,127.185546875,0,"[0, 0, 0, 0, 0, 0, 0]"
9,7.612006885831998,7.5576171875,6.703125,6.8828125,7.05166015625,7.1689453125,7.236328125,7.369140625,7.484375,7.5576171875,7.63671875,7.71875,7.8212890625,7.994140625,8.14208984375,8.58798828125,13.04056640625014,28.3154296875,0.8497917344970948,0.8017578125,0.640625,0.661123046875,0.6953125,0.724609375,0.7431640625,0.7646484375,0.787109375,0.8017578125,0.818359375,0.849609375,0.9296875,1.0458984375,1.1123046875,1.2909179687500032,2.0622949218750595,8.0283203125,1733.705188284224,1733.02734375,1698.076171875,1700.960185546875,1707.75625,1715.283203125,1719.537109375,1725.923828125,1730.416015625,1733.02734375,1735.6767578125,1738.2705078125,1741.6474609375,1746.943359375,1752.06201171875,1774.05185546875,1863.557666015631,2105.0771484375,591.382030623873,591.2607421875,513.859375,520.3219628906251,553.71044921875,580.201171875,582.47265625,586.1748046875,589.201171875,591.2607421875,593.1787109375,595.314453125,597.6875,601.3671875,604.8623046875,618.57353515625,658.0473828125005,1065.94921875,25.70595705081647,25.5517578125,23.841796875,24.168486328125,24.43515625,24.72119140625,24.90625,25.1923828125,25.4111328125,25.5517578125,25.69921875,25.861328125,26.0634765625,26.43359375,26.86474609375,30.413867187500035,34.48362304687503,44.7861328125,23.61416565442797,23.4814453125,21.564453125,22.162880859375,22.5087890625,22.7822265625,22.9208984375,23.185546875,23.35546875,23.4814453125,23.6025390625,23.744140625,23.92578125,24.1767578125,24.447265625,28.84150390625009,33.18622070312502,41.0205078125,2484.648119153539,2482.279296875,2390.76953125,2405.541806640625,2443.80068359375,2459.52294921875,2464.8173828125,2473.50732421875,2478.9189453125,2482.279296875,2485.73828125,2489.78515625,2495.3828125,2506.0869140625,2517.2548828125,2553.7506835937506,2631.313544921881,3354.3154296875,2382.869140233671,2381.6494140625,2292.8828125,2301.588974609375,2346.20615234375,2361.076171875,2366.0615234375,2373.74951171875,2378.5302734375,2381.6494140625,2384.5234375,2387.890625,2391.94921875,2398.2880859375,2406.45751953125,2446.03974609375,2513.2760644531295,3245.2607421875,101.77897891986827,98.4912109375,93.6962890625,94.16863281250001,95.37900390625,96.33251953125,96.8037109375,97.556640625,98.10546875,98.4912109375,98.970703125,99.79296875,105.3544921875,108.6103515625,126.88134765625,132.07666015625,137.0061425781253,395.18359375,8,"[0, 0, 0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 6, 7, 0]"
11,10.111242076618865,10.0595703125,7.740234375,9.121749999999999,9.3646875,9.534765624999999,9.637890625,9.8232421875,9.9736328125,10.0595703125,10.150390625,10.258203125,10.3896484375,10.59375,10.75,11.450117187499998,15.279867187500368,19.98828125,1.0069984091637099,0.951171875,0.7451171875,0.8145234375,0.8671875,0.8876953125,0.896484375,0.916015625,0.935546875,0.951171875,0.9716796875,1.013671875,1.107421875,1.205078125,1.267578125,1.4992968749999998,2.464671875000045,3.1455078125,2171.6389454203013,2170.876953125,1720.3212890625,2128.1318515625,2139.8554296875,2150.9988281250003,2155.4634765625,2162.630859375,2167.6703125,2170.876953125,2173.9994140625,2177.5,2181.5902343750004,2187.347265625,2193.436328125,2223.1039453125,2335.355359375004,2493.23828125,773.3038503089272,772.953125,635.28515625,702.566375,740.117890625,762.4986328125,764.815625,768.2255859375,771.183984375,772.953125,774.8625,776.8499999999999,779.569140625,783.5208984375,786.7822265625,796.3373046874999,860.3927421875018,1069.56640625,32.303048730719006,32.1630859375,25.62890625,30.4371171875,30.912968749999997,31.2275390625,31.4111328125,31.7685546875,32.001757812499996,32.1630859375,32.33203125,32.5263671875,32.7701171875,33.1669921875,33.6130859375,36.2639453125,41.037203125000545,51.3349609375,30.00426930871772,29.896484375,24.8740234375,28.297375,28.8038671875,29.0998046875,29.263671875,29.5556640625,29.765625,29.896484375,30.0439453125,30.2015625,30.392578125,30.67265625,30.993554687499998,34.08527343749999,36.24740625000002,48.85546875,3149.1706298972504,3147.078125,2520.2109375,3060.4158593750003,3107.63109375,3120.3441406250004,3126.7009765625,3136.3994140625,3143.089453125,3147.078125,3151.0281250000003,3155.5654296875,3161.918359375,3174.5916015625,3185.23828125,3222.7217968749997,3335.4031250000007,3747.60546875,3018.3683542544477,3017.9208984375,2414.6640625,2934.539046875,2980.2388281249996,2993.686328125,2999.1513671875,3008.2109375,3014.4673828125,3017.9208984375,3021.2837890625,3024.6923828125,3028.77578125,3035.1953125,3042.237890625,3086.9559765624995,3200.9808984375063,3610.6904296875,130.80227564280258,126.9287109375,103.9501953125,122.27021875,123.53589843750001,124.4927734375,124.99863281249999,125.8837890625,126.510546875,126.9287109375,127.38691406250001,128.076171875,130.060546875,152.0130859375,156.71640624999998,162.18136718749997,172.01531250000053,202.6240234375,4,"[0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 7, 8, 9]"
13,11.743978441747931,11.693359375,9.2890625,10.492626953125,10.964599609375,11.142578125,11.251953125,11.435546875,11.595703125,11.693359375,11.7900390625,11.9033203125,12.029296875,12.228515625,12.435791015625,13.170166015625,17.276513671875087,17.7861328125,1.1883624762977738,1.1201171875,0.9658203125,0.9854248046875,1.01953125,1.052734375,1.064453125,1.0859375,1.1064453125,1.1201171875,1.140625,1.185546875,1.3203125,1.41748046875,1.48828125,1.7431640625,2.0042968750000014,4.1328125,2595.3374677557376,2594.54833984375,2070.4443359375,2284.8792236328127,2563.317626953125,2571.94091796875,2577.0283203125,2585.696533203125,2591.1484375,2594.54833984375,2597.9443359375,2601.798828125,2606.107421875,2612.44970703125,2619.23974609375,2654.033447265625,2768.0982666015625,3129.796875,934.5924073227566,934.79541015625,754.7763671875,870.920751953125,892.875244140625,925.012939453125,927.6357421875,930.927734375,933.2119140625,934.79541015625,936.3125,937.93994140625,939.77734375,942.828125,946.125732421875,956.91357421875,1022.2690917968758,1240.79296875,39.615547582988576,39.478515625,33.0791015625,37.097265625,37.8828125,38.3447265625,38.59375,39.004638671875,39.2919921875,39.478515625,39.6591796875,39.8818359375,40.142578125,40.59130859375,41.208251953125,44.2939453125,46.255419921875,49.3681640625,36.293118812795505,36.18359375,28.0712890625,30.290209960937503,35.01708984375,35.3466796875,35.5087890625,35.80859375,36.03125,36.18359375,36.3310546875,36.49560546875,36.6923828125,37.0205078125,37.346923828125,41.0009765625,43.3168212890625,57.421875,3778.900946434508,3776.3203125,3044.6826171875,3376.401879882813,3732.38232421875,3747.400634765625,3754.3095703125,3764.6083984375,3771.861328125,3776.3203125,3780.7294921875,3785.93310546875,3792.7822265625,3805.87841796875,3822.765380859375,3866.814697265625,4015.5915527343773,4373.40234375,3618.770882392324,3617.95703125,2902.0908203125,3242.323828125,3575.125244140625,3591.125244140625,3597.7509765625,3607.72412109375,3614.197265625,3617.95703125,3621.841796875,3626.08447265625,3631.1552734375,3638.37939453125,3646.53125,3699.54296875,3857.8863769531304,4213.12890625,160.13006404218382,155.59228515625,125.2919921875,135.3643310546875,151.7451171875,152.766845703125,153.28759765625,154.326904296875,155.0634765625,155.59228515625,156.24609375,157.6962890625,162.513671875,170.09912109375,197.657958984375,204.5361328125,212.1526611328126,386.578125,7,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 0, 0, 0, 0, 0, 0, 6, 0]"
15,13.949436764153306,13.849609375,11.9580078125,12.6815859375,12.964736328125,13.186962890625,13.3251953125,13.56640625,13.736328125,13.849609375,13.959375,14.08203125,14.2392578125,14.4953125,14.7267578125,16.97151367187498,23.28818457031258,41.6337890625,1.6741128741858717,1.5966796875,1.3876953125,1.4072158203125,1.44119140625,1.4765625,1.4931640625,1.525390625,1.5615234375,1.5966796875,1.658203125,1.724609375,1.8046875,1.9013671875,2.037646484375,2.3208496093749984,7.740498046875235,9.9892578125,3094.316608607841,3091.43701171875,2497.6025390625,3052.48446875,3060.6343359375,3068.819189453125,3074.0139648437503,3081.8935546875,3087.734765625,3091.43701171875,3095.32421875,3099.6419921875,3104.6857421875,3112.44091796875,3120.5789550781246,3186.120634765625,3429.115206054695,3851.490234375,1090.2458385521043,1088.994140625,890.982421875,1035.6009404296874,1059.010859375,1078.516748046875,1081.3322265625,1085.1904296875,1087.6697265625,1088.994140625,1090.38125,1091.9669921875,1093.90625,1096.67236328125,1099.828759765625,1119.8406835937499,1250.758990234376,4778.0771484375,46.05091119739479,45.828125,40.8818359375,43.4842138671875,44.178505859375,44.629345703125,44.884765625,45.317626953125,45.6201171875,45.828125,46.048242187499994,46.282519531249996,46.591796875,47.114355468750006,48.025390625,52.22290039062498,56.64667089843766,74.3486328125,42.32164837487475,42.13671875,37.4794921875,40.350982421875,40.787763671875005,41.172753906249994,41.371875,41.721923828125,41.974609375,42.13671875,42.3046875,42.4814453125,42.712890625,43.08408203125,43.556201171875,48.180634765624994,53.12340722656439,112.8056640625,4478.54885513214,4472.4189453125,3638.1796875,4399.7445078125,4430.09326171875,4442.837597656249,4449.14638671875,4459.4365234375,4467.619531249999,4472.4189453125,4478.105664062499,4484.2583984375,4492.5970703125,4506.6791015625,4520.1328125,4617.162910156249,4917.728124023451,8365.9658203125,4288.558556370554,4283.8427734375,3481.220703125,4211.389272460938,4245.3885546875,4256.736279296875,4262.64375,4272.336669921875,4279.6083984375,4283.8427734375,4288.3822265625,4293.579882812501,4299.948046875,4309.846875,4319.57578125,4428.911533203124,4718.557582031263,8177.0146484375,189.99029876158568,184.6533203125,151.9716796875,177.54332910156248,179.670576171875,180.68154296875002,181.36884765625,182.537841796875,183.577734375,184.6533203125,187.2044921875,190.63154296874998,196.234765625,201.65771484375,226.193994140625,233.71949218749998,239.97995507812547,278.1982421875,9,"[0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 7, 8, 0, 0, 0, 0, 0, 0, 0, 0]"
17,15.901943410298836,15.8369140625,13.0986328125,13.7909814453125,14.840673828124999,15.099609375,15.2470703125,15.513671875,15.712890625,15.8369140625,15.974609375,16.12353515625,16.2958984375,16.57666015625,16.862060546875,17.624023437499993,21.176977539062506,23.1611328125,1.9363959320472321,1.8759765625,1.6376953125,1.6629833984375,1.709814453125,1.75,1.76953125,1.8046875,1.8447265625,1.8759765625,1.9228515625,1.99169921875,2.06640625,2.1748046875,2.288818359375,2.5606933593749996,3.2084912109375106,3.8916015625,3476.438938010805,3474.4912109375,2880.19921875,3116.17638671875,3433.4736328125,3445.103271484375,3452.31103515625,3462.8896484375,3469.947265625,3474.4912109375,3479.0849609375,3483.64990234375,3489.6796875,3498.50146484375,3507.575439453125,3583.2645019531246,3833.0573437500025,4260.2548828125,1255.1371568908569,1254.94140625,1017.685546875,1099.151328125,1219.741796875,1242.2109375,1245.796875,1250.248779296875,1253.044921875,1254.94140625,1256.734375,1258.6923828125,1261.109375,1264.3681640625,1268.260009765625,1292.50595703125,1383.600190429689,1835.31640625,52.82653539284998,52.6181640625,43.171875,46.541083984375,50.751611328124994,51.27099609375,51.5771484375,52.039306640625,52.3994140625,52.6181640625,52.8623046875,53.12548828125,53.474609375,54.06298828125,54.773681640625,57.56987304687499,63.5432031250002,148.0361328125,47.74197753710389,47.625,37.927734375,39.762133789062496,46.18232421875,46.5712890625,46.8056640625,47.1845703125,47.4619140625,47.625,47.7998046875,47.9990234375,48.23046875,48.59228515625,49.022216796875,52.84091796875,58.33964355468752,65.685546875,5069.646726654946,5065.759765625,4208.3046875,4436.26615234375,5015.11201171875,5032.241455078125,5038.97314453125,5052.27685546875,5060.6884765625,5065.759765625,5072.103515625,5078.31494140625,5086.2724609375,5097.9658203125,5113.520751953125,5220.763281250001,5457.722001953129,5850.224609375,4849.982947173962,4846.861328125,4018.33984375,4261.2039404296875,4799.619287109375,4815.8583984375,4823.31689453125,4834.362548828125,4841.8818359375,4846.861328125,4851.7490234375,4857.22802734375,4864.115234375,4874.13330078125,4887.421142578125,4997.14921875,5227.412011718759,5637.865234375,219.66377948098426,214.8935546875,174.9794921875,189.91186035156252,207.3505859375,209.043701171875,210.00146484375,211.6484375,213.125,214.8935546875,219.7705078125,226.1982421875,230.3505859375,234.54931640625,237.369140625,242.499560546875,248.9382812500002,400.74609375,13,"[0, 0, 0, 0, 0, 1, 2, 3, 4, 5, 0, 6, 0, 0, 0, 7, 8, 9, 10, 11, 0, 12, 0, 0, 0]"
19,17.622968059877536,17.5234375,14.404296875,15.648164062500001,16.52578125,16.759765625,16.9208984375,17.1943359375,17.3935546875,17.5234375,17.658203125,17.8056640625,17.986328125,18.265625,18.53515625,20.821874999999974,26.158574218750115,34.515625,1.9794274885188716,1.9208984375,1.59765625,1.665,1.724609375,1.76953125,1.7958984375,1.8447265625,1.88671875,1.9208984375,1.9697265625,2.0361328125,2.1103515625,2.2138671875,2.3271484375,2.5607421875,3.9848046875000307,9.12890625,3961.8675941232937,3958.3671875,3316.224609375,3506.4807421875,3917.2517578125003,3929.4013671875,3935.6962890625,3946.32421875,3953.583984375,3958.3671875,3962.9921875,3968.201171875,3974.783203125,3984.517578125,3996.6953125,4100.790429687499,4381.721191406262,4593.6640625,1420.6784409662969,1419.837890625,1162.2626953125,1359.64791015625,1386.8232421875,1405.576171875,1409.0068359375,1414.0947265625,1417.560546875,1419.837890625,1422.330078125,1424.7861328125,1427.6728515625,1431.6572265625,1435.4892578125,1466.5365234374997,1583.7627929687553,1895.9267578125,60.11695850481831,59.697265625,51.607421875,54.94798828125,57.756445312500006,58.2578125,58.544921875,59.0751953125,59.4326171875,59.697265625,59.9697265625,60.2783203125,60.6591796875,61.654296875,63.8525390625,69.33632812499998,73.15253906250015,121.4345703125,54.59064895822877,54.2373046875,44.8447265625,51.514746093750006,52.6865234375,53.0751953125,53.33203125,53.7412109375,54.0537109375,54.2373046875,54.4580078125,54.6943359375,55.0048828125,55.560546875,57.001953125,63.167382812499966,70.67039062500056,84.1689453125,5765.064454301345,5760.2109375,4958.0126953125,5127.15666015625,5709.211328124999,5723.5634765625,5730.314453125,5743.63671875,5753.5830078125,5760.2109375,5766.326171875,5773.1376953125,5781.9306640625,5795.9111328125,5814.01171875,5950.664257812499,6238.557617187505,6852.9208984375,5516.856038101034,5512.296875,4734.21484375,4896.11185546875,5465.1025390625,5479.0771484375,5486.1669921875,5497.892578125,5506.8671875,5512.296875,5517.7470703125,5523.9501953125,5531.36328125,5542.7275390625,5557.6884765625,5700.0634765625,5978.794902343763,6627.173828125,248.20841620031118,243.806640625,202.60546875,225.7080859375,233.8923828125,235.8994140625,237.017578125,238.884765625,241.0263671875,243.806640625,248.09765625,254.9716796875,259.34375,265.24609375,269.857421875,276.252734375,287.41414062500456,415.466796875,17,"[0, 0, 0, 0, 1, 2, 3, 4, 0, 5, 6, 0, 0, 0, 0, 7, 8, 9, 10, 11, 0, 0, 12, 13, 14, 15, 16, 17, 0, 0, 0]"
21,19.77115642048899,19.63671875,16.1865234375,18.0409609375,18.537578125,18.812890625,18.984179687500003,19.271484375,19.501953125,19.63671875,19.775390625,19.92578125,20.1341796875,20.447656249999998,20.753515625,24.990312499999987,32.039750000000026,47.958984375,2.3699326884219034,2.3056640625,1.9150390625,1.9936328125,2.0658984375,2.126953125,2.1572265625,2.21875,2.2666015625,2.3056640625,2.349609375,2.4072265625,2.4853515625,2.615234375,2.7261718749999995,2.9903906249999963,9.060144531250327,32.4921875,4400.252775181855,4396.107421875,3486.865234375,4045.9936328125,4347.4537890625,4361.7654296875,4369.458593750001,4382.45703125,4390.9486328125,4396.107421875,4402.0751953125,4407.7533203125,4414.69453125,4425.9099609375,4441.8310546875,4563.524375,4774.439171875041,5133.7841796875,1575.7567919339765,1574.1953125,1282.1650390625,1437.6786953125,1540.3274999999999,1558.2408203125,1562.561328125,1568.1962890625,1572.0333984375,1574.1953125,1576.6521484375,1579.07734375,1581.8826171875,1586.4478515625,1591.711328125,1655.6083203124995,1879.135074218767,2189.0751953125,66.0377339093125,65.6669921875,53.74609375,61.192781249999996,63.7323828125,64.21484375,64.5013671875,65.0380859375,65.419921875,65.6669921875,65.944140625,66.2560546875,66.7201171875,67.63671875,68.9662109375,74.32425781249995,83.17616406250002,137.408203125,60.27546087277733,59.9150390625,49.220703125,54.705542968749995,58.3100390625,58.812890625,59.02421875,59.4365234375,59.724804687500004,59.9150390625,60.123046875,60.34375,60.669726562499996,61.2974609375,62.62343749999999,69.64582031249998,76.74705468750156,125.7353515625,6406.608565571959,6398.087890625,5120.18359375,5867.3806679687505,6338.706249999999,6356.4998046875,6365.4181640625,6380.9130859375,6391.5990234375,6398.087890625,6405.176171875,6413.1390625,6423.0322265625,6441.3328125,6467.2328125,6656.858671874999,6959.181695312519,10696.455078125,6124.463851006833,6118.1943359375,4891.359375,5618.077917968751,6060.8377734375,6080.19609375,6088.145703125,6103.1953125,6112.68046875,6118.1943359375,6124.1626953125,6130.474609375,6138.0650390625,6151.2498046875,6176.473046875,6360.25203125,6669.859027343758,7036.3828125,282.1447145651268,277.7646484375,222.89453125,248.2147109375,265.51296875,267.3099609375,268.35292968749997,270.615234375,275.228125,277.7646484375,279.99042968749995,283.604296875,292.0828125,301.3412109375,310.4351562499998,320.93359375,346.96019921875455,4421.9970703125,50,"[0, 0, 0, 14, 15, 0, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 0, 0, 16, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 17, 18, 19, 20, 0, 0, 0, 21, 22, 0, 0]"
23,22.137241375791298,21.9970703125,18.013671875,18.9673828125,20.73388671875,21.07958984375,21.2646484375,21.605224609375,21.845703125,21.9970703125,22.1435546875,22.3232421875,22.541015625,22.87548828125,23.189697265625,27.55810546875,35.158178710939396,80.2548828125,2.549563294438304,2.48828125,2.083984375,2.219677734375,2.264404296875,2.3125,2.3408203125,2.3955078125,2.4462890625,2.48828125,2.541015625,2.609375,2.693359375,2.81640625,2.92578125,3.19677734375,4.5258056640632125,12.693359375,4819.157665191356,4813.20263671875,3831.1025390625,4104.028173828125,4768.807861328125,4781.13525390625,4787.5048828125,4799.07470703125,4807.5439453125,4813.20263671875,4818.869140625,4824.78173828125,4832.53515625,4846.0205078125,4863.35595703125,5047.546142578125,5474.040966796912,6728.4619140625,1734.5554840971035,1732.962890625,1414.4453125,1455.0895263671873,1694.44287109375,1717.1787109375,1721.091796875,1726.739990234375,1730.580078125,1732.962890625,1735.1376953125,1737.67529296875,1740.828125,1745.58447265625,1751.927734375,1828.072509765625,2020.0909667969224,2784.7158203125,73.13050454682475,72.7333984375,59.2490234375,61.868896484375,70.409912109375,71.11181640625,71.42626953125,72.017333984375,72.4541015625,72.7333984375,73.0400390625,73.40625,73.9052734375,74.8427734375,76.538330078125,82.06884765625,97.06450195312564,116.828125,66.84283270636556,66.482421875,53.74609375,55.7729736328125,64.688232421875,65.221435546875,65.4677734375,65.923828125,66.275390625,66.482421875,66.734375,66.98583984375,67.298828125,67.90869140625,69.196533203125,75.694580078125,101.23176269531402,188.7900390625,7026.548353974075,7017.06640625,5620.486328125,5938.142919921875,6958.9140625,6975.452880859375,6984.14208984375,6998.8935546875,7009.890625,7017.06640625,7024.4990234375,7032.3359375,7043.591796875,7065.9951171875,7094.6201171875,7335.296630859375,7825.230737304709,9213.0458984375,6718.373291211879,6710.50390625,5382.9228515625,5666.27685546875,6656.577880859375,6673.714111328125,6680.9130859375,6694.943603515625,6704.6494140625,6710.50390625,6716.623046875,6723.04931640625,6731.44140625,6744.88427734375,6769.75146484375,7014.30859375,7527.883593750018,8943.24609375,308.17506276219603,302.58203125,237.5634765625,252.647314453125,292.233154296875,294.22802734375,295.31005859375,297.247802734375,299.4111328125,302.58203125,305.8232421875,310.07177734375,314.7412109375,330.19970703125,352.419189453125,361.595703125,382.87246093750247,492.4365234375,17,"[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, 7, 8, 9, 10, 11, 12, 0, 13, 14, 0, 15, 16, 17, 18, 19, 20, 21, 22, 0, 0, 0, 0, 0]"

